Self-similar orbit-averaged Fokker-Planck equation for isotropic spherical dense clusters (i) accurate pre-collapse solution

This is the first paper of a series of our works on the self-similar orbit-averaged Fokker-Planck (OAFP) equation for distribution function of stars in dense isotropic star clusters. At the late stage of relaxation evolution of the clusters, standard stellar dynamics predicts that the clusters evolve in a self-similar fashion forming collapsing cores. However, the corresponding mathematical model, the self-similar OAFP equation, has never been solved on the whole energy domain $(-1< E < 0)$. The existing works based on kinds of finite difference methods provide solutions only on the truncated domain $-1< E<-0.2$. To broaden the range of the truncated domain, the present work resorts to a (highly accurate and efficient) Gauss-Chebyshev pseudo-spectral method. We provide a spectral solution, whose number of significant figures is four, on the whole domain. Also, the solution can reduce to a semi-analytical form whose degree of polynomials is only eighteen holding three significant figures. We also provide the new eigenvalues; $c_{1}=9.0925\times10^{-4}$, $c_{2}=1.1118\times10^{-4}$, $c_{3}=7.1975\times10^{-2}$ and $c_{4}=3.303\times10^{-2}$, corresponding to the core collapse rate $\xi=3.64\times10^{-3}$, scaled escape energy $\chi_\text{esc}=13.881$ and power-law exponent $\alpha=2.2305$. Since the solution on the whole domain is unstable against degree of Chebyshev polynomials, we also provide spectral solutions on truncated domains ( $-1< E<E_\text{max}$, where $-0.35<E_\text{max}<-0.03$) to explain how to handle the instability. By reformulating the OAFP equation in several ways, we improve the accuracy of the spectral solution and reproduce an existing self-similar solution, which infers that existing solutions have only one significant figure at best.

==> Const_power_L_70.txt <==
   0.0000000000000000e+00                      Inf
   2.4999999999999467e-03   2.4256498273689789e+08
   5.0000000000000044e-03   9.6968596085114358e+05
   7.5000000000000622e-03   3.5832876918696100e+04
   1.0000000000000009e-02   1.1612089668882471e+02
   1.2499999999999956e-02   9.3608293854693170e+02
   1.5000000000000013e-02   3.2600091449153905e+02
   1.7500000000000071e-02   2.7399941821667522e+02
   2.0000000000000018e-02   3.0559995100538782e+02
   2.2499999999999964e-02   3.1599418080564271e+02
   2.5000000000000022e-02   3.1495205706123710e+02
   2.7500000000000080e-02   3.1301715149546408e+02
   3.0000000000000027e-02   3.1239288565390831e+02
   3.2499999999999973e-02   3.1250247792586492e+02
   3.5000000000000031e-02   3.1271544416582998e+02
   3.7499999999999978e-02   3.1281427671240448e+02
   4.0000000000000036e-02   3.1281892403649982e+02
   4.2499999999999982e-02   3.1278957984748826e+02
   4.4999999999999929e-02   3.1276571731499342e+02
   4.7499999999999987e-02   3.1275707603798281e+02
   5.0000000000000044e-02   3.1275874450831037e+02
   5.2499999999999991e-02   3.1276390313121777e+02
   5.4999999999999938e-02   3.1276794707980218e+02
   5.7499999999999996e-02   3.1276954483477169e+02
   6.0000000000000053e-02   3.1276923445105132e+02
   6.2500000000000000e-02   3.1276810850494110e+02
   6.4999999999999947e-02   3.1276699781381302e+02
   6.7500000000000004e-02   3.1276627983312591e+02
   7.0000000000000062e-02   3.1276596198862848e+02
   7.2500000000000009e-02   3.1276586295578022e+02
   7.4999999999999956e-02   3.1276577050768265e+02
   7.7500000000000013e-02   3.1276553326633382e+02
   8.0000000000000071e-02   3.1276507710743016e+02
   8.2500000000000018e-02   3.1276439077332105e+02
   8.4999999999999964e-02   3.1276348564474790e+02
   8.7500000000000022e-02   3.1276237716389812e+02
   8.9999999999999969e-02   3.1276106434460826e+02
   9.2500000000000027e-02   3.1275952214065489e+02
   9.4999999999999973e-02   3.1275770862345894e+02
   9.7500000000000031e-02   3.1275556557307260e+02
   9.9999999999999978e-02   3.1275302672723501e+02
   1.0250000000000004e-01   3.1275002071838821e+02
   1.0499999999999998e-01   3.1274647317729887e+02
   1.0749999999999993e-01   3.1274230499892468e+02
   1.0999999999999999e-01   3.1273743201253183e+02
   1.1250000000000004e-01   3.1273176216076160e+02
   1.1499999999999999e-01   3.1272519342165424e+02
   1.1749999999999994e-01   3.1271761224743875e+02
   1.2000000000000000e-01   3.1270889205105181e+02
   1.2250000000000005e-01   3.1269889266646123e+02
   1.2500000000000000e-01   3.1268745967983710e+02
   1.2749999999999995e-01   3.1267442394712532e+02
   1.3000000000000000e-01   3.1265960099559760e+02
   1.3250000000000006e-01   3.1264279043490563e+02
   1.3500000000000001e-01   3.1262377504515558e+02
   1.3749999999999996e-01   3.1260231974160087e+02
   1.4000000000000001e-01   3.1257817059921729e+02
   1.4250000000000007e-01   3.1255105352014533e+02
   1.4500000000000002e-01   3.1252067309356056e+02
   1.4749999999999996e-01   3.1248671137807310e+02
   1.5000000000000002e-01   3.1244882670866718e+02
   1.5249999999999997e-01   3.1240665257458079e+02
   1.5500000000000003e-01   3.1235979643872719e+02
   1.5749999999999997e-01   3.1230783865442640e+02
   1.6000000000000003e-01   3.1225033132358465e+02
   1.6249999999999998e-01   3.1218679720557770e+02
   1.6500000000000004e-01   3.1211672856172277e+02
   1.6749999999999998e-01   3.1203958604228399e+02
   1.7000000000000004e-01   3.1195479755827000e+02
   1.7249999999999999e-01   3.1186175715177927e+02
   1.7500000000000004e-01   3.1175982389703296e+02
   1.7749999999999999e-01   3.1164832082594211e+02
   1.7999999999999994e-01   3.1152653389850752e+02
   1.8250000000000000e-01   3.1139371102268268e+02
   1.8500000000000005e-01   3.1124906112921366e+02
   1.8750000000000000e-01   3.1109175332293364e+02
   1.8999999999999995e-01   3.1092091611213658e+02
   1.9250000000000000e-01   3.1073563671795955e+02
   1.9500000000000006e-01   3.1053496048707575e+02
   1.9750000000000001e-01   3.1031789040528810e+02
   1.9999999999999996e-01   3.1008338672879705e+02
   2.0250000000000001e-01   3.0983036674278105e+02
   2.0500000000000007e-01   3.0955770466408217e+02
   2.0750000000000002e-01   3.0926423169350352e+02
   2.0999999999999996e-01   3.0894873624079406e+02
   2.1250000000000002e-01   3.0860996433547609e+02
   2.1499999999999997e-01   3.0824662023503828e+02
   2.1750000000000003e-01   3.0785736724897447e+02
   2.1999999999999997e-01   3.0744082879828466e+02
   2.2250000000000003e-01   3.0699558971787235e+02
   2.2499999999999998e-01   3.0652019782575883e+02
   2.2750000000000004e-01   3.0601316576717397e+02
   2.2999999999999998e-01   3.0547297315436492e+02
   2.3250000000000004e-01   3.0489806900882530e+02
   2.3499999999999999e-01   3.0428687452662319e+02
   2.3750000000000004e-01   3.0363778617158084e+02
   2.3999999999999999e-01   3.0294917911142659e+02
   2.4249999999999994e-01   3.0221941100416706e+02
   2.4500000000000000e-01   3.0144682614087498e+02
   2.4750000000000005e-01   3.0062975994981679e+02
   2.5000000000000000e-01   2.9976654386523006e+02
   2.5249999999999995e-01   2.9885551055711812e+02
   2.5500000000000000e-01   2.9789499951861933e+02
   2.5750000000000006e-01   2.9688336300377898e+02
   2.6000000000000001e-01   2.9581897230101271e+02
   2.6249999999999996e-01   2.9470022432734049e+02
   2.6500000000000001e-01   2.9352554852179009e+02
   2.6750000000000007e-01   2.9229341401082132e+02
   2.7000000000000002e-01   2.9100233701691906e+02
   2.7249999999999996e-01   2.8965088847239929e+02
   2.7500000000000002e-01   2.8823770179900197e+02
   2.7750000000000008e-01   2.8676148080796918e+02
   2.8000000000000003e-01   2.8522100766900218e+02
   2.8249999999999997e-01   2.8361515089587255e+02
   2.8500000000000003e-01   2.8194287328930500e+02
   2.8750000000000009e-01   2.8020323977540323e+02
   2.9000000000000004e-01   2.7839542507650862e+02
   2.9249999999999998e-01   2.7651872114722710e+02
   2.9499999999999993e-01   2.7457254430825060e+02
   2.9749999999999999e-01   2.7255644201026098e+02
   3.0000000000000004e-01   2.7047009916030572e+02
   3.0249999999999999e-01   2.6831334394391905e+02
   3.0499999999999994e-01   2.6608615308052572e+02
   3.0750000000000000e-01   2.6378865645077514e+02
   3.1000000000000005e-01   2.6142114104022261e+02
   3.1250000000000000e-01   2.5898405414927589e+02
   3.1499999999999995e-01   2.5647800582397286e+02
   3.1750000000000000e-01   2.5390377047081006e+02
   3.2000000000000006e-01   2.5126228762532051e+02
   3.2250000000000001e-01   2.4855466185251962e+02
   3.2499999999999996e-01   2.4578216176608882e+02
   3.2750000000000001e-01   2.4294621816172955e+02
   3.3000000000000007e-01   2.4004842126924464e+02
   3.3250000000000002e-01   2.3709051713656550e+02
   3.3499999999999996e-01   2.3407440316803618e+02
   3.3750000000000002e-01   2.3100212284749458e+02
   3.4000000000000008e-01   2.2787585968429647e+02
   3.4250000000000003e-01   2.2469793042854394e+02
   3.4499999999999997e-01   2.2147077760768471e+02
   3.4750000000000003e-01   2.1819696144295466e+02
   3.5000000000000009e-01   2.1487915120910969e+02
   3.5250000000000004e-01   2.1152011610477305e+02
   3.5499999999999998e-01   2.0812271570427532e+02
   3.5749999999999993e-01   2.0468989006374724e+02
   3.5999999999999999e-01   2.0122464955563328e+02
   3.6250000000000004e-01   1.9773006450617109e+02
   3.6499999999999999e-01   1.9420925470971397e+02
   3.6749999999999994e-01   1.9066537889257037e+02
   3.7000000000000000e-01   1.8710162419663959e+02
   3.7250000000000005e-01   1.8352119575054812e+02
   3.7500000000000000e-01   1.7992730639229347e+02
   3.7749999999999995e-01   1.7632316660362130e+02
   3.8000000000000000e-01   1.7271197471167852e+02
   3.8250000000000006e-01   1.6909690740903324e+02
   3.8500000000000001e-01   1.6548111063783344e+02
   3.8749999999999996e-01   1.6186769087878312e+02
   3.9000000000000001e-01   1.5825970688034857e+02
   3.9250000000000007e-01   1.5466016185818779e+02
   3.9500000000000002e-01   1.5107199618958239e+02
   3.9749999999999996e-01   1.4749808062245211e+02
   4.0000000000000002e-01   1.4394121001361430e+02
   4.0250000000000008e-01   1.4040409760604808e+02
   4.0500000000000003e-01   1.3688936985047096e+02
   4.0749999999999997e-01   1.3339956177233685e+02
   4.1000000000000003e-01   1.2993711288128890e+02
   4.1250000000000009e-01   1.2650436361663589e+02
   4.1500000000000004e-01   1.2310355231905974e+02
   4.1749999999999998e-01   1.1973681271586578e+02
   4.1999999999999993e-01   1.1640617190449088e+02
   4.2249999999999999e-01   1.1311354881675567e+02
   4.2500000000000004e-01   1.0986075314435728e+02
   4.2749999999999999e-01   1.0664948470463861e+02
   4.2999999999999994e-01   1.0348133322416612e+02
   4.3250000000000000e-01   1.0035777851685157e+02
   4.3500000000000005e-01   9.7280191032446993e+01
   4.3750000000000000e-01   9.4249832750828404e+01
   4.3999999999999995e-01   9.1267858397187211e+01
   4.4250000000000000e-01   8.8335316953214260e+01
   4.4500000000000006e-01   8.5453153439453061e+01
   4.4750000000000001e-01   8.2622210944351934e+01
   4.4999999999999996e-01   7.9843232875927413e+01
   4.5250000000000001e-01   7.7116865412580083e+01
   4.5500000000000007e-01   7.4443660130265116e+01
   4.5750000000000002e-01   7.1824076783997370e+01
   4.5999999999999996e-01   6.9258486222538551e+01
   4.6250000000000002e-01   6.6747173416020942e+01
   4.6500000000000008e-01   6.4290340577260622e+01
   4.6750000000000003e-01   6.1888110358458569e+01
   4.6999999999999997e-01   5.9540529106095200e+01
   4.7250000000000003e-01   5.7247570157787528e+01
   4.7500000000000009e-01   5.5009137165984164e+01
   4.7750000000000004e-01   5.2825067434387137e+01
   4.7999999999999998e-01   5.0695135254030056e+01
   4.8249999999999993e-01   4.8619055226954593e+01
   4.8499999999999999e-01   4.6596485566424448e+01
   4.8750000000000004e-01   4.4627031363575590e+01
   4.8999999999999999e-01   4.2710247811347053e+01
   4.9249999999999994e-01   4.0845643377416039e+01
   4.9500000000000000e-01   3.9032682918750780e+01
   4.9750000000000005e-01   3.7270790731204428e+01
   5.0000000000000000e-01   3.5559353528359715e+01
   5.0249999999999995e-01   3.3897723344584584e+01
   5.0500000000000000e-01   3.2285220357962899e+01
   5.0750000000000006e-01   3.0721135629424428e+01
   5.1000000000000001e-01   2.9204733755021952e+01
   5.1249999999999996e-01   2.7735255428881636e+01
   5.1500000000000001e-01   2.6311919914904475e+01
   5.1750000000000007e-01   2.4933927425783558e+01
   5.2000000000000002e-01   2.3600461408380522e+01
   5.2249999999999996e-01   2.2310690734926439e+01
   5.2499999999999991e-01   2.1063771799902966e+01
   5.2749999999999997e-01   1.9858850522822536e+01
   5.3000000000000003e-01   1.8695064257452195e+01
   5.3249999999999997e-01   1.7571543608315395e+01
   5.3499999999999992e-01   1.6487414155575891e+01
   5.3749999999999998e-01   1.5441798089647909e+01
   5.4000000000000004e-01   1.4433815757078424e+01
   5.4249999999999998e-01   1.3462587119443020e+01
   5.4499999999999993e-01   1.2527233127155192e+01
   5.4749999999999999e-01   1.1626877010227135e+01
   5.5000000000000004e-01   1.0760645488147549e+01
   5.5249999999999999e-01   9.9276699011338092e+00
   5.5499999999999994e-01   9.1270872651095196e+00
   5.5750000000000000e-01   8.3580412528145835e+00
   5.6000000000000005e-01   7.6196831035188284e+00
   5.6250000000000000e-01   6.9111724638356016e+00
   5.6499999999999995e-01   6.2316781621694863e+00
   5.6750000000000000e-01   5.5803789193362547e+00
   5.7000000000000006e-01   4.9564639979005545e+00
   5.7250000000000001e-01   4.3591337927703133e+00
   5.7499999999999996e-01   3.7876003655709369e+00
   5.7750000000000001e-01   3.2410879252980149e+00
   5.8000000000000007e-01   2.7188332577199668e+00
   5.8250000000000002e-01   2.2200861059621202e+00
   5.8499999999999996e-01   1.7441095046658910e+00
   5.8749999999999991e-01   1.2901800700669102e+00
   5.8999999999999997e-01   8.5758824828665636e-01
   5.9250000000000003e-01   4.4563852407990306e-01
   5.9499999999999997e-01   5.3649592216743910e-02
   5.9749999999999992e-01   3.1904550637409840e-01
   5.9999999999999998e-01   6.7309928164063815e-01
   6.0250000000000004e-01   1.0091497226252124e+00
   6.0499999999999998e-01   1.3278202549298461e+00
   6.0749999999999993e-01   1.6297197255627800e+00
   6.0999999999999999e-01   1.9154424133657462e+00
   6.1250000000000004e-01   2.1855680632860559e+00
   6.1499999999999999e-01   2.4406619428268952e+00
   6.1749999999999994e-01   2.6812749190726359e+00
   6.2000000000000000e-01   2.9079435547538481e+00
   6.2250000000000005e-01   3.1211902218802154e+00
   6.2500000000000000e-01   3.3215232315352137e+00
   6.2749999999999995e-01   3.5094369784879116e+00
   6.3000000000000000e-01   3.6854120993413679e+00
   6.3250000000000006e-01   3.8499156429964017e+00
   6.3500000000000001e-01   4.0034012522697617e+00
   6.3749999999999996e-01   4.1463093555640169e+00
   6.4000000000000001e-01   4.2790673675424600e+00
   6.4250000000000007e-01   4.4020898978182998e+00
   6.4500000000000002e-01   4.5157789667199779e+00
   6.4749999999999996e-01   4.6205242272470608e+00
   6.4999999999999991e-01   4.7167031923808542e+00
   6.5249999999999997e-01   4.8046814669625144e+00
   6.5500000000000003e-01   4.8848129833984135e+00
   6.5749999999999997e-01   4.9574402404973803e+00
   6.5999999999999992e-01   5.0228945447877553e+00
   6.6249999999999998e-01   5.0814962537045014e+00
   6.6500000000000004e-01   5.1335550200759394e+00
   6.6749999999999998e-01   5.1793700373785567e+00
   6.6999999999999993e-01   5.2192302852650965e+00
   6.7249999999999999e-01   5.2534147749057301e+00
   6.7500000000000004e-01   5.2821927937170257e+00
   6.7749999999999999e-01   5.3058241490838247e+00
   6.7999999999999994e-01   5.3245594107110756e+00
   6.8250000000000000e-01   5.3386401512710311e+00
   6.8500000000000005e-01   5.3482991850392008e+00
   6.8750000000000000e-01   5.3537608042387097e+00
   6.8999999999999995e-01   5.3552410128370678e+00
   6.9250000000000000e-01   5.3529477575642970e+00
   6.9500000000000006e-01   5.3470811559421563e+00
   6.9750000000000001e-01   5.3378337211365254e+00
   6.9999999999999996e-01   5.3253905834641406e+00
   7.0250000000000001e-01   5.3099297084044830e+00
   7.0500000000000007e-01   5.2916221109844814e+00
   7.0750000000000002e-01   5.2706320664211086e+00
   7.0999999999999996e-01   5.2471173169219743e+00
   7.1249999999999991e-01   5.2212292745592572e+00
   7.1499999999999997e-01   5.1931132201457073e+00
   7.1750000000000003e-01   5.1629084980543389e+00
   7.1999999999999997e-01   5.1307487069355808e+00
   7.2249999999999992e-01   5.0967618862968056e+00
   7.2499999999999998e-01   5.0610706989195196e+00
   7.2750000000000004e-01   5.0237926090992691e+00
   7.2999999999999998e-01   4.9850400567020898e+00
   7.3249999999999993e-01   4.9449206270399610e+00
   7.3499999999999999e-01   4.9035372165751019e+00
   7.3750000000000004e-01   4.8609881944701625e+00
   7.3999999999999999e-01   4.8173675600077424e+00
   7.4249999999999994e-01   4.7727650959087295e+00
   7.4500000000000000e-01   4.7272665175843409e+00
   7.4750000000000005e-01   4.6809536183616753e+00
   7.5000000000000000e-01   4.6339044107269647e+00
   7.5249999999999995e-01   4.5861932636350788e+00
   7.5500000000000000e-01   4.5378910359370552e+00
   7.5750000000000006e-01   4.4890652059812028e+00
   7.6000000000000001e-01   4.4397799974456120e+00
   7.6249999999999996e-01   4.3900965014630273e+00
   7.6500000000000001e-01   4.3400727951010349e+00
   7.6749999999999996e-01   4.2897640562623796e+00
   7.7000000000000002e-01   4.2392226750720825e+00
   7.7249999999999996e-01   4.1884983618193701e+00
   7.7500000000000002e-01   4.1376382515235086e+00
   7.7749999999999997e-01   4.0866870051937365e+00
   7.8000000000000003e-01   4.0356869078540258e+00
   7.8249999999999997e-01   3.9846779634041742e+00
   7.8500000000000003e-01   3.9336979863887502e+00
   7.8749999999999998e-01   3.8827826907460326e+00
   7.9000000000000004e-01   3.8319657756086620e+00
   7.9249999999999998e-01   3.7812790082279535e+00
   7.9499999999999993e-01   3.7307523040934130e+00
   7.9749999999999999e-01   3.6804138043186509e+00
   8.0000000000000004e-01   3.6302899503645287e+00
   8.0249999999999999e-01   3.5804055561695844e+00
   8.0499999999999994e-01   3.5307838777573535e+00
   8.0750000000000000e-01   3.4814466803893351e+00
   8.1000000000000005e-01   3.4324143033315768e+00
   8.1250000000000000e-01   3.3837057223018667e+00
   8.1499999999999995e-01   3.3353386096637383e+00
   8.1750000000000000e-01   3.2873293924324174e+00
   8.2000000000000006e-01   3.2396933081567432e+00
   8.2250000000000001e-01   3.1924444587400758e+00
   8.2499999999999996e-01   3.1455958622620601e+00
   8.2750000000000001e-01   3.0991595028620131e+00
   8.2999999999999996e-01   3.0531463787434103e+00
   8.3250000000000002e-01   3.0075665483578566e+00
   8.3499999999999996e-01   2.9624291748256972e+00
   8.3750000000000002e-01   2.9177425686491354e+00
   8.3999999999999997e-01   2.8735142287725726e+00
   8.4250000000000003e-01   2.8297508820435602e+00
   8.4499999999999997e-01   2.7864585211266260e+00
   8.4750000000000003e-01   2.7436424409208033e+00
   8.4999999999999998e-01   2.7013072735306962e+00
   8.5250000000000004e-01   2.6594570218393900e+00
   8.5499999999999998e-01   2.6180950917305839e+00
   8.5749999999999993e-01   2.5772243230057805e+00
   8.5999999999999999e-01   2.5368470190414358e+00
   8.6250000000000004e-01   2.4969649752295919e+00
   8.6499999999999999e-01   2.4575795062443619e+00
   8.6749999999999994e-01   2.4186914721754835e+00
   8.7000000000000000e-01   2.3803013035690266e+00
   8.7250000000000005e-01   2.3424090254141139e+00
   8.7500000000000000e-01   2.3050142801134448e+00
   8.7749999999999995e-01   2.2681163494743175e+00
   8.8000000000000000e-01   2.2317141757557195e+00
   8.8250000000000006e-01   2.1958063818060243e+00
   8.8500000000000001e-01   2.1603912903247240e+00
   8.8749999999999996e-01   2.1254669422806676e+00
   8.9000000000000001e-01   2.0910311145182408e+00
   8.9250000000000007e-01   2.0570813365819047e+00
   8.9500000000000002e-01   2.0236149067885916e+00
   8.9749999999999996e-01   1.9906289075764729e+00
   9.0000000000000002e-01   1.9581202201577601e+00
   9.0249999999999997e-01   1.9260855385022113e+00
   9.0500000000000003e-01   1.8945213826772063e+00
   9.0749999999999997e-01   1.8634241115694039e+00
   9.1000000000000003e-01   1.8327899350120973e+00
   9.1249999999999998e-01   1.8026149253416468e+00
   9.1500000000000004e-01   1.7728950284055114e+00
   9.1749999999999998e-01   1.7436260740436953e+00
   9.1999999999999993e-01   1.7148037860645717e+00
   9.2249999999999999e-01   1.6864237917354570e+00
   9.2500000000000004e-01   1.6584816308074659e+00
   9.2749999999999999e-01   1.6309727640935683e+00
   9.2999999999999994e-01   1.6038925816180978e+00
   9.3250000000000000e-01   1.5772364103552960e+00
   9.3500000000000005e-01   1.5509995215738641e+00
   9.3750000000000000e-01   1.5251771378038610e+00
   9.3999999999999995e-01   1.4997644394417131e+00
   9.4250000000000000e-01   1.4747565710085255e+00
   9.4500000000000006e-01   1.4501486470762808e+00
   9.4750000000000001e-01   1.4259357578760177e+00
   9.4999999999999996e-01   1.4021129746015484e+00
   9.5250000000000001e-01   1.3786753544217631e+00
   9.5500000000000007e-01   1.3556179452141155e+00
   9.5750000000000002e-01   1.3329357900313876e+00
   9.5999999999999996e-01   1.3106239313133816e+00
   9.6250000000000002e-01   1.2886774148547271e+00
   9.6499999999999997e-01   1.2670912935395475e+00
   9.6750000000000003e-01   1.2458606308532945e+00
   9.6999999999999997e-01   1.2249805041817183e+00
   9.7249999999999992e-01   1.2044460079065233e+00
   9.7499999999999998e-01   1.1842522563069704e+00
   9.7750000000000004e-01   1.1643943862762889e+00
   9.7999999999999998e-01   1.1448675598613374e+00
   9.8249999999999993e-01   1.1256669666335748e+00
   9.8499999999999999e-01   1.1067878258990875e+00
   9.8750000000000004e-01   1.0882253887552658e+00
   9.8999999999999999e-01   1.0699749400015588e+00
   9.9249999999999994e-01   1.0520317999112856e+00
   9.9500000000000000e-01   1.0343913258705306e+00
   9.9750000000000005e-01   1.0170489138902981e+00
   1.0000000000000000e+00   9.9999999999999989e-01


==> Del_HSasym_FG_70.txt <==
   1.0000000000000000e+00   2.0894046851493657e+00   3.3843712095520384e-01
   9.5122942450071402e-01   1.3815725922217408e+00   3.0451806682489801e-01
   9.0483741803595952e-01   8.7300413512079400e-01   2.6885994560129400e-01
   8.6070797642505781e-01   5.3315275575804000e-01   2.3137359340784625e-01
   8.1873075307798182e-01   2.9318588057596884e-01   2.0000535469010783e-01
   7.7880078307140488e-01   1.2399742135325265e-01   1.5898875213012087e-01
   7.4081822068171777e-01   3.3204092134075935e-03   1.2466643200004457e-01
   7.0468808971871344e-01   8.9301439725555376e-02   8.8943391413380812e-02
   6.7032004603563933e-01   1.5105486395490209e-01   6.1197586993603226e-02
   6.3762815162177322e-01   1.9263394024698643e-01   3.2606797031056622e-02
   6.0653065971263342e-01   2.1666552198908084e-01   3.1452878848375887e-03
   5.7694981038048665e-01   2.3234348389023174e-01   1.6992513111874663e-02
   5.4881163609402639e-01   2.3251034760354217e-01   3.7537124673912237e-02
   5.2204577676101604e-01   2.2496545244779320e-01   4.7964546132913233e-02
   4.9658530379140947e-01   2.0948058674749059e-01   4.7964546132911678e-02
   4.7236655274101469e-01   1.9368633991506612e-01   5.8496764919832467e-02
   4.4932896411722156e-01   1.6931103736409825e-01   5.8496764919832911e-02
   4.2741493194872665e-01   1.4419885609723648e-01   4.7964546132913233e-02
   4.0656965974059911e-01   1.1832751986823598e-01   4.7964546132914121e-02
   3.8674102345450118e-01   1.0071207293156370e-01   4.7964546132911456e-02
   3.6787944117144233e-01   7.3526107484301662e-02   3.7537124673912903e-02
   3.4993774911115533e-01   5.5015547089602990e-02   2.7213457791996687e-02
   3.3287108369807950e-01   3.6135153449853519e-02   1.6992513111873997e-02
   3.1663676937905316e-01   2.6659769398972966e-02   1.6992513111875107e-02


==> Del_HSasym_JI_70.txt <==
   9.5122942450071402e-01   9.2390449380482509e-01   9.6696531384815942e-01
   9.0483741803595952e-01   8.3728678861618921e-01   9.2574106516192689e-01
   8.6070797642505781e-01   7.4225023483199737e-01   8.7633724966809656e-01
   8.1873075307798182e-01   6.3423567259255487e-01   8.1551685487662051e-01
   7.7880078307140488e-01   5.3034930709114358e-01   7.5097380170588401e-01
   7.4081822068171777e-01   4.1477920006203417e-01   6.7378453293345952e-01
   7.0468808971871344e-01   3.0633494673994432e-01   5.9351049733069017e-01
   6.7032004603563933e-01   2.0209526405205402e-01   5.1334370947755237e-01
   6.3762815162177322e-01   1.0931644094603188e-01   4.2890355263535895e-01
   6.0653065971263342e-01   3.5134019086131563e-02   3.4961915612529137e-01
   5.7694981038048665e-01   2.4529961052683458e-02   2.7399412653612731e-01
   5.4881163609402639e-01   7.7058735425938440e-02   1.9763942229562026e-01
   5.2204577676101604e-01   9.8816765169066567e-02   1.4802421508624097e-01
   4.9658530379140947e-01   1.2101433626934588e-01   1.0434248250788958e-01
   4.7236655274101469e-01   1.3228071765260174e-01   5.8421139608640371e-02
   4.4932896411722156e-01   1.2101433626934566e-01   3.9399984887870443e-02
   4.2741493194872665e-01   1.0986005725390036e-01   1.9994577352882903e-02
   4.0656965974059911e-01   8.7883355676434016e-02   1.0145359111886965e-02
   3.8674102345450118e-01   6.6341821946539703e-02   1.9715458192415269e-04
   3.6787944117144233e-01   5.5731543537958617e-02   1.9715458192248736e-04
   3.4993774911115533e-01   3.4826658343998229e-02   1.9715458192437474e-04
   3.3287108369807950e-01   3.4826658343998229e-02   9.8510310657542455e-03
   3.1663676937905316e-01   2.4529961052682125e-02   9.8510310657540234e-03


==> Del_am_vKc1c4.txt <==
   0.0000000000000000e+00   1.1000000000000000e-13   2.2204460492503131e-16   0.0000000000000000e+00
   1.2212453270876722e-14   1.2999999999999999e-12   3.0420110874729289e-14   1.8204957541456679e-09
   2.4535928844215960e-14   2.0000000000000000e-12   2.7755575615628914e-14   3.1121950572199353e-09
   3.6748382115092681e-14   3.5000000000000000e-12   6.0174087934683484e-14   5.3101170127689556e-09
   7.3385741927722847e-14   7.3000000000000000e-12   9.0483176506950258e-14   1.1001194621940158e-08
   1.3444800828210646e-13   1.3000000000000000e-11   2.1538326677728037e-13   1.9776800863624544e-08
   2.5668356329333619e-13   2.5000000000000001e-11   4.6729287106472839e-13   3.7945622977098026e-08
   3.7903014060702844e-13   3.7999999999999998e-11   7.4595885024564268e-13   5.7351773219416202e-08
   6.2361227293195043e-13   6.2000000000000006e-11   1.2365664048274994e-12   9.3087751396048191e-08
   9.9042996026810215e-13   9.7999999999999998e-11   1.9380053117856733e-12   1.4913806811733821e-07
   1.6018297799291759e-12   1.5999999999999999e-10   3.1395996913374802e-12   2.3933245185681074e-07
   2.2133406218927121e-12   2.1999999999999999e-10   4.3363090895809364e-12   3.2900770141619518e-07
   3.4359182166099345e-12   3.4000000000000001e-10   6.7297278860678489e-12   5.1430663283724698e-07
   7.1042061122739142e-12   6.9999999999999996e-10   1.4021339644898489e-11   1.0605866571644640e-06
   1.3217760219674801e-11   1.3000000000000001e-09   2.6085134052777903e-11   1.9713779377816820e-06
   1.9331647393983076e-11   1.9000000000000001e-09   3.8241632083213517e-11   2.8850716854433855e-06
   3.1558977653389775e-11   3.1000000000000000e-09   6.2467364614349208e-11   4.7126747708681194e-06
   5.6013749194505635e-11   5.4999999999999996e-09   1.1093492791047765e-10   8.3646309021467857e-06
   8.0468520735621496e-11   8.0000000000000005e-09   1.5952350551629024e-10   1.2005574995699320e-05
   2.0274226741889834e-10   2.0000000000000000e-08   4.0402459156041459e-10   3.0332245802844326e-05
   3.2501579205757025e-10   3.2000000000000002e-08   6.5093819223704941e-10   4.8742628500186846e-05
   5.6956328542412393e-10   5.7000000000000001e-08   1.1524142751184741e-09   8.5836447028531104e-05
   1.1809320188405081e-09   1.1999999999999999e-07   2.4519531960365271e-09   1.8021517803279430e-04
   1.7923007522568923e-09   1.8000000000000000e-07   3.8213333608538846e-09   2.7710401886582581e-04
   2.4036694856732765e-09   2.3999999999999998e-07   5.2665370953164370e-09   3.7671699288854832e-04
   7.2946189089151403e-09   8.7000000000000003e-07   2.0708606496278037e-08   1.3130063537845071e-03
   9.7400936205360722e-09   1.3000000000000000e-06   3.3199469839928497e-08   1.9524830149973971e-03
   1.2185568332157004e-08   1.9999999999999999e-06   5.7593960378632403e-08   3.0195584026911915e-03


==> Del_ap_vKc1c4.txt <==
   0.0000000000000000e+00   1.1000000000000000e-13   2.2204460492503131e-16   0.0000000000000000e+00
   1.2212453270876722e-14   5.4000000000000002e-13   6.1284310959308641e-14   8.8848239876426760e-10
   2.4424906541753444e-14   1.8000000000000000e-12   5.0848214527832170e-14   2.7881152941944265e-09
   3.6637359812630166e-14   2.0000000000000000e-12   9.3924867883288243e-14   3.2917983894265035e-09
   6.1062266354383610e-14   5.1999999999999997e-12   9.9253938401488995e-14   7.9445003908773515e-09
   1.0991207943789050e-13   9.9999999999999994e-12   2.4624746686185972e-13   1.5666262731528491e-08
   1.7119639039719914e-13   1.6000000000000000e-11   3.7458924850852782e-13   2.3672054538792509e-08
   4.7672976677404222e-13   4.4000000000000003e-11   9.6633812063373625e-13   6.7085342392303460e-08
   8.4354745411019394e-13   7.9999999999999995e-11   1.7061907442439406e-12   1.2102748403464147e-07
   1.4550582960737302e-12   1.4000000000000001e-10   2.9378721677630892e-12   2.0853050730629263e-07
   2.6776358907909525e-12   2.5999999999999998e-10   5.3548276923720550e-12   3.9519073058436049e-07
   5.1232351694352474e-12   5.1000000000000000e-10   1.0196732347367288e-11   7.6407544269407879e-07
   1.1237011321441059e-11   1.0999999999999999e-09   2.2260637777549164e-11   1.6765257095929798e-06
   2.3464341580847758e-11   2.2999999999999999e-09   4.6366022132815488e-11   3.4999471982821717e-06
   4.1805225947655344e-11   4.1000000000000003e-09   8.2581497196088094e-11   6.2074602442674376e-06
   1.0294209928929376e-10   1.0000000000000000e-08   2.0268009492951933e-10   1.5299754732023274e-05
   2.8635271931420903e-10   2.7999999999999999e-08   5.5949445076919346e-10   4.2427465485772586e-05
   6.5317395936403955e-10   6.2999999999999995e-08   1.2574252750141568e-09   9.6143323058184293e-05
   1.2645426927804237e-09   1.1999999999999999e-07   2.3764352707900116e-09   1.8402003148576540e-04
   2.4872799375685872e-09   2.2999999999999999e-07   4.4607881832803287e-09   3.5472114809498301e-04
   3.7100174044013556e-09   3.3999999999999997e-07   6.3624987500787711e-09   5.1775124571151743e-04


==> Del_asymFKGL_400.txt <==
   2.4999999999999467e-03   8.8328521820724148e-05   1.1242847097747699e-08   1.0248196935513931e-07   4.7981285611342628e-10
   5.0000000000000044e-03   8.8341848387019084e-05   6.3028741004167443e-08   1.5891790927646809e-07   7.1016059699502421e-10
   7.5000000000000622e-03   8.8446038902123547e-05   4.1157914965062048e-08   1.1259834065135976e-07   6.9462546825604932e-10
   1.0000000000000009e-02   8.8575355718933935e-05   1.8087724651394410e-09   1.3124082964832695e-07   1.6864953877870903e-11
   1.2499999999999956e-02   8.8536190957944072e-05   1.9306317322609345e-08   7.6682880267853193e-08   6.9122041423952396e-11
   1.5000000000000013e-02   8.8608402991852131e-05   2.3871016274767953e-09   8.3181843968382907e-08   4.9352677500280606e-10
   1.7500000000000071e-02   8.8591915442526314e-05   7.5339267047169756e-09   2.7962212434395894e-08   5.7944204989723858e-10
   2.0000000000000018e-02   8.8577938093248321e-05   1.3435764389946314e-08   3.0888889668290176e-08   6.8009742282271191e-10
   2.2499999999999964e-02   8.8581329575676548e-05   1.2698141094169557e-08   4.0791525268701889e-08   3.4982183816367751e-10
   2.5000000000000022e-02   8.8588213205786914e-05   1.1001422661749416e-08   3.6327988173212589e-08   1.3455814240614927e-10
   2.7500000000000080e-02   8.8593536043068966e-05   1.0045651754886364e-08   3.2288042461914301e-08   1.2685652528432456e-10
   3.0000000000000027e-02   8.8598473187762039e-05   9.3925126565252981e-09   2.7540343783272192e-08   2.8597468837432416e-10
   3.2499999999999973e-02   8.8606154295511885e-05   7.9711263145654243e-09   1.6102166267017992e-08   4.7630277499877138e-10
   3.5000000000000031e-02   8.8617824907322174e-05   5.1312345483722765e-09   4.3128497440036995e-09   3.8100311794408981e-10
   3.7499999999999978e-02   8.8628267986612386e-05   2.0776226294927369e-09   2.3354113198870152e-08   3.7311043143972711e-10
   4.0000000000000036e-02   8.8627122834195049e-05   1.9710990617483048e-09   2.0877256146079048e-08   1.6776495748160869e-09
   4.2499999999999982e-02   8.8612905040807988e-05   6.1949296803476273e-09   5.9281743958194966e-09   2.6490791782407541e-09
   4.4999999999999929e-02   8.8603016278776536e-05   1.0464456856595916e-08   2.2902013396830512e-08   2.8517630479285572e-09
   4.7499999999999987e-02   8.8609160108443774e-05   1.0296892338779173e-08   4.9239143873336388e-09   3.8869663043783476e-09
   5.0000000000000044e-02   8.8608338606910308e-05   1.0729940269627036e-08   6.9526017165699727e-09   7.3520478593991356e-09
   5.2499999999999991e-02   8.8583038798883962e-05   1.8315600813778588e-08   2.2531135623893306e-08   1.1449243553229849e-08
   5.4999999999999938e-02   8.8562923428625595e-05   2.6659444096743812e-08   3.8467327989621936e-08   1.5068916336957727e-08
   5.7499999999999996e-02   8.8551939157355264e-05   3.2145139328143557e-08   2.4796651398872882e-08   2.2030932189665009e-08
   6.0000000000000053e-02   8.8510344869119351e-05   4.5213631505447438e-08   5.2540293449254705e-08   3.2677638595046687e-08
   6.2500000000000000e-02   8.8459643447391656e-05   6.3607654143815751e-08   8.6829819112566042e-08   4.3995285414766272e-08
   6.4999999999999947e-02   8.8413308603652041e-05   8.1365433945990162e-08   9.0937422703163406e-08   6.0805686263876169e-08
   6.7500000000000004e-02   8.8325743844652749e-05   1.0985076459579801e-07   1.4191639885474672e-07   8.4215397100351197e-08
   7.0000000000000062e-02   8.8225861941237937e-05   1.4549729721036186e-07   1.9140801588157785e-07   1.1144035472199221e-07
   7.2500000000000009e-02   8.8106303547608178e-05   1.8665346246393710e-07   2.3361230372387354e-07   1.4972163420168272e-07
   7.4999999999999956e-02   8.7931792181139556e-05   2.4427893774436882e-07   3.2968440288883016e-07   1.9766566849988010e-07
   7.7500000000000013e-02   8.7739090858240942e-05   3.1100563346875276e-07   4.0740659157378900e-07   2.5711079487678035e-07
   8.0000000000000071e-02   8.7479752128416521e-05   3.9556275654994977e-07   5.3039593650439087e-07   3.3536398613698282e-07
   8.2500000000000018e-02   8.7165914495868080e-05   5.0016476416114841e-07   6.7879404253012865e-07   4.2930152099884822e-07
   8.4999999999999964e-02   8.6786392550886049e-05   6.2415104828961177e-07   8.4367944452878874e-07   5.4952465511348692e-07
   8.7500000000000022e-02   8.6307251759842885e-05   7.7875322790355028e-07   1.0761026429939591e-06   6.9583373019099781e-07
   8.9999999999999969e-02   8.5747927951462799e-05   9.5977884062570240e-07   1.3198501884748026e-06   8.7595602926704430e-07
   9.2500000000000027e-02   8.5049112571677910e-05   1.1804634738599162e-06   1.6519361480948902e-06   1.0968938770616887e-06
   9.4999999999999973e-02   8.4233995425009311e-05   1.4394886354018865e-06   2.0157902529405192e-06   1.3626861354865127e-06
   9.7500000000000031e-02   8.3240059685962819e-05   1.7480686389514943e-06   2.4779877021430252e-06   1.6871513293104101e-06
   9.9999999999999978e-02   8.2076618558968306e-05   2.1100392457729100e-06   3.0054553921132765e-06   2.0730729544116144e-06
   1.0250000000000004e-01   8.0686658940010147e-05   2.5343330880556181e-06   3.6437244552711689e-06   2.5392906899401879e-06
   1.0499999999999998e-01   7.9060606721137461e-05   3.0295081697717663e-06   4.3854827633804661e-06   3.0900388241494881e-06
   1.0749999999999993e-01   7.7145526657940167e-05   3.6035584582982949e-06   5.2598769317846461e-06   3.7480895522801205e-06
   1.0999999999999999e-01   7.4914618519494880e-05   4.2686247532230936e-06   6.2786020205152226e-06   4.5209596473139158e-06
   1.1250000000000004e-01   7.2313445134808418e-05   5.0332145186127164e-06   7.4635104172493527e-06   5.4353916203453423e-06
   1.1499999999999999e-01   6.9301485398742813e-05   5.9121200366440974e-06   8.8373061024604738e-06   6.5032238178996948e-06
   1.1749999999999994e-01   6.5816423945097569e-05   6.9154571912255491e-06   1.0423281773030979e-05   7.7560204030380220e-06
   1.2000000000000000e-01   6.1807285532511358e-05   8.0600862963908781e-06   1.2248393495450927e-05   9.2106203974928746e-06
   1.2250000000000005e-01   5.7197866820013488e-05   9.3584974012461686e-06   1.4344760801865419e-05   1.0904650679766092e-05
   1.2500000000000000e-01   5.1929132597106076e-05   1.0829256511968310e-05   1.6738286253703549e-05   1.2860695919325593e-05
   1.2749999999999995e-01   4.5905772755094887e-05   1.2487796844706800e-05   1.9475984232908417e-05   1.5123697301389072e-05
   1.3000000000000000e-01   3.9061752095337354e-05   1.4354115555281766e-05   2.2578957681318457e-05   1.7723182204498755e-05
   1.3250000000000006e-01   3.1278888041885722e-05   1.6447042517797605e-05   2.6113373230440828e-05   2.0712313790971493e-05
   1.3500000000000001e-01   2.2482935609913213e-05   1.8787763850114381e-05   3.0094339571906659e-05   2.4129573601205934e-05
   1.3749999999999996e-01   1.2531729389309021e-05   2.1398835804764538e-05   3.4608121621371168e-05   2.8036610696169362e-05
   1.4000000000000001e-01   1.3379940790869682e-06   2.4302455939761991e-05   3.9667062956327825e-05   3.2483919450099208e-05
   1.4250000000000007e-01   1.1261604880408171e-05   2.7525022545993316e-05   4.5373180547203518e-05   3.7541205744062722e-05
   1.4500000000000002e-01   2.5376643118524278e-05   3.1089732926092850e-05   5.1745352768639563e-05   4.3274900272116668e-05
   1.4749999999999996e-01   4.1184871487076613e-05   3.5026585634589935e-05   5.8890943855915978e-05   4.9762191458802008e-05
   1.5000000000000002e-01   5.8830605920157097e-05   3.9360064681415174e-05   6.6849972538252089e-05   5.7089291184198032e-05
   1.5249999999999997e-01   7.8498223616607632e-05   4.4123023770992198e-05   7.5721549005258737e-05   6.5341537036411879e-05
   1.5500000000000003e-01   1.0037768105719547e-04   4.9341913659239900e-05   8.5581400815604169e-05   7.4626981438452589e-05
   1.5749999999999997e-01   1.2465738982780916e-04   5.5051141580220175e-05   9.6511302486446127e-05   8.5042855317185584e-05
   1.6000000000000003e-01   1.5157523344822010e-04   6.1280131152141593e-05   1.0862782243714619e-04   9.6717752817498948e-05
   1.6249999999999998e-01   1.8133282912491389e-04   6.8063181197786093e-05   1.2200042067900263e-04   1.0976846200416723e-04
   1.6500000000000004e-01   2.1420525987891903e-04   7.5433610354003200e-05   1.3677454579363868e-04   1.2433989231630527e-04
   1.6749999999999998e-01   2.5042859013924001e-04   8.3424209472493516e-05   1.5302965130126189e-04   1.4057785669296941e-04
   1.7000000000000004e-01   2.9029653145218326e-04   9.2072170264634323e-05   1.7091452166018151e-04   1.5864035860002623e-04
   1.7249999999999999e-01   3.3410170534919903e-04   1.0140862964613806e-04   1.9054672642915271e-04   1.7870810302755835e-04
   1.7500000000000004e-01   3.8214604295538912e-04   1.1147271922040680e-04   2.1205800156054444e-04   2.0095588184898538e-04
   1.7749999999999999e-01   4.3478376944228181e-04   1.2229566870547437e-04   2.3561493249357746e-04   2.2559662662335889e-04
   1.7999999999999994e-01   4.9233793233038892e-04   1.3391473651025443e-04   2.6133890792401360e-04   2.5283464385883470e-04
   1.8250000000000000e-01   5.5520506711681517e-04   1.4636384641664169e-04   2.8942500427930895e-04   2.8290612225423395e-04
   1.8500000000000005e-01   6.2376056811708214e-04   1.5967489046075922e-04   3.2001828937677779e-04   3.1605931723355241e-04
   1.8750000000000000e-01   6.9841808750414902e-04   1.7388478720092859e-04   3.5330729679206030e-04   3.5254990637345607e-04
   1.8999999999999995e-01   7.7962579021040312e-04   1.8902035121659555e-04   3.8948972056473963e-04   3.9267310031143587e-04
   1.9250000000000000e-01   8.6781546083647410e-04   2.0511686948254670e-04   4.2873812331833960e-04   4.3671602416517352e-04
   1.9500000000000006e-01   9.6349300040010633e-04   2.2220067938416577e-04   4.7129118715760754e-04   4.8500887367741718e-04
   1.9750000000000001e-01   1.0671421233677814e-03   2.4029850903717342e-04   5.1733887030391834e-04   5.3789116468738740e-04
   1.9999999999999996e-01   1.1792930931138201e-03   2.5943932288319260e-04   5.6711921738572535e-04   5.9571798267188392e-04
   2.0250000000000001e-01   1.3005094767730707e-03   2.7963985238887989e-04   6.2087670315946752e-04   6.5888823795190454e-04
   2.0500000000000007e-01   1.4313423017130456e-03   3.0092628192279758e-04   6.7883344011065994e-04   7.2779445184489866e-04
   2.0750000000000002e-01   1.5724175403252216e-03   3.2331243619532213e-04   7.4127609621399415e-04   8.0287843153281635e-04
   2.0999999999999996e-01   1.7243455377580208e-03   3.4681146994708367e-04   8.0844881744490671e-04   8.8459672572982484e-04
   2.1250000000000002e-01   1.8877757779020010e-03   3.7143944875916990e-04   8.8063325389620140e-04   9.7342048264836833e-04
   2.1499999999999997e-01   2.0634037266352712e-03   3.9719573360741389e-04   9.5813175315595522e-04   1.0698748773374511e-03
   2.1750000000000003e-01   2.2519061793835338e-03   4.2408990874209795e-04   1.0412137120967557e-03   1.1744796903903065e-03
   2.1999999999999997e-01   2.4540326768116572e-03   4.5211928912480825e-04   1.1302126705119431e-03   1.2878031257990141e-03
   2.2250000000000003e-01   2.6705331005983934e-03   4.8127435048916922e-04   1.2254344270241635e-03   1.4104434573827263e-03
   2.2499999999999998e-01   2.9021734809271393e-03   5.1155411710934739e-04   1.3271959914546994e-03   1.5430024733413816e-03
   2.2750000000000004e-01   3.1497846316187461e-03   5.4293588487908107e-04   1.4358589557044166e-03   1.6861469403242069e-03
   2.2999999999999998e-01   3.4141745283227110e-03   5.7540437865066796e-04   1.5517418479327194e-03   1.8405458134709285e-03
   2.3250000000000004e-01   3.6962046547658334e-03   6.0894033158598315e-04   1.6752115153206848e-03   2.0068999441433810e-03
   2.3499999999999999e-01   3.9967670225988794e-03   6.4350580141347979e-04   1.8066391715401142e-03   2.1859654302565090e-03
   2.3750000000000004e-01   4.3167380589789195e-03   6.7907838505987250e-04   1.9463701329842653e-03   2.3784887187272563e-03
   2.3999999999999999e-01   4.6570635195829491e-03   7.1561749118831397e-04   2.0948076501099422e-03   2.5852754682573753e-03
   2.4249999999999994e-01   5.0186840622754580e-03   7.5307657819767559e-04   2.2523258309805616e-03   2.8071603290895641e-03
   2.4500000000000000e-01   5.4025486906256193e-03   7.9142298146783752e-04   2.4193029008028333e-03   3.0449760149759975e-03
   2.4750000000000005e-01   5.8096669040567095e-03   8.3059789617112578e-04   2.5961601789386002e-03   3.2996266750324743e-03
   2.5000000000000000e-01   6.2410208252228205e-03   8.7055217459042211e-04   2.7832747748126607e-03   3.5720171580093663e-03
   2.5249999999999995e-01   6.6976245192357231e-03   9.1124185078950148e-04   2.9810529937741581e-03   3.8630695836590068e-03
   2.5500000000000000e-01   7.1805281871309967e-03   9.5259794953506116e-04   3.1899177820586821e-03   4.1737717957825993e-03
   2.5750000000000006e-01   7.6907475003952230e-03   9.9457422959980946e-04   3.4102491839005378e-03   4.5050914258222274e-03
   2.6000000000000001e-01   8.2293431799442818e-03   1.0371189987875562e-03   3.6424685917544330e-03   4.8580334709131812e-03
   2.6249999999999996e-01   8.7973829722797214e-03   1.0801644425849632e-03   3.8869873565048341e-03   5.2336495181419806e-03
   2.6500000000000001e-01   9.3959026215786334e-03   1.1236739095772386e-03   4.1441838818347954e-03   5.6329597033102363e-03
   2.6750000000000007e-01   1.0025983187688770e-02   1.1675969843555345e-03   4.4144773221870270e-03   6.0570349996154071e-03
   2.7000000000000002e-01   1.0688685956216304e-02   1.2118807170388157e-03   4.6982557953247905e-03   6.5069669450426026e-03
   2.7249999999999996e-01   1.1385045690053830e-02   1.2565076486732440e-03   4.9958858208249968e-03   6.9838116057749922e-03
   2.7500000000000002e-01   1.2116132246945965e-02   1.3014427838734521e-03   5.3077652736501779e-03   7.4886796350386309e-03
   2.7750000000000008e-01   1.2882973948196152e-02   1.3466639731892771e-03   5.6342468971994908e-03   8.0226745777183250e-03
   2.8000000000000003e-01   1.3686576169653519e-02   1.3921865481669737e-03   5.9756701973512349e-03   8.5868636345731719e-03
   2.8249999999999997e-01   1.4527962539071182e-02   1.4380094602906013e-03   6.3323922194886695e-03   9.1823628445375505e-03
   2.8500000000000003e-01   1.5408098317855279e-02   1.4841597081993729e-03   6.7047163987066227e-03   9.8102547972587217e-03
   2.8750000000000009e-01   1.6327925211962580e-02   1.5307032225507777e-03   7.0929367271646004e-03   1.0471584444889936e-02
   2.9000000000000004e-01   1.7288383236794824e-02   1.5776948962589188e-03   7.4973497891028806e-03   1.1167432261893095e-02
   2.9249999999999998e-01   1.8290340895756874e-02   1.6252316678964096e-03   7.9181937375480960e-03   1.1898821370149415e-02
   2.9499999999999993e-01   1.9334638094429812e-02   1.6734515442577980e-03   8.3556967750217925e-03   1.2666733344494530e-02
   2.9749999999999999e-01   2.0422092571382500e-02   1.7224897861072286e-03   8.8100755875630821e-03   1.3472166831646870e-02
   3.0000000000000004e-01   2.1553439816744402e-02   1.7725361034429676e-03   9.2814856148020208e-03   1.4316041698135384e-02
   3.0249999999999999e-01   2.2729378217450913e-02   1.8238246038523309e-03   9.7700686829731431e-03   1.5199228952091470e-02
   3.0499999999999994e-01   2.3950564662071572e-02   1.8765965544667029e-03   1.0275942814935268e-02   1.6122595397522588e-02
   3.0750000000000000e-01   2.5217564659789193e-02   1.9311583712311453e-03   1.0799162951217856e-02   1.7086909785990478e-02
   3.1000000000000005e-01   2.6530896143797333e-02   1.9878652992244561e-03   1.1339764978753220e-02   1.8092881578578579e-02
   3.1250000000000000e-01   2.7891018441466353e-02   2.0470900168305661e-03   1.1897750929050543e-02   1.9141193902916021e-02
   3.1499999999999995e-01   2.9298291731046922e-02   2.1092792725632137e-03   1.2473058459198771e-02   2.0232414484030681e-02
   3.1750000000000000e-01   3.0753017749487799e-02   2.1749336916313533e-03   1.3065600217714302e-02   2.1367039136116039e-02
   3.2000000000000006e-01   3.2255425472802468e-02   2.2445808913210685e-03   1.3675247327326723e-02   2.2545515977803188e-02
   3.2250000000000001e-01   3.3805638513673575e-02   2.3188295434183326e-03   1.4301805773475174e-02   2.3768162338623222e-02
   3.2499999999999996e-01   3.5403712194994053e-02   2.3983471751373164e-03   1.4945051072539517e-02   2.5035210065077917e-02
   3.2750000000000001e-01   3.7049618395030848e-02   2.4838362541383940e-03   1.5604711967572849e-02   2.6346824025182292e-02
   3.3000000000000007e-01   3.8743219407000429e-02   2.5760850908708166e-03   1.6280452046602223e-02   2.7703025196944120e-02
   3.3250000000000002e-01   4.0484301527721533e-02   2.6759450353105452e-03   1.6971900191077305e-02   2.9103735841454759e-02
   3.3499999999999996e-01   4.2272560752597665e-02   2.7843080208004301e-03   1.7678635677137899e-02   3.0548795077565361e-02
   3.3750000000000002e-01   4.4107581749613156e-02   2.9021541034134346e-03   1.8400173641507145e-02   3.2037887827651712e-02
   3.4000000000000008e-01   4.5988868414843509e-02   3.0305291149416158e-03   1.9135991964326582e-02   3.3570588579371563e-02
   3.4250000000000003e-01   4.7915831496047279e-02   3.1705223249499648e-03   1.9885518451014050e-02   3.5146376415438718e-02
   3.4499999999999997e-01   4.9887771535098380e-02   3.3233106031177462e-03   2.0648119065704185e-02   3.6764569279563286e-02
   3.4750000000000003e-01   5.1903906896274887e-02   3.4901373775165778e-03   2.1423121884805107e-02   3.8424365440894448e-02
   3.5000000000000009e-01   5.3963363943456910e-02   3.6722893196724504e-03   2.2209806687932154e-02   4.0124859921940592e-02
   3.5250000000000004e-01   5.6065163005442398e-02   3.8711371672242034e-03   2.3007395140058007e-02   4.1864983540750300e-02
   3.5499999999999998e-01   5.8208244297629386e-02   4.0881167277154740e-03   2.3815072338496002e-02   4.3643541371051198e-02
   3.5749999999999993e-01   6.0391460948162390e-02   4.3247037755248519e-03   2.4631978916832775e-02   4.5459232068628674e-02
   3.5999999999999999e-01   6.2613567214804378e-02   4.5824515313116487e-03   2.5457202566525394e-02   4.7310591266751079e-02
   3.6250000000000004e-01   6.4873242572558110e-02   4.8629744065684655e-03   2.6289797552488725e-02   4.9196026361790324e-02
   3.6499999999999999e-01   6.7169087650222781e-02   5.1679206055462723e-03   2.7128779291852867e-02   5.1113839809397321e-02
   3.6749999999999994e-01   6.9499614074477023e-02   5.4990061586438488e-03   2.7973116770010353e-02   5.3062176648244863e-02
   3.7000000000000000e-01   7.1863266835710538e-02   5.8580020809220201e-03   2.8821750254538703e-02   5.5039054904098439e-02
   3.7250000000000005e-01   7.4258423034257448e-02   6.2467044889490397e-03   2.9673588221875935e-02   5.7042393508606182e-02
   3.7500000000000000e-01   7.6683382855860627e-02   6.6669649538206865e-03   3.0527500353442205e-02   5.9069963969019534e-02
   3.7749999999999995e-01   7.9136390186099748e-02   7.1206817107752896e-03   3.1382333553405140e-02   6.1119415632574503e-02
   3.8000000000000000e-01   8.1615633956153455e-02   7.6097674260392489e-03   3.2236911040634642e-02   6.3188308463236309e-02
   3.8250000000000006e-01   8.4119239873143403e-02   8.1361754963825694e-03   3.3090025718406801e-02   6.5274069136045609e-02
   3.8500000000000001e-01   8.6645289147103899e-02   8.7018958652097522e-03   3.3940454507198403e-02   6.7374010388615124e-02
   3.8749999999999996e-01   8.9191822154070066e-02   9.3089209027290565e-03   3.4786959382783866e-02   6.9485368466540409e-02
   3.9000000000000001e-01   9.1756830660870925e-02   9.9592671591142157e-03   3.5628281005408269e-02   7.1605264173228989e-02
   3.9250000000000007e-01   9.4338274464924599e-02   1.0654976192360666e-02   3.6463151317325915e-02   7.3730715595684782e-02
   3.9500000000000002e-01   9.6934087045586370e-02   1.1398079345368295e-02   3.7290296281456525e-02   7.5858679597190948e-02
   3.9749999999999996e-01   9.9542168136705023e-02   1.2190614386556997e-02   3.8108429736172900e-02   7.7986018565445070e-02
   4.0000000000000002e-01   1.0216039805961019e-01   1.3034631525066120e-02   3.8916264177974114e-02   8.0109505963444905e-02
   4.0250000000000008e-01   1.0478664500251322e-01   1.3932158162065722e-02   3.9712514933185616e-02   8.2225870818076086e-02
   4.0500000000000003e-01   1.0741875790206612e-01   1.4885209853370829e-02   4.0495894272771560e-02   8.4331771047296167e-02
   4.0749999999999997e-01   1.1005457827069554e-01   1.5895801380544583e-02   4.1265120300789659e-02   8.6423791565563235e-02
   4.1000000000000003e-01   1.1269194872171984e-01   1.6965912794964733e-02   4.2018922271459092e-02   8.8498490312647560e-02
   4.1250000000000009e-01   1.1532870621694047e-01   1.8097494234325051e-02   4.2756035052720964e-02   9.0552379069102962e-02
   4.1500000000000004e-01   1.1796269124509562e-01   1.9292481550552631e-02   4.3475206066870387e-02   9.2581914236258056e-02
   4.1749999999999998e-01   1.2059175719370385e-01   2.0552765122400229e-02   4.4175201446811307e-02   9.4583542604952386e-02
   4.1999999999999993e-01   1.2321376409574847e-01   2.1880188265684386e-02   4.4854800974517994e-02   9.6553690458340169e-02
   4.2249999999999999e-01   1.2582658509906031e-01   2.3276566522546061e-02   4.5512803066431129e-02   9.8488747625410156e-02
   4.2500000000000004e-01   1.2842811627409556e-01   2.4743660758433705e-02   4.6148031447744042e-02   1.0038511094878810e-01
   4.2749999999999999e-01   1.3101627104208524e-01   2.6283169223736635e-02   4.6759330709608582e-02   1.0223918220755990e-01
   4.2999999999999994e-01   1.3358898397690444e-01   2.7896749229475826e-02   4.7345569392640119e-02   1.0404734656729220e-01
   4.3250000000000000e-01   1.3614422063296028e-01   2.9585995939399146e-02   4.7905646849812467e-02   1.0580601161581638e-01
   4.3500000000000005e-01   1.3867997285517564e-01   3.1352428548725442e-02   4.8438489562622644e-02   1.0751161421874778e-01
   4.3750000000000000e-01   1.4119426006542479e-01   3.3197512762446091e-02   4.8943052444685664e-02   1.0916059499816400e-01
   4.3999999999999995e-01   1.4368513870055333e-01   3.5122646428291437e-02   4.9418325565886656e-02   1.1074943090364675e-01
   4.4250000000000000e-01   1.4615069858937790e-01   3.7129140757530932e-02   4.9863331343310335e-02   1.1227465056646957e-01
   4.4500000000000006e-01   1.4858906198496702e-01   3.9218241837509993e-02   5.0277124255790895e-02   1.1373280686310938e-01
   4.4750000000000001e-01   1.5099839222391753e-01   4.1391123830592846e-02   5.0658797118159127e-02   1.1512050129833140e-01
   4.4999999999999996e-01   1.5337689130941035e-01   4.3648866616649462e-02   5.1007479219890683e-02   1.1643440680235195e-01
   4.5250000000000001e-01   1.5572279704811975e-01   4.5992474556927454e-02   5.1322334703281847e-02   1.1767124070273094e-01
   4.5500000000000007e-01   1.5803439058205893e-01   4.8422877435889355e-02   5.1602568109175406e-02   1.1882777971333192e-01
   4.5750000000000002e-01   1.6030999524544798e-01   5.0940906288555854e-02   5.1847423479799426e-02   1.1990088849642988e-01
   4.5999999999999996e-01   1.6254797224135176e-01   5.3547307814180378e-02   5.2056181701155557e-02   1.2088749541876709e-01
   4.6250000000000002e-01   1.6474672675848967e-01   5.6242752615215497e-02   5.2228165090741019e-02   1.2178459762896487e-01
   4.6500000000000008e-01   1.6690470808222602e-01   5.9027811219649173e-02   5.2362737417708249e-02   1.2258929316936906e-01
   4.6750000000000003e-01   1.6902040429348220e-01   6.1902962919146431e-02   5.2459300538320930e-02   1.2329876169514509e-01
   4.6999999999999997e-01   1.7109234676369001e-01   6.4868610233049684e-02   5.2517297860274814e-02   1.2391025991796312e-01
   4.7250000000000003e-01   1.7311911140794001e-01   6.7925057193631178e-02   5.2536215170478240e-02   1.2442115468466297e-01
   4.7500000000000009e-01   1.7509931290182945e-01   7.1072511923346626e-02   5.2515576897684602e-02   1.2482891039159161e-01
   4.7750000000000004e-01   1.7703160744445379e-01   7.4311105702312474e-02   5.2454948362839815e-02   1.2513107588443728e-01
   4.7999999999999998e-01   1.7891469495576662e-01   7.7640875423526712e-02   5.2353937250169791e-02   1.2532531579119155e-01
   4.8249999999999993e-01   1.8074731328488758e-01   8.1061759867409267e-02   5.2212189812418597e-02   1.2540940570611214e-01
   4.8499999999999999e-01   1.8252823923589245e-01   8.4573621355706563e-02   5.2029391896200039e-02   1.2538121236244404e-01
   4.8750000000000004e-01   1.8425629144316513e-01   8.8176233907426349e-02   5.1805270852134822e-02   1.2523872065309960e-01
   4.8999999999999999e-01   1.8593032498864670e-01   9.1869273834897291e-02   5.1539591957640019e-02   1.2498003686360515e-01
   4.9249999999999994e-01   1.8754923079010177e-01   9.5652341784039030e-02   5.1232158283349039e-02   1.2460336448051601e-01
   4.9500000000000000e-01   1.8911193884496325e-01   9.9524957567266426e-02   5.0882812817519385e-02   1.2410702475194357e-01
   4.9750000000000005e-01   1.9061741359093332e-01   1.0348654630518994e-01   5.0491435323247291e-02   1.2348946741617484e-01
   5.0000000000000000e-01   1.9206465185079957e-01   1.0753645871168294e-01   5.0057941179979970e-02   1.2274924479978977e-01
   5.0249999999999995e-01   1.9345268612230981e-01   1.1167397291470071e-01   4.9582283497774382e-02   1.2188502441711435e-01
   5.0500000000000000e-01   1.9478058091466399e-01   1.1589827782034634e-01   4.9064450557164241e-02   1.2089560587840875e-01
   5.0750000000000006e-01   1.9604742951971355e-01   1.2020848979419652e-01   4.8504463812102383e-02   1.1977989593146465e-01
   5.1000000000000001e-01   1.9725235704257171e-01   1.2460366109001531e-01   4.7902379790507155e-02   1.1853691239394171e-01
   5.1249999999999996e-01   1.9839451783716910e-01   1.2908276235951144e-01   4.7258288192700615e-02   1.1716580533080356e-01
   5.1500000000000001e-01   1.9947309142359970e-01   1.3364469436710247e-01   4.6572309275293433e-02   1.1566583540647568e-01
   5.1750000000000007e-01   2.0048728499850432e-01   1.3828830201957121e-01   4.5844595371792085e-02   1.1403636928445171e-01
   5.2000000000000002e-01   2.0143633198641198e-01   1.4301235795829925e-01   4.5075329657438434e-02   1.1227690281033720e-01
   5.2249999999999996e-01   2.0231948744432349e-01   1.4781556855260547e-01   4.4264723145586826e-02   1.1038704451701209e-01
   5.2499999999999991e-01   2.0313602985496404e-01   1.5269659203910957e-01   4.3413015710917824e-02   1.0836650340398313e-01
   5.2749999999999997e-01   2.0388526071766622e-01   1.5765402492315705e-01   4.2520475470639640e-02   1.0621511178335674e-01
   5.3000000000000003e-01   2.0456649977344865e-01   1.6268640214048635e-01   4.1587395617000755e-02   1.0393281509937125e-01
   5.3249999999999997e-01   2.0517908595987522e-01   1.6779221752627749e-01   4.0614094879366736e-02   1.0151965362286641e-01
   5.3499999999999992e-01   2.0572237789261405e-01   1.7296991436217413e-01   3.9600917428600280e-02   9.8975782803074397e-02
   5.3749999999999998e-01   2.0619574921129158e-01   1.7821788019230989e-01   3.8548229744664209e-02   9.6301469823548258e-02
   5.4000000000000004e-01   2.0659858865225766e-01   1.8353446776903837e-01   3.7456420506169152e-02   9.3497071151457334e-02
   5.4249999999999998e-01   2.0693030122421074e-01   1.8891799057737801e-01   3.6325900898461994e-02   9.0563048641201460e-02
   5.4499999999999993e-01   2.0719030392283655e-01   1.9436671326900778e-01   3.5157101678502167e-02   8.7499972549214711e-02
   5.4749999999999999e-01   2.0737802494891255e-01   1.9987887136246629e-01   3.3950472526294240e-02   8.4308497035725294e-02
   5.5000000000000004e-01   2.0749290535936360e-01   2.0545267203411066e-01   3.2706482627375966e-02   8.0989370813546513e-02
   5.5249999999999999e-01   2.0753439533478435e-01   2.1108628144660846e-01   3.1425618054044646e-02   7.7543445766521613e-02
   5.5499999999999994e-01   2.0750195262840743e-01   2.1677784177520709e-01   3.0108380648282251e-02   7.3971652424375200e-02
   5.5750000000000000e-01   2.0739504447548363e-01   2.2252547704723014e-01   2.8755288754160890e-02   7.0275004554467557e-02
   5.6000000000000005e-01   2.0721314453005080e-01   2.2832727877305603e-01   2.7366874990073287e-02   6.6454612127678114e-02
   5.6250000000000000e-01   2.0695573067144868e-01   2.3418131926853591e-01   2.5943684755772800e-02   6.2511658517132807e-02
   5.6499999999999995e-01   2.0662228697537199e-01   2.4008566191165237e-01   2.4486277005951518e-02   5.8447399010450374e-02
   5.6750000000000000e-01   2.0621230137197177e-01   2.4603834644590161e-01   2.2995222447159014e-02   5.4263176663509771e-02
   5.7000000000000006e-01   2.0572526295924221e-01   2.5203739800723213e-01   2.1471101772173817e-02   4.9960402574818819e-02
   5.7250000000000001e-01   2.0516066387288479e-01   2.5808084088305749e-01   1.9914506388687414e-02   4.5540548784012591e-02
   5.7499999999999996e-01   2.0451799766226031e-01   2.6416668468389026e-01   1.8326037040335752e-02   4.1005165538912536e-02
   5.7750000000000001e-01   2.0379675626539506e-01   2.7029292890208401e-01   1.6706301871081131e-02   3.6355865538683751e-02
   5.8000000000000007e-01   2.0299643165560788e-01   2.7645757911671487e-01   1.5055917048692580e-02   3.1594312039255446e-02
   5.8250000000000002e-01   2.0211651488849514e-01   2.8265863496511667e-01   1.3375505783360442e-02   2.6722236199243410e-02
   5.8499999999999996e-01   2.0115649288434523e-01   2.8889409041474501e-01   1.1665696315763752e-02   2.1741425731172326e-02
   5.8749999999999991e-01   2.0011584977164387e-01   2.9516195134808143e-01   9.9271224001751257e-03   1.6653709239969228e-02
   5.8999999999999997e-01   1.9899406652873819e-01   3.0146022596051958e-01   8.1604226771516686e-03   1.1460972560915828e-02
   5.9250000000000003e-01   1.9779061769971795e-01   3.0778692118775897e-01   6.3662386640523927e-03   6.1651518603891287e-03
   5.9499999999999997e-01   1.9650497239425824e-01   3.1414006070289113e-01   4.5452150848956929e-03   7.6821529608839256e-04
   5.9749999999999992e-01   1.9513659443119058e-01   3.2051767806479725e-01   2.6979995447049543e-03   4.7278224358345833e-03
   5.9999999999999998e-01   1.9368493908776274e-01   3.2691780990217456e-01   8.2524058337618555e-04   1.0320902819240696e-02
   6.0250000000000004e-01   1.9214945374874126e-01   3.3333851352668575e-01   1.0724121427253541e-03   1.6008943503327266e-02
   6.0499999999999998e-01   1.9052957845403129e-01   3.3977786288963130e-01   2.9943079393787153e-03   2.1789826015151670e-02
   6.0749999999999993e-01   1.8882474275257444e-01   3.4623393918631873e-01   4.9397969148696763e-03   2.7661394776259507e-02
   6.0999999999999999e-01   1.8703436601963463e-01   3.5270484749998188e-01   6.9082299287198667e-03   3.3621477842002423e-02
   6.1250000000000004e-01   1.8515785831439224e-01   3.5918871541382213e-01   8.8989584751949513e-03   3.9667877054029188e-02
   6.1499999999999999e-01   1.8319461738157017e-01   3.6568368168238941e-01   1.0911336392695259e-02   4.5798363947592069e-02
   6.1749999999999994e-01   1.8114402867427959e-01   3.7218791154087805e-01   1.2944719916677228e-02   5.2010700544574573e-02
   6.2000000000000000e-01   1.7900546643725901e-01   3.7869959767136063e-01   1.4998467414293115e-02   5.8302631885452261e-02
   6.2250000000000005e-01   1.7677829087378316e-01   3.8521694751413338e-01   1.7071940952340436e-02   6.4671879452464553e-02
   6.2500000000000000e-01   1.7446184792327024e-01   3.9173819708260638e-01   1.9164506424045991e-02   7.1116161525150656e-02
   6.2749999999999995e-01   1.7205547049858361e-01   3.9826161389342130e-01   2.1275533174040406e-02   7.7633187847607421e-02
   6.3000000000000000e-01   1.6955847581433869e-01   4.0478548338337761e-01   2.3404395426083746e-02   8.4220651166264093e-02
   6.3250000000000006e-01   1.6697016497500117e-01   4.1130812124795879e-01   2.5550472452264272e-02   9.0876246858619392e-02
   6.3500000000000001e-01   1.6428982430797379e-01   4.1782787790355669e-01   2.7713148120296349e-02   9.7597669363960415e-02
   6.3749999999999996e-01   1.6151672283266549e-01   4.2434312435651322e-01   2.9891812190931399e-02   1.0438260237267061e-01
   6.4000000000000001e-01   1.5865011171762222e-01   4.3085226322665660e-01   3.2085860498752838e-02   1.1122873761604113e-01
   6.4250000000000007e-01   1.5568922566318688e-01   4.3735373430134683e-01   3.4294694447835394e-02   1.1813377260820968e-01
   6.4500000000000002e-01   1.5263328047838887e-01   4.4384600008983621e-01   3.6517722194161384e-02   1.2509539994978291e-01
   6.4749999999999996e-01   1.4948147246673449e-01   4.5032755580232120e-01   3.8754358809117817e-02   1.3211132530856950e-01
   6.4999999999999991e-01   1.4623297982121208e-01   4.5679693556341072e-01   4.1004025744958095e-02   1.3917926597533226e-01
   6.5249999999999997e-01   1.4288696026822867e-01   4.6325269779121458e-01   4.3266151920409834e-02   1.4629693967690427e-01
   6.5500000000000003e-01   1.3944255044240295e-01   4.6969343448074785e-01   4.5540173840099452e-02   1.5346208187939014e-01
   6.5749999999999997e-01   1.3589886726127065e-01   4.7611777765341234e-01   4.7825535048910739e-02   1.6067244463766817e-01
   6.5999999999999992e-01   1.3225500559226289e-01   4.8252438463658187e-01   5.0121687139065063e-02   1.6792578526779522e-01
   6.6249999999999998e-01   1.2851003767790936e-01   4.8891194705183649e-01   5.2428089800976130e-02   1.7521988316265569e-01
   6.6500000000000004e-01   1.2466301445708727e-01   4.9527919707431167e-01   5.4744210285308847e-02   1.8255253840493713e-01
   6.6749999999999998e-01   1.2071296321240554e-01   5.0162489266393573e-01   5.7069524347557965e-02   1.8992156063675791e-01
   6.6999999999999993e-01   1.1665888710926875e-01   5.0794782668572269e-01   5.9403516208039742e-02   1.9732478558966426e-01
   6.7249999999999999e-01   1.1249976642387993e-01   5.1424683252950110e-01   6.1745678042358421e-02   2.0476007292849863e-01
   6.7500000000000004e-01   1.0823455613549660e-01   5.2052076936735259e-01   6.4095510874606187e-02   2.1222529568512083e-01
   6.7749999999999999e-01   1.0386218564495453e-01   5.2676853183137506e-01   6.6452524426963699e-02   2.1971835666417350e-01
   6.7999999999999994e-01   9.9381559856591140e-02   5.3298905449724554e-01   6.8816236662834429e-02   2.2723718499367818e-01
   6.8250000000000000e-01   9.4791556694447165e-02   5.3918129732291986e-01   7.1186174632158039e-02   2.3477972656154333e-01
   6.8500000000000005e-01   9.0091027065958396e-02   5.4534425626771554e-01   7.3561874195230748e-02   2.4234396035637706e-01
   6.8750000000000000e-01   8.5278795725964196e-02   5.5147696607799046e-01   7.5942879647315609e-02   2.4992789323346187e-01
   6.8999999999999995e-01   8.0353658720427990e-02   5.5757848620854222e-01   7.8328744508823989e-02   2.5752955190121896e-01
   6.9250000000000000e-01   7.5314383655056383e-02   5.6364791266352454e-01   8.0719031114965367e-02   2.6514699908035766e-01
   6.9500000000000006e-01   7.0159710246862184e-02   5.6968437845913966e-01   8.3113310354679615e-02   2.7277832607797592e-01
   6.9750000000000001e-01   6.4888347735604701e-02   5.7568704054441555e-01   8.5511162384753980e-02   2.8042164699612715e-01
   6.9999999999999996e-01   5.9498975499088225e-02   5.8165509294759898e-01   8.7912176088608351e-02   2.8807511433326760e-01
   7.0250000000000001e-01   5.3990243176448072e-02   5.8758776426935588e-01   9.0315948963302306e-02   2.9573690913517925e-01
   7.0500000000000007e-01   4.8360768137417187e-02   5.9348430639132199e-01   9.2722087721181290e-02   3.0340523819677068e-01
   7.0750000000000002e-01   4.2609136447600560e-02   5.9934400868460913e-01   9.5130207639198328e-02   3.1107834839161141e-01
   7.0999999999999996e-01   3.6733902437943389e-02   6.0516619197492472e-01   9.7539932621913406e-02   3.1875451448592218e-01
   7.1249999999999991e-01   3.0733586381536115e-02   6.1095020011039236e-01   9.9950895639901227e-02   3.2643204010369420e-01
   7.1499999999999997e-01   2.4606675745221573e-02   6.1669541450632281e-01   1.0236273801607620e-01   3.3410926969106536e-01
   7.1750000000000003e-01   1.8351624097536545e-02   6.2240124431543187e-01   1.0477510967539949e-01   3.4178457458160383e-01
   7.1999999999999997e-01   1.1966849199918750e-02   6.2806712212092863e-01   1.0718766936194690e-01   3.4945635828490751e-01
   7.2249999999999992e-01   5.4507343822148835e-03   6.3369251747242061e-01   1.0960008393821519e-01   3.5712306467131227e-01
   7.2499999999999998e-01   1.1983732526761326e-03   6.3927692359384891e-01   1.1201202879996253e-01   3.6478316356326956e-01
   7.2750000000000004e-01   7.9821640869752741e-03   6.4481985840007683e-01   1.1442318782204997e-01   3.7243516036122515e-01
   7.2999999999999998e-01   1.4902364771651300e-02   6.5032087503880875e-01   1.1683325277317158e-01   3.8007759895498094e-01
   7.3249999999999993e-01   2.1960740634334508e-02   6.5577954643419389e-01   1.1924192382668042e-01   3.8770904888502011e-01
   7.3499999999999999e-01   2.9159096089503178e-02   6.6119547225759567e-01   1.2164890921915061e-01   3.9532811834625470e-01
   7.3750000000000004e-01   3.6499273970911794e-02   6.6656828410370106e-01   1.2405392489178402e-01   4.0293345076132214e-01
   7.3999999999999999e-01   4.3983158262589805e-02   6.7189763040464801e-01   1.2645669497395018e-01   4.1052371613148564e-01
   7.4249999999999994e-01   5.1612673617259297e-02   6.7718318869855665e-01   1.2885695120387808e-01   4.1809762512216941e-01
   7.4500000000000000e-01   5.9389785649314186e-02   6.8242466338918994e-01   1.3125443287866434e-01   4.2565391943647801e-01
   7.4750000000000005e-01   6.7316503480290280e-02   6.8762177467720087e-01   1.3364888714974221e-01   4.3319136987470830e-01
   7.5000000000000000e-01   7.5394878612872640e-02   6.9277427346599540e-01   1.3604006834358329e-01   4.4070878788838175e-01
   7.5249999999999995e-01   8.3627006438496077e-02   6.9788193120305264e-01   1.3842773821801624e-01   4.4820501191915796e-01
   7.5500000000000000e-01   9.2015027965995477e-02   7.0294453666011147e-01   1.4081166592479322e-01   4.5567891333194244e-01
   7.5750000000000006e-01   1.0056112867122757e-01   7.0796190864634378e-01   1.4319162744457115e-01   4.6312940134854319e-01
   7.6000000000000001e-01   1.0926754106988734e-01   7.1293388040773253e-01   1.4556740601484464e-01   4.7055540985207578e-01
   7.6249999999999996e-01   1.1813654514847682e-01   7.1786030630355691e-01   1.4793879171902702e-01   4.7795590947803845e-01
   7.6500000000000001e-01   1.2717046807236043e-01   7.2274106653353176e-01   1.5030558125116089e-01   4.8532990330562409e-01
   7.6749999999999996e-01   1.3637168709658098e-01   7.2757605218832833e-01   1.5266757825460431e-01   4.9267641989700250e-01
   7.7000000000000002e-01   1.4574262877895205e-01   7.3236517956435110e-01   1.5502459268497371e-01   4.9999452615909601e-01
   7.7249999999999996e-01   1.5528577026865542e-01   7.3710838327770190e-01   1.5737644098312986e-01   5.0728331520105963e-01
   7.7500000000000002e-01   1.6500364140224466e-01   7.4180560994752875e-01   1.5972294605057225e-01   5.1454190963070956e-01
   7.7749999999999997e-01   1.7489882362972820e-01   7.4645683236245963e-01   1.6206393671383723e-01   5.2176946766665422e-01
   7.8000000000000003e-01   1.8497395279080853e-01   7.5106203364875168e-01   1.6439924812042317e-01   5.2896516993050202e-01
   7.8249999999999997e-01   1.9523171950504992e-01   7.5562121438988572e-01   1.6672872127590876e-01   5.3612823124435471e-01
   7.8500000000000003e-01   2.0567486929970058e-01   7.6013439629539992e-01   1.6905220293268919e-01   5.4325789513929290e-01
   7.8749999999999998e-01   2.1630620558531954e-01   7.6460160794491461e-01   1.7136954579855779e-01   5.5035342898313577e-01
   7.9000000000000004e-01   2.2712858869824992e-01   7.6902290070358148e-01   1.7368060792246565e-01   5.5741413522257255e-01
   7.9249999999999998e-01   2.3814493812367421e-01   7.7339833731510932e-01   1.7598525301173951e-01   5.6443933795122803e-01
   7.9499999999999993e-01   2.4935823387368172e-01   7.7772799165853257e-01   1.7828335013730312e-01   5.7142839068343276e-01
   7.9749999999999999e-01   2.6077151607105065e-01   7.8201195885843533e-01   1.8057477346902451e-01   5.7838067623930201e-01
   8.0000000000000004e-01   2.7238788824518356e-01   7.8625033825216029e-01   1.8285940256695388e-01   5.8529559779567553e-01
   8.0249999999999999e-01   2.8421051669173858e-01   7.9044324824146728e-01   1.8513712177517461e-01   5.9217259132434119e-01
   8.0499999999999994e-01   2.9624263243445315e-01   7.9459081831101297e-01   1.8740782049078442e-01   5.9901111339515034e-01
   8.0750000000000000e-01   3.0848753305634191e-01   7.9869318529320521e-01   1.8967139292217239e-01   6.0581064663390638e-01
   8.1000000000000005e-01   3.2094858224117373e-01   8.0275050573550000e-01   1.9192773781284844e-01   6.1257070140040915e-01
   8.1250000000000000e-01   3.3362921324956107e-01   8.0676293809759836e-01   1.9417675872612838e-01   6.1929080616332988e-01
   8.1499999999999995e-01   3.4653292834333116e-01   8.1073065790153998e-01   1.9641836345040586e-01   6.2597051978586637e-01
   8.1750000000000000e-01   3.5966330107293798e-01   8.1465384905187921e-01   1.9865246430856098e-01   6.3260941928071590e-01
   8.2000000000000006e-01   3.7302397793730790e-01   8.1853270165837233e-01   2.0087897783103836e-01   6.3920710629849387e-01
   8.2250000000000001e-01   3.8661867835919450e-01   8.2236742283092590e-01   2.0309782461353343e-01   6.4576320665711429e-01
   8.2499999999999996e-01   4.0045119823452069e-01   8.2615821921540034e-01   2.0530892949155499e-01   6.5227736316140827e-01
   8.2750000000000001e-01   4.1452540918012803e-01   8.2990531451872818e-01   2.0751222099863265e-01   6.5874924647191035e-01
   8.2999999999999996e-01   4.2884526173772075e-01   8.3360893541607650e-01   2.0970763174999929e-01   6.6517854197671666e-01
   8.3250000000000002e-01   4.4341478610652207e-01   8.3726931714793007e-01   2.1189509793047046e-01   6.7156496002496924e-01
   8.3499999999999996e-01   4.5823809339815780e-01   8.4088670636328777e-01   2.1407455944498477e-01   6.7790822932974204e-01
   8.3750000000000002e-01   4.7331937853105321e-01   8.4446134929288064e-01   2.1624595978568284e-01   6.8420809686787487e-01
   8.3999999999999997e-01   4.8866291984232069e-01   8.4799350851563271e-01   2.1840924575908272e-01   6.9046433273449948e-01
   8.4250000000000003e-01   5.0427308306044183e-01   8.5148344351144933e-01   2.2056436774510879e-01   6.9667672004351955e-01
   8.4499999999999997e-01   5.2015432081229251e-01   8.5493142776682340e-01   2.2271127914300448e-01   7.0284506649453082e-01
   8.4750000000000003e-01   5.3631117606092849e-01   8.5833773576228234e-01   2.2484993677559229e-01   7.0896919176308026e-01
   8.4999999999999998e-01   5.5274828289765221e-01   8.6170264867586577e-01   2.2698030034542271e-01   7.1504893744723241e-01
   8.5250000000000004e-01   5.6947036849291210e-01   8.6502645546223933e-01   2.2910233270373415e-01   7.2108415946420201e-01
   8.5499999999999998e-01   5.8648225562209100e-01   8.6830944420510314e-01   2.3121599954520167e-01   7.2707473081463436e-01
   8.5749999999999993e-01   6.0378886316899538e-01   8.7155191589238878e-01   2.3332126938861919e-01   7.3302054208460399e-01
   8.5999999999999999e-01   6.2139520997350606e-01   8.7475416612674672e-01   2.3541811358236830e-01   7.3892149635307458e-01
   8.6250000000000004e-01   6.3930641454859027e-01   8.7791650490315876e-01   2.3750650599746592e-01   7.4477751648758861e-01
   8.6499999999999999e-01   6.5752769949323175e-01   8.8103923604192602e-01   2.3958642328703728e-01   7.5058853485867760e-01
   8.6749999999999994e-01   6.7606439117231787e-01   8.8412267601062400e-01   2.4165784438441329e-01   7.5635450408726468e-01
   8.7000000000000000e-01   6.9492192405151787e-01   8.8716713689306426e-01   2.4372075090740342e-01   7.6207538500498173e-01
   8.7250000000000005e-01   7.1410584084471962e-01   8.9017293996963298e-01   2.4577512657084721e-01   7.6775115775204794e-01
   8.7500000000000000e-01   7.3362179643706105e-01   8.9314040489549007e-01   2.4782095763778900e-01   7.7338181048578303e-01
   8.7749999999999995e-01   7.5347555868543026e-01   8.9606985684621887e-01   2.4985823232559634e-01   7.7896734904014231e-01
   8.8000000000000000e-01   7.7367301188779170e-01   8.9896162187169260e-01   2.5188694124674593e-01   7.8450778746298155e-01
   8.8250000000000006e-01   7.9422015817899450e-01   9.0181602856655085e-01   2.5390707684371761e-01   7.9000315578873159e-01
   8.8500000000000001e-01   8.1512312069322235e-01   9.0463340799726977e-01   2.5591863380410851e-01   7.9545349233849527e-01
   8.8749999999999996e-01   8.3638814536075157e-01   9.0741409190814337e-01   2.5792160852272161e-01   8.0085885006179036e-01
   8.9000000000000001e-01   8.5802160400440552e-01   9.1015841496637784e-01   2.5991599950539934e-01   8.0621928987300928e-01
   8.9250000000000007e-01   8.8002999628180745e-01   9.1286671190490654e-01   2.6190180683500253e-01   8.1153488645777228e-01
   8.9500000000000002e-01   9.0241995299467326e-01   9.1553931957574641e-01   2.6387903259158663e-01   8.1680572166951770e-01
   8.9749999999999996e-01   9.2519823790210132e-01   9.1817657564368316e-01   2.6584768029492756e-01   8.2203189077962868e-01
   9.0000000000000002e-01   9.4837175152136055e-01   9.2077881772237546e-01   2.6780775536220902e-01   8.2721349503322317e-01
   9.0249999999999997e-01   9.7194753256680211e-01   9.2334638642984646e-01   2.6975926451857624e-01   8.3235064907180267e-01
   9.0500000000000003e-01   9.9593276244652773e-01   9.2587961881073177e-01   2.7170221627995039e-01   8.3744347221173920e-01
   9.0749999999999997e-01   1.0203347662269606e+00   9.2837885830068756e-01   2.7363662037341963e-01   8.4249209703457895e-01
   9.1000000000000003e-01   1.0451610177849942e+00   9.3084444055406113e-01   2.7556248816547091e-01   8.4749666000588542e-01
   9.1249999999999998e-01   1.0704191405675672e+00   9.3327671089560882e-01   2.7747983221415973e-01   8.5245730984077350e-01
   9.1500000000000004e-01   1.0961169128633923e+00   9.3567600409323937e-01   2.7938866648186478e-01   8.5737419972062179e-01
   9.1749999999999998e-01   1.1222622692058746e+00   9.3804266478871234e-01   2.8128900620089192e-01   8.6224749239126131e-01
   9.1999999999999993e-01   1.1488633046851695e+00   9.4037702923948441e-01   2.8318086770581430e-01   8.6707735743396697e-01
   9.2249999999999999e-01   1.1759282781423055e+00   9.4267943746773064e-01   2.8506426870161528e-01   8.7186396998469295e-01
   9.2500000000000004e-01   1.2034656146669644e+00   9.4495022973153175e-01   2.8693922777214032e-01   8.7660751469610998e-01
   9.2749999999999999e-01   1.2314839107275364e+00   9.4718973971853426e-01   2.8880576479330311e-01   8.8130817916507243e-01
   9.2999999999999994e-01   1.2599919358289622e+00   9.4939830929370084e-01   2.9066390057227587e-01   8.8596615997602168e-01
   9.3250000000000000e-01   1.2889986374668285e+00   9.5157627097006647e-01   2.9251365686050279e-01   8.9058165850846560e-01
   9.3500000000000005e-01   1.3185131446402432e+00   9.5372395999903581e-01   2.9435505653936467e-01   8.9515488067339399e-01
   9.3750000000000000e-01   1.3485447706201823e+00   9.5584171344968882e-01   2.9618812320541399e-01   8.9968604027278321e-01
   9.3999999999999995e-01   1.3791030182933972e+00   9.5792985973435307e-01   2.9801288141643656e-01   9.0417535410088601e-01
   9.4250000000000000e-01   1.4101975832628368e+00   9.5998873202212565e-01   2.9982935665014554e-01   9.0862304410731198e-01
   9.4500000000000006e-01   1.4418383574845799e+00   9.6201866248424772e-01   3.0163757502172062e-01   9.1302933852135071e-01
   9.4750000000000001e-01   1.4740354344726123e+00   9.6401997610637646e-01   3.0343756348579620e-01   9.1739446843394479e-01
   9.4999999999999996e-01   1.5067991129864282e+00   9.6599300033422242e-01   3.0522934980946070e-01   9.2171866906450040e-01
   9.5250000000000001e-01   1.5401399008416203e+00   9.6793806323333820e-01   3.0701296235046571e-01   9.2600218093614040e-01
   9.5500000000000007e-01   1.5740685199332018e+00   9.6985548711874514e-01   3.0878843011463342e-01   9.3024524795455732e-01
   9.5750000000000002e-01   1.6085959108722085e+00   9.7174559196896870e-01   3.1055578282091678e-01   9.3444811689439455e-01
   9.5999999999999996e-01   1.6437332371761801e+00   9.7360869868747746e-01   3.1231505079532951e-01   9.3861103828309433e-01
   9.6250000000000002e-01   1.6794918899070037e+00   9.7544512682393003e-01   3.1406626489005873e-01   9.4273426632108093e-01
   9.6499999999999997e-01   1.7158834926826252e+00   9.7725519259289262e-01   3.1580945648985392e-01   9.4681805817082054e-01
   9.6750000000000003e-01   1.7529199066635792e+00   9.7903920950014478e-01   3.1754465751448990e-01   9.5086267362726606e-01
   9.6999999999999997e-01   1.7906132355137205e+00   9.8079748930451449e-01   3.1927190038583242e-01   9.5486837510579448e-01
   9.7249999999999992e-01   1.8289758304849104e+00   9.8253034208835555e-01   3.2099121798827535e-01   9.5883542758038465e-01
   9.7499999999999998e-01   1.8680202956656067e+00   9.8423807589987633e-01   3.2270264363959855e-01   9.6276409840808663e-01
   9.7750000000000004e-01   1.9077594933619739e+00   9.8592099644453990e-01   3.2440621106809675e-01   9.6665465712961463e-01
   9.7999999999999998e-01   1.9482065495788303e+00   9.8757940688037238e-01   3.2610195438735801e-01   9.7050737531720743e-01
   9.8249999999999993e-01   1.9893748595727079e+00   9.8921360812198200e-01   3.2778990806397390e-01   9.7432252651562379e-01
   9.8499999999999999e-01   2.0312780935909465e+00   9.9082390088774530e-01   3.2947010690722167e-01   9.7810038606529714e-01
   9.8750000000000004e-01   2.0739302031978437e+00   9.9241058334352317e-01   3.3114258613322423e-01   9.8184123016285074e-01
   9.8999999999999999e-01   2.1173454264734923e+00   9.9397394148221463e-01   3.3280738113787078e-01   9.8554533713101877e-01
   9.9249999999999994e-01   2.1615382945553230e+00   9.9551427790957459e-01   3.3446452767381840e-01   9.8921298644666278e-01
   9.9500000000000000e-01   2.2065236378563546e+00   9.9703187435521112e-01   3.3611406169319680e-01   9.9284445882492389e-01
   9.9750000000000005e-01   2.2523165923901316e+00   9.9852702224959078e-01   3.3775601940549693e-01   9.9644003608838383e-01
   1.0000000000000000e+00   2.2989326069910252e+00   1.0000000212807747e+00   3.3939043734899277e-01   1.0000000000000000e+00


==> Del_asymFKGL_400_trunc.txt <==
   3.0000000000000027e-02   2.2204460492503131e-16   8.8817841970012523e-16   4.4408920985006262e-16   7.7715611723760958e-16
   3.2424999999999926e-02   4.7652737311665305e-10   3.4510072577376150e-10   3.3884295369546180e-10   2.0719381765843536e-10
   3.4850000000000048e-02   1.1823086953910433e-09   6.1741278756244355e-10   7.0768235715945593e-10   3.7405123443079447e-10
   3.7275000000000058e-02   2.3346514721467315e-09   1.0536322925247532e-09   1.2651291125820308e-09   6.4832894608457536e-10
   3.9700000000000069e-02   4.1457901556185561e-09   1.7392535189841851e-09   2.1176831399571938e-09   1.0854519505443250e-09
   4.2124999999999968e-02   6.9099364008451403e-09   2.7694734283656430e-09   3.4058085240928904e-09   1.7627757031846158e-09
   4.4550000000000090e-02   1.1023159163237040e-08   4.3028757223950720e-09   5.3149407097663470e-09   2.7860673768032029e-09
   4.6975000000000100e-02   1.7010921116167310e-08   6.5137889526667436e-09   8.0890916187570383e-09   4.2979215741922872e-09
   4.9399999999999999e-02   2.5557005400855815e-08   9.6452975606453606e-09   1.2044590880222472e-08   6.4869125626643154e-09
   5.1825000000000010e-02   3.7539495068017459e-08   1.4005898885116608e-08   1.7586885947551423e-08   9.5994794335751976e-09
   5.4250000000000020e-02   5.4071071842187735e-08   1.9978556586863760e-08   2.5228906297414255e-08   1.3953174393677159e-08
   5.6675000000000142e-02   7.6545811800166064e-08   2.8038143695674478e-08   3.5612734095025189e-08   1.9952381968835198e-08
   5.9100000000000041e-02   1.0669141647934310e-07   3.8767446697285379e-08   4.9533272594715072e-08   2.8106577509845465e-08
   6.1525000000000052e-02   1.4662905789553093e-07   5.2874474909536673e-08   6.7965770567113282e-08   3.9051357481056925e-08
   6.3950000000000062e-02   1.9893951919147668e-07   7.1210941143817763e-08   9.2095745696241238e-08   5.3572508651456019e-08
   6.6374999999999962e-02   2.6673757391737496e-07   9.4792667160170652e-08   1.2335294186094359e-07   7.2633448811032508e-08
   6.8800000000000083e-02   3.5375404006110500e-07   1.2482213918030283e-07   1.6344859377070975e-07   9.7406333887661845e-08
   7.1224999999999983e-02   4.6442607803953706e-07   1.6271395819611456e-07   2.1441618902606763e-07   1.2930711767999981e-07
   7.3649999999999993e-02   6.0399689172374593e-07   2.1012184436841608e-07   2.7865677054705884e-07   1.7003487950972840e-07
   7.6075000000000004e-02   7.7862493519376130e-07   2.6896388349850753e-07   3.5898842098980310e-07   2.2161581392232677e-07
   7.8500000000000014e-02   9.9550180798768650e-07   3.4144824967441423e-07   4.5869902409734209e-07   2.8645233807189641e-07
   8.0925000000000025e-02   1.2629819737819403e-06   4.3010869488213643e-07   5.8160536453577549e-07   3.6737768338568344e-07
   8.3349999999999924e-02   1.5907213144483734e-06   5.3784171749615695e-07   7.3211502704673137e-07   4.6771599326866919e-07
   8.5775000000000046e-02   1.9898280497754328e-06   6.6793254016594972e-07   9.1529435608528331e-07   5.9134865026955197e-07
   8.8200000000000056e-02   2.4730245806736662e-06   8.2408706270076237e-07   1.1369410808370617e-06   7.4278764161661570e-07
   9.0625000000000067e-02   3.0548209600800291e-06   1.0104812714351041e-06   1.4036621562851792e-06   9.2725568845430928e-07
   9.3049999999999966e-02   3.7517001676423689e-06   1.2317917115201027e-06   1.7229562747633764e-06   1.1507735446780742e-06
   9.5474999999999977e-02   4.5823171261893947e-06   1.4932254485122698e-06   2.1033030948025555e-06   1.4202560165710310e-06
   9.7900000000000098e-02   5.5677085700756024e-06   1.8005765090034487e-06   2.5542565249558891e-06   1.7436160348882623e-06
   1.0032500000000000e-01   6.7315173593041067e-06   2.1602538149423367e-06   3.0865445084238274e-06   2.1298772794331455e-06
   1.0275000000000001e-01   8.1002300563737251e-06   2.5793179161404112e-06   3.7121747225032919e-06   2.5892972252972157e-06
   1.0517500000000002e-01   9.7034268151663383e-06   3.0655377848409771e-06   4.4445450300134581e-06   3.1334992309783871e-06
   1.0760000000000014e-01   1.1574046908879865e-05   3.6274089153520706e-06   5.2985611562750279e-06   3.7756154234180883e-06
   1.1002500000000004e-01   1.3748666614299410e-05   4.2742091401759552e-06   6.2907592186522976e-06   4.5304411371294151e-06
   1.1244999999999994e-01   1.6267791990265401e-05   5.0160316704683794e-06   7.4394346545325618e-06   5.4145997652188527e-06
   1.1487500000000006e-01   1.9176166466183808e-05   5.8638150627343677e-06   8.7647776190191706e-06   6.4467211400298652e-06
   1.1729999999999996e-01   2.2523090938308954e-05   6.8293961036358652e-06   1.0289012934761033e-05   7.6476314041507010e-06
   1.1972500000000008e-01   2.6362761274101310e-05   7.9255206044681614e-06   1.2036548332261532e-05   9.0405568824447613e-06
   1.2214999999999998e-01   3.0754616879846708e-05   9.1658990973852994e-06   1.4034125978445999e-05   1.0651341644685175e-05
   1.2457500000000010e-01   3.5763707050606719e-05   1.0565213244384530e-05   1.6310982527967255e-05   1.2508679069656026e-05
   1.2700000000000000e-01   4.1461069035908515e-05   1.2139159439872316e-05   1.8899012899087353e-05   1.4644359287885322e-05
   1.2942500000000001e-01   4.7924122221654208e-05   1.3904457586422225e-05   2.1832941187849286e-05   1.7093530916501010e-05
   1.3185000000000002e-01   5.5237075672009972e-05   1.5878876704178424e-05   2.5150496683057355e-05   1.9894980473722512e-05
   1.3427499999999992e-01   6.3491349886479753e-05   1.8081244893330961e-05   2.8892595412388644e-05   2.3091426736066012e-05
   1.3670000000000004e-01   7.2786012471071082e-05   2.0531456580097363e-05   3.3103527349087614e-05   2.6729834163630173e-05
   1.3912500000000005e-01   8.3228226928633298e-05   2.3250478747294245e-05   3.7831148370637280e-05   3.0861742197130226e-05
   1.4155000000000006e-01   9.4933714844147588e-05   2.6260341197903436e-05   4.3127077471893926e-05   3.5543614701261106e-05
   1.4397499999999996e-01   1.0802723054559316e-04   2.9584133485749398e-05   4.9046898562332686e-05   4.0837206237709367e-05
   1.4639999999999997e-01   1.2264304836884232e-04   3.3245979632723355e-05   5.5650366957760156e-05   4.6809949445725252e-05
   1.4882500000000010e-01   1.3892546055227495e-04   3.7271020304596725e-05   6.3001619190705682e-05   5.3535360042378244e-05
   1.5125000000000000e-01   1.5702928766792024e-04   4.1685372901389961e-05   7.1169387958480712e-05   6.1093463750161447e-05
   1.5367500000000001e-01   1.7712039739015140e-04   4.6516094349691173e-05   8.0227218665740452e-05   6.9571241442689669e-05
   1.5610000000000002e-01   1.9937623467258803e-04   5.1791126984279678e-05   9.0253690804065201e-05   7.9063096814158129e-05
   1.5852500000000014e-01   2.2398635858533744e-04   5.7539237701020873e-05   1.0133263989775543e-04   8.9671342653252495e-05
   1.6095000000000004e-01   2.5115298829647692e-04   6.3789950058734668e-05   1.1355338314666952e-04   1.0150670987107979e-04
   1.6337499999999994e-01   2.8109155430000587e-04   7.0573456248945732e-05   1.2701094498646093e-04   1.1468887528054417e-04
   1.6580000000000006e-01   3.1403125518092434e-04   7.7920535139996971e-05   1.4180628412474583e-04   1.2934701186018138e-04
   1.6822500000000007e-01   3.5021561863946005e-04   8.5862435153183370e-05   1.5804652058659663e-04   1.4562035771770176e-04
   1.7065000000000008e-01   3.8990306389541374e-04   9.4430776849896425e-05   1.7584516157764796e-04   1.6365880643709474e-04
   1.7307499999999998e-01   4.3336746588917840e-04   1.0365740737483531e-04   1.9532232630359303e-04   1.8362351600642590e-04
   1.7549999999999999e-01   4.8089871754908309e-04   1.1357428382763324e-04   2.1660496813624697e-04   2.0568753697602915e-04
   1.7792500000000000e-01   5.3280329005533922e-04   1.2421330423262322e-04   2.3982709362502241e-04   2.3003645884500656e-04
   1.8035000000000001e-01   5.8940478678359831e-04   1.3560616488106358e-04   2.6512997641847669e-04   2.5686907252242541e-04
   1.8277500000000002e-01   6.5104449148922772e-04   1.4778417616856387e-04   2.9266236670810741e-04   2.8639804998098484e-04
   1.8520000000000003e-01   7.1808190561295504e-04   1.6077808756620460e-04   3.2258069299362369e-04   3.1885063615377796e-04
   1.8762500000000004e-01   7.9089527409337279e-04   1.7461789612560619e-04   3.5504925655294173e-04   3.5446935555838444e-04
   1.9005000000000005e-01   8.6988209551353002e-04   1.8933263735487760e-04   3.9024041580715263e-04   3.9351272725163255e-04
   1.9247499999999995e-01   9.5545961465903773e-04   2.0495018937050080e-04   4.2833476059689346e-04   4.3625598970020718e-04
   1.9490000000000007e-01   1.0480652933878565e-03   2.2149703777774032e-04   4.6952127319066506e-04   4.8299183029465453e-04
   1.9732499999999997e-01   1.1481572569127518e-03   2.3899807044969190e-04   5.1399747576885702e-04   5.3403111753014265e-04
   1.9975000000000009e-01   1.2562147121459866e-03   2.5747633436268291e-04   5.6196956193144132e-04   5.8970363364174716e-04
   2.0217499999999999e-01   1.3727383321668896e-03   2.7695281262629656e-04   6.1365250916223246e-04   6.5035880107044974e-04
   2.0460000000000000e-01   1.4982506068799140e-03   2.9744619252780602e-04   6.6927017379359022e-04   7.1636640302874532e-04
   2.0702500000000001e-01   1.6332961504831323e-03   3.1897262576430219e-04   7.2905536143541561e-04   7.8811728921546198e-04
   2.0945000000000003e-01   1.7784419645716643e-03   3.4154551550424905e-04   7.9324987451112605e-04   8.6602406535907228e-04
   2.1187500000000004e-01   1.9342776518678217e-03   3.6517527866541943e-04   8.6210453343049664e-04   9.5052175976140241e-04
   2.1429999999999993e-01   2.1014155727910877e-03   3.8986914800431816e-04   9.3587916722603914e-04   1.0420684602676644e-03
   2.1672500000000006e-01   2.2804909438729482e-03   4.1563096601227034e-04   1.0148425745544198e-03   1.1411459185952655e-03
   2.1915000000000007e-01   2.4721618681858848e-03   4.4246100009481815e-04   1.0992724483500638e-03   1.2482601109737868e-03
   2.2157500000000008e-01   2.6771092953885578e-03   4.7035579032506103e-04   1.1894552649049928e-03   1.3639417523980679e-03
   2.2399999999999998e-01   2.8960369045232248e-03   4.9930799618269628e-04   1.2856861327374958e-03   1.4887467542965549e-03
   2.2642499999999999e-01   3.1296709017143431e-03   5.2930630129588430e-04   1.3882685974551112e-03   1.6232566177036833e-03
   2.2885000000000011e-01   3.3787597308234663e-03   5.6033532931398788e-04   1.4975144030087151e-03   1.7680787563376654e-03
   2.3127500000000001e-01   3.6440736864490342e-03   5.9237560556124613e-04   1.6137432022211851e-03   1.9238467364179890e-03
   2.3370000000000002e-01   3.9264044257849573e-03   6.2540357270934877e-04   1.7372822166215052e-03   2.0912204285865599e-03
   2.3612500000000003e-01   4.2265643730479141e-03   6.5939163180428473e-04   1.8684658417758016e-03   2.2708860600542113e-03
   2.3855000000000004e-01   4.5453860081057229e-03   6.9430826477134833e-04   2.0076351938553838e-03   2.4635561567285524e-03
   2.4097500000000005e-01   4.8837210369302442e-03   7.3011819867252470e-04   2.1551375975035203e-03   2.6699693691567550e-03
   2.4339999999999995e-01   5.2424394343413283e-03   7.6678263763296783e-04   2.3113260088472032e-03   2.8908901673037057e-03
   2.4582500000000007e-01   5.6224283557377852e-03   8.0425958197472003e-04   2.4765583735979479e-03   3.1271083981347925e-03
   2.4824999999999997e-01   6.0245909131809716e-03   8.4250419946430011e-04   2.6511969177069883e-03   3.3794386952927802e-03
   2.5067500000000009e-01   6.4498448078387227e-03   8.8146930189703099e-04   2.8356073659803194e-03   3.6487197281842576e-03
   2.5309999999999999e-01   6.8991208188495801e-03   9.2110590144023341e-04   3.0301580906948455e-03   3.9358132861071482e-03
   2.5552500000000011e-01   7.3733611419594114e-03   9.6136385068656960e-04   3.2352191855296031e-03   4.2416031836502999e-03
   2.5795000000000001e-01   7.8735175752936426e-03   1.0021926032844908e-03   3.4511614645449384e-03   4.5669939801205039e-03
   2.6037500000000002e-01   8.4005495531396246e-03   1.0435420539772755e-03   3.6783553877484110e-03   4.9129095077793394e-03
   2.6280000000000003e-01   8.9554220222168857e-03   1.0853634954092195e-03   3.9171699091309353e-03   5.2802911963067967e-03
   2.6522499999999993e-01   9.5391031636945511e-03   1.1276106916097151e-03   4.1679712509887779e-03   5.6700961918703108e-03
   2.6765000000000005e-01   1.0152561962116335e-02   1.1702410419495157e-03   4.4311216050714197e-03   6.0832952645464289e-03
   2.7007500000000007e-01   1.0796765620164739e-02   1.2132168801209930e-03   4.7069777595305506e-03   6.5208704967929521e-03
   2.7249999999999996e-01   1.1472676827604111e-02   1.2565068770502563e-03   4.9958896583399692e-03   6.9838127558377039e-03
   2.7492499999999997e-01   1.2181250886739159e-02   1.3000875485232877e-03   5.2981988934321933e-03   7.4731189447445612e-03
   2.7734999999999999e-01   1.2923432700100657e-02   1.3439448954301048e-03   5.6142371331768803e-03   7.9897890325428822e-03
   2.7977500000000011e-01   1.3700153632434153e-02   1.3880761327713653e-03   5.9443244952759322e-03   8.5348228699650974e-03
   2.8220000000000001e-01   1.4512328252395568e-02   1.4324915294458007e-03   6.2887678655261237e-03   9.1092167893269682e-03
   2.8462500000000002e-01   1.5360850967030881e-02   1.4772163595996313e-03   6.6478591709204782e-03   9.7139599973101731e-03
   2.8705000000000003e-01   1.6246592564163054e-02   1.5222929253749795e-03   7.0218736158242923e-03   1.0350030770703400e-02
   2.8947500000000004e-01   1.7170396672659405e-02   1.5677826806728135e-03   7.4110678851939671e-03   1.1018392460108606e-02
   2.9190000000000005e-01   1.8133076160008699e-02   1.6137684309465161e-03   7.8156783269414110e-03   1.1719989317962254e-02
   2.9432499999999995e-01   1.9135409485026011e-02   1.6603565816959431e-03   8.2359191228098538e-03   1.2455742164831252e-02
   2.9675000000000007e-01   2.0178137020933629e-02   1.7076794602401968e-03   8.6719804548556212e-03   1.3226543906373012e-02
   2.9917500000000008e-01   2.1261957372985640e-02   1.7558976678466731e-03   9.1240266819978544e-03   1.4033254924206595e-02
   3.0160000000000009e-01   2.2387523710296064e-02   1.8052024490488039e-03   9.5921945362125172e-03   1.4876698358533114e-02
   3.0402499999999999e-01   2.3555440131837302e-02   1.8558180906896871e-03   1.0076591348266106e-02   1.5757655301922302e-02
   3.0645000000000000e-01   2.4766258093442350e-02   1.9080042989496615e-03   1.0577293318640324e-02   1.6676859932639454e-02
   3.0887500000000012e-01   2.6020472916355009e-02   1.9620585526824996e-03   1.1094343842912080e-02   1.7634994609337484e-02
   3.1130000000000002e-01   2.7318520400014146e-02   2.0183184314480629e-03   1.1627751903238392e-02   1.8632684951647160e-02
   3.1372500000000003e-01   2.8660773566330011e-02   2.0771638659643488e-03   1.2177490541349201e-02   1.9670494938155647e-02
   3.1614999999999993e-01   3.0047539555481007e-02   2.1390193169726901e-03   1.2743495421648099e-02   2.0748922046324170e-02
   3.1857500000000005e-01   3.1479056695944974e-02   2.2043558680135966e-03   1.3325663496173590e-02   2.1868392462409236e-02
   3.2100000000000006e-01   3.2955491773968726e-02   2.2736931853081233e-03   1.3923851785147434e-02   2.3029256392974595e-02
   3.2342499999999996e-01   3.4476937519961393e-02   2.3476013556690267e-03   1.4537876280310336e-02   2.4231783503341875e-02
   3.2584999999999997e-01   3.6043410332378789e-02   2.4267025787217955e-03   1.5167510981672905e-02   2.5476158512022895e-02
   3.2827499999999998e-01   3.7654848259421336e-02   2.5116726750504803e-03   1.5812487078410653e-02   2.6762476970806803e-02
   3.3070000000000010e-01   3.9311109251704446e-02   2.6032424247111052e-03   1.6472492278727158e-02   2.8090741254102269e-02
   3.3312500000000000e-01   4.1011969701754691e-02   2.7021987076616405e-03   1.7147170297015402e-02   2.9460856784732092e-02
   3.3555000000000001e-01   4.2757123284104970e-02   2.8093854176234334e-03   1.7836120505193565e-02   3.0872628521869672e-02
   3.3797500000000003e-01   4.4546180102989608e-02   2.9257041667989370e-03   1.8538897750067784e-02   3.2325757730796489e-02
   3.4040000000000004e-01   4.6378666157066983e-02   3.0521147521653802e-03   1.9255012341650168e-02   3.3819839057450229e-02
   3.4282500000000005e-01   4.8254023127161649e-02   3.1896353653022569e-03   1.9983930215260015e-02   3.5354357927571911e-02
   3.4524999999999995e-01   5.0171608486956232e-02   3.3393425661134568e-03   2.0725073265680738e-02   3.6928688284616928e-02
   3.4767500000000007e-01   5.2130695938580884e-02   3.5023709933995617e-03   2.1477819854693214e-02   3.8542090683248098e-02
   3.5010000000000008e-01   5.4130476171183495e-02   3.6799128040790885e-03   2.2241505490596669e-02   4.0193710751426082e-02
   3.5252500000000009e-01   5.6170057934880724e-02   3.8732168646505860e-03   2.3015423674499491e-02   4.1882578028561657e-02
   3.5494999999999999e-01   5.8248469424910798e-02   4.0835876721060371e-03   2.3798826911108018e-02   4.3607605189291299e-02
   3.5737500000000000e-01   6.0364659966398726e-02   4.3123840050578455e-03   2.4590927878899604e-02   4.5367587658391884e-02
   3.5980000000000012e-01   6.2517501985737356e-02   4.5610173317525149e-03   2.5390900751408596e-02   4.7161203617660297e-02
   3.6222500000000002e-01   6.4705793256707889e-02   4.8309499569508807e-03   2.6197882664109162e-02   4.8987014407062324e-02
   3.6465000000000003e-01   6.6928259405722890e-02   5.1236929161897482e-03   2.7010975318876973e-02   5.0843465318150205e-02
   3.6707500000000004e-01   6.9183556656943201e-02   5.4408036473738708e-03   2.7829246715315170e-02   5.2728886773845574e-02
   3.6950000000000005e-01   7.1470274800486289e-02   5.7838834260812710e-03   2.8651733001108903e-02   5.4641495890566771e-02
   3.7192500000000006e-01   7.3786940363801956e-02   6.1545745788964545e-03   2.9477440431317836e-02   5.6579398414056348e-02
   3.7434999999999996e-01   7.6132019963597641e-02   6.5545575077660123e-03   3.0305347424362861e-02   5.8540591017003374e-02
   3.7677499999999997e-01   7.8503923818486920e-02   6.9855475156349600e-03   3.1134406705417561e-02   6.0522963948930419e-02
   3.7919999999999998e-01   8.0901009400335067e-02   7.4492914511569142e-03   3.1963547526093539e-02   6.2524304024702104e-02
   3.8162500000000010e-01   8.3321585200150095e-02   7.9475642080150122e-03   3.2791677947514142e-02   6.4542297934742976e-02
   3.8405000000000000e-01   8.5763914587844603e-02   8.4821650722836095e-03   3.3617687176977107e-02   6.6574535863034967e-02
   3.8647499999999990e-01   8.8226219743539835e-02   9.0549139369896503e-03   3.4440447947030162e-02   6.8618515395721280e-02
   3.8890000000000002e-01   9.0706685636916307e-02   9.6676474210694030e-03   3.5258818924194690e-02   7.0671645699980523e-02
   3.9132500000000003e-01   9.3203464034542716e-02   1.0322214888192405e-02   3.6071647137891460e-02   7.2731251956215770e-02
   3.9375000000000004e-01   9.5714677514716184e-02   1.1020474384363932e-02   3.6877770419035949e-02   7.4794580024191815e-02
   3.9617499999999994e-01   9.8238423468064995e-02   1.1764288532122191e-02   3.7676019836478059e-02   7.6858801320728087e-02
   3.9860000000000007e-01   1.0077277806641505e-01   1.2555520378316865e-02   3.8465222122706644e-02   7.8921017890212664e-02
   4.0102500000000008e-01   1.0331580018215747e-01   1.3396029212062066e-02   3.9244202079665058e-02   8.0978267647774382e-02
   4.0344999999999998e-01   1.0586553523969477e-01   1.4287666390603082e-02   4.0011784954174567e-02   8.3027529772202735e-02
   4.0587499999999999e-01   1.0842001898461151e-01   1.5232271170790068e-02   4.0766798775765389e-02   8.5065730229006098e-02
   4.0830000000000000e-01   1.1097728115666117e-01   1.6231666559471281e-02   4.1508076649413361e-02   8.7089747403774176e-02
   4.1072500000000012e-01   1.1353534905192952e-01   1.7287655219380360e-02   4.2234458994478308e-02   8.9096417823418594e-02
   4.1315000000000002e-01   1.1609225096363196e-01   1.8402015428579221e-02   4.2944795724065843e-02   9.1082541946094331e-02
   4.1557500000000003e-01   1.1864601949166520e-01   1.9576497102353874e-02   4.3637948359334766e-02   9.3044890000987257e-02
   4.1800000000000004e-01   1.2119469471051114e-01   2.0812817912481574e-02   4.4312792071777629e-02   9.4980207856949495e-02
   4.2042500000000005e-01   1.2373632718854810e-01   2.2112659502129040e-02   4.4968217649350883e-02   9.6885222901699874e-02
   4.2285000000000006e-01   1.2626898085320992e-01   2.3477663800198112e-02   4.5603133382889904e-02   9.8756649914804262e-02
   4.2527499999999996e-01   1.2879073569535182e-01   2.4909429467466770e-02   4.6216466867662342e-02   1.0059119691526464e-01
   4.2770000000000008e-01   1.3129969030950372e-01   2.6409508473364873e-02   4.6807166717435011e-02   1.0238557096721901e-01
   4.3012500000000009e-01   1.3379396426814050e-01   2.7979402801746378e-02   4.7374204189297275e-02   1.0413648392887920e-01
   4.3255000000000010e-01   1.3627170032694813e-01   2.9620561315072513e-02   4.7916574715858529e-02   1.0584065812806975e-01
   4.3497500000000000e-01   1.3873106646069899e-01   3.1334376776401496e-02   4.8433299343465741e-02   1.0749483194999288e-01
   4.3739999999999990e-01   1.4117025773111647e-01   3.3122183022133656e-02   4.8923426076346921e-02   1.0909576532476750e-01
   4.3982500000000002e-01   1.4358749798667758e-01   3.4985252311430237e-02   4.9386031124834862e-02   1.1064024510069514e-01
   4.4225000000000003e-01   1.4598104139633272e-01   3.6924792852947363e-02   4.9820220057385844e-02   1.1212509029097983e-01
   4.4467500000000004e-01   1.4834917382106794e-01   3.8941946496651725e-02   5.0225128857712908e-02   1.1354715718415331e-01
   4.4709999999999994e-01   1.5069021402564220e-01   4.1037786612410754e-02   5.0599924886490122e-02   1.1490334430693916e-01
   4.4952500000000006e-01   1.5300251473412774e-01   4.3213316157736714e-02   5.0943807748232928e-02   1.1619059722947123e-01
   4.5195000000000007e-01   1.5528446353510661e-01   4.5469465918156482e-02   5.1256010065702462e-02   1.1740591320563776e-01
   4.5437499999999997e-01   1.5753448364046752e-01   4.7807092936957507e-02   5.1535798162497315e-02   1.1854634564002198e-01
   4.5679999999999998e-01   1.5975103450268413e-01   5.0226979138894068e-02   5.1782472654998246e-02   1.1960900837370292e-01
   4.5922499999999999e-01   1.6193261229739475e-01   5.2729830127849597e-02   5.1995368956792909e-02   1.2059107978402661e-01
   4.6165000000000012e-01   1.6407775027659210e-01   5.5316274169912805e-02   5.2173857697256354e-02   1.2148980669249854e-01
   4.6407500000000002e-01   1.6618501899769489e-01   5.7986861368837572e-02   5.2317345055761466e-02   1.2230250807513499e-01
   4.6650000000000003e-01   1.6825302643597972e-01   6.0742063011670733e-02   5.2425273015253904e-02   1.2302657857266408e-01
   4.6892500000000004e-01   1.7028041798630167e-01   6.3582271090213971e-02   5.2497119537498804e-02   1.2365949179728153e-01
   4.7135000000000005e-01   1.7226587635954949e-01   6.6507798007659602e-02   5.2532398661846003e-02   1.2419880343221856e-01
   4.7377500000000006e-01   1.7420812138129149e-01   6.9518876447489109e-02   5.2530660531396434e-02   1.2464215412345259e-01
   4.7619999999999996e-01   1.7610590969888684e-01   7.2615659404176358e-02   5.2491491349488939e-02   1.2498727216271677e-01
   4.7862500000000008e-01   1.7795803440231395e-01   7.5798220387047088e-02   5.2414513268498109e-02   1.2523197595980129e-01
   4.8105000000000009e-01   1.7976332456571198e-01   7.9066553775384740e-02   5.2299384214787858e-02   1.2537417630505487e-01
   4.8347499999999999e-01   1.8152064471606122e-01   8.2420575318013611e-02   5.2145797653223136e-02   1.2541187842347346e-01
   4.8590000000000000e-01   1.8322889423368116e-01   8.5860122790139104e-02   5.1953482293234154e-02   1.2534318382010934e-01
   4.8832500000000001e-01   1.8488700669100766e-01   8.9384956787916137e-02   5.1722201740117768e-02   1.2516629191883077e-01
   4.9075000000000013e-01   1.8649394913575157e-01   9.2994761648341195e-02   5.1451754095244384e-02   1.2487950149765581e-01
   4.9317500000000003e-01   1.8804872132265316e-01   9.6689146507406676e-02   5.1141971507195905e-02   1.2448121192207373e-01
   4.9560000000000004e-01   1.8955035489941752e-01   1.0046764648081929e-01   5.0792719677150044e-02   1.2396992417937103e-01
   4.9802499999999994e-01   1.9099791255250365e-01   1.0432972394974849e-01   5.0403897322379931e-02   1.2334424171855463e-01
   5.0045000000000006e-01   1.9239048711649542e-01   1.0827476996393504e-01   4.9975435599816542e-02   1.2260287109880363e-01
   5.0287500000000007e-01   1.9372720065159577e-01   1.1230210575103550e-01   4.9507297492631386e-02   1.2174462245014195e-01
   5.0530000000000008e-01   1.9500720349446765e-01   1.1641098431075059e-01   4.8999477163668370e-02   1.2076840975200875e-01
   5.0772499999999998e-01   1.9622967328559249e-01   1.2060059210416385e-01   4.8451999277695057e-02   1.1967325093396997e-01
   5.1014999999999999e-01   1.9739381397667988e-01   1.2487005083230951e-01   4.7864918294951986e-02   1.1845826780289648e-01
   5.1257500000000000e-01   1.9849885482278151e-01   1.2921841928003031e-01   4.7238317739670466e-02   1.1712268580287066e-01
   5.1500000000000001e-01   1.9954404936182035e-01   1.3364469523254396e-01   4.6572309445630289e-02   1.1566583361314065e-01
   5.1742500000000002e-01   2.0052867438406186e-01   1.3814781746405980e-01   4.5867032780632755e-02   1.1408714258890096e-01
   5.1985000000000003e-01   2.0145202889561031e-01   1.4272666777342169e-01   4.5122653853428174e-02   1.1238614605164710e-01
   5.2227500000000004e-01   2.0231343307814798e-01   1.4738007307036860e-01   4.4339364705112905e-02   1.1056247843504963e-01
   5.2469999999999994e-01   2.0311222724671996e-01   1.5210680751681427e-01   4.3517382486468525e-02   1.0861587429154307e-01
   5.2712500000000007e-01   2.0384777080877226e-01   1.5690559469849130e-01   4.2656948624414825e-02   1.0654616716660481e-01
   5.2954999999999997e-01   2.0451944122656474e-01   1.6177510982623844e-01   4.1758327979598775e-02   1.0435328834709101e-01
   5.3197500000000009e-01   2.0512663298383726e-01   1.6671398197562737e-01   4.0821807996268333e-02   1.0203726548899228e-01
   5.3439999999999999e-01   2.0566875655937533e-01   1.7172079634235049e-01   3.9847697847057661e-02   9.9598221131570464e-02
   5.3682500000000000e-01   2.0614523740922541e-01   1.7679409650770861e-01   3.8836327574866880e-02   9.7036371104721741e-02
   5.3925000000000001e-01   2.0655551495799374e-01   1.8193238672642642e-01   3.7788047232506949e-02   9.4352022834865323e-02
   5.4167499999999991e-01   2.0689904160103056e-01   1.8713413421760261e-01   3.6703226022386293e-02   9.1545573555906534e-02
   5.4410000000000003e-01   2.0717528171918931e-01   1.9239777144849268e-01   3.5582251438343260e-02   8.8617508432518477e-02
   5.4652499999999993e-01   2.0738371070605088e-01   1.9772169842520737e-01   3.4425528410075845e-02   8.5568398600990747e-02
   5.4895000000000005e-01   2.0752381400881970e-01   2.0310428497590016e-01   3.3233478451909049e-02   8.2398899133783843e-02
   5.5137499999999995e-01   2.0759508618438061e-01   2.0854387301187194e-01   3.2006538818013075e-02   7.9109746934783232e-02
   5.5380000000000007e-01   2.0759702997012930e-01   2.1403877878147648e-01   3.0745161664301746e-02   7.5701758570625444e-02
   5.5622499999999997e-01   2.0752915537017291e-01   2.1958729510740160e-01   2.9449813218300536e-02   7.2175828043743229e-02
   5.5864999999999998e-01   2.0739097875820067e-01   2.2518769358963076e-01   2.8120972958934010e-02   6.8532924513849514e-02
   5.6107499999999999e-01   2.0718202199653291e-01   2.3083822678823906e-01   2.6759132806486674e-02   6.4774089973008042e-02
   5.6350000000000000e-01   2.0690181157133303e-01   2.3653713038224078e-01   2.5364796323408934e-02   6.0900436879425035e-02
   5.6592500000000001e-01   2.0654987774520361e-01   2.4228262528437305e-01   2.3938477927868407e-02   5.6913145756380290e-02
   5.6835000000000002e-01   2.0612575372650499e-01   2.4807291972419210e-01   2.2480702120277307e-02   5.2813462761192476e-02
   5.7077500000000003e-01   2.0562897485506537e-01   2.5390621130126512e-01   2.0992002722968417e-02   4.8602697228739000e-02
   5.7319999999999993e-01   2.0505907780516974e-01   2.5978068898716256e-01   1.9472922134788240e-02   4.4282219195416417e-02
   5.7562500000000005e-01   2.0441559980535917e-01   2.6569453508581942e-01   1.7924010600819829e-02   3.9853456908258256e-02
   5.7804999999999995e-01   2.0369807787417782e-01   2.7164592715920644e-01   1.6345825497076305e-02   3.5317894323172672e-02
   5.8047500000000007e-01   2.0290604807268975e-01   2.7763303989698662e-01   1.4738930631643887e-02   3.0677068597453339e-02
   5.8289999999999997e-01   2.0203904477331014e-01   2.8365404693633434e-01   1.3103895562603718e-02   2.5932567581139931e-02
   5.8532500000000010e-01   2.0109659994386031e-01   2.8970712264334753e-01   1.1441294932202917e-02   2.1086027310422306e-02
   5.8774999999999999e-01   2.0007824244738281e-01   2.9579044383571684e-01   9.7517078185378470e-03   1.6139129507810601e-02
   5.9017500000000001e-01   1.9898349735749765e-01   3.0190219144904751e-01   8.0357171051153031e-03   1.1093599093154660e-02
   5.9260000000000002e-01   1.9781188528792337e-01   3.0804055216199377e-01   6.2939088675726396e-03   5.9512017082328228e-03
   5.9502500000000003e-01   1.9656292173650447e-01   3.1420371996171947e-01   4.5268717784474610e-03   7.1374125888756801e-04
   5.9745000000000004e-01   1.9523611644371996e-01   3.2038989764827186e-01   2.7351965305344450e-03   4.6169425215012438e-03
   5.9987499999999994e-01   1.9383097276409311e-01   3.2659729829574713e-01   9.1947527788627248e-04   1.0038976485057249e-02
   6.0230000000000006e-01   1.9234698705071751e-01   3.3282414665441962e-01   9.1969890492660245e-04   1.5550456455675432e-02
   6.0472499999999996e-01   1.9078364805294246e-01   3.3906868048859096e-01   2.7817325447175856e-03   2.1149449585050717e-02
   6.0714999999999997e-01   1.8914043632565236e-01   3.4532915187007274e-01   4.6660322737449578e-03   2.6833996676844052e-02
   6.0957499999999998e-01   1.8741682365007983e-01   3.5160382841438309e-01   6.5720053156599345e-03   3.2602114476414368e-02
   6.1199999999999999e-01   1.8561227246640777e-01   3.5789099445107053e-01   8.4990599526488797e-03   3.8451797922944397e-02
   6.1442500000000000e-01   1.8372623531652965e-01   3.6418895214911928e-01   1.0446605974891110e-02   4.4381022362836031e-02
   6.1685000000000001e-01   1.8175815429673658e-01   3.7049602258782544e-01   1.2414055112262790e-02   5.0387745722448529e-02
   6.1927500000000002e-01   1.7970746052073738e-01   3.7681054676153247e-01   1.4400821447593914e-02   5.6469910637471421e-02
   6.2169999999999992e-01   1.7757357359137671e-01   3.8313088653958816e-01   1.6406321812585611e-02   6.2625446537986074e-02
   6.2412500000000004e-01   1.7535590108068011e-01   3.8945542557511659e-01   1.8429976166613682e-02   6.8852271688094380e-02
   6.2654999999999994e-01   1.7305383801870067e-01   3.9578257014858942e-01   2.0471207957618920e-02   7.5148295177748570e-02
   6.2897500000000006e-01   1.7066676638962963e-01   4.0211074996742213e-01   2.2529444466251047e-02   8.1511418866200724e-02
   6.3139999999999996e-01   1.6819405463465931e-01   4.0843841891820565e-01   2.4604117133656511e-02   8.7939539276407630e-02
   6.3382500000000008e-01   1.6563505716208793e-01   4.1476405575552910e-01   2.6694661872123437e-02   9.4430549438498046e-02
   6.3624999999999998e-01   1.6298911386333903e-01   4.2108616474828686e-01   2.8800519359708510e-02   1.0098234068199263e-01
   6.3867499999999999e-01   1.6025554963407829e-01   4.2740327628272656e-01   3.0921135319400439e-02   1.0759280437661878e-01
   6.4110000000000000e-01   1.5743367390118534e-01   4.3371394740458458e-01   3.3055960782056637e-02   1.1425983362017900e-01
   6.4352500000000001e-01   1.5452278015418341e-01   4.4001676232075937e-01   3.5204452334156922e-02   1.2098132487342150e-01
   6.4595000000000002e-01   1.5152214548027076e-01   4.4631033286196387e-01   3.7366072351123658e-02   1.2775517954223126e-01
   6.4837500000000003e-01   1.4843103010379155e-01   4.5259329888745259e-01   3.9540289215391100e-02   1.3457930550582842e-01
   6.5080000000000005e-01   1.4524867692878773e-01   4.5886432865187821e-01   4.1726577520257768e-02   1.4145161859134003e-01
   6.5322499999999994e-01   1.4197431108372216e-01   4.6512211913741830e-01   4.3924418260358977e-02   1.4837004399520248e-01
   6.5565000000000007e-01   1.3860713946922121e-01   4.7136539633121166e-01   4.6133299007971473e-02   1.5533251765058753e-01
   6.5807499999999997e-01   1.3514635030762656e-01   4.7759291546808469e-01   4.8352714076104308e-02   1.6233698754129022e-01
   6.6049999999999998e-01   1.3159111269329749e-01   4.8380346124270202e-01   5.0582164669342400e-02   1.6938141496295855e-01
   6.6292499999999999e-01   1.2794057614465604e-01   4.8999584797044438e-01   5.2821159021580688e-02   1.7646377573097094e-01
   6.6535000000000000e-01   1.2419387015671157e-01   4.9616891971713717e-01   5.5069212521652755e-02   1.8358206133568800e-01
   6.6777500000000001e-01   1.2035010375304922e-01   5.0232155040223359e-01   5.7325847827815579e-02   1.9073428004623350e-01
   6.7019999999999991e-01   1.1640836503829011e-01   5.0845264385414579e-01   5.9590594970218458e-02   1.9791845796228169e-01
   6.7262500000000003e-01   1.1236772074979962e-01   5.1456113383840929e-01   6.1862991442386495e-02   2.0513264001468590e-01
   6.7504999999999993e-01   1.0822721580759398e-01   5.2064598406300167e-01   6.4142582282659122e-02   2.1237489091640194e-01
   6.7747500000000005e-01   1.0398587286353800e-01   5.2670618813917813e-01   6.6428920144710690e-02   2.1964329606330923e-01
   6.7989999999999995e-01   9.9642691848547904e-02   5.3274076951956439e-01   6.8721565358173642e-02   2.2693596238593861e-01
   6.8232500000000007e-01   9.5196649516831933e-02   5.3874878141664961e-01   7.1020085980344594e-02   2.3425101915367696e-01
   6.8474999999999997e-01   9.0646698988274710e-02   5.4472930668003339e-01   7.3324057837981016e-02   2.4158661873118770e-01
   6.8717499999999998e-01   8.5991769287631969e-02   5.5068145765577947e-01   7.5633064560355567e-02   2.4894093728822020e-01
   6.8959999999999999e-01   8.1230764879620887e-02   5.5660437602880053e-01   7.7946697604402759e-02   2.5631217546447427e-01
   6.9202500000000000e-01   7.6362565201109400e-02   5.6249723262717954e-01   8.0264556270976284e-02   2.6369855898927086e-01
   6.9445000000000001e-01   7.1386024188889952e-02   5.6835922721380561e-01   8.2586247713487215e-02   2.7109833925750004e-01
   6.9687500000000002e-01   6.6299969802293246e-02   5.7418958826288113e-01   8.4911386939578337e-02   2.7850979386340846e-01
   6.9930000000000003e-01   6.1103203541900353e-02   5.7998757270163526e-01   8.7239596804898678e-02   2.8593122709205909e-01
   7.0172499999999993e-01   5.5794499962577015e-02   5.8575246564479877e-01   8.9570508000336946e-02   2.9336097037015896e-01
   7.0415000000000005e-01   5.0372606180437596e-02   5.9148358011482571e-01   9.1903759033179711e-02   3.0079738267772038e-01
   7.0657499999999995e-01   4.4836241374842656e-02   5.9718025673093189e-01   9.4238996201295944e-02   3.0823885092043379e-01
   7.0900000000000007e-01   3.9184096283514158e-02   6.0284186339639212e-01   9.6575873561835390e-02   3.1568379026463744e-01
   7.1142499999999997e-01   3.3414832690697893e-02   6.0846779497129333e-01   9.8914052894661375e-02   3.2313064443622663e-01
   7.1385000000000010e-01   2.7527082909334810e-02   6.1405747291847645e-01   1.0125320365965584e-01   3.3057788598339111e-01
   7.1627500000000000e-01   2.1519449255118395e-02   6.1961034495284928e-01   1.0359300294960649e-01   3.3802401650532499e-01
   7.1870000000000001e-01   1.5390503512793696e-02   6.2512588467474817e-01   1.0593313543846983e-01   3.4546756684793445e-01
   7.2112500000000002e-01   9.1387863954174309e-03   6.3060359118197162e-01   1.0827329332440072e-01   3.5290709726660552e-01
   7.2354999999999992e-01   2.7628069942592370e-03   6.3604298868938924e-01   1.1061317626930900e-01   3.6034119755831928e-01
   7.2597500000000004e-01   3.7389577797373175e-03   6.4144362613024430e-01   1.1295249133433982e-01   3.6776848716379984e-01
   7.2839999999999994e-01   1.0368063762721036e-02   6.4680507674316723e-01   1.1529095291103264e-01   3.7518761523994892e-01
   7.3082500000000006e-01   1.7126100115217424e-02   6.5212693766913443e-01   1.1762828264983993e-01   3.8259726070496403e-01
   7.3324999999999996e-01   2.4014689908491205e-02   6.5740882952753288e-01   1.1996420938502761e-01   3.8999613225643515e-01
   7.3567499999999997e-01   3.1035490720445313e-02   6.6265039598666919e-01   1.2229846905616792e-01   3.9738296836301601e-01
   7.3809999999999998e-01   3.8190195243091640e-02   6.6785130334374665e-01   1.2463080462771570e-01   4.0475653723195593e-01
   7.4052499999999999e-01   4.5480531899720011e-02   6.7301124008234936e-01   1.2696096600530693e-01   4.1211563675239526e-01
   7.4295000000000000e-01   5.2908265473103677e-02   6.7812991643425258e-01   1.2928870994966335e-01   4.1945909441556983e-01
   7.4537500000000001e-01   6.0475197746132414e-02   6.8320706394663144e-01   1.3161379998904310e-01   4.2678576721381833e-01
   7.4780000000000002e-01   6.8183168152815998e-02   6.8824243502795635e-01   1.3393600632880198e-01   4.3409454151811000e-01
   7.5022500000000003e-01   7.6034054442033705e-02   6.9323580250769801e-01   1.3625510575955979e-01   4.4138433293568546e-01
   7.5265000000000004e-01   8.4029773354222792e-02   6.9818695919375773e-01   1.3857088156412578e-01   4.4865408614924418e-01
   7.5507499999999994e-01   9.2172281309478077e-02   7.0309571741447052e-01   1.4088312342205234e-01   4.5590277473725649e-01
   7.5750000000000006e-01   1.0046357511000559e-01   7.0796190858069163e-01   1.4319162731369395e-01   4.6312940097760458e-01
   7.5992499999999996e-01   1.0890569265584915e-01   7.1278538273614389e-01   1.4549619542300651e-01   4.7033299563507136e-01
   7.6234999999999997e-01   1.1750071367344983e-01   7.1756600810377313e-01   1.4779663603871118e-01   4.7751261773270537e-01
   7.6477499999999998e-01   1.2625076046002737e-01   7.2230367065182177e-01   1.5009276345561584e-01   4.8466735430940910e-01
   7.6719999999999999e-01   1.3515799864133804e-01   7.2699827364100866e-01   1.5238439787454672e-01   4.9179632016338337e-01
   7.6962500000000000e-01   1.4422463794439100e-01   7.3164973718279791e-01   1.5467136530162684e-01   4.9889865758237417e-01
   7.7205000000000001e-01   1.5345293298668072e-01   7.3625799780826662e-01   1.5695349744791820e-01   5.0597353606249729e-01
   7.7447500000000002e-01   1.6284518407946913e-01   7.4082300801881518e-01   1.5923063162771844e-01   5.1302015201490847e-01
   7.7690000000000003e-01   1.7240373804824438e-01   7.4534473586083594e-01   1.6150261065724447e-01   5.2003772846214313e-01
   7.7932499999999993e-01   1.8213098906983949e-01   7.4982316449528474e-01   1.6376928275343283e-01   5.2702551472487114e-01
   7.8175000000000006e-01   1.9202937952504451e-01   7.5425829176163095e-01   1.6603050143181508e-01   5.3398278609866023e-01
   7.8417499999999996e-01   2.0210140087033057e-01   7.5865012976769897e-01   1.6828612540563426e-01   5.4090884352295998e-01
   7.8659999999999997e-01   2.1234959452602498e-01   7.6299870446111473e-01   1.7053601848444111e-01   5.4780301324192227e-01
   7.8902499999999998e-01   2.2277655278252251e-01   7.6730405521592582e-01   1.7278004947288794e-01   5.5466464645765956e-01
   7.9144999999999999e-01   2.3338491972641129e-01   7.7156623443094874e-01   1.7501809207074503e-01   5.6149311897771603e-01
   7.9387500000000000e-01   2.4417739218354217e-01   7.7578530711138471e-01   1.7725002477220264e-01   5.6828783085565981e-01
   7.9630000000000001e-01   2.5515672068310291e-01   7.7996135048081794e-01   1.7947573076657575e-01   5.7504820602673323e-01
   7.9872500000000002e-01   2.6632571044112407e-01   7.8409445358187813e-01   1.8169509783946725e-01   5.8177369193881745e-01
   8.0115000000000003e-01   2.7768722236323651e-01   7.8818471688187697e-01   1.8390801827391545e-01   5.8846375917834437e-01
   8.0357499999999993e-01   2.8924417407017211e-01   7.9223225190147917e-01   1.8611438875344433e-01   5.9511790109336626e-01
   8.0600000000000005e-01   3.0099954094240400e-01   7.9623718082212358e-01   1.8831411026475786e-01   6.0173563341260250e-01
   8.0842499999999995e-01   3.1295635718766124e-01   8.0019963612382472e-01   1.9050708800186855e-01   6.0831649386187969e-01
   8.1084999999999996e-01   3.2511771693083569e-01   8.0411976021719411e-01   1.9269323127132554e-01   6.1486004177863562e-01
   8.1327499999999997e-01   3.3748677532494376e-01   8.0799770507514623e-01   1.9487245339743131e-01   6.2136585772367625e-01
   8.1569999999999998e-01   3.5006674968761775e-01   8.1183363189278035e-01   1.9704467162974881e-01   6.2783354309244011e-01
   8.1812499999999999e-01   3.6286092065902809e-01   8.1562771072381224e-01   1.9920980705047042e-01   6.3426271972448200e-01
   8.2055000000000000e-01   3.7587263338522670e-01   8.1938012014945549e-01   2.0136778448340376e-01   6.4065302951248859e-01
   8.2297500000000001e-01   3.8910529872647248e-01   8.2309104694015400e-01   2.0351853240428619e-01   6.4700413401142332e-01
   8.2540000000000002e-01   4.0256239448909770e-01   8.2676068571945693e-01   2.0566198285127435e-01   6.5331571404684829e-01
   8.2782500000000003e-01   4.1624746668582224e-01   8.3038923865489778e-01   2.0779807133793426e-01   6.5958746932474088e-01
   8.3024999999999993e-01   4.3016413081971683e-01   8.3397691512439120e-01   2.0992673676607576e-01   6.6581911804112992e-01
   8.3267500000000005e-01   4.4431607319708277e-01   8.3752393142099069e-01   2.1204792134070094e-01   6.7201039649326755e-01
   8.3509999999999995e-01   4.5870705226723607e-01   8.4103051044006127e-01   2.1416157048593520e-01   6.7816105869224086e-01
   8.3752500000000007e-01   4.7334089998952633e-01   8.4449688138234191e-01   2.1626763276170069e-01   6.8427087597657199e-01
   8.3994999999999997e-01   4.8822152323130497e-01   8.4792327947096602e-01   2.1836605978273937e-01   6.9033963662873088e-01
   8.4237499999999998e-01   5.0335290519224696e-01   8.5130994565199136e-01   2.2045680613747487e-01   6.9636714549266143e-01
   8.4480000000000000e-01   5.1873910686179148e-01   8.5465712633442537e-01   2.2253982930959904e-01   7.0235322359466790e-01
   8.4722500000000001e-01   5.3438426850468157e-01   8.5796507310018499e-01   2.2461508959980014e-01   7.0829770776630296e-01
   8.4965000000000002e-01   5.5029261117925832e-01   8.6123404245294233e-01   2.2668255004939719e-01   7.1420045027021328e-01
   8.5207500000000003e-01   5.6646843828767413e-01   8.6446429555044624e-01   2.2874217636533645e-01   7.2006131842935961e-01
   8.5450000000000004e-01   5.8291613715743518e-01   8.6765609795235576e-01   2.3079393684578042e-01   7.2588019425866968e-01
   8.5692500000000005e-01   5.9964018065888647e-01   8.7080971937985485e-01   2.3283780230825257e-01   7.3165697410115249e-01
   8.5934999999999995e-01   6.1664512885337186e-01   8.7392543346192675e-01   2.3487374601752598e-01   7.3739156826633501e-01
   8.6177499999999996e-01   6.3393563068007208e-01   8.7700351751843719e-01   2.3690174361649896e-01   7.4308390067361718e-01
   8.6419999999999997e-01   6.5151642567461798e-01   8.8004425231101435e-01   2.3892177305678963e-01   7.4873390849841170e-01
   8.6662499999999998e-01   6.6939234572742934e-01   8.8304792184163683e-01   2.4093381453199558e-01   7.5434154182304125e-01
   8.6904999999999999e-01   6.8756831687657560e-01   8.8601481311567309e-01   2.4293785041125371e-01   7.5990676329128637e-01
   8.7147500000000000e-01   7.0604936114022898e-01   8.8894521594882725e-01   2.4493386517468585e-01   7.6542954776724714e-01
   8.7390000000000001e-01   7.2484059838726900e-01   8.9183942274746575e-01   2.4692184534997763e-01   7.7090988199873822e-01
   8.7632500000000002e-01   7.4394724824707814e-01   8.9469772831996530e-01   2.4890177944999525e-01   7.7634776428457009e-01
   8.7875000000000003e-01   7.6337463206106881e-01   8.9752042967601231e-01   2.5087365791230376e-01   7.8174320414709564e-01
   8.8117500000000004e-01   7.8312817487348929e-01   9.0030782584155566e-01   2.5283747303900350e-01   7.8709622200835749e-01
   8.8359999999999994e-01   8.0321340746715153e-01   9.0306021767610711e-01   2.5479321893904205e-01   7.9240684887197765e-01
   8.8602500000000006e-01   8.2363596843902109e-01   9.0577790769246480e-01   2.5674089147034951e-01   7.9767512600855128e-01
   8.8844999999999996e-01   8.4440160632354933e-01   9.0846119988967111e-01   2.5868048818478395e-01   8.0290110464704645e-01
   8.9087500000000008e-01   8.6551618175702760e-01   9.1111039957951456e-01   2.6061200827264208e-01   8.0808484566971850e-01
   8.9329999999999998e-01   8.8698566969213610e-01   9.1372581323229429e-01   2.6253545251008426e-01   8.1322641931317363e-01
   8.9572499999999999e-01   9.0881616165511492e-01   9.1630774831238615e-01   2.6445082320603663e-01   8.1832590487298851e-01
   8.9815000000000000e-01   9.3101386805534792e-01   9.1885651313372230e-01   2.6635812415200821e-01   8.2338339041454756e-01
   9.0057499999999990e-01   9.5358512053960731e-01   9.2137241670699155e-01   2.6825736057136218e-01   8.2839897248751349e-01
   9.0300000000000002e-01   9.7653637440064944e-01   9.2385576860133012e-01   2.7014853907140945e-01   8.3337275584650039e-01
   9.0542499999999992e-01   9.9987421103297991e-01   9.2630687880622109e-01   2.7203166759509245e-01   8.3830485317548509e-01
   9.0785000000000005e-01   1.0236053404445311e+00   9.2872605759541060e-01   2.7390675537516596e-01   8.4319538481831069e-01
   9.1027499999999995e-01   1.0477366038188132e+00   9.3111361540676663e-01   2.7577381288837044e-01   8.4804447851315390e-01
   9.1270000000000007e-01   1.0722749761336683e+00   9.3346986270493482e-01   2.7763285181148978e-01   8.5285226913274248e-01
   9.1512499999999997e-01   1.0972275688350690e+00   9.3579510988064896e-01   2.7948388497811705e-01   8.5761889842900585e-01
   9.1754999999999998e-01   1.1226016325671231e+00   9.3808966711229935e-01   2.8132692633634793e-01   8.6234451478283181e-01
   9.1997499999999999e-01   1.1484045599627519e+00   9.4035384428014501e-01   2.8316199090821548e-01   8.6702927295896715e-01
   9.2240000000000000e-01   1.1746438884899368e+00   9.4258795083535651e-01   2.8498909474893241e-01   8.7167333386520907e-01
   9.2482500000000001e-01   1.2013273033637160e+00   9.4479229571496992e-01   2.8680825490873685e-01   8.7627686431740315e-01
   9.2725000000000002e-01   1.2284626405152599e+00   9.4696718723508455e-01   2.8861948939406712e-01   8.8084003680821088e-01
   9.2967500000000003e-01   1.2560578896284023e+00   9.4911293299017607e-01   2.9042281713106832e-01   8.8536302928169075e-01
   9.3209999999999993e-01   1.2841211972393274e+00   9.5122983977845699e-01   2.9221825792941258e-01   8.8984602491205300e-01
   9.3452500000000005e-01   1.3126608699014084e+00   9.5331821349157320e-01   2.9400583244679768e-01   8.9428921188721011e-01
   9.3694999999999995e-01   1.3416853774213173e+00   9.5537835904762558e-01   2.9578556215540530e-01   8.9869278319757873e-01
   9.3937500000000007e-01   1.3712033561601760e+00   9.5741058030660708e-01   2.9755746930800597e-01   9.0305693642873242e-01
   9.4179999999999997e-01   1.4012236124079851e+00   9.5941517998089343e-01   2.9932157690575767e-01   9.0738187355934341e-01
   9.4422499999999998e-01   1.4317551258309038e+00   9.6139245957884689e-01   3.0107790866698458e-01   9.1166780076361786e-01
   9.4664999999999999e-01   1.4628070529895218e+00   9.6334271932460536e-01   3.0282648899600706e-01   9.1591492821783183e-01
   9.4907500000000000e-01   1.4943887309351789e+00   9.6526625808331612e-01   3.0456734295356658e-01   9.2012346991189742e-01
   9.5150000000000001e-01   1.5265096808834802e+00   9.6716337330939317e-01   3.0630049622803479e-01   9.2429364346524967e-01
   9.5392500000000002e-01   1.5591796119646864e+00   9.6903436098108320e-01   3.0802597510690488e-01   9.2842566994682807e-01
   9.5635000000000003e-01   1.5924084250558885e+00   9.7087951553328899e-01   3.0974380644942656e-01   9.3251977369966943e-01
   9.5877500000000004e-01   1.6262062166963398e+00   9.7269912980661799e-01   3.1145401766019953e-01   9.3657618216986482e-01
   9.6120000000000005e-01   1.6605832830859741e+00   9.7449349499807736e-01   3.1315663666326010e-01   9.4059512573956716e-01
   9.6362499999999995e-01   1.6955501241696793e+00   9.7626290060689824e-01   3.1485169187685558e-01   9.4457683756415844e-01
   9.6604999999999996e-01   1.7311174478100542e+00   9.7800763438377858e-01   3.1653921218908421e-01   9.4852155341364397e-01
   9.6847499999999997e-01   1.7672961740501969e+00   9.7972798228625169e-01   3.1821922693428528e-01   9.5242951151811117e-01
   9.7089999999999999e-01   1.8040974394681468e+00   9.8142422843680577e-01   3.1989176587006773e-01   9.5630095241715640e-01
   9.7332500000000000e-01   1.8415326016251314e+00   9.8309665508209720e-01   3.2155685915500565e-01   9.6013611881324556e-01
   9.7575000000000001e-01   1.8796132436097985e+00   9.8474554255390567e-01   3.2321453732699157e-01   9.6393525542896563e-01
   9.7817500000000002e-01   1.9183511786805845e+00   9.8637116923241575e-01   3.2486483128226695e-01   9.6769860886810588e-01
   9.8059999999999992e-01   1.9577584550083476e+00   9.8797381151179464e-01   3.2650777225507677e-01   9.7142642748050489e-01
   9.8302500000000004e-01   1.9978473605214537e+00   9.8955374376858785e-01   3.2814339179793373e-01   9.7511896123058772e-01
   9.8544999999999994e-01   2.0386304278558063e+00   9.9111123833491865e-01   3.2977172176254732e-01   9.7877646156957021e-01
   9.8787500000000006e-01   2.0801204394123163e+00   9.9264656546749785e-01   3.3139279428139767e-01   9.8239918131130266e-01
   9.9029999999999996e-01   2.1223304325217844e+00   9.9415999330580906e-01   3.3300664174945693e-01   9.8598737451135487e-01
   9.9272499999999997e-01   2.1652737047252208e+00   9.9565178789266906e-01   3.3461329680722440e-01   9.8954129634996757e-01
   9.9514999999999998e-01   2.2089638191648313e+00   9.9712221309414450e-01   3.3621279232354406e-01   9.9306120301803513e-01
   9.9757499999999999e-01   2.2534146100948043e+00   9.9857153062591919e-01   3.3780516137952998e-01   9.9654735160666352e-01
   1.0000000000000000e+00   2.2986401885109071e+00   1.0000000000330818e+00   3.3939043725288165e-01   1.0000000000000000e+00


==> Del_asymFKGL_65_trunc.txt <==
   3.0000000000000027e-02   8.8817841970012523e-16   4.4408920985006262e-16   2.2204460492503131e-16   7.7715611723760958e-16
   3.2424999999999926e-02   5.9990767908857379e-10   9.2022500730593038e-11   4.2833825375510060e-10   2.1380275327942400e-10
   3.4850000000000048e-02   1.4296375194788880e-09   3.7891656479160929e-10   8.4474005568324628e-10   3.7089287197034082e-10
   3.7275000000000058e-02   2.7027626803288740e-09   8.2627416020386590e-10   1.4286640759308966e-09   6.4880478767292971e-10
   3.9700000000000069e-02   4.6230053118989645e-09   1.5179922874253293e-09   2.2924486753339579e-09   1.0867655664270615e-09
   4.2124999999999968e-02   7.4848143238881448e-09   2.5645546797292695e-09   3.5826013267126200e-09   1.7623105197372979e-09
   4.4550000000000090e-02   1.1687448009389811e-08   4.1057867106175649e-09   5.4901989621214398e-09   2.7852138373418711e-09
   4.6975000000000100e-02   1.7756826120596259e-08   6.3264348204583598e-09   8.2612121587999354e-09   4.2978649528180313e-09
   4.9399999999999999e-02   2.6377071415950581e-08   9.4676049222641723e-09   1.2212461042437894e-08   6.4874661198643935e-09
   5.1825000000000010e-02   3.8426842041694442e-08   1.3836288115243178e-08   1.7749554270807266e-08   9.5998726745705198e-09
   5.4250000000000020e-02   5.5019888867136046e-08   1.9816538965322650e-08   2.5385985313874926e-08   1.3953060040705623e-08
   5.6675000000000142e-02   7.7551074117998553e-08   2.7883427233810210e-08   3.5764206041122293e-08   1.9951976515386605e-08
   5.9100000000000041e-02   1.0774885239595022e-07   3.8619286990559942e-08   4.9679500069288451e-08   2.8106264648997126e-08
   6.1525000000000052e-02   1.4773471335161048e-07   5.2731590538535045e-08   6.8107064654654437e-08   3.9051330391615124e-08
   6.3950000000000062e-02   2.0008983425690019e-07   7.1072123519755337e-08   9.2232410153769706e-08   5.3572707381377427e-08
   6.6374999999999962e-02   2.6792926832719388e-07   9.4657559457367313e-08   1.2348516920113184e-07   7.2633692616008716e-08
   6.8800000000000083e-02   3.5498406447675990e-07   1.2469166155160138e-07   1.6357643084496942e-07   9.7406470001004664e-08
   7.1224999999999983e-02   4.6569182488020999e-07   1.6258928858814414e-07   2.1453981546848411e-07   1.2930708392921986e-07
   7.3649999999999993e-02   6.0529616707771794e-07   2.1000227812262295e-07   2.7877648922647325e-07   1.7003470897947182e-07
   7.6075000000000004e-02   7.7995556879706385e-07   2.6884713621999623e-07   3.5910434759145460e-07   2.2161562518441258e-07
   7.8500000000000014e-02   9.9686202259530177e-07   3.4133443160833110e-07   4.5881155896765335e-07   2.8645226923806888e-07
   8.0925000000000025e-02   1.2643698761305444e-06   4.2999974991797529e-07   5.8171463779288501e-07   3.6737773756456704e-07
   8.3349999999999924e-02   1.5921352868319971e-06   5.3773614216989785e-07   7.3222121854676914e-07   4.6771607298268236e-07
   8.5775000000000046e-02   1.9912666719967831e-06   6.6782794461150985e-07   9.1539766189363547e-07   5.9134874619282130e-07
   8.8200000000000056e-02   2.4744864941528277e-06   8.2398592859966868e-07   1.1370416721501186e-06   7.4278774153668792e-07
   9.0625000000000067e-02   3.0563048303289264e-06   1.0103836652897158e-06   1.4037600435390374e-06   9.2725568712204165e-07
   9.3049999999999966e-02   3.7532050299882158e-06   1.2316949942192679e-06   1.7230516864419343e-06   1.1507734949400827e-06
   9.5474999999999977e-02   4.5838418010202275e-06   1.4931324369138466e-06   2.1033960602157009e-06   1.4202559825982064e-06
   9.7900000000000098e-02   5.5692520676275947e-06   1.8004863495679757e-06   2.5543471329214640e-06   1.7436159585049182e-06
   1.0032500000000000e-01   6.7330788746655656e-06   2.1601646119639994e-06   3.0866329696621619e-06   2.1298772581168635e-06
   1.0275000000000001e-01   8.1018085936745976e-06   2.5792325958340356e-06   3.7122610576645343e-06   2.5892972372876244e-06
   1.0517500000000002e-01   9.7050217031657837e-06   3.0654531606444380e-06   4.4446294329425484e-06   3.1334992269815842e-06
   1.0760000000000014e-01   1.1575657351992064e-05   3.6273263884778473e-06   5.2986436960278382e-06   3.7756154798174180e-06
   1.1002500000000004e-01   1.3750291897762779e-05   4.2741287890057933e-06   6.2908399536265591e-06   4.5304411409041734e-06
   1.1244999999999994e-01   1.6269431598492368e-05   5.0159516453707198e-06   7.4395137448224347e-06   5.4145997947507851e-06
   1.1487500000000006e-01   1.9177819592819390e-05   5.8637381816772915e-06   8.7648549609298243e-06   6.4467211458030249e-06
   1.1729999999999996e-01   2.2524757263719941e-05   6.8293191974877487e-06   1.0289088768544730e-05   7.6476313981554966e-06
   1.1972500000000008e-01   2.6364440060322458e-05   7.9254467897360570e-06   1.2036622545563702e-05   9.0405568993201513e-06
   1.2214999999999998e-01   3.0756307817458861e-05   9.1658257681537236e-06   1.4034198775769724e-05   1.0651341629586142e-05
   1.2457500000000010e-01   3.5765409547749982e-05   1.0565142329554966e-05   1.6311053869122460e-05   1.2508679104294984e-05
   1.2700000000000000e-01   4.1462782666257247e-05   1.2139089549778603e-05   1.8899082852907867e-05   1.4644359269677665e-05
   1.2942500000000001e-01   4.7925846548224627e-05   1.3904389238983406e-05   2.1833009817839866e-05   1.7093530953360414e-05
   1.3185000000000002e-01   5.5238810289570672e-05   1.5878809672464911e-05   2.5150564034737144e-05   1.9894980445522847e-05
   1.3427499999999992e-01   6.3493094458744181e-05   1.8081178716489177e-05   2.8892661586565893e-05   2.3091426761823186e-05
   1.3670000000000004e-01   7.2787766623561012e-05   2.0531391836664525e-05   3.3103592373517898e-05   2.6729834128769170e-05
   1.3912500000000005e-01   8.3229990326283421e-05   2.3250414497910654e-05   3.7831212280847737e-05   3.0861742222887401e-05
   1.4155000000000006e-01   9.4935487169101052e-05   2.6260278427114869e-05   4.3127140306964407e-05   3.5543614672173263e-05
   1.4397499999999996e-01   1.0802901156892197e-04   2.9584071230215336e-05   4.9046960403531514e-05   4.0837206282562377e-05
   1.4639999999999997e-01   1.2264483769408585e-04   3.3245918835467236e-05   5.5650427731146479e-05   4.6809949441950494e-05
   1.4882500000000010e-01   1.3892725802833183e-04   3.7270960250523899e-05   6.3001679034169200e-05   5.3535360117651365e-05
   1.5125000000000000e-01   1.5703109288967010e-04   4.1685314123407480e-05   7.1169446763441613e-05   6.1093463769923417e-05
   1.5367500000000001e-01   1.7712221021215502e-04   4.6516036614985268e-05   8.0227276569644346e-05   6.9571241529287065e-05
   1.5610000000000002e-01   1.9937805474024017e-04   5.1791070086237845e-05   9.0253747722535138e-05   7.9063096833031921e-05
   1.5852500000000014e-01   2.2398818575941615e-04   5.7539182164667579e-05   1.0133269597800698e-04   8.9671342724972902e-05
   1.6095000000000004e-01   2.5115482233895037e-04   6.3789894753640830e-05   1.1355343838026499e-04   1.0150670987418842e-04
   1.6337499999999994e-01   2.8109339496151797e-04   7.0573402603302249e-05   1.2701099939538274e-04   1.1468887532917194e-04
   1.6580000000000006e-01   3.1403310233024673e-04   7.7920481105331341e-05   1.4180633778160256e-04   1.2934701186750885e-04
   1.6822500000000007e-01   3.5021747199581732e-04   8.5862383028878497e-05   1.5804657346252249e-04   1.4562035775256277e-04
   1.7065000000000008e-01   3.8990492332635629e-04   9.4430723984739728e-05   1.7584521370284101e-04   1.6365880647684072e-04
   1.7307499999999998e-01   4.3336933120052823e-04   1.0365735646855612e-04   1.9532237772734717e-04   1.8362351604084282e-04
   1.7549999999999999e-01   4.8090058867444885e-04   1.1357423242852605e-04   2.1660501893228101e-04   2.0568753706640130e-04
   1.7792500000000000e-01   5.3280516670695111e-04   1.2421325439115893e-04   2.3982714370740510e-04   2.3003645889496660e-04
   1.8035000000000001e-01   5.8940666887397075e-04   1.3560611530283317e-04   2.6513002585515366e-04   2.5686907266031511e-04
   1.8277500000000002e-01   6.5104637882684724e-04   1.4778412732452395e-04   2.9266241548131511e-04   2.8639805005092889e-04
   1.8520000000000003e-01   7.1808379807525302e-04   1.6077804000502738e-04   3.2258074115443236e-04   3.1885063630054944e-04
   1.8762500000000004e-01   7.9089717148439487e-04   1.7461784834915672e-04   3.5504930405316770e-04   3.5446935566274540e-04
   1.9005000000000005e-01   8.6988399770671077e-04   1.8933259149656045e-04   3.9024046271141088e-04   3.9351272737953025e-04
   1.9247499999999995e-01   9.5546152149428298e-04   2.0495014287880142e-04   4.2833480687454184e-04   4.3625598985097547e-04
   1.9490000000000007e-01   1.0480672047370465e-03   2.2149699291573732e-04   4.6952131890143356e-04   4.8299183040323435e-04
   1.9732499999999997e-01   1.1481591727392493e-03   2.3899802551585747e-04   5.1399752099601237e-04   5.3403111773597800e-04
   1.9975000000000009e-01   1.2562166321146151e-03   2.5747628985828275e-04   5.6196960650067851e-04   5.8970363377608415e-04
   2.0217499999999999e-01   1.3727402563792346e-03   2.7695276917283351e-04   6.1365255331824464e-04   6.5035880129138413e-04
   2.0460000000000000e-01   1.4982525351566744e-03   2.9744614845139683e-04   6.6927021745843973e-04   7.1636640323946565e-04
   2.0702500000000001e-01   1.6332980826252452e-03   3.1897258331370359e-04   7.2905540457690599e-04   7.8811728942751458e-04
   2.0945000000000003e-01   1.7784439006091057e-03   3.4154547248965716e-04   7.9324991724671889e-04   8.6602406564284529e-04
   2.1187500000000004e-01   1.9342795915173738e-03   3.6517523665458018e-04   8.6210457562008180e-04   9.5052175996479527e-04
   2.1429999999999993e-01   2.1014175160776194e-03   3.8986910665472774e-04   9.3587920901039290e-04   1.0420684605672026e-03
   2.1672500000000006e-01   2.2804928905828525e-03   4.1563092442664651e-04   1.0148426158202994e-03   1.1411459188395146e-03
   2.1915000000000007e-01   2.4721638182196859e-03   4.4246096020361669e-04   1.0992724891560890e-03   1.2482601112242531e-03
   2.2157500000000008e-01   2.6771112487861126e-03   4.7035574991427520e-04   1.1894553053688472e-03   1.3639417527202546e-03
   2.2399999999999998e-01   2.8960388609781118e-03   4.9930795692709751e-04   1.2856861726924240e-03   1.4887467545514621e-03
   2.2642499999999999e-01   3.1296728612747460e-03   5.2930626259484193e-04   1.3882686370687569e-03   1.6232566180973684e-03
   2.2885000000000011e-01   3.3787616933477205e-03   5.6033529031462859e-04   1.4975144422291198e-03   1.7680787567291301e-03
   2.3127500000000001e-01   3.6440756517798212e-03   5.9237556805569191e-04   1.6137432410412433e-03   1.9238467368685175e-03
   2.3370000000000002e-01   3.9264063939390415e-03   6.2540353452877895e-04   1.7372822551391387e-03   2.0912204291905212e-03
   2.3612500000000003e-01   4.2265663437798251e-03   6.5939159438122008e-04   1.8684658798788778e-03   2.2708860606115433e-03
   2.3855000000000004e-01   4.5453879814553177e-03   6.9430822794447344e-04   2.0076352316875656e-03   2.4635561574448683e-03
   2.4097500000000005e-01   4.8837230127258824e-03   7.3011816117862782e-04   2.1551376349786544e-03   2.6699693699023808e-03
   2.4339999999999995e-01   5.2424414123755092e-03   7.6678260153595357e-04   2.3113260459075580e-03   2.8908901680135823e-03
   2.4582500000000007e-01   5.6224303360820072e-03   8.0425954547591605e-04   2.4765584103965121e-03   3.1271083989747872e-03
   2.4824999999999997e-01   6.0245928955553474e-03   8.4250416330466926e-04   2.6511969540785607e-03   3.3794386960026568e-03
   2.5067500000000009e-01   6.4498467922128322e-03   8.8146926691357042e-04   2.8356074020245980e-03   3.6487197289096773e-03
   2.5309999999999999e-01   6.8991228051686893e-03   9.2110586577531794e-04   3.0301581264351451e-03   3.9358132868736462e-03
   2.5552500000000011e-01   7.3733631299400804e-03   9.6136381629863266e-04   3.2352192208255914e-03   4.2416031842567037e-03
   2.5795000000000001e-01   7.8735195650562195e-03   1.0021925692713651e-03   3.4511614996213247e-03   4.5669939808470339e-03
   2.6037500000000002e-01   8.4005515445124690e-03   1.0435420196760470e-03   3.6783554225290338e-03   4.9129095085063135e-03
   2.6280000000000003e-01   8.9554240150323539e-03   1.0853634625972441e-03   3.9171699435913698e-03   5.2802911970146749e-03
   2.6522499999999993e-01   9.5391051580838715e-03   1.1276106583263390e-03   4.1679712853424089e-03   5.6700961928379812e-03
   2.6765000000000005e-01   1.0152563957788407e-02   1.1702410089755588e-03   4.4311216391406116e-03   6.0832952655514028e-03
   2.7007500000000007e-01   1.0796767617071601e-02   1.2132168481449046e-03   4.7069777933979040e-03   6.5208704979746734e-03
   2.7249999999999996e-01   1.1472678825780402e-02   1.2565068441657834e-03   4.9958896921151741e-03   6.9838127573200737e-03
   2.7492499999999997e-01   1.2181252885859362e-02   1.3000875165022352e-03   5.2981989269225149e-03   7.4731189462498016e-03
   2.7734999999999999e-01   1.2923434700212399e-02   1.3439448637158069e-03   5.6142371665421908e-03   7.9897890343014755e-03
   2.7977500000000011e-01   1.3700155633391331e-02   1.3880761002710296e-03   5.9443245284560575e-03   8.5348228719277497e-03
   2.8220000000000001e-01   1.4512330253849903e-02   1.4324914981698189e-03   6.2887678983218898e-03   9.1092167912179001e-03
   2.8462500000000002e-01   1.5360852969077965e-02   1.4772163281386863e-03   6.6478592035361661e-03   9.7139599993376624e-03
   2.8705000000000003e-01   1.6246594566573735e-02   1.5222928937356217e-03   7.0218736481459931e-03   1.0350030772693808e-02
   2.8947500000000004e-01   1.7170398675163900e-02   1.5677826504179038e-03   7.4110679171057736e-03   1.1018392461926041e-02
   2.9190000000000005e-01   1.8133078162689942e-02   1.6137684002242025e-03   7.8156783586327272e-03   1.1719989319839197e-02
   2.9432499999999995e-01   1.9135411487598342e-02   1.6603565514333729e-03   8.2359191541305776e-03   1.2455742166530337e-02
   2.9675000000000007e-01   2.0178139023268926e-02   1.7076794312311794e-03   8.6719804858295113e-03   1.3226543907910893e-02
   2.9917500000000008e-01   2.1261959375175832e-02   1.7558976381885083e-03   9.1240267128234187e-03   1.4033254925863048e-02
   3.0160000000000009e-01   2.2387525712053713e-02   1.8052024202336314e-03   9.5921945667387654e-03   1.4876698360092755e-02
   3.0402499999999999e-01   2.3555442133161075e-02   1.8558180627008536e-03   1.0076591378631816e-02   1.5757655303505036e-02
   3.0645000000000000e-01   2.4766260094406523e-02   1.9080042701344890e-03   1.0577293349020467e-02   1.6676859934560806e-02
   3.0887500000000012e-01   2.6020474916644276e-02   1.9620585247459577e-03   1.1094343873119916e-02   1.7634994611420707e-02
   3.1130000000000002e-01   2.7318522399649159e-02   2.0183184037588786e-03   1.1627751933417363e-02   1.8632684953991729e-02
   3.1372500000000003e-01   2.8660775565343077e-02   2.0771638374474932e-03   1.2177490571623650e-02   1.9670494940914551e-02
   3.1614999999999993e-01   3.0047541553548496e-02   2.1390192893673277e-03   1.2743495451831066e-02   2.0748922049335761e-02
   3.1857500000000005e-01   3.1479058693058115e-02   2.2043558402101704e-03   1.3325663526365217e-02   2.1868392465786979e-02
   3.2100000000000006e-01   3.2955493770020161e-02   2.2736931568193564e-03   1.3923851815337951e-02   2.3029256396717379e-02
   3.2342499999999996e-01   3.4476939514593186e-02   2.3476013282069941e-03   1.4537876310277031e-02   2.4231783507206783e-02
   3.2584999999999997e-01   3.6043412325548974e-02   2.4267025509486784e-03   1.5167511011495716e-02   2.5476158516066105e-02
   3.2827499999999998e-01   3.7654850250948169e-02   2.5116726470072459e-03   1.5812487108026518e-02   2.6762476974913740e-02
   3.3070000000000010e-01   3.9311111241251862e-02   2.6032423979632791e-03   1.6472492307949782e-02   2.8090741258023799e-02
   3.3312500000000000e-01   4.1011971689308702e-02   2.7021986806997633e-03   1.7147170325951588e-02   2.9460856788556145e-02
   3.3555000000000001e-01   4.2757125269483831e-02   2.8093853908089939e-03   1.7836120533798017e-02   3.0872628525509871e-02
   3.3797500000000003e-01   4.4546182085928199e-02   2.9257041414055829e-03   1.8538897778224817e-02   3.2325757734113614e-02
   3.4040000000000004e-01   4.6378668137609047e-02   3.0521147265331061e-03   1.9255012369523650e-02   3.3819839060622803e-02
   3.4282500000000005e-01   4.8254025105168519e-02   3.1896353399968325e-03   1.9983930242849723e-02   3.5354357930568625e-02
   3.4524999999999995e-01   5.0171610462259708e-02   3.3393425421566203e-03   2.0725073292959140e-02   3.6928688287365175e-02
   3.4767500000000007e-01   5.2130697911303425e-02   3.5023709690384930e-03   2.1477819881885019e-02   3.8542090686012109e-02
   3.5010000000000008e-01   5.4130478141221516e-02   3.6799127799197473e-03   2.2241505517720528e-02   4.0193710754304890e-02
   3.5252500000000009e-01   5.6170059902105773e-02   3.8732168414439272e-03   2.3015423701539639e-02   4.1882578031587236e-02
   3.5494999999999999e-01   5.8248471389428125e-02   4.0835876481479794e-03   2.3798826938254525e-02   4.3607605192665488e-02
   3.5737500000000000e-01   6.0364661928092977e-02   4.3123839811550768e-03   2.4590927906139148e-02   4.5367587662104025e-02
   3.5980000000000012e-01   6.2517503944466202e-02   4.5610173085632866e-03   2.5390900778690995e-02   4.7161203621707060e-02
   3.6222500000000002e-01   6.4705795212519623e-02   4.8309499328287320e-03   2.6197882691556540e-02   4.8987014411596697e-02
   3.6465000000000003e-01   6.6928261358437546e-02   5.1236928920890268e-03   2.7010975346398736e-02   5.0843465323059167e-02
   3.6707500000000004e-01   6.9183558606358497e-02   5.4408036239570468e-03   2.7829246742792746e-02   5.2728886779040307e-02
   3.6950000000000005e-01   7.1470276746584904e-02   5.7838834017954754e-03   2.8651733028593585e-02   5.4641495896121439e-02
   3.7192500000000006e-01   7.3786942306359737e-02   6.1545745548255981e-03   2.9477440458674842e-02   5.6579398419743798e-02
   3.7434999999999996e-01   7.6132021902384883e-02   6.5545574846653798e-03   3.0305347451450970e-02   5.8540591022619992e-02
   3.7677499999999997e-01   7.8503925753480419e-02   6.9855474919947591e-03   3.1134406732284070e-02   6.0522963954533271e-02
   3.7919999999999998e-01   8.0901011331332096e-02   7.4492914279996603e-03   3.1963547552627647e-02   6.2524304030118438e-02
   3.8162500000000010e-01   8.3321587126964136e-02   7.9475641860907720e-03   3.2791677973611266e-02   6.4542297939808035e-02
   3.8405000000000000e-01   8.5763916510493310e-02   8.4821650500553902e-03   3.3617687202738056e-02   6.6574535867853335e-02
   3.8647499999999990e-01   8.8226221661908966e-02   9.0549139153689451e-03   3.4440447972415633e-02   6.8618515400195923e-02
   3.8890000000000002e-01   9.0706687550886844e-02   9.6676474007879598e-03   3.5258818949170490e-02   7.0671645704027730e-02
   3.9132500000000003e-01   9.3203465944219022e-02   1.0322214867610868e-02   3.6071647162619458e-02   7.2731251960064691e-02
   3.9375000000000004e-01   9.5714679420053739e-02   1.1020474364166977e-02   3.6877770443539459e-02   7.4794580027885749e-02
   3.9617499999999994e-01   9.8238425369001514e-02   1.1764288513083310e-02   3.7676019860752197e-02   7.6858801324234616e-02
   3.9860000000000007e-01   1.0077277996308776e-01   1.2555520358800254e-02   3.8465222146930600e-02   7.8921017893753165e-02
   4.0102500000000008e-01   1.0331580207456048e-01   1.3396029192593306e-02   3.9244202103871917e-02   8.0978267651432789e-02
   4.0344999999999998e-01   1.0586553712776348e-01   1.4287666372061247e-02   4.0011784978338127e-02   8.3027529775941522e-02
   4.0587499999999999e-01   1.0842002086846025e-01   1.5232271151622623e-02   4.0766798800009774e-02   8.5065730232984249e-02
   4.0830000000000000e-01   1.1097728303626575e-01   1.6231666540098777e-02   4.1508076673736793e-02   8.7089747408018336e-02
   4.1072500000000012e-01   1.1353535092718692e-01   1.7287655200871055e-02   4.2234459018786863e-02   8.9096417827817298e-02
   4.1315000000000002e-01   1.1609225283459557e-01   1.8402015409499151e-02   4.2944795748418363e-02   9.1082541950726847e-02
   4.1557500000000003e-01   1.1864602135828550e-01   1.9576497082981592e-02   4.3637948383684178e-02   9.3044890005838488e-02
   4.1800000000000004e-01   1.2119469657263693e-01   2.0812817894100388e-02   4.4312792095976716e-02   9.4980207861807164e-02
   4.2042500000000005e-01   1.2373632904620413e-01   2.2112659483511710e-02   4.4968217673414523e-02   9.6885222906525570e-02
   4.2285000000000006e-01   1.2626898270635434e-01   2.3477663781433566e-02   4.5603133406775020e-02   9.8756649919552908e-02
   4.2527499999999996e-01   1.2879073754384285e-01   2.4909429449928910e-02   4.6216466891224162e-02   1.0059119691976393e-01
   4.2770000000000008e-01   1.3129969215337089e-01   2.6409508455924713e-02   4.6807166740694406e-02   1.0238557097145717e-01
   4.3012500000000009e-01   1.3379396610739958e-01   2.7979402784226837e-02   4.7374204212261350e-02   1.0413648393283870e-01
   4.3255000000000010e-01   1.3627170216150819e-01   2.9620561298911108e-02   4.7916574738427586e-02   1.0584065813161114e-01
   4.3497500000000000e-01   1.3873106829063397e-01   3.1334376760586258e-02   4.8433299365697735e-02   1.0749483195315701e-01
   4.3739999999999990e-01   1.4117025955652551e-01   3.3122183006127792e-02   4.8923426098320233e-02   1.0909576532765319e-01
   4.3982500000000002e-01   1.4358749980752716e-01   3.4985252296648506e-02   4.9386031146497089e-02   1.1064024510323911e-01
   4.4225000000000003e-01   1.4598104321272853e-01   3.6924792838566090e-02   4.9820220078818034e-02   1.1212509029324780e-01
   4.4467500000000004e-01   1.4834917563316463e-01   3.8941946481828027e-02   5.0225128879029857e-02   1.1354715718629826e-01
   4.4709999999999994e-01   1.5069021583343700e-01   4.1037786598506099e-02   5.0599924907656524e-02   1.1490334430894844e-01
   4.4952500000000006e-01   1.5300251653772690e-01   4.3213316144202873e-02   5.0943807769301408e-02   1.1619059723140390e-01
   4.5195000000000007e-01   1.5528446533466778e-01   4.5469465903927975e-02   5.1256010086779380e-02   1.1740591320762217e-01
   4.5437499999999997e-01   1.5753448543598814e-01   4.7807092923364602e-02   5.1535798183528714e-02   1.1854634564201061e-01
   4.5679999999999998e-01   1.5975103629422194e-01   5.0226979125754023e-02   5.1782472675970581e-02   1.1960900837568889e-01
   4.5922499999999999e-01   1.6193261408508963e-01   5.2729830113940501e-02   5.1995368977780787e-02   1.2059107978610162e-01
   4.6165000000000012e-01   1.6407775206042285e-01   5.5316274156475220e-02   5.2173857718171179e-02   1.2148980669457021e-01
   4.6407500000000002e-01   1.6618502077767405e-01   5.7986861356096764e-02   5.2317345076537070e-02   1.2230250807710830e-01
   4.6650000000000003e-01   1.6825302821222832e-01   6.0742062998312973e-02   5.2425273035931585e-02   1.2302657857458343e-01
   4.6892500000000004e-01   1.7028041975880492e-01   6.3582271077289199e-02   5.2497119557989302e-02   1.2365949179903857e-01
   4.7135000000000005e-01   1.7226587812830119e-01   6.6507797995765894e-02   5.2532398682063386e-02   1.2419880343367296e-01
   4.7377500000000006e-01   1.7420812314642042e-01   6.9518876435244681e-02   5.2530660551384667e-02   1.2464215412465474e-01
   4.7619999999999996e-01   1.7610591146042931e-01   7.2615659392294751e-02   5.2491491369204279e-02   1.2498727216361893e-01
   4.7862500000000008e-01   1.7795803616027273e-01   7.5798220376429248e-02   5.2414513287863951e-02   1.2523197596026514e-01
   4.8105000000000009e-01   1.7976332632025294e-01   7.9066553764643333e-02   5.2299384233878810e-02   1.2537417630514991e-01
   4.8347499999999999e-01   1.8152064646727994e-01   8.2420575307434185e-02   5.2145797672054517e-02   1.2541187842325785e-01
   4.8590000000000000e-01   1.8322889598161596e-01   8.5860122780806458e-02   5.1953482311758226e-02   1.2534318381951315e-01
   4.8832500000000001e-01   1.8488700843584938e-01   8.9384956778543301e-02   5.1722201758426900e-02   1.2516629191793771e-01
   4.9075000000000013e-01   1.8649395087764942e-01   9.2994761638806267e-02   5.1451754113400083e-02   1.2487950149655891e-01
   4.9317500000000003e-01   1.8804872306166676e-01   9.6689146498966871e-02   5.1141971525158203e-02   1.2448121192072525e-01
   4.9560000000000004e-01   1.8955035663573105e-01   1.0046764647239326e-01   5.0792719694999322e-02   1.2396992417784158e-01
   4.9802499999999994e-01   1.9099791428629331e-01   1.0432972394082429e-01   5.0403897340186798e-02   1.2334424171697389e-01
   5.0045000000000006e-01   1.9239048884780952e-01   1.0827476995586938e-01   4.9975435617521713e-02   1.2260287109713452e-01
   5.0287500000000007e-01   1.9372720238058538e-01   1.1230210574309596e-01   4.9507297510270165e-02   1.2174462244837958e-01
   5.0530000000000008e-01   1.9500720522130655e-01   1.1641098430214258e-01   4.8999477181295825e-02   1.2076840975022662e-01
   5.0772499999999998e-01   1.9622967501031152e-01   1.2060059209627205e-01   4.8451999295228365e-02   1.1967325093211079e-01
   5.1014999999999999e-01   1.9739381569938164e-01   1.2487005082480418e-01   4.7864918312365834e-02   1.1845826780090363e-01
   5.1257500000000000e-01   1.9849885654363608e-01   1.2921841927187261e-01   4.7238317757011261e-02   1.1712268580078611e-01
   5.1500000000000001e-01   1.9954405108085260e-01   1.3364469522502931e-01   4.6572309462804773e-02   1.1566583361089200e-01
   5.1742500000000002e-01   2.0052867610134961e-01   1.3814781745726601e-01   4.5867032797586971e-02   1.1408714258640495e-01
   5.1985000000000003e-01   2.0145203061132655e-01   1.4272666776611964e-01   4.5122653870210971e-02   1.1238614604892372e-01
   5.2227500000000004e-01   2.0231343479235320e-01   1.4738007306363976e-01   4.4339364721658781e-02   1.1056247843203537e-01
   5.2469999999999994e-01   2.0311222895948100e-01   1.5210680751108629e-01   4.3517382502724633e-02   1.0861587428817798e-01
   5.2712500000000007e-01   2.0384777252029296e-01   1.5690559469238441e-01   4.2656948640449555e-02   1.0654616716295173e-01
   5.2954999999999997e-01   2.0451944293695223e-01   1.6177510982049603e-01   4.1758327995399247e-02   1.0435328834313617e-01
   5.3197500000000009e-01   2.0512663469317882e-01   1.6671398197100706e-01   4.0821808011792582e-02   1.0203726548467551e-01
   5.3439999999999999e-01   2.0566875826789410e-01   1.7172079633742310e-01   3.9847697862400944e-02   9.9598221126991238e-02
   5.3682500000000000e-01   2.0614523911707894e-01   1.7679409650280142e-01   3.8836327590055397e-02   9.7036371099952889e-02
   5.3925000000000001e-01   2.0655551666527572e-01   1.8193238672256207e-01   3.7788047247502066e-02   9.4352022829855331e-02
   5.4167499999999991e-01   2.0689904330796960e-01   1.8713413421347569e-01   3.6703226037279046e-02   9.1545573550724013e-02
   5.4410000000000003e-01   2.0717528342596814e-01   1.9239777144404302e-01   3.5582251453180946e-02   8.8617508427252023e-02
   5.4652499999999993e-01   2.0738371241275366e-01   1.9772169842166210e-01   3.4425528424801399e-02   8.5568398595615047e-02
   5.4895000000000005e-01   2.0752381571564893e-01   2.0310428497216937e-01   3.3233478466582644e-02   8.2398899128331093e-02
   5.5137499999999995e-01   2.0759508789152259e-01   2.0854387300757782e-01   3.2006538832672460e-02   7.9109746929308944e-02
   5.5380000000000007e-01   2.0759703167765053e-01   2.1403877877799904e-01   3.0745161678868982e-02   7.5701758565071664e-02
   5.5622499999999997e-01   2.0752915707823438e-01   2.1958729510395814e-01   2.9449813232785615e-02   7.2175828038110401e-02
   5.5864999999999998e-01   2.0739098046698801e-01   2.2518769358553681e-01   2.8120972973373348e-02   6.8532924508176496e-02
   5.6107499999999999e-01   2.0718202370610006e-01   2.3083822678493227e-01   2.6759132820786791e-02   6.4774089967203574e-02
   5.6350000000000000e-01   2.0690181328181867e-01   2.3653713037929225e-01   2.5364796337544737e-02   6.0900436873446040e-02
   5.6592500000000001e-01   2.0654987945679437e-01   2.4228262528081612e-01   2.3938477941887415e-02   5.6913145750269845e-02
   5.6835000000000002e-01   2.0612575543927347e-01   2.4807291972138246e-01   2.2480702134098030e-02   5.2813462754881968e-02
   5.7077500000000003e-01   2.0562897656913770e-01   2.5390621129910707e-01   2.0992002736561988e-02   4.8602697222174918e-02
   5.7319999999999993e-01   2.0505907952076341e-01   2.5978068898445528e-01   1.9472922148221716e-02   4.4282219188644056e-02
   5.7562500000000005e-01   2.0441560152257598e-01   2.6569453508373420e-01   1.7924010614047026e-02   3.9853456901256301e-02
   5.7804999999999995e-01   2.0369807959315500e-01   2.7164592715793334e-01   1.6345825510074352e-02   3.5317894315912257e-02
   5.8047500000000007e-01   2.0290604979367144e-01   2.7763303989513799e-01   1.4738930644508264e-02   3.0677068590023060e-02
   5.8289999999999997e-01   2.0203904649644100e-01   2.8365404693483653e-01   1.3103895575320879e-02   2.5932567573551779e-02
   5.8532500000000010e-01   2.0109660166927468e-01   2.8970712264268439e-01   1.1441294944753100e-02   2.1086027302658295e-02
   5.8774999999999999e-01   2.0007824417534048e-01   2.9579044383441444e-01   9.7517078310196403e-03   1.6139129499970872e-02
   5.9017500000000001e-01   1.9898349908816781e-01   3.0190219144777719e-01   8.0357171175382547e-03   1.1093599085272965e-02
   5.9260000000000002e-01   1.9781188702142782e-01   3.0804055216151904e-01   6.2939088798956710e-03   5.9512017002805173e-03
   5.9502500000000003e-01   1.9656292347309401e-01   3.1420371996059149e-01   4.5268717907498424e-03   7.1374125094347818e-04
   5.9745000000000004e-01   1.9523611818356457e-01   3.2038989764692416e-01   2.7351965428250580e-03   4.6169425294122490e-03
   5.9987499999999994e-01   1.9383097450729336e-01   3.2659729829521389e-01   9.1947529009783757e-04   1.0038976493002338e-02
   6.0230000000000006e-01   1.9234698879749923e-01   3.3282414665334581e-01   9.1969889274734484e-04   1.5550456463613083e-02
   6.0472499999999996e-01   1.9078364980347384e-01   3.3906868048718408e-01   2.7817325325683040e-03   2.1149449592967717e-02
   6.0714999999999997e-01   1.8914043808001324e-01   3.4532915186957724e-01   4.6660322617166905e-03   2.6833996684838657e-02
   6.0957499999999998e-01   1.8741682540847993e-01   3.5160382841356874e-01   6.5720053037235937e-03   3.2602114484467482e-02
   6.1199999999999999e-01   1.8561227422902493e-01   3.5789099444989292e-01   8.4990599407992473e-03   3.8451797931035370e-02
   6.1442500000000000e-01   1.8372623708343694e-01   3.6418895214895075e-01   1.0446605963219002e-02   4.4381022371060119e-02
   6.1685000000000001e-01   1.8175815606814516e-01   3.7049602258756109e-01   1.2414055100741672e-02   5.0387745730814060e-02
   6.1927500000000002e-01   1.7970746229685297e-01   3.7681054676087999e-01   1.4400821436190814e-02   5.6469910645928878e-02
   6.2169999999999992e-01   1.7757357537229301e-01   3.8313088653995819e-01   1.6406321801377022e-02   6.2625446546593078e-02
   6.2412500000000004e-01   1.7535590286662228e-01   3.8945542557549762e-01   1.8429976155560857e-02   6.8852271696833833e-02
   6.2654999999999994e-01   1.7305383980990308e-01   3.9578257014845841e-01   2.0471207946660130e-02   7.5148295186551195e-02
   6.2897500000000006e-01   1.7066676818621651e-01   4.0211074996820972e-01   2.2529444455442804e-02   8.1511418875104047e-02
   6.3139999999999996e-01   1.6819405643686125e-01   4.0843841891900745e-01   2.4604117122954738e-02   8.7939539285384560e-02
   6.3382500000000008e-01   1.6563505897017161e-01   4.1476405575564401e-01   2.6694661861453084e-02   9.4430549447458989e-02
   6.3624999999999998e-01   1.6298911567742980e-01   4.2108616474916394e-01   2.8800519349120202e-02   1.0098234069096412e-01
   6.3867499999999999e-01   1.6025555145440784e-01   4.2740327628358032e-01   3.0921135308862868e-02   1.0759280438558194e-01
   6.4110000000000000e-01   1.5743367572802014e-01   4.3371394740461000e-01   3.3055960771496307e-02   1.1425983362905057e-01
   6.4352500000000001e-01   1.5452278198763736e-01   4.4001676232144549e-01   3.5204452323640334e-02   1.2098132488224334e-01
   6.4595000000000002e-01   1.5152214732055802e-01   4.4631033286265098e-01   3.7366072340645262e-02   1.2775517955100568e-01
   6.4837500000000003e-01   1.4843103195117180e-01   4.5259329888728450e-01   3.9540289204894385e-02   1.3457930551450437e-01
   6.5080000000000005e-01   1.4524867878336634e-01   4.5886432865239368e-01   4.1726577509822560e-02   1.4145161859997335e-01
   6.5322499999999994e-01   1.4197431294568996e-01   4.6512211913804180e-01   4.3924418250001263e-02   1.4837004400382026e-01
   6.5565000000000007e-01   1.3860714133883245e-01   4.7136539633105967e-01   4.6133298997642735e-02   1.5533251765915379e-01
   6.5807499999999997e-01   1.3514635218498350e-01   4.7759291546872107e-01   4.8352714065891034e-02   1.6233698754988057e-01
   6.6049999999999998e-01   1.3159111457859707e-01   4.8380346124356777e-01   5.0582164659259465e-02   1.6938141497160253e-01
   6.6292499999999999e-01   1.2794057803816861e-01   4.8999584797061313e-01   5.2821159011571139e-02   1.7646377573961258e-01
   6.6535000000000000e-01   1.2419387205855248e-01   4.9616891971816501e-01   5.5069212511791865e-02   1.8358206134438804e-01
   6.6777500000000001e-01   1.2035010566343496e-01   5.0232155040351212e-01   5.7325847818098463e-02   1.9073428005501547e-01
   6.7019999999999991e-01   1.1640836695751944e-01   5.0845264385472710e-01   5.9590594960570842e-02   1.9791845797106600e-01
   6.7262500000000003e-01   1.1236772267801298e-01   5.1456113383982749e-01   6.1862991432866332e-02   2.0513264002350418e-01
   6.7504999999999993e-01   1.0822721774503841e-01   5.2064598406454299e-01   6.4142582273245097e-02   2.1237489092525019e-01
   6.7747500000000005e-01   1.0398587481052823e-01   5.2670618813993264e-01   6.6428920135314096e-02   2.1964329607209487e-01
   6.7989999999999995e-01   9.9642693805240712e-02   5.3274076952107907e-01   6.8721565348849434e-02   2.2693596239468683e-01
   6.8232500000000007e-01   9.5196651483489214e-02   5.3874878141809046e-01   7.1020085971064351e-02   2.3425101916237878e-01
   6.8474999999999997e-01   9.0646700965211213e-02   5.4472930668062058e-01   7.3324057828667466e-02   2.4158661873975817e-01
   6.8717499999999998e-01   8.5991771274996909e-02   5.5068145765710097e-01   7.5633064551077989e-02   2.4894093729669986e-01
   6.8959999999999999e-01   8.1230766877679605e-02   5.5660437602988766e-01   7.7946697595138059e-02   2.5631217547285978e-01
   6.9202500000000000e-01   7.6362567210159882e-02   5.6249723262747220e-01   8.0264556261673614e-02   2.6369855899750549e-01
   6.9445000000000001e-01   7.1386026209057540e-02   5.6835922721492249e-01   8.2586247704235949e-02   2.7109833926565552e-01
   6.9687500000000002e-01   6.6299971833847504e-02   5.7418958826368360e-01   8.4911386930362709e-02   2.7850979387148989e-01
   6.9930000000000003e-01   6.1103205585114173e-02   5.7998757270184664e-01   8.7239596795689378e-02   2.8593122710003049e-01
   7.0172499999999993e-01   5.5794502017577186e-02   5.8575246564598649e-01   8.9570507991231674e-02   2.9336097037810871e-01
   7.0415000000000005e-01   5.0372608247513107e-02   5.9148358011563196e-01   9.1903759024151599e-02   3.0079738268564782e-01
   7.0657499999999995e-01   4.4836243454261071e-02   5.9718025673141495e-01   9.4238996192324342e-02   3.0823885092830849e-01
   7.0900000000000007e-01   3.9184098375418031e-02   6.0284186339793111e-01   9.6575873553009117e-02   3.1568379027254223e-01
   7.1142499999999997e-01   3.3414834795424730e-02   6.0846779497229586e-01   9.8914052885919479e-02   3.2313064444412909e-01
   7.1385000000000010e-01   2.7527085027155396e-02   6.1405747291938773e-01   1.0125320365098034e-01   3.3057788599125426e-01
   7.1627500000000000e-01   2.1519451386213029e-02   6.1961034495470990e-01   1.0359300294106344e-01   3.3802401651320602e-01
   7.1870000000000001e-01   1.5390505657551068e-02   6.2512588467580699e-01   1.0593313542996852e-01   3.4546756685576330e-01
   7.2112500000000002e-01   9.1387885541052150e-03   6.3060359118313003e-01   1.0827329331593349e-01   3.5290709727435143e-01
   7.2354999999999992e-01   2.7628091670988120e-03   6.3604298869121423e-01   1.1061317626091682e-01   3.6034119756602923e-01
   7.2597500000000004e-01   3.7389555923301732e-03   6.4144362613102424e-01   1.1295249132592278e-01   3.6776848717138433e-01
   7.2839999999999994e-01   1.0368061560511510e-02   6.4680507674427756e-01   1.1529095290261560e-01   3.7518761524739486e-01
   7.3082500000000006e-01   1.7126097897954384e-02   6.5212693767053787e-01   1.1762828264145275e-01   3.8259726071231315e-01
   7.3324999999999996e-01   2.4014687675766977e-02   6.5740882952785185e-01   1.1996420937658636e-01   3.8999613226361818e-01
   7.3567499999999997e-01   3.1035488472066941e-02   6.6265039598765396e-01   1.2229846904774355e-01   3.9738296837007359e-01
   7.3809999999999998e-01   3.8190192978775128e-02   6.6785130334466281e-01   1.2463080461931986e-01   4.0475653723892147e-01
   7.4052499999999999e-01   4.5480529619086996e-02   6.7301124008244961e-01   1.2696096599688567e-01   4.1211563675921947e-01
   7.4295000000000000e-01   5.2908263175998727e-02   6.7812991643534137e-01   1.2928870994131880e-01   4.1945909442232487e-01
   7.4537500000000001e-01   6.0475195432208251e-02   6.8320706394729125e-01   1.3161379998075373e-01   4.2678576722051731e-01
   7.4780000000000002e-01   6.8183165821736003e-02   6.8824243502832205e-01   1.3393600632054770e-01   4.3409454152472349e-01
   7.5022500000000003e-01   7.6034052093624238e-02   6.9323580250913031e-01   1.3625510575143418e-01   4.4138433294229884e-01
   7.5265000000000004e-01   8.4029770988059527e-02   6.9818695919441032e-01   1.3857088155606090e-01   4.4865408615581759e-01
   7.5507499999999994e-01   9.2172278925257700e-02   7.0309571741542420e-01   1.4088312341405729e-01   4.5590277474377761e-01
   7.5750000000000006e-01   1.0046357270747630e-01   7.0796190858233499e-01   1.4319162730581836e-01   4.6312940098412825e-01
   7.5992499999999996e-01   1.0890569023451802e-01   7.1278538273678538e-01   1.4549619541514591e-01   4.7033299564151287e-01
   7.6234999999999997e-01   1.1750071123306194e-01   7.1756600810518500e-01   1.4779663603091164e-01   4.7751261773908005e-01
   7.6477499999999998e-01   1.2625075800021279e-01   7.2230367065314804e-01   1.5009276344786593e-01   4.8466735431571972e-01
   7.6719999999999999e-01   1.3515799616161828e-01   7.2699827364149583e-01   1.5238439786675650e-01   4.9179632016954722e-01
   7.6962500000000000e-01   1.4422463544453668e-01   7.3164973718422477e-01   1.5467136529387215e-01   4.9889865758844310e-01
   7.7205000000000001e-01   1.5345293046622288e-01   7.3625799780881163e-01   1.5695349744013831e-01   5.0597353606843209e-01
   7.7447500000000002e-01   1.6284518153802541e-01   7.4082300801921219e-01   1.5923063161989470e-01   5.1302015202067497e-01
   7.7690000000000003e-01   1.7240373548556853e-01   7.4534473586188854e-01   1.6150261064946059e-01   5.2003772846781282e-01
   7.7932499999999993e-01   1.8213098648541526e-01   7.4982316449517783e-01   1.6376928274560421e-01   5.2702551473039194e-01
   7.8175000000000006e-01   1.9202937691862121e-01   7.5425829176230297e-01   1.6603050142401810e-01   5.3398278610407313e-01
   7.8417499999999996e-01   2.0210139824155560e-01   7.5865012976829671e-01   1.6828612539789323e-01   5.4090884352830981e-01
   7.8659999999999997e-01   2.1234959187442093e-01   7.6299870446110496e-01   1.7053601847670297e-01   5.4780301324716207e-01
   7.8902499999999998e-01   2.2277655010788266e-01   7.6730405521710610e-01   1.7278004946526293e-01   5.5466464646287938e-01
   7.9144999999999999e-01   2.3338491702821851e-01   7.7156623443127326e-01   1.7501809206316987e-01   5.6149311898288956e-01
   7.9387500000000000e-01   2.4417738946142653e-01   7.7578530711219018e-01   1.7725002476469076e-01   5.6828783086077672e-01
   7.9630000000000001e-01   2.5515671793672801e-01   7.7996135048210880e-01   1.7947573075917833e-01   5.7504820603184936e-01
   7.9872500000000002e-01   2.6632570766989350e-01   7.8409445358222762e-01   1.8169509783207860e-01   5.8177369194384621e-01
   8.0115000000000003e-01   2.7768721956686337e-01   7.8818471688335723e-01   1.8390801826660919e-01   5.8846375918332794e-01
   8.0357499999999993e-01   2.8924417124809709e-01   7.9223225190211233e-01   1.8611438874615382e-01   5.9511790109827190e-01
   8.0600000000000005e-01   3.0099953809413615e-01   7.9623718082277462e-01   1.8831411025744937e-01   6.0173563341738068e-01
   8.0842499999999995e-01   3.1295635431284730e-01   8.0019963612494205e-01   1.9050708799459892e-01   6.0831649386657860e-01
   8.1084999999999996e-01   3.2511771402881906e-01   8.0411976021707687e-01   1.9269323126398374e-01   6.1486004178316978e-01
   8.1327499999999997e-01   3.3748677239542801e-01   8.0799770507604785e-01   1.9487245339010428e-01   6.2136585772809760e-01
   8.1569999999999998e-01   3.5006674673004223e-01   8.1183363189275515e-01   1.9704467162240114e-01   6.2783354309673811e-01
   8.1812499999999999e-01   3.6286091767291762e-01   8.1562771072391094e-01   1.9920980704309366e-01   6.3426271972863701e-01
   8.2055000000000000e-01   3.7587263037025331e-01   8.1938012015004180e-01   2.0136778447608494e-01   6.4065302951658398e-01
   8.2297500000000001e-01   3.8910529568198426e-01   8.2309104693976665e-01   2.0351853239694551e-01   6.4700413401539925e-01
   8.2540000000000002e-01   4.0256239141483108e-01   8.2676068572039407e-01   2.0566198284402748e-01   6.5331571405079147e-01
   8.2782500000000003e-01   4.1624746358115372e-01   8.3038923865487457e-01   2.0779807133072903e-01   6.5958746932863166e-01
   8.3024999999999993e-01   4.3016412768419188e-01   8.3397691512513439e-01   2.0992673675893636e-01   6.6581911804497063e-01
   8.3267500000000005e-01   4.4431607003024687e-01   8.3752393142180670e-01   2.1204792133366235e-01   6.7201039649710670e-01
   8.3509999999999995e-01   4.5870704906838600e-01   8.4103051044036981e-01   2.1416157047891160e-01   6.7816105869599852e-01
   8.3752500000000007e-01   4.7334089675830771e-01   8.4449688138369428e-01   2.1626763275477545e-01   6.8427087598031600e-01
   8.3994999999999997e-01   4.8822151996691043e-01   8.4792327947098989e-01   2.1836605977579149e-01   6.9033963663237574e-01
   8.4237499999999998e-01   5.0335290189425486e-01   8.5130994565314710e-01   2.2045680613056418e-01   6.9636714549622902e-01
   8.4480000000000000e-01   5.1873910352949437e-01   8.5465712633444268e-01   2.2253982930266525e-01   7.0235322359813224e-01
   8.4722500000000001e-01   5.3438426513748349e-01   8.5796507310059844e-01   2.2461508959282983e-01   7.0829770776962842e-01
   8.4965000000000002e-01   5.5029260777665212e-01   8.6123404245315149e-01   2.2668255004243609e-01   7.1420045027344947e-01
   8.5207500000000003e-01   5.6646843484889975e-01   8.6446429555010984e-01   2.2874217635830607e-01   7.2006131843243981e-01
   8.5450000000000004e-01   5.8291613368214312e-01   8.6765609795284793e-01   2.3079393683880067e-01   7.2588019426168859e-01
   8.5692500000000005e-01   5.9964017714624807e-01   8.7080971937920315e-01   2.3283780230123485e-01   7.3165697410404873e-01
   8.5934999999999995e-01   6.1664512530305871e-01   8.7392543346271889e-01   2.3487374601059419e-01   7.3739156826919960e-01
   8.6177499999999996e-01   6.3393562709126905e-01   8.7700351751798622e-01   2.3690174360958216e-01   7.4308390067641850e-01
   8.6419999999999997e-01   6.5151642204687721e-01   8.8004425231202366e-01   2.3892177304996531e-01   7.4873390850119026e-01
   8.6662499999999998e-01   6.6939234205999631e-01   8.8304792184163339e-01   2.4093381452522977e-01   7.5434154182579582e-01
   8.6904999999999999e-01   6.8756831316880440e-01   8.8601481311666985e-01   2.4293785040454763e-01   7.5990676329399820e-01
   8.7147500000000000e-01   7.0604935739143615e-01   8.8894521594915010e-01   2.4493386516803795e-01   7.6542954776993732e-01
   8.7390000000000001e-01   7.2484059459662675e-01   8.9183942274813333e-01   2.4692184534332628e-01   7.7090988200133781e-01
   8.7632500000000002e-01   7.4394724441395721e-01   8.9469772832029837e-01   2.4890177944337988e-01   7.7634776428712160e-01
   8.7875000000000003e-01   7.6337462818453106e-01   8.9752042967613788e-01   2.5087365790562666e-01   7.8174320414951182e-01
   8.8117500000000004e-01   7.8312817095298537e-01   9.0030782584169722e-01   2.5283747303234638e-01   7.8709622201070450e-01
   8.8359999999999994e-01   8.0321340350170223e-01   9.0306021767577427e-01   2.5479321893230433e-01   7.9240684887417601e-01
   8.8602500000000006e-01   8.2363596442814946e-01   9.0577790769250544e-01   2.5674089146364787e-01   7.9767512601069157e-01
   8.8844999999999996e-01   8.4440160226627481e-01   9.0846119988925478e-01   2.5868048817803280e-01   8.0290110464906495e-01
   8.9087500000000008e-01   8.6551617765290767e-01   9.1111039957972495e-01   2.6061200826597430e-01   8.0808484567172045e-01
   8.9329999999999998e-01   8.8698566554015978e-01   9.1372581323220714e-01   2.6253545250341470e-01   8.1322641931509732e-01
   8.9572499999999999e-01   9.0881615745479549e-01   9.1630774831288497e-01   2.6445082319948876e-01   8.1832590487492962e-01
   8.9815000000000000e-01   9.3101386380561091e-01   9.1885651313410199e-01   2.6635812414547744e-01   8.2338339041643227e-01
   9.0057499999999990e-01   9.5358511623985209e-01   9.2137241670750525e-01   2.6825736056493821e-01   8.2839897248941263e-01
   9.0300000000000002e-01   9.7653637004973692e-01   9.2385576860197083e-01   2.7014853906498149e-01   8.3337275584832538e-01
   9.0542499999999992e-01   9.9987420663016646e-01   9.2630687880621976e-01   2.7203166758870623e-01   8.3830485317727832e-01
   9.0785000000000005e-01   1.0236053359887252e+00   9.2872605759603077e-01   2.7390675536874409e-01   8.4319538481999923e-01
   9.1027499999999995e-01   1.0477365993091206e+00   9.3111361540596094e-01   2.7577381288192238e-01   8.4804447851475806e-01
   9.1270000000000007e-01   1.0722749715692101e+00   9.3346986270548260e-01   2.7763285180501873e-01   8.5285226913424728e-01
   9.1512499999999997e-01   1.0972275642147942e+00   9.3579510987945447e-01   2.7948388497159327e-01   8.5761889843040728e-01
   9.1754999999999998e-01   1.1226016278904218e+00   9.3808966711284147e-01   2.8132692632987732e-01   8.6234451478419039e-01
   9.1997499999999999e-01   1.1484045552284186e+00   9.4035384427960034e-01   2.8316199090172023e-01   8.6702927296024557e-01
   9.2240000000000000e-01   1.1746438836974362e+00   9.4258795083564795e-01   2.8498909474255540e-01   8.7167333386650570e-01
   9.2482500000000001e-01   1.2013272985118082e+00   9.4479229571582457e-01   2.8680825490239181e-01   8.7627686431865859e-01
   9.2725000000000002e-01   1.2284626356030577e+00   9.4696718723476037e-01   2.8861948938779747e-01   8.8084003680947009e-01
   9.2967500000000003e-01   1.2560578846548864e+00   9.4911293299154942e-01   2.9042281712487161e-01   8.8536302928293387e-01
   9.3209999999999993e-01   1.2841211922030595e+00   9.5122983977813313e-01   2.9221825792316936e-01   8.8984602491321207e-01
   9.3452500000000005e-01   1.3126608648015652e+00   9.5331821349129586e-01   2.9400583244058276e-01   8.9428921188833033e-01
   9.3694999999999995e-01   1.3416853722565176e+00   9.5537835904818247e-01   2.9578556214912932e-01   8.9869278319858703e-01
   9.3937500000000007e-01   1.3712033509292643e+00   9.5741058030525694e-01   2.9755746930166205e-01   9.0305693642963814e-01
   9.4179999999999997e-01   1.4012236071102220e+00   9.5941517998063097e-01   2.9932157689945882e-01   9.0738187356021316e-01
   9.4422499999999998e-01   1.4317551204650019e+00   9.6139245957970165e-01   3.0107790866068851e-01   9.1166780076442200e-01
   9.4664999999999999e-01   1.4628070475544210e+00   9.6334271932403459e-01   3.0282648898974751e-01   9.1591492821860965e-01
   9.4907500000000000e-01   1.4943887254300425e+00   9.6526625808342192e-01   3.0456734294743548e-01   9.2012346991270921e-01
   9.5150000000000001e-01   1.5265096753068947e+00   9.6716337331102631e-01   3.0630049622196964e-01   9.2429364346605092e-01
   9.5392500000000002e-01   1.5591796063150909e+00   9.6903436098149964e-01   3.0802597510081786e-01   9.2842566994756914e-01
   9.5635000000000003e-01   1.5924084193320347e+00   9.7087951553195595e-01   3.0974380644332034e-01   9.3251977370035455e-01
   9.5877500000000004e-01   1.6262062108969761e+00   9.7269912980568463e-01   3.1145401765408076e-01   9.3657618217048877e-01
   9.6120000000000005e-01   1.6605832772097027e+00   9.7449349499852533e-01   3.1315663665710614e-01   9.4059512574010584e-01
   9.6362499999999995e-01   1.6955501182152055e+00   9.7626290060787924e-01   3.1485169187067685e-01   9.4457683756462096e-01
   9.6604999999999996e-01   1.7311174417762629e+00   9.7800763438437210e-01   3.1653921218294090e-01   9.4852155341407507e-01
   9.6847499999999997e-01   1.7672961679359305e+00   9.7972798228619185e-01   3.1821922692822646e-01   9.5242951151855149e-01
   9.7089999999999999e-01   1.8040974332719832e+00   9.8142422843604327e-01   3.1989176586408496e-01   9.5630095241760604e-01
   9.7332500000000000e-01   1.8415325953453792e+00   9.8309665508053523e-01   3.2155685914903032e-01   9.6013611881366423e-01
   9.7575000000000001e-01   1.8796132372447105e+00   9.8474554255168911e-01   3.2321453732095595e-01   9.6393525542930469e-01
   9.7817500000000002e-01   1.9183511722286428e+00   9.8637116923029566e-01   3.2486483127616606e-01   9.6769860886835157e-01
   9.8059999999999992e-01   1.9577584484683741e+00   9.8797381151113495e-01   3.2650777224898564e-01   9.7142642748069630e-01
   9.8302500000000004e-01   1.9978473538923947e+00   9.8955374377053984e-01   3.2814339179196006e-01   9.7511896123079467e-01
   9.8544999999999994e-01   2.0386304211361943e+00   9.9111123833698067e-01   3.2977172175670577e-01   9.7877646156982556e-01
   9.8787500000000006e-01   2.0801204325996605e+00   9.9264656546456242e-01   3.3139279427548862e-01   9.8239918131150050e-01
   9.9029999999999996e-01   2.1223304256143614e+00   9.9415999330747551e-01   3.3300664174346095e-01   9.8598737451145257e-01
   9.9272499999999997e-01   2.1652736977218416e+00   9.9565178789271491e-01   3.3461329680124552e-01   9.8954129635000265e-01
   9.9514999999999998e-01   2.2089638120644164e+00   9.9712221309406224e-01   3.3621279231770063e-01   9.9306120301810741e-01
   9.9757499999999999e-01   2.2534146028946682e+00   9.9857153062119830e-01   3.3780516137361871e-01   9.9654735160671670e-01
   1.0000000000000000e+00   2.2986401812099801e+00   9.9999999999751865e-01   3.3939043724704343e-01   9.9999999999999989e-01


==> Del_asymFKGL_70.txt <==
   2.4999999999999467e-03   5.2498827507463375e-10   1.5747514403585683e-11   5.7563731559184816e-11   1.2712053631958042e-13
   5.0000000000000044e-03   5.7077453874398998e-10   9.6278540695493575e-13   3.6796232727454026e-11   1.4721557306529576e-13
   7.5000000000000622e-03   5.5787596764389491e-10   1.1217138329300269e-11   1.1895595619648702e-11   1.4988010832439613e-13
   1.0000000000000009e-02   5.8889559895192178e-10   1.4772627565662333e-12   1.6522339052471580e-12   5.1070259132757201e-15
   1.2499999999999956e-02   6.0028515491694634e-10   3.4763303347062902e-12   1.4112377932917752e-11   2.5535129566378600e-13
   1.5000000000000013e-02   5.8774807243366922e-10   1.9899637493381306e-12   2.6623148130511254e-12   3.9501735216163070e-13
   1.7500000000000071e-02   5.7588334101410510e-10   7.7258199837615393e-12   1.1318279646843621e-11   1.1712852909795402e-12
   2.0000000000000018e-02   5.6907634160552334e-10   1.0993539412140763e-11   1.3872458737296256e-11   3.8935521473604240e-12
   2.2499999999999964e-02   5.4860804787892903e-10   1.9271806372955780e-11   1.7957191289497132e-11   1.0549117135383312e-11
   2.5000000000000022e-02   4.8698312049566539e-10   4.3792414139431912e-11   4.4571013546601534e-11   2.4888757721441834e-11
   2.7500000000000080e-02   3.5254776875603966e-10   9.6882613043192123e-11   1.1034662072972878e-10   5.3932636134845779e-11
   3.0000000000000027e-02   1.0060730026850706e-10   1.9534129869214212e-10   2.3219581812838896e-10   1.0965628405301686e-10
   3.2499999999999973e-02   3.4160974049513015e-10   3.6639213885081290e-10   4.3970183050134892e-10   2.1109758385762234e-10
   3.5000000000000031e-02   1.0899622315818647e-09   6.5333793930477668e-10   7.8564554861770830e-10   3.8725533890726638e-10
   3.7499999999999978e-02   2.3172779251012798e-09   1.1203079575139441e-09   1.3521348485312501e-09   6.8105943107354960e-10
   4.0000000000000036e-02   4.2685194268088367e-09   1.8571756355001412e-09   2.2552570921874349e-09   1.1545713274330183e-09
   4.2499999999999982e-02   7.2800973027753457e-09   2.9858769901025539e-09   3.6519374191357201e-09   1.8954304792373478e-09
   4.4999999999999929e-02   1.1805151078903009e-08   4.6687915755683207e-09   5.7510247675196524e-09   3.0247619964285377e-09
   4.7499999999999987e-02   1.8445182825566064e-08   7.1192093331617912e-09   8.8285980748281645e-09   4.7066979202980974e-09
   5.0000000000000044e-02   2.7987723916211849e-08   1.0613558920624655e-08   1.3246471475270027e-08   7.1598391659932759e-09
   5.2499999999999991e-02   4.1449742749222196e-08   1.5505148720507123e-08   1.9472889967175888e-08   1.0670981875904317e-08
   5.4999999999999938e-02   6.0126884027233984e-08   2.2239351915587235e-08   2.8105161975489068e-08   1.5611361758871567e-08
   5.7499999999999996e-02   8.5649135561638445e-08   3.1370345210390838e-08   3.9894655801120393e-08   2.2455758585948615e-08
   6.0000000000000053e-02   1.2004380645080914e-07   4.3579682529326647e-08   5.5774869167635188e-08   3.1804710864946628e-08
   6.2500000000000000e-02   1.6580674933042161e-07   5.9696901311134809e-08   7.6893384326481851e-08   4.4410158661634114e-08
   6.4999999999999947e-02   2.2598260485118260e-07   8.0722287854051444e-08   1.0464823807510015e-07   6.1204838086581503e-08
   6.7500000000000004e-02   3.0425470776140884e-07   1.0785185544648357e-07   1.4072894760630561e-07   8.3335810474594041e-08
   7.0000000000000062e-02   4.0504506182426070e-07   1.4250448610031441e-07   1.8716220773207226e-07   1.1220251749932686e-07
   7.2500000000000009e-02   5.3362480290086722e-07   1.8635113485654387e-07   2.4636229323249381e-07   1.4949978455192081e-07
   7.4999999999999956e-02   6.9623550724706718e-07   2.4134604603709420e-07   3.2118611881237769e-07   1.9726620847926313e-07
   7.7500000000000013e-02   9.0022182519522431e-07   3.0975990761294980e-07   4.1499318736981650e-07   2.5793837798993025e-07
   8.0000000000000071e-02   1.1541759227240433e-06   3.9421489206326044e-07   5.3171057023959634e-07   3.3441137325951331e-07
   8.2500000000000018e-02   1.4680943331013552e-06   4.9772156629490638e-07   6.7590336660927619e-07   4.3010602279736077e-07
   8.4999999999999964e-02   1.8535477978032233e-06   6.2371757569845698e-07   8.5285085971165131e-07   5.4904338386840834e-07
   8.7500000000000022e-02   2.3238646249534867e-06   7.7610802751149066e-07   1.0686287441608044e-06   6.9592698848097712e-07
   8.9999999999999969e-02   2.8943281149551581e-06   9.5930745946937179e-07   1.3301975785307008e-06   8.7623335587316831e-07
   9.2500000000000027e-02   3.5823884683150453e-06   1.1782831634832291e-06   1.6454977085356148e-06   1.0963113359352405e-06
   9.4999999999999973e-02   4.4078895820032216e-06   1.4385996962573699e-06   2.0235506812404935e-06   1.3634908848647598e-06
   9.7500000000000031e-02   5.3933110920612037e-06   1.7464643276010605e-06   2.4745672764225901e-06   1.6862018183960714e-06
   9.9999999999999978e-02   6.5640259895305419e-06   2.1087731261193454e-06   3.0100622385731413e-06   2.0741032007443039e-06
   1.0250000000000004e-01   7.9485740915874459e-06   2.5331574475817575e-06   3.6429757663825058e-06   2.5382239572380172e-06
   1.0499999999999998e-01   9.5789517162714333e-06   3.0280304655905255e-06   4.3878018867182789e-06   3.0911153632295907e-06
   1.0749999999999993e-01   1.1490917802614575e-05   3.6026334817584882e-06   5.2607238030244474e-06   3.7470160318964219e-06
   1.0999999999999999e-01   1.3724316770380440e-05   4.2670816045031756e-06   6.2797563418204305e-06   4.5220300974868621e-06
   1.1250000000000004e-01   1.6323418336128270e-05   5.0324084688302406e-06   7.4648955719069932e-06   5.4343192290584597e-06
   1.1499999999999999e-01   1.9337274498543167e-05   5.9106095526839653e-06   8.8382756691096631e-06   6.5043091805883080e-06
   1.1749999999999994e-01   2.2820093822373266e-05   6.9146836848554827e-06   1.0424333032776900e-05   7.7549115735653373e-06
   1.2000000000000000e-01   2.6831633105128816e-05   8.0586722283060297e-06   1.2249977670020229e-05   9.2117616066200725e-06
   1.2250000000000005e-01   3.1437606496931281e-05   9.3576954774965415e-06   1.4344771776197973e-05   1.0903472425827232e-05
   1.2500000000000000e-01   3.6710111987248162e-05   1.0827985709616073e-05   1.6741115432816756e-05   1.2861906852235094e-05
   1.2749999999999995e-01   4.2728075237641328e-05   1.2486916355358701e-05   1.9474439334032922e-05   1.5122467189598865e-05
   1.3000000000000000e-01   4.9577710572679123e-05   1.4353026702051963e-05   2.2583404389875383e-05   1.7724403815089218e-05
   1.3250000000000006e-01   5.7352998980353398e-05   1.6446041553819235e-05   2.6110108062304960e-05   2.0711143260854215e-05
   1.3500000000000001e-01   6.6156182817134201e-05   1.8786885222610294e-05   3.0100297272461773e-05   2.4130636456565213e-05
   1.3749999999999996e-01   7.6098276965308465e-05   2.1397689246693830e-05   3.4603587659054469e-05   2.8035727803965571e-05
   1.4000000000000001e-01   8.7299595988188372e-05   2.4301793214664968e-05   3.9673688962960085e-05   3.2484545741118254e-05
   1.4250000000000007e-01   9.9890296886062657e-05   2.7523738021950628e-05   4.5368636290010755e-05   3.7540915371447880e-05
   1.4500000000000002e-01   1.1401093688068187e-04   3.1089250961180426e-05   5.1751026922897125e-05   4.3274793773306897e-05
   1.4749999999999996e-01   1.2981304558479234e-04   3.5025221979734233e-05   5.8888262322476237e-05   4.9762728500102327e-05
   1.5000000000000002e-01   1.4745971085561305e-04   3.9359670460425988e-05   6.6852794940563953e-05   5.7088339756816708e-05
   1.5249999999999997e-01   1.6712617746794667e-04   4.4121701917254619e-05   7.5722379367482162e-05   6.5342826679248844e-05
   1.5500000000000003e-01   1.8900045767600293e-04   4.9341453991047501e-05   8.5580327279455304e-05   7.4625498038605187e-05
   1.5749999999999997e-01   2.1328395258413124e-04   5.5050031150472023e-05   9.6515765662719133e-05   8.5044327657879393e-05
   1.6000000000000003e-01   2.4019208314540741e-04   6.1279427566285349e-05   1.0862389764731972e-04   9.6716534671914545e-05
   1.6249999999999998e-01   2.6995492945558475e-04   6.8062437664107023e-05   1.2200626525715741e-04   1.0976918870264640e-04
   1.6500000000000004e-01   3.0281787688846151e-04   7.5432553891308096e-05   1.3677101335374253e-04   1.2433983983783925e-04
   1.6749999999999998e-01   3.3904226744463362e-04   8.3423851345854061e-05   1.5303315390946537e-04   1.4057717321636076e-04
   1.7000000000000004e-01   3.7890605457113757e-04   9.2070858943249512e-05   1.7091482974285199e-04   1.5864168781654087e-04
   1.7249999999999999e-01   4.2270445949110780e-04   1.0140841692907188e-04   1.9054557673103822e-04   1.7870639887940243e-04
   1.7500000000000004e-01   4.7075062693835434e-04   1.1147152062596088e-04   2.1206258342520989e-04   2.0095756321136804e-04
   1.7749999999999999e-01   5.2337627799936559e-04   1.2229515043260530e-04   2.3561094695057072e-04   2.2559542637545782e-04
   1.7999999999999994e-01   5.8093235752543215e-04   1.3391408820084827e-04   2.6134392389298711e-04   2.5283499055106518e-04
   1.8250000000000000e-01   6.4378967343348137e-04   1.4636272030632558e-04   2.8942317486957414e-04   2.8290680157061487e-04
   1.8500000000000005e-01   7.1233952490723507e-04   1.5967482785894660e-04   3.2001900127220928e-04   3.1605775335097341e-04
   1.8750000000000000e-01   7.8699431632311967e-04   1.7388336468060483e-04   3.5331057264009758e-04   3.5255190763860966e-04
   1.8999999999999995e-01   8.6818815348055356e-04   1.8902022391342754e-04   3.8948614293454753e-04   3.9267132663467486e-04
   1.9250000000000000e-01   9.5637741840393087e-04   2.0511599430284022e-04   4.2874325390651613e-04   4.3671691569513449e-04
   1.9500000000000006e-01   1.0520413187946609e-03   2.2219970745407380e-04   4.7128892359693531e-04   4.8500927293337881e-04
   1.9750000000000001e-01   1.1556824078352568e-03   2.4029857762275508e-04   5.1733981786861172e-04   5.3788954210531870e-04
   1.9999999999999996e-01   1.2678270698831540e-03   2.5943773586345475e-04   5.6712240276968195e-04   5.9572026473264650e-04
   2.0250000000000001e-01   1.3890259671548444e-03   2.7963996065838437e-04   6.2087307534031133e-04   6.5888622694143528e-04
   2.0500000000000007e-01   1.5198544423801197e-03   3.0092540746906593e-04   6.7883827035730704e-04   7.2779529601207926e-04
   2.0750000000000002e-01   1.6609128719043964e-03   3.2331133995300299e-04   7.4127454038386276e-04   8.0287924109834208e-04
   2.0999999999999996e-01   1.8128269636402683e-03   3.4681186595131308e-04   8.0844860631423821e-04   8.8459453207256900e-04
   2.1250000000000002e-01   1.9762479937645017e-03   3.7143768169700664e-04   8.8063737548194077e-04   9.7342310988857150e-04
   2.1499999999999997e-01   2.1518529759522176e-03   3.9719582804165210e-04   9.5812792426586135e-04   1.0698731212823720e-03
   2.1750000000000003e-01   2.3403447565188973e-03   4.2408946287497695e-04   1.0412174419915932e-03   1.1744796100774391e-03
   2.1999999999999997e-01   2.5424520286796426e-03   4.5211765429542528e-04   1.1302131327772802e-03   1.2878051567997151e-03
   2.2250000000000003e-01   2.7589292588579006e-03   4.8127519940721619e-04   1.2254320719291556e-03   1.4104404576964491e-03
   2.2499999999999998e-01   2.9905565177641424e-03   5.1155247404610638e-04   1.3272010133149603e-03   1.5430048337536917e-03
   2.2750000000000004e-01   3.2381392087978966e-03   5.4293531902038783e-04   1.4358561441156770e-03   1.6861466597117847e-03
   2.2999999999999998e-01   3.5025076861997517e-03   5.7540496883157211e-04   1.5517427833025010e-03   1.8405437026225435e-03
   2.3250000000000004e-01   3.7845167552936765e-03   6.0893802910488848e-04   1.6752150201189142e-03   2.0069033589560359e-03
   2.3499999999999999e-01   4.0850450471370259e-03   6.4350650927025299e-04   1.8066352889081205e-03   2.1859627789171387e-03
   2.3750000000000004e-01   4.4049942599189151e-03   6.7907791720267507e-04   1.9463738766103411e-03   2.3784888661890768e-03
   2.3999999999999999e-01   4.7452882596200618e-03   7.1561542278020251e-04   2.0948083593763656e-03   2.5852781410968806e-03
   2.4249999999999994e-01   5.1068720326009620e-03   7.5307809738500708e-04   2.2523229648516718e-03   2.8071564549470018e-03
   2.4500000000000000e-01   5.4907104830875797e-03   7.9142123644271312e-04   2.4193078568592874e-03   3.0449785431971854e-03
   2.4750000000000005e-01   5.8977870689981282e-03   8.3059677206531735e-04   2.5961583394478183e-03   3.2996274051282359e-03
   2.5000000000000000e-01   6.3291022699456523e-03   8.7055378274991657e-04   2.7832739775692783e-03   3.5720134978414197e-03
   2.5249999999999995e-01   6.7856718820256123e-03   9.1123910687518350e-04   2.9810576319764248e-03   3.8630737326437181e-03
   2.5500000000000000e-01   7.2685251346350510e-03   9.5259806642034039e-04   3.1899144063805007e-03   4.1737702623452222e-03
   2.5750000000000006e-01   7.7787026255541347e-03   9.9457530689750495e-04   3.4102505053876797e-03   4.5050890485962558e-03
   2.6000000000000001e-01   8.3172540715059640e-03   1.0371157589602609e-03   3.6424720022698587e-03   4.8580381991150112e-03
   2.6249999999999996e-01   8.8852358725771685e-03   1.0801657264705167e-03   3.8869835162991251e-03   5.2336460656590145e-03
   2.6500000000000001e-01   9.4837084902109625e-03   1.1236741050011378e-03   4.1441868000391402e-03   5.6329590947108432e-03
   2.6750000000000007e-01   1.0113733639907307e-02   1.1675937338447850e-03   4.4144792377687203e-03   6.0570394241616921e-03
   2.7000000000000002e-01   1.0776371301325582e-02   1.2118828835357975e-03   4.6982522570551133e-03   6.5069622208575595e-03
   2.7249999999999996e-01   1.1472676550219663e-02   1.2565068797161238e-03   4.9958896563795374e-03   6.9838127555110763e-03
   2.7500000000000002e-01   1.2203696218357485e-02   1.3014398628761192e-03   5.3077658526672344e-03   7.4886832134379855e-03
   2.7750000000000008e-01   1.2970465389560037e-02   1.3466666821069229e-03   5.6342440535650518e-03   8.0226692416309753e-03
   2.8000000000000003e-01   1.3774003741889529e-02   1.3921849194731273e-03   5.9756743603247564e-03   8.5868662348587144e-03
   2.8249999999999997e-01   1.4615311748056525e-02   1.4380070400538125e-03   6.3323918082085484e-03   9.1823653659304227e-03
   2.8500000000000003e-01   1.5495366748195627e-02   1.4841626610191394e-03   6.7047143523668584e-03   9.8102493676628377e-03
   2.8750000000000009e-01   1.6415118911135229e-02   1.5307009314169395e-03   7.0929408081634726e-03   1.0471588076665928e-02
   2.9000000000000004e-01   1.7375487102358922e-02   1.5776930126348843e-03   7.4973487559821805e-03   1.1167433751732458e-02
   2.9249999999999998e-01   1.8377354678747682e-02   1.6252346477397817e-03   7.9181924214397625e-03   1.1898816182192906e-02
   2.9499999999999993e-01   1.9421565232076721e-02   1.6734488062474240e-03   8.3557005429042430e-03   1.2666737604259293e-02
   2.9749999999999999e-01   2.0508918304913082e-02   1.7224883892013043e-03   8.8100742389904951e-03   1.3472167445967020e-02
   3.0000000000000004e-01   2.1640165104107267e-02   1.7725389779058576e-03   9.2814848894422486e-03   1.4316036923795794e-02
   3.0249999999999999e-01   2.2816004238394916e-02   1.8238216082022696e-03   9.7700720434252819e-03   1.5199233516371535e-02
   3.0499999999999994e-01   2.4037077507722437e-02   1.8765955508839305e-03   1.0275941369694674e-02   1.6122595342925594e-02
   3.0750000000000000e-01   2.5303965772715431e-02   1.9311610777129617e-03   1.0799162663478024e-02   1.7086905476050074e-02
   3.1000000000000005e-01   2.6617184933251936e-02   1.9878621915618844e-03   1.1339767925036659e-02   1.8092886220081539e-02
   3.1250000000000000e-01   2.7977182045304305e-02   2.0470892984616462e-03   1.1897749524890866e-02   1.9141193387924860e-02
   3.1499999999999995e-01   2.9384331605089575e-02   2.1092817988525026e-03   1.2473058470538589e-02   2.0232410610182328e-02
   3.1750000000000000e-01   3.0838932029116473e-02   2.1749305750959902e-03   1.3065602789110509e-02   2.1367043711386424e-02
   3.2000000000000006e-01   3.2341202357890175e-02   2.2445803522678220e-03   1.3675246039920097e-02   2.2545515188546750e-02
   3.2250000000000001e-01   3.3891279209867120e-02   2.3188319095860388e-03   1.4301805970155179e-02   2.3768158827360386e-02
   3.2499999999999996e-01   3.5489214010800407e-02   2.3983441203030420e-03   1.4945053326089974e-02   2.5035214491216040e-02
   3.2750000000000001e-01   3.7134970521727650e-02   2.4838357987079229e-03   1.5604710831177648e-02   2.6346823117504359e-02
   3.3000000000000007e-01   3.8828422686749020e-02   2.5760873339554236e-03   1.6280452341242757e-02   2.7703021954812668e-02
   3.3250000000000002e-01   4.0569352819400106e-02   2.6759420916716570e-03   1.6971902185686449e-02   2.9103740073264994e-02
   3.3499999999999996e-01   4.2357450143656328e-02   2.7843075658434691e-03   1.7678634702201546e-02   3.0548794178691052e-02
   3.3750000000000002e-01   4.4192309702879462e-02   2.9021562652001842e-03   1.8400173971064637e-02   3.2037884759381408e-02
   3.4000000000000008e-01   4.6073431646883267e-02   3.0305263201737542e-03   1.9135993753445213e-02   3.3570592591956716e-02
   3.4250000000000003e-01   4.8000220904238389e-02   3.1705217985932288e-03   1.9885517636626604e-02   3.5146375630550786e-02
   3.4499999999999997e-01   4.9971987243658922e-02   3.3233127204226331e-03   2.0648119387381314e-02   3.6764566300784729e-02
   3.4750000000000003e-01   5.1987945725051055e-02   3.4901347641588254e-03   2.1423123513113929e-02   3.8424369217264331e-02
   3.5000000000000009e-01   5.4047217537624204e-02   3.6722886597698734e-03   2.2209806028811396e-02   4.0124859340406216e-02
   3.5250000000000004e-01   5.6148831219200557e-02   3.8711392655194077e-03   2.3007395426234867e-02   4.1864980585338385e-02
   3.5499999999999998e-01   5.8291724247827581e-02   4.0881143283088006e-03   2.3815073840321777e-02   4.3643544892613129e-02
   3.5749999999999993e-01   6.0474744993848639e-02   4.3247029295964134e-03   2.4631978406328026e-02   4.5459231767324804e-02
   3.5999999999999999e-01   6.2696655017825953e-02   4.5824536211787059e-03   2.5457202799937573e-02   4.7310588290179201e-02
   3.6250000000000004e-01   6.4956131697137098e-02   4.8629722574312639e-03   2.6289798951300680e-02   4.9196029601050961e-02
   3.6499999999999999e-01   6.7251771161804474e-02   5.1679195326570504e-03   2.7128778922934194e-02   5.1113839852606313e-02
   3.6749999999999994e-01   6.9582091517987221e-02   5.4990082342230018e-03   2.7973116940392728e-02   5.3062173628783960e-02
   3.7000000000000000e-01   7.1945536335918048e-02   5.8580002240535833e-03   2.8821751563819165e-02   5.5039057820176707e-02
   3.7250000000000005e-01   7.4340478377428076e-02   6.2467031627233549e-03   2.9673587987763206e-02   5.7042393945891057e-02
   3.7500000000000000e-01   7.6765223537165972e-02   6.6669669919758867e-03   3.0527500456145829e-02   5.9069960909035713e-02
   3.7749999999999995e-01   7.9218014970646622e-02   7.1206801928448415e-03   3.1382334778760512e-02   6.1119418170873185e-02
   3.8000000000000000e-01   8.1697037381730953e-02   7.6097658377707322e-03   3.2236910935506513e-02   6.3188309326604797e-02
   3.8250000000000006e-01   8.4200421441790407e-02   8.1361774560896327e-03   3.3090025754330732e-02   6.5274066064087366e-02
   3.8500000000000001e-01   8.6726248312875454e-02   8.7018947331329866e-03   3.3940455648882262e-02   6.7374012485117207e-02
   3.8749999999999996e-01   8.9272554247368241e-02   9.3089190637817287e-03   3.4786959401949202e-02   6.9485369767588789e-02
   3.9000000000000001e-01   9.1837335237165529e-02   9.9592689818214231e-03   3.5628280980966043e-02   7.1605261145692767e-02
   3.9250000000000007e-01   9.4418551686139773e-02   1.0654975486693474e-02   3.6463152372194552e-02   7.3730717184331773e-02
   3.9500000000000002e-01   9.7014133080546072e-02   1.1398077289384467e-02   3.7290296420557256e-02   7.5858681323193400e-02
   3.9749999999999996e-01   9.9621982633158579e-02   1.2190615999169152e-02   3.8108429662608190e-02   7.7986015665333586e-02
   4.0000000000000002e-01   1.0223998187821404e-01   1.3034631272689889e-02   3.8916265140636286e-02   8.0109506984774814e-02
   4.0250000000000008e-01   1.0486599519560902e-01   1.3932155946581593e-02   3.9712515186556052e-02   8.2225872927345955e-02
   4.0500000000000003e-01   1.0749787424432200e-01   1.4885211174359259e-02   4.0495894164828350e-02   8.4331768378970828e-02
   4.0749999999999997e-01   1.1013346228664256e-01   1.5895801587732517e-02   4.1265121164422602e-02   8.6423791975730913e-02
   4.1000000000000003e-01   1.1277059838641379e-01   1.6965910501818171e-02   4.2018922630508548e-02   8.8498492730180400e-02
   4.1250000000000009e-01   1.1540712146623233e-01   1.8097495182970658e-02   4.2756034927313280e-02   9.0552376748830987e-02
   4.1500000000000004e-01   1.1804087421021647e-01   1.9292482197083793e-02   4.3475206824378443e-02   9.2581914016145017e-02
   4.1749999999999998e-01   1.2066970680072076e-01   2.0552762855290729e-02   4.4175201899171013e-02   9.4583545220970011e-02
   4.1999999999999993e-01   1.2329148047901850e-01   2.1880188773019449e-02   4.4854800849779997e-02   9.6553688602007082e-02
   4.2249999999999999e-01   1.2590407092166533e-01   2.3276567557318772e-02   4.5512803712198791e-02   9.8488746789677339e-02
   4.2500000000000004e-01   1.2850537142586049e-01   2.4743658636307897e-02   4.6148031977409687e-02   1.0038511362250646e-01
   4.2749999999999999e-01   1.3109329589867924e-01   2.6283169243508597e-02   4.6759330604208005e-02   1.0223918091715101e-01
   4.2999999999999994e-01   1.3366578164651233e-01   2.7896750568677686e-02   4.7345569924428066e-02   1.0404734517194858e-01
   4.3250000000000000e-01   1.3622079196246739e-01   2.9585994085675416e-02   4.7905647437863852e-02   1.0580601418503033e-01
   4.3500000000000005e-01   1.3875631851078851e-01   3.1352428066739213e-02   4.8438489494831094e-02   1.0751161356890937e-01
   4.3750000000000000e-01   1.4127038350859933e-01   3.3197514291408048e-02   4.8943052864963033e-02   1.0916059314456161e-01
   4.3999999999999995e-01   1.4376104170634663e-01   3.5122644957269022e-02   4.9418326191323025e-02   1.1074943319904573e-01
   4.4250000000000000e-01   1.4622638216943729e-01   3.7129139798556809e-02   4.9863331329542682e-02   1.1227465059179864e-01
   4.4500000000000006e-01   1.4866452986439993e-01   3.9218243417586285e-02   5.0277124572149834e-02   1.1373280469577995e-01
   4.4750000000000001e-01   1.5107364705382176e-01   4.1391122832965643e-02   5.0658797758720064e-02   1.1512050316077715e-01
   4.4999999999999996e-01   1.5345193450500394e-01   4.3648865247500224e-02   5.1007479272937584e-02   1.1643440748718126e-01
   4.5250000000000001e-01   1.5579763251792811e-01   4.5992476037740815e-02   5.1322334928014079e-02   1.1767123839966831e-01
   4.5500000000000007e-01   1.5810902177871256e-01   4.8422876966199180e-02   5.1602568742315169e-02   1.1882778101125258e-01
   4.5750000000000002e-01   1.6038442404515951e-01   5.0940904616325833e-02   5.1847423607326304e-02   1.1990088976920421e-01
   4.5999999999999996e-01   1.6262220267142991e-01   5.3547309049538638e-02   5.2056181850407279e-02   1.2088749317535696e-01
   4.6250000000000002e-01   1.6482076297913528e-01   5.6242752682761910e-02   5.2228165695042739e-02   1.2178459827430466e-01
   4.6500000000000008e-01   1.6697855248243310e-01   5.9027809384160412e-02   5.2362737621514333e-02   1.2258929490400838e-01
   4.6750000000000003e-01   1.6909406097480917e-01   6.1902963784091436e-02   5.2459300631112038e-02   1.2329875970417792e-01
   4.6999999999999997e-01   1.7116582048538542e-01   6.4868610797585990e-02   5.2517298417208202e-02   1.2391025987883975e-01
   4.7250000000000003e-01   1.7319240511261436e-01   6.7925055354089325e-02   5.2536215446604695e-02   1.2442115671024379e-01
   4.7500000000000009e-01   1.7517243074320132e-01   7.1072512329608983e-02   5.2515576954741405e-02   1.2482890882222142e-01
   4.7750000000000004e-01   1.7710455466406982e-01   7.4311106675912675e-02   5.2454948858398520e-02   1.2513107519186617e-01
   4.7999999999999998e-01   1.7898747507504975e-01   7.7640873740960292e-02   5.2353937589636912e-02   1.2532531790920509e-01
   4.8249999999999993e-01   1.8081993050986855e-01   8.1061759774288755e-02   5.2212189854734081e-02   1.2540940468526340e-01
   4.8499999999999999e-01   1.8260069917281230e-01   8.4573622610765065e-02   5.2029392321956580e-02   1.2538121110964928e-01
   4.8750000000000004e-01   1.8432859819829328e-01   8.8176232525730036e-02   5.1805271241972317e-02   1.2523872265943625e-01
   4.8999999999999999e-01   1.8600248284023602e-01   9.1869273254295281e-02   5.1539592004739010e-02   1.2498003646178901e-01
   4.9249999999999994e-01   1.8762124559808113e-01   9.5652343167316856e-02   5.1232158636686176e-02   1.2460336281331297e-01
   4.9500000000000000e-01   1.8918381528581107e-01   9.9524956596370506e-02   5.0882813241960534e-02   1.2410702645973704e-01
   4.9750000000000005e-01   1.9068915605025905e-01   1.0348654529985379e-01   5.0491435391499140e-02   1.2348946764002000e-01
   5.0000000000000000e-01   1.9213626634457381e-01   1.0753646006227469e-01   5.0057941463602873e-02   1.2274924289945432e-01
   5.0249999999999995e-01   1.9352417786249154e-01   1.1167397241863308e-01   4.9582283939650029e-02   1.2188502567680182e-01
   5.0500000000000000e-01   1.9485195443875214e-01   1.1589827649579976e-01   4.9064450658512504e-02   1.2089560667090749e-01
   5.0750000000000006e-01   1.9611869092069500e-01   1.2020849096273389e-01   4.8504464033157557e-02   1.1977989399260514e-01
   5.1000000000000001e-01   1.9732351201578358e-01   1.2460366108141319e-01   4.7902380232833774e-02   1.1853691310807668e-01
   5.1249999999999996e-01   1.9846557111952490e-01   1.2908276085036841e-01   4.7258288334151688e-02   1.1716580658011444e-01
   5.1500000000000001e-01   1.9954404912792711e-01   1.3364469523278644e-01   4.6572309444281812e-02   1.1566583361405414e-01
   5.1750000000000007e-01   2.0055815323840309e-01   1.3828830246122081e-01   4.5844595799375831e-02   1.1403636941532436e-01
   5.2000000000000002e-01   2.0150711574270797e-01   1.4301235641108268e-01   4.5075329841238743e-02   1.1227690436582094e-01
   5.2249999999999996e-01   2.0239019281524040e-01   1.4781556903516913e-01   4.4264723275148077e-02   1.1038704302647218e-01
   5.2499999999999991e-01   2.0320666329980730e-01   1.5269659285169390e-01   4.3413016111636837e-02   1.0836650297349570e-01
   5.2749999999999997e-01   2.0395582749762642e-01   1.5765402347839719e-01   4.2520475694921567e-02   1.0621511347599211e-01
   5.3000000000000003e-01   2.0463700595918966e-01   1.6268640220553410e-01   4.1587395720567466e-02   1.0393281402261190e-01
   5.3249999999999997e-01   2.0524953828228731e-01   1.6779221860071625e-01   4.0614095244860371e-02   1.0151965270507524e-01
   5.3499999999999992e-01   2.0579278191833916e-01   1.7296991313880572e-01   3.9600917688245696e-02   9.8975784466382777e-02
   5.3749999999999998e-01   2.0626611098891678e-01   1.7821787985024962e-01   3.8548229835088321e-02   9.6301469221593550e-02
   5.4000000000000004e-01   2.0666891511418006e-01   1.8353446898153836e-01   3.7456420831899262e-02   9.3497069858987647e-02
   5.4249999999999998e-01   2.0700059825471306e-01   1.8891798966162110e-01   3.6325901186044840e-02   9.0563050129459644e-02
   5.4499999999999993e-01   2.0726057756811156e-01   1.9436671256844829e-01   3.5157101766885246e-02   8.7499972431916984e-02
   5.4749999999999999e-01   2.0744828228145751e-01   1.9987887258998782e-01   3.3950472811138388e-02   8.4308495502375180e-02
   5.5000000000000004e-01   2.0756315258070346e-01   2.0545267147435908e-01   3.2706482934194536e-02   8.0989372014405703e-02
   5.5249999999999999e-01   2.0760463851778665e-01   2.1108628046398648e-01   3.1425618148988477e-02   7.7543446098429669e-02
   5.5499999999999994e-01   2.0757219893619538e-01   2.1677784290890600e-01   3.0108380893926867e-02   7.3971650787303611e-02
   5.5750000000000000e-01   2.0746530041556099e-01   2.2252547685465818e-01   2.8755289071299428e-02   7.0275005395434631e-02
   5.6000000000000005e-01   2.0728341623572066e-01   2.2832727760042504e-01   2.7366875097463605e-02   6.6454612838608984e-02
   5.6250000000000000e-01   2.0702602536059811e-01   2.3418132022337557e-01   2.5943684966041713e-02   6.2511656901464319e-02
   5.6499999999999995e-01   2.0669261144213513e-01   2.4008566206538418e-01   2.4486277325239003e-02   5.8447399459466309e-02
   5.6750000000000000e-01   2.0628266184440447e-01   2.4603834517860790e-01   2.2995222570341589e-02   5.4263177661999062e-02
   5.7000000000000006e-01   2.0579566668797955e-01   2.5203739872661268e-01   2.1471101952309279e-02   4.9960401083024797e-02
   5.7250000000000001e-01   2.0523111791448501e-01   2.5808084133801190e-01   1.9914506703394119e-02   4.5540548845580009e-02
   5.7499999999999996e-01   2.0458850837127818e-01   2.6416668340982474e-01   1.8326037180489418e-02   4.1005166726169051e-02
   5.7750000000000001e-01   2.0386733091603804e-01   2.7029292935800253e-01   1.6706302027002184e-02   3.6355864244896452e-02
   5.8000000000000007e-01   2.0306707754106190e-01   2.7645757981279639e-01   1.5055917353811843e-02   3.1594311746998338e-02
   5.8250000000000002e-01   2.0218723851696585e-01   2.8265863375689004e-01   1.3375505939932086e-02   2.6722237481179079e-02
   5.8499999999999996e-01   2.0122730155544555e-01   2.8889409060442650e-01   1.1665696453339924e-02   2.1741424679982524e-02
   5.8749999999999991e-01   2.0018675099072702e-01   2.9516195221927999e-01   9.9271226924018130e-03   1.6653708647170529e-02
   5.8999999999999997e-01   1.9906506697927218e-01   3.0146022487114221e-01   8.1604228482654584e-03   1.1460973856873835e-02
   5.9250000000000003e-01   1.9786172471728669e-01   3.0778692112818928e-01   6.3662387885337068e-03   6.1651510690836631e-03
   5.9499999999999997e-01   1.9657619367553236e-01   3.1414006168528641e-01   4.5452153624174763e-03   7.6821446574748542e-04
   5.9749999999999992e-01   1.9520793685094462e-01   3.2051767712689261e-01   2.6979997276301848e-03   4.7278211883926557e-03
   5.9999999999999998e-01   1.9375641003448374e-01   3.2691780962398642e-01   8.2524069908673781e-04   1.0320903356362932e-02
   6.0250000000000004e-01   1.9222106109470460e-01   3.3333851456452790e-01   1.0724118804479321e-03   1.6008944507292178e-02
   6.0499999999999998e-01   1.9060132927641937e-01   3.3977786211712713e-01   2.9943077477527780e-03   2.1789824859068552e-02
   6.0749999999999993e-01   1.8889664451389498e-01   3.4623393872774655e-01   4.9397968045824525e-03   2.7661395082116513e-02
   6.0999999999999999e-01   1.8710642675797895e-01   3.5270484854941964e-01   6.9082296811756594e-03   3.3621478961309070e-02
   6.1250000000000004e-01   1.8523008531652219e-01   3.5918871480510295e-01   8.8989582779287479e-03   3.9667876013208314e-02
   6.1499999999999999e-01   1.8326701820750568e-01   3.6568368108392990e-01   1.0911336285367446e-02   4.5798364056082286e-02
   6.1749999999999994e-01   1.8121661152423452e-01   3.7218791257123474e-01   1.2944719682556838e-02   5.2010701730302977e-02
   6.2000000000000000e-01   1.7907823881196350e-01   3.7869959721285795e-01   1.4998467214145550e-02   5.8302630966964419e-02
   6.2250000000000005e-01   1.7685126045535526e-01   3.8521694681435170e-01   1.7071940846262512e-02   6.4671879402727339e-02
   6.2500000000000000e-01   1.7453502307610413e-01   3.9173819807578647e-01   1.9164506201522435e-02   7.1116162739113697e-02
   6.2749999999999995e-01   1.7212885894013452e-01   3.9826161356300283e-01   2.1275532973389244e-02   7.7633187044620855e-02
   6.3000000000000000e-01   1.6963208537372798e-01   4.0478548261618008e-01   2.3404395320223315e-02   8.4220650998246382e-02
   6.3250000000000006e-01   1.6704400418795229e-01   4.1130812219674118e-01   2.5550472239309174e-02   9.0876248073152865e-02
   6.3500000000000001e-01   1.6436390111080312e-01   4.1782787767364260e-01   2.7713147921206049e-02   9.7597668659386350e-02
   6.3749999999999996e-01   1.6159104522640999e-01   4.2434312355019377e-01   2.9891812084788305e-02   1.0438260212472361e-01
   6.4000000000000001e-01   1.5872468842073062e-01   4.3085226413258926e-01   3.2085860293343482e-02   1.1122873881286666e-01
   6.4250000000000007e-01   1.5576406483310679e-01   4.3735373414143830e-01   3.4294694252096081e-02   1.1813377197837194e-01
   6.4500000000000002e-01   1.5270839031310879e-01   4.4384599926757162e-01   3.6517722087597515e-02   1.2509539965782379e-01
   6.4749999999999996e-01   1.4955686188207051e-01   4.5032755667349789e-01   3.8754358609352946e-02   1.3211132647691837e-01
   6.4999999999999991e-01   1.4630865719873265e-01   4.5679693544189903e-01   4.1004025554131740e-02   1.3917926539324066e-01
   6.5249999999999997e-01   1.4296293402843219e-01   4.6325269697258986e-01   4.3266151813390108e-02   1.4629693937464894e-01
   6.5500000000000003e-01   1.3951882971526142e-01   4.6969343532940888e-01   4.5540173644229465e-02   1.5346208301330333e-01
   6.5749999999999997e-01   1.3597546065664956e-01   4.7611777753852047e-01   4.7825534864348929e-02   1.6067244407548220e-01
   6.5999999999999992e-01   1.3233192177981101e-01   4.8252438383963492e-01   5.0121687031437823e-02   1.6792578498743393e-01
   6.6249999999999998e-01   1.2858728601952740e-01   4.8891194789166159e-01   5.2428089607448825e-02   1.7521988425762725e-01
   6.6500000000000004e-01   1.2474060379672147e-01   4.9527919693434075e-01   5.4744210108222835e-02   1.8255253783584080e-01
   6.6749999999999998e-01   1.2079090249729907e-01   5.0162489190737913e-01   5.7069524238904323e-02   1.8992156040963548e-01
   6.6999999999999993e-01   1.1673718595074867e-01   5.0794782752864509e-01   5.9403516015629432e-02   1.9732478663883357e-01
   6.7249999999999999e-01   1.1257843390798394e-01   5.1424683233296187e-01   6.1745677873903948e-02   2.0476007232868920e-01
   6.7500000000000004e-01   1.0831360151791392e-01   5.2052076867304442e-01   6.4095510764162755e-02   2.1222529554255321e-01
   6.7749999999999999e-01   1.0394161880227126e-01   5.2676853268411405e-01   6.6452524234945964e-02   2.1971835765484427e-01
   6.7999999999999994e-01   9.9461390128185334e-02   5.3298905421371767e-01   6.8816236504140371e-02   2.2723718434524931e-01
   6.8250000000000000e-01   9.4871793678033778e-02   5.3918129671827275e-01   7.1186174518742762e-02   2.3477972653510493e-01
   6.8500000000000005e-01   9.0171680916079855e-02   5.4534425712782530e-01   7.3561874003571170e-02   2.4234396126697944e-01
   6.8750000000000000e-01   8.5359876051446348e-02   5.5147696568052840e-01   7.5942879499376281e-02   2.4992789252852254e-01
   6.8999999999999995e-01   8.0435175496951006e-02   5.5757848572828328e-01   7.8328744390782967e-02   2.5752955202166694e-01
   6.9250000000000000e-01   7.5396347323331003e-02   5.6364791351500476e-01   8.0719030924477519e-02   2.6514699987836110e-01
   6.9500000000000006e-01   7.0242130708444761e-02   5.6968437792893334e-01   8.3113310218062453e-02   2.7277832532398127e-01
   6.9750000000000001e-01   6.4971235380943293e-02   5.7568704023037975e-01   8.5511162260012208e-02   2.8042164728965735e-01
   6.9999999999999996e-01   5.9582341058029509e-02   5.8165509375629298e-01   8.7912175901097012e-02   2.8807511497472849e-01
   7.0250000000000001e-01   5.4074096876814526e-02   5.8758776360298270e-01   9.0315948837718207e-02   2.9573690836061173e-01
   7.0500000000000007e-01   4.8445120818868981e-02   5.9348430628832483e-01   9.2722087587497226e-02   3.0340523867734015e-01
   7.0750000000000002e-01   4.2693999127517590e-02   5.9934400939472887e-01   9.5130207457542082e-02   3.1107834882408836e-01
   7.0999999999999996e-01   3.6819285717460515e-02   6.0516619119413184e-01   9.7539932505749660e-02   3.1875451374497321e-01
   7.1249999999999991e-01   3.0819501576284436e-02   6.1095020025624192e-01   9.9950895495493297e-02   3.2643204076146004e-01
   7.1499999999999997e-01   2.4693134157445229e-02   6.1669541504122605e-01   1.0236273784407512e-01   3.3410926986269951e-01
   7.1750000000000003e-01   1.8438636764302574e-02   6.2240124347800385e-01   1.0477510956528779e-01   3.4178457395511341e-01
   7.1999999999999997e-01   1.2054427924775513e-02   6.2806712252927710e-01   1.0718766920640754e-01   3.4945635907256400e-01
   7.2249999999999992e-01   5.5388907562182732e-03   6.3369251774438951e-01   1.0960008377996844e-01   3.5712306454843856e-01
   7.2499999999999998e-01   1.1096276799300586e-03   6.3927692280107840e-01   1.1201202869062599e-01   3.6478316315096593e-01
   7.2750000000000004e-01   7.8928170341030501e-03   6.4481985903714767e-01   1.1442318765742610e-01   3.7243516118309095e-01
   7.2999999999999998e-01   1.4812404335620810e-02   6.5032087497305702e-01   1.1683325263177902e-01   3.8007759854820711e-01
   7.3249999999999993e-01   2.1870154671165931e-02   6.5577954582638132e-01   1.1924192371143405e-01   3.8770904878306145e-01
   7.3499999999999999e-01   2.9067871875128048e-02   6.6119547301907811e-01   1.2164890905073666e-01   3.9532811905910570e-01
   7.3750000000000004e-01   3.6407399232252668e-02   6.6656828367844589e-01   1.2405392476744137e-01   4.0293345015358173e-01
   7.3999999999999999e-01   4.3890620193009600e-02   6.7189763013263637e-01   1.2645669484634892e-01   4.1052371639159280e-01
   7.4249999999999994e-01   5.1519459102091547e-02   6.7718318940154809e-01   1.2885695104001904e-01   4.1809762556040675e-01
   7.4500000000000000e-01   5.9295881940482076e-02   6.8242466268389435e-01   1.3125443276681037e-01   4.2565391879722014e-01
   7.4750000000000005e-01   6.7221897081504167e-02   6.8762177484119946e-01   1.3364888700648236e-01   4.3319137045158684e-01
   7.5000000000000000e-01   7.5299556061279915e-02   6.9277427387946111e-01   1.3604006819359149e-01   4.4070878792369272e-01
   7.5249999999999995e-01   8.3530954364051446e-02   6.9788193042916880e-01   1.3842773810890174e-01   4.4820501147965541e-01
   7.5500000000000000e-01   9.1918232222760521e-02   7.0294453722434280e-01   1.4081166576900994e-01   4.5567891404497107e-01
   7.5750000000000006e-01   1.0046357543536044e-01   7.0796190858123154e-01   1.4319162731442037e-01   4.6312940097725586e-01
   7.6000000000000001e-01   1.0916921619727371e-01   7.1293387987726708e-01   1.4556740589622097e-01   4.7055540981935029e-01
   7.6249999999999996e-01   1.1803743395047195e-01   7.1786030703085690e-01   1.4793879156158873e-01   4.7795591003388005e-01
   7.6500000000000001e-01   1.2707055624959307e-01   7.2274106598255161e-01   1.5030558113827297e-01   4.8532990272031329e-01
   7.6749999999999996e-01   1.3627095964558511e-01   7.2757605217811294e-01   1.5266757811824450e-01   4.9267642031553471e-01
   7.7000000000000002e-01   1.4564107058730102e-01   7.3236518005396456e-01   1.5502459254067524e-01   4.9999452627894225e-01
   7.7249999999999996e-01   1.5518336634156693e-01   7.3710838252549171e-01   1.5737644087438796e-01   5.0728331476303223e-01
   7.7500000000000002e-01   1.6490037593211948e-01   7.4180561047862603e-01   1.5972294589994196e-01   5.1454191027041962e-01
   7.7749999999999997e-01   1.7479468109796814e-01   7.4645683226512261e-01   1.6206393659148932e-01   5.2176946729821772e-01
   7.8000000000000003e-01   1.8486891727161869e-01   7.5106203320192400e-01   1.6439924799853756e-01   5.2896516997066656e-01
   7.8249999999999997e-01   1.9512577457766023e-01   7.5562121507495805e-01   1.6672872112773907e-01   5.3612823166087842e-01
   7.8500000000000003e-01   2.0556799885222721e-01   7.6013439564772312e-01   1.6905220282483935e-01   5.4325789460254115e-01
   7.8749999999999998e-01   2.1619839268384000e-01   7.6460160817496559e-01   1.7136954565689455e-01   5.5035342949239419e-01
   7.9000000000000004e-01   2.2701981647613212e-01   7.6902290092174774e-01   1.7368060779485939e-01   5.5741413508426640e-01
   7.9249999999999998e-01   2.3803518953299307e-01   7.7339833668817370e-01   1.7598525289666545e-01   5.6443933777542854e-01
   7.9499999999999993e-01   2.4924749116665845e-01   7.7772799234003109e-01   1.7828334999085560e-01   5.7142839118601541e-01
   7.9749999999999999e-01   2.6065976182929829e-01   7.8201195834556969e-01   1.8057477336090855e-01   5.7838067573220053e-01
   8.0000000000000004e-01   2.7227510426864154e-01   7.8625033831863722e-01   1.8285940243029641e-01   5.8529559819383370e-01
   8.0249999999999999e-01   2.8409668470820537e-01   7.9044324856836456e-01   1.8513712164837792e-01   5.9217259127718380e-01
   8.0499999999999994e-01   2.9612773405269666e-01   7.9459081765556971e-01   1.8740782037720149e-01   5.9901111317343059e-01
   8.0750000000000000e-01   3.0837154911917963e-01   7.9869318595604832e-01   1.8967139277928391e-01   6.0581064711351029e-01
   8.1000000000000005e-01   3.2083149389458554e-01   8.0275050523088576e-01   1.9192773770641391e-01   6.1257070091990817e-01
   8.1250000000000000e-01   3.3351100082017759e-01   8.0676293820392098e-01   1.9417675858958350e-01   6.1929080655595192e-01
   8.1499999999999995e-01   3.4641357210358881e-01   8.1073065814647838e-01   1.9641836333005369e-01   6.2597051967315331e-01
   8.1750000000000000e-01   3.5954278105905124e-01   8.1465384846945332e-01   1.9865246419162852e-01   6.3260941915711277e-01
   8.2000000000000006e-01   3.7290227347646887e-01   8.1853270232284825e-01   2.0087897769420060e-01   6.3920710667247738e-01
   8.2250000000000001e-01   3.8649576901997684e-01   8.2236742220282444e-01   2.0309782450857572e-01   6.4576320620742789e-01
   8.2499999999999996e-01   4.0032706265665330e-01   8.2615821956632374e-01   2.0530892935264988e-01   6.5227736361814237e-01
   8.2750000000000001e-01   4.1440002611607163e-01   8.2990531445331361e-01   2.0751222088895060e-01   6.5874924617366881e-01
   8.2999999999999996e-01   4.2871860938137973e-01   8.3360893511668344e-01   2.0970763162358952e-01   6.6517854210160665e-01
   8.3250000000000002e-01   4.4328684221261239e-01   8.3726931765981871e-01   2.1189509780665017e-01   6.7156496013499822e-01
   8.3499999999999996e-01   4.5810883570296701e-01   8.4088670568186497e-01   2.1407455933403707e-01   6.7790822906078163e-01
   8.3750000000000002e-01   4.7318878386877583e-01   8.4446134993068478e-01   2.1624595965081050e-01   6.8420809727017273e-01
   8.3999999999999997e-01   4.8853096527392181e-01   8.4799350796350059e-01   2.1840924565602560e-01   6.9046433231128956e-01
   8.4250000000000003e-01   5.0413974468948619e-01   8.5148344381521157e-01   2.2056436760909015e-01   6.9667672044434614e-01
   8.4499999999999997e-01   5.2001957478938943e-01   8.5493142767435981e-01   2.2271127903767096e-01   7.0284506619970433e-01
   8.4750000000000003e-01   5.3617499788285095e-01   8.5833773556671622e-01   2.2484993664712838e-01   7.0896919193906549e-01
   8.4999999999999998e-01   5.5261064768446233e-01   8.6170264904644889e-01   2.2698030023153204e-01   7.1504893742006115e-01
   8.5250000000000004e-01   5.6933125112274219e-01   8.6502645489483232e-01   2.2910233258622614e-01   7.2108415936449421e-01
   8.5499999999999998e-01   5.8634163018799934e-01   8.6830944482644379e-01   2.3121599942197235e-01   7.2707473103045661e-01
   8.5749999999999993e-01   6.0364670382039587e-01   8.7155191520279329e-01   2.3332126928066566e-01   7.3302054178854248e-01
   8.5999999999999999e-01   6.2125148983911016e-01   8.7475416675332374e-01   2.3541811345262720e-01   7.3892149670235052e-01
   8.6250000000000004e-01   6.3916110691347949e-01   8.7791650430371426e-01   2.3750650589546918e-01   7.4477751611347287e-01
   8.6499999999999999e-01   6.5738077657711380e-01   8.8103923651141203e-01   2.3958642315453749e-01   7.5058853523113123e-01
   8.6749999999999994e-01   6.7591582528587080e-01   8.8412267560831936e-01   2.4165784428492043e-01   7.5635450372662594e-01
   8.7000000000000000e-01   6.9477168652073229e-01   8.8716713715054696e-01   2.4372075077502298e-01   7.6207538533274422e-01
   8.7250000000000005e-01   7.1395390293652672e-01   8.9017293977515621e-01   2.4577512647169841e-01   7.6775115744826028e-01
   8.7500000000000000e-01   7.3346812855754751e-01   8.9314040496379421e-01   2.4782095750693089e-01   7.7338181074765389e-01
   8.7749999999999995e-01   7.5332013102110951e-01   8.9606985681313556e-01   2.4985823222605730e-01   7.7896734879615814e-01
   8.8000000000000000e-01   7.7351579387010005e-01   8.9896162181203376e-01   2.5188694111751386e-01   7.8450778767024043e-01
   8.8250000000000006e-01   7.9406111889561792e-01   9.0181602862528765e-01   2.5390707674410817e-01   7.9000315558360812e-01
   8.8500000000000001e-01   8.1496222853082645e-01   9.0463340788392432e-01   2.5591863367579371e-01   7.9545349251882014e-01
   8.8749999999999996e-01   8.3622536829714522e-01   9.0741409198189782e-01   2.5792160842392686e-01   8.0085884986457745e-01
   8.9000000000000001e-01   8.5785690930395209e-01   9.1015841487910221e-01   2.5991599937701659e-01   8.0621929005875448e-01
   8.9250000000000007e-01   8.7986335080300759e-01   9.1286671191059243e-01   2.6190180673792440e-01   8.1153488623722303e-01
   8.9500000000000002e-01   9.0225132279879539e-01   9.1553931960190749e-01   2.6387903246251032e-01   8.1680572188851497e-01
   8.9749999999999996e-01   9.2502758871604507e-01   9.1817657549038600e-01   2.6584768019971905e-01   8.2203189051435643e-01
   9.0000000000000002e-01   9.4819904812572009e-01   9.2077881795236483e-01   2.6780775523306688e-01   8.2721349529610677e-01
   9.0249999999999997e-01   9.7177273953075494e-01   9.2334638603614849e-01   2.6975926442352749e-01   8.3235064876712073e-01
   9.0500000000000003e-01   9.9575584321290966e-01   9.2587961930064111e-01   2.7170221615379853e-01   8.3744347249105200e-01
   9.0749999999999997e-01   1.0201556841420749e+00   9.2837885765952699e-01   2.7363662027391766e-01   8.4249209674610914e-01
   9.1000000000000003e-01   1.0449797349494623e+00   9.3084444123089405e-01   2.7556248804822148e-01   8.4749666021526682e-01
   9.1249999999999998e-01   1.0702356189660676e+00   9.3327671019218972e-01   2.7747983210362048e-01   8.5245730968243161e-01
   9.1500000000000004e-01   1.0959311133279144e+00   9.3567600464040157e-01   2.7938866637916870e-01   8.5737419973455564e-01
   9.1749999999999998e-01   1.1220741521495436e+00   9.3804266445735385e-01   2.8128900607691520e-01   8.6224749246968213e-01
   9.1999999999999993e-01   1.1486728297672957e+00   9.4037702918000998e-01   2.8318086761401484e-01   8.6707735721090073e-01
   9.2249999999999999e-01   1.1757354040539596e+00   9.4267943787567021e-01   2.8506426857606937e-01   8.7186397022619055e-01
   9.2500000000000004e-01   1.2032702998063884e+00   9.4495022902194969e-01   2.8693922767169366e-01   8.7660751445411444e-01
   9.2749999999999999e-01   1.2312861122077186e+00   9.4718974039142534e-01   2.8880576468827435e-01   8.8130817923533533e-01
   9.2999999999999994e-01   1.2597916103658924e+00   9.4939830894083843e-01   2.9066390044890256e-01   8.8596616004991657e-01
   9.3250000000000000e-01   1.2887957409301771e+00   9.5157627070474582e-01   2.9251365677046559e-01   8.9058165826036761e-01
   9.3500000000000005e-01   1.3183076317874507e+00   9.5372396069351306e-01   2.9435505642286175e-01   8.9515488086039818e-01
   9.3750000000000000e-01   1.3483365958400522e+00   9.5584171279555263e-01   2.9618812308933296e-01   8.9968604022933529e-01
   9.3999999999999995e-01   1.3788921348670224e+00   9.5792985968370670e-01   2.9801288132787951e-01   9.0417535389215420e-01
   9.4250000000000000e-01   1.4099839434706456e+00   9.5998873272567897e-01   2.9982935653374665e-01   9.0862304428507212e-01
   9.4500000000000006e-01   1.4416219131102039e+00   9.6201866189841223e-01   3.0163757490296028e-01   9.1302933852663881e-01
   9.4750000000000001e-01   1.4738161362249342e+00   9.6401997570630293e-01   3.0343756339688632e-01   9.1739446819426385e-01
   9.4999999999999996e-01   1.5065769104482034e+00   9.6599300110314190e-01   3.0522934970780857e-01   9.2171866910611533e-01
   9.5250000000000001e-01   1.5399147429149851e+00   9.6793806341766853e-01   3.0701296222548213e-01   9.2600218110832611e-01
   9.5500000000000007e-01   1.5738403546647204e+00   9.6985548628263574e-01   3.0878843000466183e-01   9.3024524786745511e-01
   9.5750000000000002e-01   1.6083646851417348e+00   9.7174559156729923e-01   3.1055578273356077e-01   9.3444811666814420e-01
   9.5999999999999996e-01   1.6434988967954207e+00   9.7360869931325855e-01   3.1231505070323839e-01   9.3861103821591574e-01
   9.6250000000000002e-01   1.6792543797824333e+00   9.7544512767358338e-01   3.1406626477788602e-01   9.4273426644503611e-01
   9.6499999999999997e-01   1.7156427567732742e+00   9.7725519285514317e-01   3.1580945636599544e-01   9.4681805833136423e-01
   9.6750000000000003e-01   1.7526758878656241e+00   9.7903920906403041e-01   3.1754465739240034e-01   9.5086267371009314e-01
   9.6999999999999997e-01   1.7903658756068799e+00   9.8079748845393377e-01   3.1927190027117636e-01   9.5486837509830058e-01
   9.7249999999999992e-01   1.8287250701283839e+00   9.8253034107732307e-01   3.2099121787935536e-01   9.5883542752224926e-01
   9.7499999999999998e-01   1.8677660743938067e+00   9.8423807483935988e-01   3.2270264353145284e-01   9.6276409834939947e-01
   9.7750000000000004e-01   1.9075017495642839e+00   9.8592099545454859e-01   3.2440621095475131e-01   9.6665465712509235e-01
   9.7999999999999998e-01   1.9479452204829908e+00   9.8757940640618580e-01   3.2610195426536048e-01   9.7050737541381504e-01
   9.8249999999999993e-01   1.9891098812819865e+00   9.8921360890856769e-01   3.2778990794503415e-01   9.7432252664489671e-01
   9.8499999999999999e-01   2.0310094011142183e+00   9.9082390187163372e-01   3.2947010681876587e-01   9.7810038596248650e-01
   9.8750000000000004e-01   2.0736577300134438e+00   9.9241058186755349e-01   3.3114258603308799e-01   9.8184123007979573e-01
   9.8999999999999999e-01   2.1170691048846781e+00   9.9397394309923748e-01   3.3280738103502017e-01   9.8554533713774728e-01
   9.9249999999999994e-01   2.1612580556281200e+00   9.9551427737188503e-01   3.3446452755163469e-01   9.8921298656801393e-01
   9.9500000000000000e-01   2.2062394114004857e+00   9.9703187406833738e-01   3.3611406157041301e-01   9.9284445895984097e-01
   9.9750000000000005e-01   2.2520283070171261e+00   9.9852702012371175e-01   3.3775601932038479e-01   9.9644003593032682e-01
   1.0000000000000000e+00   2.2986401894949289e+00   1.0000000000005842e+00   3.3939043725340878e-01   1.0000000000000000e+00


==> DoSki_Del_c1c4_N70.txt <==
   1.0000000000000000e-08   8.6597395920762210e-15   1.4128305192429025e-09
   9.9999999999999995e-08   7.4384942649885488e-15   1.9400766548827164e-09
   9.9999999999999995e-07   7.5495165674510645e-15   1.4040192342079649e-09
   1.0000000000000001e-05   3.3972824553529790e-14   1.3024250566928686e-09
   1.0000000000000000e-04   5.5511151231257827e-15   2.4588076019682603e-10
   2.0000000000000001e-04   5.9396931817445875e-14   2.1907087255357283e-10
   5.0000000000000001e-04   1.2212453270876722e-14   1.4023804340013157e-10
   1.0000000000000000e-03   1.1102230246251565e-14   4.8464610102882943e-10
   2.0000000000000000e-03   1.4654943925052066e-14   3.8960545900579291e-10
   5.0000000000000001e-03   2.5646151868841116e-14   3.7446845624344860e-10
   1.0000000000000000e-02   4.7295500849031669e-14   2.2894464102307666e-10
   2.0000000000000000e-02   3.1086244689504383e-14   2.1914958736601875e-10
   5.0000000000000003e-02   4.4408920985006262e-16   6.1146043783821824e-10
   1.0000000000000001e-01   2.7755575615628914e-14   8.0335826879718297e-10
   2.0000000000000001e-01   6.8833827526759706e-15   9.0897001037149039e-10
   5.0000000000000000e-01   2.2648549702353193e-14   2.6619839665897871e-10
   1.0000000000000000e+01   5.9952043329758453e-15   4.1215231227909044e-10
   1.0000000000000000e+02   7.1054273576010019e-15   3.9927305905962385e-10
   1.0000000000000000e+03   1.0658141036401503e-14   1.6401680014155318e-10
   1.0000000000000000e+04   2.7755575615628914e-15   9.6335606158959308e-11


==> Do_cond_N70.txt <==
   1.0000000000000000e-04   6.9000000000000000e+07
   2.0000000000000001e-04   4.9000000000000000e+07
   5.0000000000000001e-04   3.0000000000000000e+07
   1.0000000000000000e-03   2.2000000000000000e+07
   2.0000000000000000e-03   2.2000000000000000e+07
   5.0000000000000001e-03   2.2000000000000000e+07
   1.0000000000000000e-02   2.2000000000000000e+07
   2.0000000000000000e-02   2.2000000000000000e+07
   5.0000000000000003e-02   2.2000000000000000e+07
   1.0000000000000001e-01   2.2000000000000000e+07
   2.0000000000000001e-01   2.2000000000000000e+07
   5.0000000000000000e-01   2.2000000000000000e+07
   1.0000000000000000e+00   2.2000000000000000e+07
   1.0000000000000000e+01   2.2000000000000000e+07
   1.0000000000000000e+02   2.2000000000000000e+07
   1.0000000000000000e+03   2.4000000000000000e+07
   1.0000000000000000e+04   3.8000000000000000e+07


==> E_Diff_vFasymp_N540.txt <==
   1.0000000000000000e+00   1.0000000000000002e+00
   9.9900000000000000e-01   9.9522525797476424e-01
   9.9800000000000000e-01   9.9045736679839980e-01
   9.9700000000000000e-01   9.8569633998409667e-01
   9.9600000000000000e-01   9.8094219108247105e-01
   9.9500000000000000e-01   9.7619493368153709e-01
   9.9399999999999999e-01   9.7145458140681995e-01
   9.9299999999999999e-01   9.6672114792149011e-01
   9.9199999999999999e-01   9.6199464692648429e-01
   9.9099999999999999e-01   9.5727509216060891e-01
   9.8999999999999999e-01   9.5256249740063614e-01
   9.8899999999999999e-01   9.4785687646139694e-01
   9.8799999999999999e-01   9.4315824319587627e-01
   9.8699999999999999e-01   9.3846661149531274e-01
   9.8599999999999999e-01   9.3378199528929895e-01
   9.8499999999999999e-01   9.2910440854588594e-01
   9.8399999999999999e-01   9.2443386527168436e-01
   9.8299999999999998e-01   9.1977037951196750e-01
   9.8199999999999998e-01   9.1511396535077227e-01
   9.8099999999999998e-01   9.1046463691099921e-01
   9.7999999999999998e-01   9.0582240835450989e-01
   9.7899999999999998e-01   9.0118729388222629e-01
   9.7799999999999998e-01   8.9655930773422743e-01
   9.7699999999999998e-01   8.9193846418984701e-01
   9.7599999999999998e-01   8.8732477756777128e-01
   9.7499999999999998e-01   8.8271826222613492e-01
   9.7399999999999998e-01   8.7811893256262097e-01
   9.7299999999999998e-01   8.7352680301455554e-01
   9.7199999999999998e-01   8.6894188805900696e-01
   9.7099999999999997e-01   8.6436420221288157e-01
   9.6999999999999997e-01   8.5979376003301999e-01
   9.6899999999999997e-01   8.5523057611629327e-01
   9.6799999999999997e-01   8.5067466509969780e-01
   9.6699999999999997e-01   8.4612604166045047e-01
   9.6599999999999997e-01   8.4158472051608146e-01
   9.6499999999999997e-01   8.3705071642452911e-01
   9.6399999999999997e-01   8.3252404418423143e-01
   9.6299999999999997e-01   8.2800471863422032e-01
   9.6199999999999997e-01   8.2349275465421123e-01
   9.6099999999999997e-01   8.1898816716469625e-01
   9.5999999999999996e-01   8.1449097112703450e-01
   9.5899999999999996e-01   8.1000118154354261e-01
   9.5799999999999996e-01   8.0551881345758536e-01
   9.5699999999999996e-01   8.0104388195366383e-01
   9.5599999999999996e-01   7.9657640215750536e-01
   9.5499999999999996e-01   7.9211638923615213e-01
   9.5399999999999996e-01   7.8766385839804776e-01
   9.5299999999999996e-01   7.8321882489312500e-01
   9.5199999999999996e-01   7.7878130401289247e-01
   9.5099999999999996e-01   7.7435131109051913e-01
   9.4999999999999996e-01   7.6992886150091988e-01
   9.4899999999999995e-01   7.6551397066083982e-01
   9.4799999999999995e-01   7.6110665402893662e-01
   9.4699999999999995e-01   7.5670692710586351e-01
   9.4599999999999995e-01   7.5231480543435225e-01
   9.4499999999999995e-01   7.4793030459929177e-01
   9.4399999999999995e-01   7.4355344022780923e-01
   9.4299999999999995e-01   7.3918422798935002e-01
   9.4199999999999995e-01   7.3482268359575498e-01
   9.4099999999999995e-01   7.3046882280133774e-01
   9.3999999999999995e-01   7.2612266140296389e-01
   9.3900000000000006e-01   7.2178421524012393e-01
   9.3799999999999994e-01   7.1745350019500742e-01
   9.3700000000000006e-01   7.1313053219258149e-01
   9.3599999999999994e-01   7.0881532720065799e-01
   9.3500000000000005e-01   7.0450790122997131e-01
   9.3399999999999994e-01   7.0020827033424160e-01
   9.3300000000000005e-01   6.9591645061025442e-01
   9.3199999999999994e-01   6.9163245819791941e-01
   9.3100000000000005e-01   6.8735630928034597e-01
   9.2999999999999994e-01   6.8308802008390379e-01
   9.2900000000000005e-01   6.7882760687829391e-01
   9.2799999999999994e-01   6.7457508597660509e-01
   9.2700000000000005e-01   6.7033047373538657e-01
   9.2600000000000005e-01   6.6609378655469997e-01
   9.2500000000000004e-01   6.6186504087818665e-01
   9.2400000000000004e-01   6.5764425319312325e-01
   9.2300000000000004e-01   6.5343144003048126e-01
   9.2200000000000004e-01   6.4922661796498171e-01
   9.2100000000000004e-01   6.4502980361515250e-01
   9.2000000000000004e-01   6.4084101364338086e-01
   9.1900000000000004e-01   6.3666026475596360e-01
   9.1800000000000004e-01   6.3248757370316344e-01
   9.1700000000000004e-01   6.2832295727925258e-01
   9.1600000000000004e-01   6.2416643232256397e-01
   9.1500000000000004e-01   6.2001801571553694e-01
   9.1400000000000003e-01   6.1587772438476129e-01
   9.1300000000000003e-01   6.1174557530102203e-01
   9.1200000000000003e-01   6.0762158547933931e-01
   9.1100000000000003e-01   6.0350577197901001e-01
   9.1000000000000003e-01   5.9939815190364421e-01
   9.0900000000000003e-01   5.9529874240120373e-01
   9.0800000000000003e-01   5.9120756066403435e-01
   9.0700000000000003e-01   5.8712462392890252e-01
   9.0600000000000003e-01   5.8304994947702315e-01
   9.0500000000000003e-01   5.7898355463408979e-01
   9.0400000000000003e-01   5.7492545677030293e-01
   9.0300000000000002e-01   5.7087567330039501e-01
   9.0200000000000002e-01   5.6683422168365416e-01
   9.0100000000000002e-01   5.6280111942394351e-01
   9.0000000000000002e-01   5.5877638406972596e-01
   8.9900000000000002e-01   5.5476003321407519e-01
   8.9800000000000002e-01   5.5075208449469559e-01
   8.9700000000000002e-01   5.4675255559393410e-01
   8.9600000000000002e-01   5.4276146423878902e-01
   8.9500000000000002e-01   5.3877882820092216e-01
   8.9400000000000002e-01   5.3480466529666404e-01
   8.9300000000000002e-01   5.3083899338701679e-01
   8.9200000000000002e-01   5.2688183037765679e-01
   8.9100000000000001e-01   5.2293319421893636e-01
   8.9000000000000001e-01   5.1899310290587741e-01
   8.8900000000000001e-01   5.1506157447816658e-01
   8.8800000000000001e-01   5.1113862702015012e-01
   8.8700000000000001e-01   5.0722427866082087e-01
   8.8600000000000001e-01   5.0331854757380379e-01
   8.8500000000000001e-01   4.9942145197734578e-01
   8.8400000000000001e-01   4.9553301013429019e-01
   8.8300000000000001e-01   4.9165324035206215e-01
   8.8200000000000001e-01   4.8778216098263960e-01
   8.8100000000000001e-01   4.8391979042253153e-01
   8.8000000000000000e-01   4.8006614711274076e-01
   8.7900000000000000e-01   4.7622124953874045e-01
   8.7800000000000000e-01   4.7238511623043256e-01
   8.7700000000000000e-01   4.6855776576211183e-01
   8.7600000000000000e-01   4.6473921675242147e-01
   8.7500000000000000e-01   4.6092948786431254e-01
   8.7400000000000000e-01   4.5712859780499193e-01
   8.7300000000000000e-01   4.5333656532587618e-01
   8.7200000000000000e-01   4.4955340922252973e-01
   8.7100000000000000e-01   4.4577914833461463e-01
   8.7000000000000000e-01   4.4201380154582559e-01
   8.6899999999999999e-01   4.3825738778382517e-01
   8.6799999999999999e-01   4.3450992602017668e-01
   8.6699999999999999e-01   4.3077143527027584e-01
   8.6599999999999999e-01   4.2704193459326623e-01
   8.6499999999999999e-01   4.2332144309197184e-01
   8.6399999999999999e-01   4.1960997991280746e-01
   8.6299999999999999e-01   4.1590756424569275e-01
   8.6199999999999999e-01   4.1221421532396441e-01
   8.6099999999999999e-01   4.0852995242428192e-01
   8.5999999999999999e-01   4.0485479486652665e-01
   8.5899999999999999e-01   4.0118876201370357e-01
   8.5799999999999998e-01   3.9753187327183337e-01
   8.5699999999999998e-01   3.9388414808983974e-01
   8.5599999999999998e-01   3.9024560595944058e-01
   8.5499999999999998e-01   3.8661626641502433e-01
   8.5399999999999998e-01   3.8299614903352797e-01
   8.5299999999999998e-01   3.7938527343431194e-01
   8.5199999999999998e-01   3.7578365927902491e-01
   8.5099999999999998e-01   3.7219132627146945e-01
   8.4999999999999998e-01   3.6860829415746144e-01
   8.4899999999999998e-01   3.6503458272468048e-01
   8.4799999999999998e-01   3.6147021180252392e-01
   8.4699999999999998e-01   3.5791520126194987e-01
   8.4599999999999997e-01   3.5436957101531630e-01
   8.4499999999999997e-01   3.5083334101621588e-01
   8.4399999999999997e-01   3.4730653125930733e-01
   8.4299999999999997e-01   3.4378916178013808e-01
   8.4199999999999997e-01   3.4028125265496578e-01
   8.4099999999999997e-01   3.3678282400057058e-01
   8.3999999999999997e-01   3.3329389597406511e-01
   8.3899999999999997e-01   3.2981448877269892e-01
   8.3799999999999997e-01   3.2634462263365405e-01
   8.3699999999999997e-01   3.2288431783384031e-01
   8.3599999999999997e-01   3.1943359468967869e-01
   8.3499999999999996e-01   3.1599247355688720e-01
   8.3399999999999996e-01   3.1256097483025080e-01
   8.3299999999999996e-01   3.0913911894339507e-01
   8.3199999999999996e-01   3.0572692636854626e-01
   8.3099999999999996e-01   3.0232441761629270e-01
   8.2999999999999996e-01   2.9893161323533068e-01
   8.2899999999999996e-01   2.9554853381221380e-01
   8.2799999999999996e-01   2.9217519997109032e-01
   8.2699999999999996e-01   2.8881163237343577e-01
   8.2599999999999996e-01   2.8545785171777538e-01
   8.2499999999999996e-01   2.8211387873940941e-01
   8.2400000000000007e-01   2.7877973421011881e-01
   8.2299999999999995e-01   2.7545543893787694e-01
   8.2200000000000006e-01   2.7214101376654476e-01
   8.2099999999999995e-01   2.6883647957556156e-01
   8.2000000000000006e-01   2.6554185727963642e-01
   8.1899999999999995e-01   2.6225716782841701e-01
   8.1800000000000006e-01   2.5898243220616746e-01
   8.1699999999999995e-01   2.5571767143142388e-01
   8.1600000000000006e-01   2.5246290655666015e-01
   8.1499999999999995e-01   2.4921815866792496e-01
   8.1400000000000006e-01   2.4598344888449108e-01
   8.1299999999999994e-01   2.4275879835848069e-01
   8.1200000000000006e-01   2.3954422827449795e-01
   8.1099999999999994e-01   2.3633975984923883e-01
   8.1000000000000005e-01   2.3314541433110358e-01
   8.0899999999999994e-01   2.2996121299979622e-01
   8.0800000000000005e-01   2.2678717716591834e-01
   8.0699999999999994e-01   2.2362332817054853e-01
   8.0600000000000005e-01   2.2046968738482642e-01
   8.0499999999999994e-01   2.1732627620950895e-01
   8.0400000000000005e-01   2.1419311607453617e-01
   8.0299999999999994e-01   2.1107022843857703e-01
   8.0200000000000005e-01   2.0795763478857276e-01
   8.0099999999999993e-01   2.0485535663926258e-01
   8.0000000000000004e-01   2.0176341553271215e-01
   7.9899999999999993e-01   1.9868183303782061e-01
   7.9800000000000004e-01   1.9561063074982976e-01
   7.9699999999999993e-01   1.9254983028981021e-01
   7.9600000000000004e-01   1.8949945330415552e-01
   7.9499999999999993e-01   1.8645952146404543e-01
   7.9400000000000004e-01   1.8343005646492128e-01
   7.9299999999999993e-01   1.8041108002592965e-01
   7.9200000000000004e-01   1.7740261388937750e-01
   7.9100000000000004e-01   1.7440467982015451e-01
   7.9000000000000004e-01   1.7141729960516849e-01
   7.8900000000000003e-01   1.6844049505274827e-01
   7.8800000000000003e-01   1.6547428799205299e-01
   7.8700000000000003e-01   1.6251870027246007e-01
   7.8600000000000003e-01   1.5957375376294558e-01
   7.8500000000000003e-01   1.5663947035145898e-01
   7.8400000000000003e-01   1.5371587194427261e-01
   7.8300000000000003e-01   1.5080298046533602e-01
   7.8200000000000003e-01   1.4790081785560838e-01
   7.8100000000000003e-01   1.4500940607238255e-01
   7.8000000000000003e-01   1.4212876708859767e-01
   7.7900000000000003e-01   1.3925892289213881e-01
   7.7800000000000002e-01   1.3639989548512543e-01
   7.7700000000000002e-01   1.3355170688318951e-01
   7.7600000000000002e-01   1.3071437911473216e-01
   7.7500000000000002e-01   1.2788793422018407e-01
   7.7400000000000002e-01   1.2507239425123906e-01
   7.7300000000000002e-01   1.2226778127007698e-01
   7.7200000000000002e-01   1.1947411734858260e-01
   7.7100000000000002e-01   1.1669142456754322e-01
   7.7000000000000002e-01   1.1391972501583203e-01
   7.6900000000000002e-01   1.1115904078958627e-01
   7.6800000000000002e-01   1.0840939399136018e-01
   7.6700000000000002e-01   1.0567080672927964e-01
   7.6600000000000001e-01   1.0294330111616645e-01
   7.6500000000000001e-01   1.0022689926866157e-01
   7.6400000000000001e-01   9.7521623306322525e-02
   7.6300000000000001e-01   9.4827495350722657e-02
   7.6200000000000001e-01   9.2144537524517234e-02
   7.6100000000000001e-01   8.9472771950505847e-02
   7.6000000000000001e-01   8.6812220750684510e-02
   7.5900000000000001e-01   8.4162906045264219e-02
   7.5800000000000001e-01   8.1524849951698064e-02
   7.5700000000000001e-01   7.8898074583672928e-02
   7.5600000000000001e-01   7.6282602050100734e-02
   7.5500000000000000e-01   7.3678454454081055e-02
   7.5400000000000000e-01   7.1085653891860390e-02
   7.5300000000000000e-01   6.8504222451761021e-02
   7.5200000000000000e-01   6.5934182213111647e-02
   7.5100000000000000e-01   6.3375555245145154e-02
   7.5000000000000000e-01   6.0828363605885283e-02
   7.4900000000000000e-01   5.8292629341030633e-02
   7.4800000000000000e-01   5.5768374482788263e-02
   7.4700000000000000e-01   5.3255621048728163e-02
   7.4600000000000000e-01   5.0754391040597091e-02
   7.4500000000000000e-01   4.8264706443122529e-02
   7.4399999999999999e-01   4.5786589222794216e-02
   7.4299999999999999e-01   4.3320061326632797e-02
   7.4199999999999999e-01   4.0865144680944487e-02
   7.4099999999999999e-01   3.8421861190043427e-02
   7.3999999999999999e-01   3.5990232734969263e-02
   7.3899999999999999e-01   3.3570281172182415e-02
   7.3799999999999999e-01   3.1162028332234915e-02
   7.3699999999999999e-01   2.8765496018432368e-02
   7.3599999999999999e-01   2.6380706005464716e-02
   7.3499999999999999e-01   2.4007680038030332e-02
   7.3399999999999999e-01   2.1646439829430486e-02
   7.3299999999999998e-01   1.9297007060151028e-02
   7.3199999999999998e-01   1.6959403376415993e-02
   7.3099999999999998e-01   1.4633650388734099e-02
   7.2999999999999998e-01   1.2319769670409930e-02
   7.2899999999999998e-01   1.0017782756046922e-02
   7.2799999999999998e-01   7.7277111400229082e-03
   7.2699999999999998e-01   5.4495762749430243e-03
   7.2599999999999998e-01   3.1833995700814022e-03
   7.2499999999999998e-01   9.2920238979032899e-04
   7.2399999999999998e-01   1.3129939481064667e-03
   7.2299999999999998e-01   3.5431681739424015e-03
   7.2199999999999998e-01   5.7612990678586051e-03
   7.2099999999999997e-01   7.9673654614795808e-03
   7.1999999999999997e-01   1.0161346239605518e-02
   7.1899999999999997e-01   1.2343220341935135e-02
   7.1799999999999997e-01   1.4512966764803403e-02
   7.1699999999999997e-01   1.6670564562942358e-02
   7.1599999999999997e-01   1.8815992851277441e-02
   7.1499999999999997e-01   2.0949230806727615e-02
   7.1399999999999997e-01   2.3070257670046113e-02
   7.1299999999999997e-01   2.5179052747679176e-02
   7.1199999999999997e-01   2.7275595413638776e-02
   7.1100000000000008e-01   2.9359865111420191e-02
   7.0999999999999996e-01   3.1431841355924695e-02
   7.0900000000000007e-01   3.3491503735417316e-02
   7.0799999999999996e-01   3.5538831913505042e-02
   7.0700000000000007e-01   3.7573805631147872e-02
   7.0599999999999996e-01   3.9596404708681865e-02
   7.0500000000000007e-01   4.1606609047875942e-02
   7.0399999999999996e-01   4.3604398634018438e-02
   7.0300000000000007e-01   4.5589753538016531e-02
   7.0199999999999996e-01   4.7562653918541864e-02
   7.0100000000000007e-01   4.9523080024176158e-02
   6.9999999999999996e-01   5.1471012195608568e-02
   6.9900000000000007e-01   5.3406430867843691e-02
   6.9799999999999995e-01   5.5329316572443110e-02
   6.9700000000000006e-01   5.7239649939791581e-02
   6.9599999999999995e-01   5.9137411701396081e-02
   6.9500000000000006e-01   6.1022582692202842e-02
   6.9399999999999995e-01   6.2895143852949920e-02
   6.9300000000000006e-01   6.4755076232549280e-02
   6.9199999999999995e-01   6.6602360990485554e-02
   6.9100000000000006e-01   6.8436979399257858e-02
   6.8999999999999995e-01   7.0258912846842714e-02
   6.8900000000000006e-01   7.2068142839182947e-02
   6.8799999999999994e-01   7.3864651002715220e-02
   6.8700000000000006e-01   7.5648419086912222e-02
   6.8599999999999994e-01   7.7419428966877035e-02
   6.8500000000000005e-01   7.9177662645938618e-02
   6.8399999999999994e-01   8.0923102258303459e-02
   6.8300000000000005e-01   8.2655730071720779e-02
   6.8199999999999994e-01   8.4375528490188811e-02
   6.8100000000000005e-01   8.6082480056669741e-02
   6.7999999999999994e-01   8.7776567455879695e-02
   6.7900000000000005e-01   8.9457773517055639e-02
   6.7799999999999994e-01   9.1126081216794441e-02
   6.7700000000000005e-01   9.2781473681903259e-02
   6.7599999999999993e-01   9.4423934192290560e-02
   6.7500000000000004e-01   9.6053446183877345e-02
   6.7399999999999993e-01   9.7669993251559672e-02
   6.7300000000000004e-01   9.9273559152178725e-02
   6.7199999999999993e-01   1.0086412780754905e-01
   6.7100000000000004e-01   1.0244168330749504e-01
   6.6999999999999993e-01   1.0400620991293885e-01
   6.6900000000000004e-01   1.0555769205901222e-01
   6.6799999999999993e-01   1.0709611435819855e-01
   6.6700000000000004e-01   1.0862146160352060e-01
   6.6599999999999993e-01   1.1013371877174460e-01
   6.6500000000000004e-01   1.1163287102663433e-01
   6.6399999999999992e-01   1.1311890372223021e-01
   6.6300000000000003e-01   1.1459180240615852e-01
   6.6199999999999992e-01   1.1605155282298418e-01
   6.6100000000000003e-01   1.1749814091759370e-01
   6.5999999999999992e-01   1.1893155283861123e-01
   6.5900000000000003e-01   1.2035177494184879e-01
   6.5799999999999992e-01   1.2175879379379251e-01
   6.5700000000000003e-01   1.2315259617512542e-01
   6.5599999999999992e-01   1.2453316908428524e-01
   6.5500000000000003e-01   1.2590049974105044e-01
   6.5399999999999991e-01   1.2725457559016706e-01
   6.5300000000000002e-01   1.2859538430501871e-01
   6.5199999999999991e-01   1.2992291379131404e-01
   6.5100000000000002e-01   1.3123715219081977e-01
   6.4999999999999991e-01   1.3253808788513965e-01
   6.4900000000000002e-01   1.3382570949950923e-01
   6.4800000000000002e-01   1.3510000590663496e-01
   6.4700000000000002e-01   1.3636096623058180e-01
   6.4600000000000002e-01   1.3760857985067121e-01
   6.4500000000000002e-01   1.3884283640544282e-01
   6.4400000000000002e-01   1.4006372579663173e-01
   6.4300000000000002e-01   1.4127123819318954e-01
   6.4200000000000002e-01   1.4246536403534793e-01
   6.4100000000000001e-01   1.4364609403870721e-01
   6.4000000000000001e-01   1.4481341919837343e-01
   6.3900000000000001e-01   1.4596733079311619e-01
   6.3800000000000001e-01   1.4710782038958348e-01
   6.3700000000000001e-01   1.4823487984653494e-01
   6.3600000000000001e-01   1.4934850131912625e-01
   6.3500000000000001e-01   1.5044867726321165e-01
   6.3400000000000001e-01   1.5153540043970959e-01
   6.3300000000000001e-01   1.5260866391898054e-01
   6.3200000000000001e-01   1.5366846108525412e-01
   6.3100000000000001e-01   1.5471478564108976e-01
   6.3000000000000000e-01   1.5574763161187599e-01
   6.2900000000000000e-01   1.5676699335036304e-01
   6.2800000000000000e-01   1.5777286554123648e-01
   6.2700000000000000e-01   1.5876524320572116e-01
   6.2600000000000000e-01   1.5974412170622898e-01
   6.2500000000000000e-01   1.6070949675103785e-01
   6.2400000000000000e-01   1.6166136439900614e-01
   6.2300000000000000e-01   1.6259972106432929e-01
   6.2200000000000000e-01   1.6352456352133116e-01
   6.2100000000000000e-01   1.6443588890928074e-01
   6.2000000000000000e-01   1.6533369473726167e-01
   6.1899999999999999e-01   1.6621797888906431e-01
   6.1799999999999999e-01   1.6708873962812065e-01
   6.1699999999999999e-01   1.6794597560246949e-01
   6.1599999999999999e-01   1.6878968584976417e-01
   6.1499999999999999e-01   1.6961986980230548e-01
   6.1399999999999999e-01   1.7043652729211489e-01
   6.1299999999999999e-01   1.7123965855604606e-01
   6.1199999999999999e-01   1.7202926424092402e-01
   6.1099999999999999e-01   1.7280534540872061e-01
   6.0999999999999999e-01   1.7356790354176455e-01
   6.0899999999999999e-01   1.7431694054798763e-01
   6.0799999999999998e-01   1.7505245876619369e-01
   6.0699999999999998e-01   1.7577446097137805e-01
   6.0599999999999998e-01   1.7648295038006134e-01
   6.0499999999999998e-01   1.7717793065566845e-01
   6.0399999999999998e-01   1.7785940591393357e-01
   6.0299999999999998e-01   1.7852738072833385e-01
   6.0199999999999998e-01   1.7918186013556614e-01
   6.0099999999999998e-01   1.7982284964103945e-01
   5.9999999999999998e-01   1.8045035522440656e-01
   5.9899999999999998e-01   1.8106438334512354e-01
   5.9799999999999998e-01   1.8166494094803931e-01
   5.9699999999999998e-01   1.8225203546900892e-01
   5.9599999999999997e-01   1.8282567484054679e-01
   5.9499999999999997e-01   1.8338586749748709e-01
   5.9399999999999997e-01   1.8393262238269981e-01
   5.9299999999999997e-01   1.8446594895280377e-01
   5.9199999999999997e-01   1.8498585718392557e-01
   5.9099999999999997e-01   1.8549235757747717e-01
   5.8999999999999997e-01   1.8598546116595660e-01
   5.8899999999999997e-01   1.8646517951877351e-01
   5.8799999999999997e-01   1.8693152474810271e-01
   5.8699999999999997e-01   1.8738450951475083e-01
   5.8599999999999997e-01   1.8782414703405204e-01
   5.8499999999999996e-01   1.8825045108178284e-01
   5.8399999999999996e-01   1.8866343600009272e-01
   5.8299999999999996e-01   1.8906311670346221e-01
   5.8200000000000007e-01   1.8944950868467103e-01
   5.8099999999999996e-01   1.8982262802079064e-01
   5.8000000000000007e-01   1.9018249137918297e-01
   5.7899999999999996e-01   1.9052911602352918e-01
   5.7800000000000007e-01   1.9086251981985769e-01
   5.7699999999999996e-01   1.9118272124259938e-01
   5.7600000000000007e-01   1.9148973938064140e-01
   5.7499999999999996e-01   1.9178359394340672e-01
   5.7400000000000007e-01   1.9206430526693108e-01
   5.7299999999999995e-01   1.9233189431995323e-01
   5.7200000000000006e-01   1.9258638271002027e-01
   5.7099999999999995e-01   1.9282779268958627e-01
   5.7000000000000006e-01   1.9305614716212638e-01
   5.6899999999999995e-01   1.9327146968824693e-01
   5.6800000000000006e-01   1.9347378449180996e-01
   5.6699999999999995e-01   1.9366311646604206e-01
   5.6600000000000006e-01   1.9383949117965771e-01
   5.6499999999999995e-01   1.9400293488297393e-01
   5.6400000000000006e-01   1.9415347451402276e-01
   5.6299999999999994e-01   1.9429113770465789e-01
   5.6200000000000006e-01   1.9441595278665624e-01
   5.6099999999999994e-01   1.9452794879781088e-01
   5.6000000000000005e-01   1.9462715548801590e-01
   5.5899999999999994e-01   1.9471360332533316e-01
   5.5800000000000005e-01   1.9478732350206029e-01
   5.5699999999999994e-01   1.9484834794076455e-01
   5.5600000000000005e-01   1.9489670930031089e-01
   5.5499999999999994e-01   1.9493244098187690e-01
   5.5400000000000005e-01   1.9495557713493050e-01
   5.5299999999999994e-01   1.9496615266319761e-01
   5.5200000000000005e-01   1.9496420323060293e-01
   5.5099999999999993e-01   1.9494976526717589e-01
   5.5000000000000004e-01   1.9492287597494240e-01
   5.4899999999999993e-01   1.9488357333376749e-01
   5.4800000000000004e-01   1.9483189610717777e-01
   5.4699999999999993e-01   1.9476788384814481e-01
   5.4600000000000004e-01   1.9469157690482275e-01
   5.4499999999999993e-01   1.9460301642625710e-01
   5.4400000000000004e-01   1.9450224436804242e-01
   5.4299999999999993e-01   1.9438930349793448e-01
   5.4200000000000004e-01   1.9426423740141607e-01
   5.4099999999999993e-01   1.9412709048721588e-01
   5.4000000000000004e-01   1.9397790799276393e-01
   5.3899999999999992e-01   1.9381673598959881e-01
   5.3800000000000003e-01   1.9364362138871583e-01
   5.3699999999999992e-01   1.9345861194584146e-01
   5.3600000000000003e-01   1.9326175626666320e-01
   5.3499999999999992e-01   1.9305310381196827e-01
   5.3400000000000003e-01   1.9283270490273230e-01
   5.3299999999999992e-01   1.9260061072512058e-01
   5.3200000000000003e-01   1.9235687333540930e-01
   5.3099999999999992e-01   1.9210154566484583e-01
   5.3000000000000003e-01   1.9183468152439964e-01
   5.2899999999999991e-01   1.9155633560944074e-01
   5.2800000000000002e-01   1.9126656350433091e-01
   5.2699999999999991e-01   1.9096542168690767e-01
   5.2600000000000002e-01   1.9065296753287897e-01
   5.2499999999999991e-01   1.9032925932011580e-01
   5.2400000000000002e-01   1.8999435623283767e-01
   5.2299999999999991e-01   1.8964831836569029e-01
   5.2200000000000002e-01   1.8929120672771393e-01
   5.2099999999999991e-01   1.8892308324618812e-01
   5.2000000000000002e-01   1.8854401077035776e-01
   5.1900000000000002e-01   1.8815405307504518e-01
   5.1800000000000002e-01   1.8775327486411775e-01
   5.1700000000000002e-01   1.8734174177383323e-01
   5.1600000000000001e-01   1.8691952037604631e-01
   5.1500000000000001e-01   1.8648667818126996e-01
   5.1400000000000001e-01   1.8604328364159839e-01
   5.1300000000000001e-01   1.8558940615347730e-01
   5.1200000000000001e-01   1.8512511606031024e-01
   5.1100000000000001e-01   1.8465048465492417e-01
   5.1000000000000001e-01   1.8416558418186080e-01
   5.0900000000000001e-01   1.8367048783949746e-01
   5.0800000000000001e-01   1.8316526978200143e-01
   5.0700000000000001e-01   1.8265000512110374e-01
   5.0600000000000001e-01   1.8212476992769466e-01
   5.0500000000000000e-01   1.8158964123322385e-01
   5.0400000000000000e-01   1.8104469703091919e-01
   5.0300000000000000e-01   1.8049001627679329e-01
   5.0200000000000000e-01   1.7992567889046973e-01
   5.0100000000000000e-01   1.7935176575577905e-01
   5.0000000000000000e-01   1.7876835872115993e-01
   4.9900000000000000e-01   1.7817554059983065e-01
   4.9800000000000000e-01   1.7757339516974691e-01
   4.9700000000000000e-01   1.7696200717332400e-01
   4.9600000000000000e-01   1.7634146231693171e-01
   4.9500000000000000e-01   1.7571184727014666e-01
   4.9399999999999999e-01   1.7507324966476134e-01
   4.9299999999999999e-01   1.7442575809354199e-01
   4.9199999999999999e-01   1.7376946210873911e-01
   4.9099999999999999e-01   1.7310445222032156e-01
   4.8999999999999999e-01   1.7243081989395947e-01
   4.8899999999999999e-01   1.7174865754873347e-01
   4.8799999999999999e-01   1.7105805855455358e-01
   4.8699999999999999e-01   1.7035911722930819e-01
   4.8599999999999999e-01   1.6965192883572455e-01
   4.8499999999999999e-01   1.6893658957792557e-01
   4.8399999999999999e-01   1.6821319659769163e-01
   4.8299999999999998e-01   1.6748184797042054e-01
   4.8199999999999998e-01   1.6674264270076877e-01
   4.8099999999999998e-01   1.6599568071797854e-01
   4.7999999999999998e-01   1.6524106287089158e-01
   4.7900000000000004e-01   1.6447889092260892e-01
   4.7800000000000004e-01   1.6370926754485304e-01
   4.7700000000000004e-01   1.6293229631195749e-01
   4.7600000000000003e-01   1.6214808169452866e-01
   4.7500000000000003e-01   1.6135672905275467e-01
   4.7400000000000003e-01   1.6055834462935392e-01
   4.7300000000000003e-01   1.5975303554216524e-01
   4.7200000000000003e-01   1.5894090977637099e-01
   4.7100000000000003e-01   1.5812207617634311e-01
   4.7000000000000003e-01   1.5729664443711533e-01
   4.6900000000000003e-01   1.5646472509547737e-01
   4.6800000000000003e-01   1.5562642952066774e-01
   4.6700000000000003e-01   1.5478186990468079e-01
   4.6600000000000003e-01   1.5393115925217793e-01
   4.6500000000000002e-01   1.5307441136999533e-01
   4.6400000000000002e-01   1.5221174085623113e-01
   4.6300000000000002e-01   1.5134326308893797e-01
   4.6200000000000002e-01   1.5046909421438626e-01
   4.6100000000000002e-01   1.4958935113490979e-01
   4.6000000000000002e-01   1.4870415149632210e-01
   4.5900000000000002e-01   1.4781361367490997e-01
   4.5800000000000002e-01   1.4691785676397773e-01
   4.5700000000000002e-01   1.4601700055997546e-01
   4.5600000000000002e-01   1.4511116554816095e-01
   4.5500000000000002e-01   1.4420047288783810e-01
   4.5400000000000001e-01   1.4328504439712786e-01
   4.5300000000000001e-01   1.4236500253730733e-01
   4.5200000000000001e-01   1.4144047039667007e-01
   4.5100000000000001e-01   1.4051157167395045e-01
   4.5000000000000001e-01   1.3957843066128262e-01
   4.4900000000000001e-01   1.3864117222668493e-01
   4.4800000000000001e-01   1.3769992179609791e-01
   4.4700000000000001e-01   1.3675480533494722e-01
   4.4600000000000001e-01   1.3580594932924162e-01
   4.4500000000000001e-01   1.3485348076620052e-01
   4.4400000000000001e-01   1.3389752711441871e-01
   4.4300000000000000e-01   1.3293821630354730e-01
   4.4200000000000000e-01   1.3197567670353072e-01
   4.4100000000000000e-01   1.3101003710334114e-01
   4.4000000000000000e-01   1.3004142668927332e-01
   4.3900000000000000e-01   1.2906997502275486e-01
   4.3800000000000000e-01   1.2809581201768694e-01
   4.3700000000000000e-01   1.2711906791733396e-01
   4.3600000000000000e-01   1.2613987327073573e-01
   4.3500000000000000e-01   1.2515835890866134e-01
   4.3400000000000000e-01   1.2417465591911303e-01
   4.3300000000000000e-01   1.2318889562235902e-01
   4.3200000000000000e-01   1.2220120954552782e-01
   4.3099999999999999e-01   1.2121172939674785e-01
   4.2999999999999999e-01   1.2022058703884664e-01
   4.2899999999999999e-01   1.1922791446260672e-01
   4.2799999999999999e-01   1.1823384375959556e-01
   4.2699999999999999e-01   1.1723850709456030e-01
   4.2599999999999999e-01   1.1624203667740463e-01
   4.2499999999999999e-01   1.1524456473475708e-01
   4.2399999999999999e-01   1.1424622348112301e-01
   4.2299999999999999e-01   1.1324714508964329e-01
   4.2199999999999999e-01   1.1224746166246224e-01
   4.2099999999999999e-01   1.1124730520071235e-01
   4.1999999999999998e-01   1.1024680757412875e-01
   4.1899999999999998e-01   1.0924610049029937e-01
   4.1799999999999998e-01   1.0824531546356919e-01
   4.1699999999999998e-01   1.0724458378359514e-01
   4.1600000000000004e-01   1.0624403648358283e-01
   4.1500000000000004e-01   1.0524380430819780e-01
   4.1400000000000003e-01   1.0424401768118008e-01
   4.1300000000000003e-01   1.0324480667266545e-01
   4.1200000000000003e-01   1.0224630096623466e-01
   4.1100000000000003e-01   1.0124862982569049e-01
   4.1000000000000003e-01   1.0025192206161182e-01
   4.0900000000000003e-01   9.9256305997643901e-02
   4.0800000000000003e-01   9.8261909436608841e-02
   4.0700000000000003e-01   9.7268859626395976e-02
   4.0600000000000003e-01   9.6277283225682186e-02
   4.0500000000000003e-01   9.5287306269486116e-02
   4.0400000000000003e-01   9.4299054134587834e-02
   4.0300000000000002e-01   9.3312651504817268e-02
   4.0200000000000002e-01   9.2328222336236720e-02
   4.0100000000000002e-01   9.1345889822253667e-02
   4.0000000000000002e-01   9.0365776358652283e-02
   3.9900000000000002e-01   8.9388003508600100e-02
   3.9800000000000002e-01   8.8412691967621804e-02
   3.9700000000000002e-01   8.7439961528594345e-02
   3.9600000000000002e-01   8.6469931046741388e-02
   3.9500000000000002e-01   8.5502718404705247e-02
   3.9400000000000002e-01   8.4538440477670340e-02
   3.9300000000000002e-01   8.3577213098599223e-02
   3.9200000000000002e-01   8.2619151023578752e-02
   3.9100000000000001e-01   8.1664367897321455e-02
   3.9000000000000001e-01   8.0712976218839660e-02
   3.8900000000000001e-01   7.9765087307312132e-02
   3.8800000000000001e-01   7.8820811268178304e-02
   3.8700000000000001e-01   7.7880256959488747e-02
   3.8600000000000001e-01   7.6943531958524325e-02
   3.8500000000000001e-01   7.6010742528723751e-02
   3.8400000000000001e-01   7.5081993586952001e-02
   3.8300000000000001e-01   7.4157388671109548e-02
   3.8200000000000001e-01   7.3237029908145734e-02
   3.8100000000000001e-01   7.2321017982479585e-02
   3.8000000000000000e-01   7.1409452104860494e-02
   3.7900000000000000e-01   7.0502429981703418e-02
   3.7800000000000000e-01   6.9600047784918351e-02
   3.7700000000000000e-01   6.8702400122272467e-02
   3.7600000000000000e-01   6.7809580008292958e-02
   3.7500000000000000e-01   6.6921678835766718e-02
   3.7400000000000000e-01   6.6038786347831557e-02
   3.7300000000000000e-01   6.5160990610718894e-02
   3.7200000000000000e-01   6.4288377987148149e-02
   3.7100000000000000e-01   6.3421033110414138e-02
   3.7000000000000000e-01   6.2559038859189675e-02
   3.6899999999999999e-01   6.1702476333078016e-02
   3.6799999999999999e-01   6.0851424828919365e-02
   3.6699999999999999e-01   6.0005961817899189e-02
   3.6599999999999999e-01   5.9166162923474097e-02
   3.6499999999999999e-01   5.8332101900135047e-02
   3.6399999999999999e-01   5.7503850613042973e-02
   3.6299999999999999e-01   5.6681479018547032e-02
   3.6199999999999999e-01   5.5865055145615017e-02
   3.6099999999999999e-01   5.5054645078198572e-02
   3.5999999999999999e-01   5.4250312938550760e-02
   3.5899999999999999e-01   5.3452120871515074e-02
   3.5799999999999998e-01   5.2660129029808767e-02
   3.5699999999999998e-01   5.1874395560318254e-02
   3.5599999999999998e-01   5.1094976591415708e-02
   3.5499999999999998e-01   5.0321926221331692e-02
   3.5399999999999998e-01   4.9555296507580504e-02
   3.5299999999999998e-01   4.8795137457454674e-02
   3.5199999999999998e-01   4.8041497019617907e-02
   3.5100000000000003e-01   4.7294421076793158e-02
   3.5000000000000003e-01   4.6553953439552043e-02
   3.4900000000000003e-01   4.5820135841242005e-02
   3.4800000000000003e-01   4.5093007934028151e-02
   3.4700000000000003e-01   4.4372607286074839e-02
   3.4600000000000003e-01   4.3658969379868795e-02
   3.4500000000000003e-01   4.2952127611690871e-02
   3.4400000000000003e-01   4.2252113292242210e-02
   3.4300000000000003e-01   4.1558955648404616e-02
   3.4200000000000003e-01   4.0872681826180424e-02
   3.4100000000000003e-01   4.0193316894760578e-02
   3.4000000000000002e-01   3.9520883851757560e-02
   3.3900000000000002e-01   3.8855403629582064e-02
   3.3800000000000002e-01   3.8196895102956541e-02
   3.3700000000000002e-01   3.7545375097571387e-02
   3.3600000000000002e-01   3.6900858399868230e-02
   3.3500000000000002e-01   3.6263357767944981e-02
   3.3400000000000002e-01   3.5632883943560012e-02
   3.3300000000000002e-01   3.5009445665249217e-02
   3.3200000000000002e-01   3.4393049682519106e-02
   3.3100000000000002e-01   3.3783700771110148e-02
   3.3000000000000002e-01   3.3181401749324158e-02
   3.2900000000000001e-01   3.2586153495375303e-02
   3.2800000000000001e-01   3.1997954965782061e-02
   3.2700000000000001e-01   3.1416803214731726e-02
   3.2600000000000001e-01   3.0842693414458999e-02
   3.2500000000000001e-01   3.0275618876555388e-02
   3.2400000000000001e-01   2.9715571074229397e-02
   3.2300000000000001e-01   2.9162539665472664e-02
   3.2200000000000001e-01   2.8616512517119164e-02
   3.2100000000000001e-01   2.8077475729756607e-02
   3.2000000000000001e-01   2.7545413663482732e-02
   3.1900000000000001e-01   2.7020308964456285e-02
   3.1800000000000000e-01   2.6502142592236932e-02
   3.1700000000000000e-01   2.5990893847864127e-02
   3.1600000000000000e-01   2.5486540402658964e-02
   3.1500000000000000e-01   2.4989058327713476e-02
   3.1400000000000000e-01   2.4498422124030084e-02
   3.1300000000000000e-01   2.4014604753286983e-02
   3.1200000000000000e-01   2.3537577669199727e-02
   3.1100000000000000e-01   2.3067310849424816e-02
   3.1000000000000000e-01   2.2603772828001301e-02
   3.0900000000000000e-01   2.2146930728283998e-02
   3.0800000000000000e-01   2.1696750296307021e-02
   3.0700000000000000e-01   2.1253195934600511e-02
   3.0599999999999999e-01   2.0816230736374175e-02
   3.0499999999999999e-01   2.0385816520053224e-02
   3.0399999999999999e-01   1.9961913864138259e-02
   3.0299999999999999e-01   1.9544482142341391e-02
   3.0199999999999999e-01   1.9133479558970601e-02
   3.0099999999999999e-01   1.8728863184528821e-02
   2.9999999999999999e-01   1.8330588991485319e-02
   2.9899999999999999e-01   1.7938611890200518e-02
   2.9799999999999999e-01   1.7552885764952064e-02
   2.9699999999999999e-01   1.7173363510041284e-02
   2.9599999999999999e-01   1.6799997065947370e-02
   2.9499999999999998e-01   1.6432737455482016e-02
   2.9399999999999998e-01   1.6071534819939171e-02
   2.9299999999999998e-01   1.5716338455172840e-02
   2.9199999999999998e-01   1.5367096847612061e-02
   2.9099999999999998e-01   1.5023757710143970e-02
   2.8999999999999998e-01   1.4686268017865878e-02
   2.8899999999999998e-01   1.4354574043662804e-02
   2.8800000000000003e-01   1.4028621393578522e-02
   2.8700000000000003e-01   1.3708355041969211e-02
   2.8600000000000003e-01   1.3393719366393553e-02
   2.8500000000000003e-01   1.3084658182229258e-02
   2.8400000000000003e-01   1.2781114776984515e-02
   2.8300000000000003e-01   1.2483031944275469e-02
   2.8200000000000003e-01   1.2190352017463102e-02
   2.8100000000000003e-01   1.1903016902905961e-02
   2.8000000000000003e-01   1.1620968112822538e-02
   2.7900000000000003e-01   1.1344146797741317e-02
   2.7800000000000002e-01   1.1072493778516268e-02
   2.7700000000000002e-01   1.0805949577882945e-02
   2.7600000000000002e-01   1.0544454451556939e-02
   2.7500000000000002e-01   1.0287948418840731e-02
   2.7400000000000002e-01   1.0036371292725832e-02
   2.7300000000000002e-01   9.7896627094904431e-03
   2.7200000000000002e-01   9.5477621577590988e-03
   2.7100000000000002e-01   9.3106090070267378e-03
   2.7000000000000002e-01   9.0781425356294410e-03
   2.6900000000000002e-01   8.8503019581505082e-03
   2.6800000000000002e-01   8.6270264522607665e-03
   2.6700000000000002e-01   8.4082551849764542e-03
   2.6600000000000001e-01   8.1939273383202504e-03
   2.6500000000000001e-01   7.9839821344043216e-03
   2.6400000000000001e-01   7.7783588598978604e-03
   2.6300000000000001e-01   7.5769968898993234e-03
   2.6200000000000001e-01   7.3798357111924950e-03
   2.6100000000000001e-01   7.1868149448937046e-03
   2.6000000000000001e-01   6.9978743684879774e-03
   2.5900000000000001e-01   6.8129539372361325e-03
   2.5800000000000001e-01   6.6319938049739235e-03
   2.5700000000000001e-01   6.4549343442938945e-03
   2.5600000000000001e-01   6.2817161661037346e-03
   2.5500000000000000e-01   6.1122801385693482e-03
   2.5400000000000000e-01   5.9465674054506312e-03
   2.5300000000000000e-01   5.7845194038164127e-03
   2.5200000000000000e-01   5.6260778811514367e-03
   2.5100000000000000e-01   5.4711849118673772e-03
   2.5000000000000000e-01   5.3197829131947927e-03
   2.4900000000000000e-01   5.1718146605053139e-03
   2.4800000000000000e-01   5.0272233020061119e-03
   2.4700000000000000e-01   4.8859523728885801e-03
   2.4600000000000000e-01   4.7479458088641735e-03
   2.4500000000000000e-01   4.6131479591500213e-03
   2.4399999999999999e-01   4.4815035988714502e-03
   2.4299999999999999e-01   4.3529579409156138e-03
   2.4199999999999999e-01   4.2274566472351172e-03
   2.4099999999999999e-01   4.1049458396038574e-03
   2.3999999999999999e-01   3.9853721098277450e-03
   2.3900000000000002e-01   3.8686825294496074e-03
   2.3800000000000002e-01   3.7548246589238499e-03
   2.3700000000000002e-01   3.6437465562759730e-03
   2.3600000000000002e-01   3.5353967852775892e-03
   2.3500000000000001e-01   3.4297244231156210e-03
   2.3400000000000001e-01   3.3266790675843261e-03
   2.3300000000000001e-01   3.2262108438165793e-03
   2.3200000000000001e-01   3.1282704105326520e-03
   2.3100000000000001e-01   3.0328089658564483e-03
   2.3000000000000001e-01   2.9397782526758842e-03
   2.2900000000000001e-01   2.8491305635729436e-03
   2.2800000000000001e-01   2.7608187453389554e-03
   2.2700000000000001e-01   2.6747962030682082e-03
   2.2600000000000001e-01   2.5910169038527719e-03
   2.2500000000000001e-01   2.5094353800834135e-03
   2.2400000000000000e-01   2.4300067323754782e-03
   2.2300000000000000e-01   2.3526866321070816e-03
   2.2200000000000000e-01   2.2774313236093580e-03
   2.2100000000000000e-01   2.2041976260021023e-03
   2.2000000000000000e-01   2.1329429346714779e-03
   2.1900000000000000e-01   2.0636252224413010e-03
   2.1800000000000000e-01   1.9962030403988251e-03
   2.1700000000000000e-01   1.9306355184187662e-03
   2.1600000000000000e-01   1.8668823653733568e-03
   2.1500000000000000e-01   1.8049038690659547e-03
   2.1400000000000000e-01   1.7446608958606724e-03
   2.1299999999999999e-01   1.6861148900475520e-03
   2.1199999999999999e-01   1.6292278729339582e-03
   2.1099999999999999e-01   1.5739624416890585e-03
   2.0999999999999999e-01   1.5202817679276226e-03
   2.0899999999999999e-01   1.4681495960586766e-03
   2.0800000000000002e-01   1.4175302414103363e-03
   2.0700000000000002e-01   1.3683885881199398e-03
   2.0600000000000002e-01   1.3206900868110161e-03
   2.0500000000000002e-01   1.2744007520775202e-03
   2.0400000000000001e-01   1.2294871597513524e-03
   2.0300000000000001e-01   1.1859164439933512e-03
   2.0200000000000001e-01   1.1436562941946615e-03
   2.0100000000000001e-01   1.1026749517057954e-03
   2.0000000000000001e-01   1.0629412063969390e-03
   1.9900000000000001e-01   1.0244243930563890e-03
   1.9800000000000001e-01   9.8709438764554847e-04
   1.9700000000000001e-01   9.5092160338983156e-04
   1.9600000000000001e-01   9.1587698674788776e-04
   1.9500000000000001e-01   8.8193201323760739e-04
   1.9400000000000001e-01   8.4905868313844834e-04
   1.9300000000000000e-01   8.1722951708229630e-04
   1.9200000000000000e-01   7.8641755150887782e-04
   1.9100000000000000e-01   7.5659633404301374e-04
   1.9000000000000000e-01   7.2773991874508503e-04
   1.8900000000000000e-01   6.9982286128444926e-04
   1.8800000000000000e-01   6.7282021400227876e-04
   1.8700000000000000e-01   6.4670752091533501e-04
   1.8600000000000000e-01   6.2146081261804653e-04
   1.8500000000000000e-01   5.9705660112108205e-04
   1.8400000000000000e-01   5.7347187461931348e-04
   1.8300000000000000e-01   5.5068409219716230e-04
   1.8200000000000000e-01   5.2867117846866485e-04
   1.8099999999999999e-01   5.0741151817113028e-04
   1.7999999999999999e-01   4.8688395069840240e-04
   1.7899999999999999e-01   4.6706776460392341e-04
   1.7799999999999999e-01   4.4794269204362358e-04
   1.7699999999999999e-01   4.2948890319194355e-04
   1.7599999999999999e-01   4.1168700062876873e-04
   1.7500000000000002e-01   3.9451801368262096e-04
   1.7400000000000002e-01   3.7796339276874313e-04
   1.7300000000000001e-01   3.6200500367211674e-04
   1.7200000000000001e-01   3.4662512186001138e-04
   1.7100000000000001e-01   3.3180642672792082e-04
   1.7000000000000001e-01   3.1753199587258862e-04
   1.6900000000000001e-01   3.0378529934060872e-04
   1.6800000000000001e-01   2.9055019386547976e-04
   1.6700000000000001e-01   2.7781091711487349e-04
   1.6600000000000001e-01   2.6555208193479451e-04
   1.6500000000000001e-01   2.5375867059618251e-04
   1.6400000000000001e-01   2.4241602903840587e-04
   1.6300000000000001e-01   2.3150986114406358e-04
   1.6200000000000001e-01   2.2102622299180474e-04
   1.6100000000000000e-01   2.1095151716421512e-04
   1.6000000000000000e-01   2.0127248703083467e-04
   1.5900000000000000e-01   1.9197621107580609e-04
   1.5800000000000000e-01   1.8305009724217669e-04
   1.5700000000000000e-01   1.7448187728308362e-04
   1.5600000000000000e-01   1.6625960116045668e-04
   1.5500000000000000e-01   1.5837163145415722e-04
   1.5400000000000000e-01   1.5080663780242531e-04
   1.5300000000000000e-01   1.4355359138473744e-04
   1.5200000000000000e-01   1.3660175941265784e-04
   1.5100000000000000e-01   1.2994069968041977e-04
   1.4999999999999999e-01   1.2356025513371449e-04
   1.4899999999999999e-01   1.1745054848333325e-04
   1.4799999999999999e-01   1.1160197685478046e-04
   1.4699999999999999e-01   1.0600520647674472e-04
   1.4599999999999999e-01   1.0065116741486690e-04
   1.4499999999999999e-01   9.5531048339259073e-05
   1.4400000000000002e-01   9.0636291353085596e-05
   1.4300000000000002e-01   8.5958586843792872e-05
   1.4200000000000002e-01   8.1489868399398091e-05
   1.4100000000000001e-01   7.7222307761193321e-05
   1.4000000000000001e-01   7.3148309828185987e-05
   1.3900000000000001e-01   6.9260507712609609e-05
   1.3800000000000001e-01   6.5551757842063907e-05
   1.3700000000000001e-01   6.2015135115611741e-05
   1.3600000000000001e-01   5.8643928106505427e-05
   1.3500000000000001e-01   5.5431634327085533e-05
   1.3400000000000001e-01   5.2371955537866555e-05
   1.3300000000000001e-01   4.9458793114132149e-05
   1.3200000000000001e-01   4.6686243467375377e-05
   1.3100000000000001e-01   4.4048593523360324e-05
   1.3000000000000000e-01   4.1540316249033538e-05
   1.2900000000000000e-01   3.9156066247159060e-05
   1.2800000000000000e-01   3.6890675396694661e-05
   1.2700000000000000e-01   3.4739148559115307e-05
   1.2600000000000000e-01   3.2696659333142364e-05
   1.2500000000000000e-01   3.0758545876530263e-05
   1.2400000000000000e-01   2.8920306778479343e-05
   1.2300000000000000e-01   2.7177596998440023e-05
   1.2200000000000000e-01   2.5526223855765195e-05
   1.2100000000000000e-01   2.3962143083977594e-05
   1.2000000000000000e-01   2.2481454944989210e-05
   1.1900000000000001e-01   2.1080400393502785e-05
   1.1800000000000001e-01   1.9755357315576205e-05
   1.1700000000000001e-01   1.8502836816924884e-05
   1.1600000000000001e-01   1.7319479571842322e-05
   1.1500000000000000e-01   1.6202052239844278e-05
   1.1400000000000000e-01   1.5147443931828874e-05
   1.1300000000000000e-01   1.4152662744848499e-05
   1.1200000000000000e-01   1.3214832349062178e-05
   1.1100000000000000e-01   1.2331188645742230e-05
   1.1000000000000000e-01   1.1499076476129133e-05
   1.0900000000000000e-01   1.0715946393347053e-05
   1.0800000000000000e-01   9.9793514947155160e-06
   1.0700000000000000e-01   9.2869443102383542e-06
   1.0600000000000000e-01   8.6364737579280870e-06
   1.0500000000000000e-01   8.0257821484241987e-06
   1.0400000000000001e-01   7.4528022622200041e-06
   1.0300000000000001e-01   6.9155544684118553e-06
   1.0200000000000001e-01   6.4121439109499079e-06
   1.0100000000000001e-01   5.9407577641668041e-06
   1.0000000000000001e-01   5.4996625193926008e-06
   9.9000000000000005e-02   5.0872013523939330e-06
   9.8000000000000004e-02   4.7017915389968579e-06
   9.7000000000000003e-02   4.3419219226681349e-06
   9.6000000000000002e-02   4.0061504509303347e-06
   9.5000000000000001e-02   3.6931017515229314e-06
   9.4000000000000000e-02   3.4014647745106430e-06
   9.2999999999999999e-02   3.1299904872383877e-06
   9.1999999999999998e-02   2.8774896301264619e-06
   9.0999999999999998e-02   2.6428304995551599e-06
   8.9999999999999997e-02   2.4249368293371987e-06
   8.8999999999999996e-02   2.2227856832923720e-06
   8.7999999999999995e-02   2.0354054239835051e-06
   8.7000000000000008e-02   1.8618737278597308e-06
   8.6000000000000007e-02   1.7013156488054904e-06
   8.5000000000000006e-02   1.5529017438620230e-06
   8.4000000000000005e-02   1.4158462373625724e-06
   8.3000000000000004e-02   1.2894052372480758e-06
   8.2000000000000003e-02   1.1728750153316980e-06
   8.1000000000000003e-02   1.0655903168732550e-06
   8.0000000000000002e-02   9.6692273721110666e-07
   7.9000000000000001e-02   8.7627913036847360e-07
   7.8000000000000000e-02   7.9310007405908323e-07
   7.6999999999999999e-02   7.1685838709534266e-07
   7.5999999999999998e-02   6.4705767277573045e-07
   7.4999999999999997e-02   5.8323093177214957e-07
   7.3999999999999996e-02   5.2493919877605322e-07
   7.2999999999999995e-02   4.7177023132505269e-07
   7.2000000000000008e-02   4.2333724592502620e-07
   7.1000000000000008e-02   3.7927768525847227e-07
   7.0000000000000007e-02   3.3925203024587347e-07
   6.9000000000000006e-02   3.0294265607189175e-07
   6.8000000000000005e-02   2.7005272129621005e-07
   6.7000000000000004e-02   2.4030509826467039e-07
   6.6000000000000003e-02   2.1344134526479763e-07
   6.5000000000000002e-02   1.8922070355031906e-07
   6.4000000000000001e-02   1.6741915143114738e-07
   6.3000000000000000e-02   1.4782847124195087e-07
   6.2000000000000000e-02   1.3025537204391924e-07
   6.0999999999999999e-02   1.1452063919392685e-07
   5.9999999999999998e-02   1.0045831588811893e-07
   5.9000000000000004e-02   8.7914930224641807e-08
   5.8000000000000003e-02   7.6748742916521451e-08
   5.7000000000000002e-02   6.6829043632310459e-08
   5.6000000000000001e-02   5.8035465988481860e-08
   5.5000000000000000e-02   5.0257345618476279e-08
   5.3999999999999999e-02   4.3393102666655636e-08
   5.2999999999999999e-02   3.7349656034635359e-08
   5.2000000000000005e-02   3.2041868713861277e-08
   5.1000000000000004e-02   2.7392016210825432e-08
   5.0000000000000003e-02   2.3329282505812898e-08
   4.9000000000000002e-02   1.9789275329529232e-08
   4.8000000000000001e-02   1.6713574968463263e-08
   4.7000000000000000e-02   1.4049291063855662e-08
   4.5999999999999999e-02   1.1748645611930897e-08
   4.4999999999999998e-02   9.7685759481436207e-09
   4.3999999999999997e-02   8.0703510541013657e-09
   4.3000000000000003e-02   6.6192120673491672e-09
   4.2000000000000003e-02   5.3840296665441656e-09
   4.1000000000000002e-02   4.3369774438417608e-09
   4.0000000000000001e-02   3.4532334769465933e-09
   3.9000000000000000e-02   2.7106958899736355e-09
   3.7999999999999999e-02   2.0897301666877866e-09
   3.6999999999999998e-02   1.5729346714010717e-09
   3.6000000000000004e-02   1.1449314829548030e-09
   3.5000000000000003e-02   7.9218942516945390e-10
   3.4000000000000002e-02   5.0285597907873125e-10
   3.3000000000000002e-02   2.6662227980978059e-10
   3.2000000000000001e-02   7.4600103872057844e-11
   3.1000000000000000e-02   8.0797701862422855e-11
   2.9999999999999999e-02   2.0595813943202756e-10
   2.9000000000000001e-02   3.0618951818439655e-10
   2.8000000000000001e-02   3.8582959049904275e-10
   2.7000000000000000e-02   4.4839021384746047e-10
   2.6000000000000002e-02   4.9669024448917298e-10
   2.5000000000000001e-02   5.3302806612975928e-10
   2.4000000000000000e-02   5.5933468967594990e-10
   2.3000000000000000e-02   5.7733517966340742e-10
   2.1999999999999999e-02   5.8867966057363219e-10
   2.1000000000000001e-02   5.9503757476875307e-10
   2.0000000000000000e-02   5.9812421682181593e-10
   1.9000000000000000e-02   5.9964844201232381e-10
   1.8000000000000002e-02   6.0118110489781884e-10
   1.7000000000000001e-02   6.0395111134425861e-10
   1.6000000000000000e-02   6.0860438910737003e-10
   1.4999999999999999e-02   6.1498628411982281e-10
   1.4000000000000000e-02   6.2202887285423003e-10
   1.3000000000000001e-02   6.2784810683780279e-10
   1.2000000000000000e-02   6.3013816387069710e-10
   1.0999999999999999e-02   6.2688609858696509e-10
   1.0000000000000000e-02   6.1736038503568125e-10
   9.0000000000000011e-03   6.0312654870386950e-10
   8.0000000000000002e-03   5.8860905038926603e-10
   7.0000000000000001e-03   5.8049509643609554e-10
   6.0000000000000001e-03   5.8509241895876585e-10
   5.0000000000000001e-03   6.0299254478479725e-10
   4.0000000000000001e-03   6.2134131173507967e-10
   3.0000000000000001e-03   6.0669647083955169e-10
   2.0000000000000000e-03   5.0699577869295354e-10
   1.0000000000000000e-03   2.8188373857318538e-10
  -0.0000000000000000e+00   0.0000000000000000e+00


==> E_Diff_vRasymp_N540.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   9.9900000000000000e-01   8.6472376535012796e-01
   9.9800000000000000e-01   8.0912104094580439e-01
   9.9700000000000000e-01   7.6674814262295810e-01
   9.9600000000000000e-01   7.3127023482900899e-01
   9.9500000000000000e-01   7.0022739357148567e-01
   9.9399999999999999e-01   6.7235495536583523e-01
   9.9299999999999999e-01   6.4689984453117044e-01
   9.9199999999999999e-01   6.2337021170807683e-01
   9.9099999999999999e-01   6.0142359471858220e-01
   9.8999999999999999e-01   5.8081004652644030e-01
   9.8899999999999999e-01   5.6134041943369839e-01
   9.8799999999999999e-01   5.4286740618710938e-01
   9.8699999999999999e-01   5.2527357398645858e-01
   9.8599999999999999e-01   5.0846347424629856e-01
   9.8499999999999999e-01   4.9235824889881474e-01
   9.8399999999999999e-01   4.7689183013561109e-01
   9.8299999999999998e-01   4.6200819303865226e-01
   9.8199999999999998e-01   4.4765932483583415e-01
   9.8099999999999998e-01   4.3380369456568002e-01
   9.7999999999999998e-01   4.2040508008026611e-01
   9.7899999999999998e-01   4.0743165530583203e-01
   9.7799999999999998e-01   3.9485527040741863e-01
   9.7699999999999998e-01   3.8265087719459157e-01
   9.7599999999999998e-01   3.7079606543612442e-01
   9.7499999999999998e-01   3.5927068495529380e-01
   9.7399999999999998e-01   3.4805653484554233e-01
   9.7299999999999998e-01   3.3713710576522915e-01
   9.7199999999999998e-01   3.2649736461775669e-01
   9.7099999999999997e-01   3.1612357338187613e-01
   9.6999999999999997e-01   3.0600313568536897e-01
   9.6899999999999997e-01   2.9612446609036924e-01
   9.6799999999999997e-01   2.8647687810379674e-01
   9.6699999999999997e-01   2.7705048772876895e-01
   9.6599999999999997e-01   2.6783612999415385e-01
   9.6499999999999997e-01   2.5882528638507873e-01
   9.6399999999999997e-01   2.5001002147941154e-01
   9.6299999999999997e-01   2.4138292739850231e-01
   9.6199999999999997e-01   2.3293707492290627e-01
   9.6099999999999997e-01   2.2466597031845936e-01
   9.5999999999999996e-01   2.1656351707595978e-01
   9.5899999999999996e-01   2.0862398189589082e-01
   9.5799999999999996e-01   2.0084196435479984e-01
   9.5699999999999996e-01   1.9321236977625522e-01
   9.5599999999999996e-01   1.8573038490088345e-01
   9.5499999999999996e-01   1.7839145600930995e-01
   9.5399999999999996e-01   1.7119126920141614e-01
   9.5299999999999996e-01   1.6412573257685970e-01
   9.5199999999999996e-01   1.5719096009675471e-01
   9.5099999999999996e-01   1.5038325693598886e-01
   9.4999999999999996e-01   1.4369910616067905e-01
   9.4899999999999995e-01   1.3713515658658126e-01
   9.4799999999999995e-01   1.3068821169250100e-01
   9.4699999999999995e-01   1.2435521947840045e-01
   9.4599999999999995e-01   1.1813326317117878e-01
   9.4499999999999995e-01   1.1201955269283637e-01
   9.4399999999999995e-01   1.0601141681560378e-01
   9.4299999999999995e-01   1.0010629593733400e-01
   9.4199999999999995e-01   9.4301735418017563e-02
   9.4099999999999995e-01   8.8595379424791676e-02
   9.3999999999999995e-01   8.2984965238626751e-02
   9.3900000000000006e-01   7.7468317980833978e-02
   9.3799999999999994e-01   7.2043345721994667e-02
   9.3700000000000006e-01   6.6708034939832017e-02
   9.3599999999999994e-01   6.1460446295839577e-02
   9.3500000000000005e-01   5.6298710703704069e-02
   9.3399999999999994e-01   5.1221025665041386e-02
   9.3300000000000005e-01   4.6225651850527516e-02
   9.3199999999999994e-01   4.1310909906451143e-02
   9.3100000000000005e-01   3.6475177468748066e-02
   9.2999999999999994e-01   3.1716886368130415e-02
   9.2900000000000005e-01   2.7034520011545604e-02
   9.2799999999999994e-01   2.2426610926420509e-02
   9.2700000000000005e-01   1.7891738455468209e-02
   9.2600000000000005e-01   1.3428526590814283e-02
   9.2500000000000004e-01   9.0356419372770169e-03
   9.2400000000000004e-01   4.7117917954048183e-03
   9.2300000000000004e-01   4.5572235573698716e-04
   9.2200000000000004e-01   3.7337830035153452e-03
   9.2100000000000004e-01   7.8579053226361939e-03
   9.2000000000000004e-01   1.1917791576930847e-02
   9.1900000000000004e-01   1.5914556109771771e-02
   9.1800000000000004e-01   1.9849281987698308e-02
   9.1700000000000004e-01   2.3723022282757578e-02
   9.1600000000000004e-01   2.7536801286807355e-02
   9.1500000000000004e-01   3.1291615662212502e-02
   9.1400000000000003e-01   3.4988435532968154e-02
   9.1300000000000003e-01   3.8628205519980696e-02
   9.1200000000000003e-01   4.2211845724045904e-02
   9.1100000000000003e-01   4.5740252659680181e-02
   9.1000000000000003e-01   4.9214300142860212e-02
   9.0900000000000003e-01   5.2634840135372007e-02
   9.0800000000000003e-01   5.6002703548417410e-02
   9.0700000000000003e-01   5.9318701007850638e-02
   9.0600000000000003e-01   6.2583623583264192e-02
   9.0500000000000003e-01   6.5798243483034202e-02
   9.0400000000000003e-01   6.8963314717247703e-02
   9.0300000000000002e-01   7.2079573730330138e-02
   9.0200000000000002e-01   7.5147740005050867e-02
   9.0100000000000002e-01   7.8168516639508967e-02
   9.0000000000000002e-01   8.1142590898563016e-02
   8.9900000000000002e-01   8.4070634741075345e-02
   8.9800000000000002e-01   8.6953305324293018e-02
   8.9700000000000002e-01   8.9791245486559923e-02
   8.9600000000000002e-01   9.2585084209503288e-02
   8.9500000000000002e-01   9.5335437060746431e-02
   8.9400000000000002e-01   9.8042906618193815e-02
   8.9300000000000002e-01   1.0070808287676591e-01
   8.9200000000000002e-01   1.0333154363851893e-01
   8.9100000000000001e-01   1.0591385488696470e-01
   8.9000000000000001e-01   1.0845557114637394e-01
   8.8900000000000001e-01   1.1095723582679562e-01
   8.8800000000000001e-01   1.1341938155549980e-01
   8.8700000000000001e-01   1.1584253049548066e-01
   8.8600000000000001e-01   1.1822719465165510e-01
   8.8500000000000001e-01   1.2057387616534210e-01
   8.8400000000000001e-01   1.2288306759754364e-01
   8.8300000000000001e-01   1.2515525220158752e-01
   8.8200000000000001e-01   1.2739090418559051e-01
   8.8100000000000001e-01   1.2959048896524128e-01
   8.8000000000000000e-01   1.3175446340728136e-01
   8.7900000000000000e-01   1.3388327606419481e-01
   8.7800000000000000e-01   1.3597736740040145e-01
   8.7700000000000000e-01   1.3803717001040106e-01
   8.7600000000000000e-01   1.4006310882917927e-01
   8.7500000000000000e-01   1.4205560133524031e-01
   8.7400000000000000e-01   1.4401505774654577e-01
   8.7300000000000000e-01   1.4594188120972418e-01
   8.7200000000000000e-01   1.4783646798276684e-01
   8.7100000000000000e-01   1.4969920761153332e-01
   8.7000000000000000e-01   1.5153048310031081e-01
   8.6899999999999999e-01   1.5333067107666465e-01
   8.6799999999999999e-01   1.5510014195082222e-01
   8.6699999999999999e-01   1.5683926006982585e-01
   8.6599999999999999e-01   1.5854838386664016e-01
   8.6499999999999999e-01   1.6022786600442962e-01
   8.6399999999999999e-01   1.6187805351621298e-01
   8.6299999999999999e-01   1.6349928794005097e-01
   8.6199999999999999e-01   1.6509190544996177e-01
   8.6099999999999999e-01   1.6665623698272114e-01
   8.5999999999999999e-01   1.6819260836071193e-01
   8.5899999999999999e-01   1.6970134041097151e-01
   8.5799999999999998e-01   1.7118274908059372e-01
   8.5699999999999998e-01   1.7263714554858933e-01
   8.5599999999999998e-01   1.7406483633438663e-01
   8.5499999999999998e-01   1.7546612340305501e-01
   8.5399999999999998e-01   1.7684130426740396e-01
   8.5299999999999998e-01   1.7819067208704875e-01
   8.5199999999999998e-01   1.7951451576457034e-01
   8.5099999999999998e-01   1.8081312003886030e-01
   8.4999999999999998e-01   1.8208676557577963e-01
   8.4899999999999998e-01   1.8333572905618323e-01
   8.4799999999999998e-01   1.8456028326144169e-01
   8.4699999999999998e-01   1.8576069715654242e-01
   8.4599999999999997e-01   1.8693723597082701e-01
   8.4499999999999997e-01   1.8809016127651512e-01
   8.4399999999999997e-01   1.8921973106495726e-01
   8.4299999999999997e-01   1.9032619982089249e-01
   8.4199999999999997e-01   1.9140981859458761e-01
   8.4099999999999997e-01   1.9247083507203100e-01
   8.3999999999999997e-01   1.9350949364325865e-01
   8.3899999999999997e-01   1.9452603546878033e-01
   8.3799999999999997e-01   1.9552069854430654e-01
   8.3699999999999997e-01   1.9649371776369162e-01
   8.3599999999999997e-01   1.9744532498026524e-01
   8.3499999999999996e-01   1.9837574906651256e-01
   8.3399999999999996e-01   1.9928521597226112e-01
   8.3299999999999996e-01   2.0017394878129635e-01
   8.3199999999999996e-01   2.0104216776656769e-01
   8.3099999999999996e-01   2.0189009044397621e-01
   8.2999999999999996e-01   2.0271793162478158e-01
   8.2899999999999996e-01   2.0352590346670385e-01
   8.2799999999999996e-01   2.0431421552374096e-01
   8.2699999999999996e-01   2.0508307479474652e-01
   8.2599999999999996e-01   2.0583268577079394e-01
   8.2499999999999996e-01   2.0656325048139990e-01
   8.2400000000000007e-01   2.0727496853958782e-01
   8.2299999999999995e-01   2.0796803718587631e-01
   8.2200000000000006e-01   2.0864265133120097e-01
   8.2099999999999995e-01   2.0929900359880915e-01
   8.2000000000000006e-01   2.0993728436513770e-01
   8.1899999999999995e-01   2.1055768179975165e-01
   8.1800000000000006e-01   2.1116038190429709e-01
   8.1699999999999995e-01   2.1174556855060067e-01
   8.1600000000000006e-01   2.1231342351781612e-01
   8.1499999999999995e-01   2.1286412652875208e-01
   8.1400000000000006e-01   2.1339785528535060e-01
   8.1299999999999994e-01   2.1391478550336873e-01
   8.1200000000000006e-01   2.1441509094622391e-01
   8.1099999999999994e-01   2.1489894345813543e-01
   8.1000000000000005e-01   2.1536651299645970e-01
   8.0899999999999994e-01   2.1581796766335648e-01
   8.0800000000000005e-01   2.1625347373671100e-01
   8.0699999999999994e-01   2.1667319570037469e-01
   8.0600000000000005e-01   2.1707729627376193e-01
   8.0499999999999994e-01   2.1746593644078538e-01
   8.0400000000000005e-01   2.1783927547815329e-01
   8.0299999999999994e-01   2.1819747098307096e-01
   8.0200000000000005e-01   2.1854067890032502e-01
   8.0099999999999993e-01   2.1886905354881470e-01
   8.0000000000000004e-01   2.1918274764748058e-01
   7.9899999999999993e-01   2.1948191234072678e-01
   7.9800000000000004e-01   2.1976669722326991e-01
   7.9699999999999993e-01   2.2003725036448940e-01
   7.9600000000000004e-01   2.2029371833225841e-01
   7.9499999999999993e-01   2.2053624621628964e-01
   7.9400000000000004e-01   2.2076497765098946e-01
   7.9299999999999993e-01   2.2098005483784910e-01
   7.9200000000000004e-01   2.2118161856736829e-01
   7.9100000000000004e-01   2.2136980824056440e-01
   7.9000000000000004e-01   2.2154476188999683e-01
   7.8900000000000003e-01   2.2170661620041399e-01
   7.8800000000000003e-01   2.2185550652895625e-01
   7.8700000000000003e-01   2.2199156692498057e-01
   7.8600000000000003e-01   2.2211493014946959e-01
   7.8500000000000003e-01   2.2222572769407734e-01
   7.8400000000000003e-01   2.2232408979978779e-01
   7.8300000000000003e-01   2.2241014547521210e-01
   7.8200000000000003e-01   2.2248402251454458e-01
   7.8100000000000003e-01   2.2254584751515050e-01
   7.8000000000000003e-01   2.2259574589482511e-01
   7.7900000000000003e-01   2.2263384190871838e-01
   7.7800000000000002e-01   2.2266025866596162e-01
   7.7700000000000002e-01   2.2267511814592078e-01
   7.7600000000000002e-01   2.2267854121422603e-01
   7.7500000000000002e-01   2.2267064763841216e-01
   7.7400000000000002e-01   2.2265155610333420e-01
   7.7300000000000002e-01   2.2262138422626876e-01
   7.7200000000000002e-01   2.2258024857173031e-01
   7.7100000000000002e-01   2.2252826466603426e-01
   7.7000000000000002e-01   2.2246554701156085e-01
   7.6900000000000002e-01   2.2239220910079993e-01
   7.6800000000000002e-01   2.2230836343010263e-01
   7.6700000000000002e-01   2.2221412151320874e-01
   7.6600000000000001e-01   2.2210959389452212e-01
   7.6500000000000001e-01   2.2199489016214224e-01
   7.6400000000000001e-01   2.2187011896066955e-01
   7.6300000000000001e-01   2.2173538800378267e-01
   7.6200000000000001e-01   2.2159080408660126e-01
   7.6100000000000001e-01   2.2143647309780201e-01
   7.6000000000000001e-01   2.2127250003155496e-01
   7.5900000000000001e-01   2.2109898899923874e-01
   7.5800000000000001e-01   2.2091604324094360e-01
   7.5700000000000001e-01   2.2072376513678504e-01
   7.5600000000000001e-01   2.2052225621802846e-01
   7.5500000000000000e-01   2.2031161717799086e-01
   7.5400000000000000e-01   2.2009194788280517e-01
   7.5300000000000000e-01   2.1986334738195668e-01
   7.5200000000000000e-01   2.1962591391866826e-01
   7.5100000000000000e-01   2.1937974494009205e-01
   7.5000000000000000e-01   2.1912493710734426e-01
   7.4900000000000000e-01   2.1886158630535735e-01
   7.4800000000000000e-01   2.1858978765257930e-01
   7.4700000000000000e-01   2.1830963551052252e-01
   7.4600000000000000e-01   2.1802122349309605e-01
   7.4500000000000000e-01   2.1772464447587914e-01
   7.4399999999999999e-01   2.1741999060514527e-01
   7.4299999999999999e-01   2.1710735330681619e-01
   7.4199999999999999e-01   2.1678682329521015e-01
   7.4099999999999999e-01   2.1645849058168887e-01
   7.3999999999999999e-01   2.1612244448314399e-01
   7.3899999999999999e-01   2.1577877363033915e-01
   7.3799999999999999e-01   2.1542756597615731e-01
   7.3699999999999999e-01   2.1506890880366192e-01
   7.3599999999999999e-01   2.1470288873405718e-01
   7.3499999999999999e-01   2.1432959173454824e-01
   7.3399999999999999e-01   2.1394910312599369e-01
   7.3299999999999998e-01   2.1356150759054637e-01
   7.3199999999999998e-01   2.1316688917907345e-01
   7.3099999999999998e-01   2.1276533131853914e-01
   7.2999999999999998e-01   2.1235691681920521e-01
   7.2899999999999998e-01   2.1194172788177101e-01
   7.2799999999999998e-01   2.1151984610436325e-01
   7.2699999999999998e-01   2.1109135248945465e-01
   7.2599999999999998e-01   2.1065632745063789e-01
   7.2499999999999998e-01   2.1021485081931379e-01
   7.2399999999999998e-01   2.0976700185128538e-01
   7.2299999999999998e-01   2.0931285923322696e-01
   7.2199999999999998e-01   2.0885250108907027e-01
   7.2099999999999997e-01   2.0838600498628668e-01
   7.1999999999999997e-01   2.0791344794208277e-01
   7.1899999999999997e-01   2.0743490642948625e-01
   7.1799999999999997e-01   2.0695045638336129e-01
   7.1699999999999997e-01   2.0646017320628407e-01
   7.1599999999999997e-01   2.0596413177440809e-01
   7.1499999999999997e-01   2.0546240644316938e-01
   7.1399999999999997e-01   2.0495507105293909e-01
   7.1299999999999997e-01   2.0444219893459392e-01
   7.1199999999999997e-01   2.0392386291497600e-01
   7.1100000000000008e-01   2.0340013532229784e-01
   7.0999999999999996e-01   2.0287108799147702e-01
   7.0900000000000007e-01   2.0233679226933687e-01
   7.0799999999999996e-01   2.0179731901979525e-01
   7.0700000000000007e-01   2.0125273862892445e-01
   7.0599999999999996e-01   2.0070312100996568e-01
   7.0500000000000007e-01   2.0014853560826840e-01
   7.0399999999999996e-01   1.9958905140613203e-01
   7.0300000000000007e-01   1.9902473692760236e-01
   7.0199999999999996e-01   1.9845566024319083e-01
   7.0100000000000007e-01   1.9788188897450798e-01
   6.9999999999999996e-01   1.9730349029885397e-01
   6.9900000000000007e-01   1.9672053095371922e-01
   6.9799999999999995e-01   1.9613307724122664e-01
   6.9700000000000006e-01   1.9554119503252165e-01
   6.9599999999999995e-01   1.9494494977207344e-01
   6.9500000000000006e-01   1.9434440648191686e-01
   6.9399999999999995e-01   1.9373962976587489e-01
   6.9300000000000006e-01   1.9313068381362530e-01
   6.9199999999999995e-01   1.9251763240483988e-01
   6.9100000000000006e-01   1.9190053891311698e-01
   6.8999999999999995e-01   1.9127946630996928e-01
   6.8900000000000006e-01   1.9065447716870088e-01
   6.8799999999999994e-01   1.9002563366823355e-01
   6.8700000000000006e-01   1.8939299759689687e-01
   6.8599999999999994e-01   1.8875663035611456e-01
   6.8500000000000005e-01   1.8811659296409866e-01
   6.8399999999999994e-01   1.8747294605943732e-01
   6.8300000000000005e-01   1.8682574990466372e-01
   6.8199999999999994e-01   1.8617506438973930e-01
   6.8100000000000005e-01   1.8552094903553873e-01
   6.7999999999999994e-01   1.8486346299720013e-01
   6.7900000000000005e-01   1.8420266506751437e-01
   6.7799999999999994e-01   1.8353861368020108e-01
   6.7700000000000005e-01   1.8287136691316896e-01
   6.7599999999999993e-01   1.8220098249169991e-01
   6.7500000000000004e-01   1.8152751779161802e-01
   6.7399999999999993e-01   1.8085102984238022e-01
   6.7300000000000004e-01   1.8017157533014205e-01
   6.7199999999999993e-01   1.7948921060075085e-01
   6.7100000000000004e-01   1.7880399166274086e-01
   6.6999999999999993e-01   1.7811597419021563e-01
   6.6900000000000004e-01   1.7742521352575191e-01
   6.6799999999999993e-01   1.7673176468320784e-01
   6.6700000000000004e-01   1.7603568235052713e-01
   6.6599999999999993e-01   1.7533702089246339e-01
   6.6500000000000004e-01   1.7463583435330099e-01
   6.6399999999999992e-01   1.7393217645948322e-01
   6.6300000000000003e-01   1.7322610062225841e-01
   6.6199999999999992e-01   1.7251765994023827e-01
   6.6100000000000003e-01   1.7180690720191882e-01
   6.5999999999999992e-01   1.7109389488820814e-01
   6.5900000000000003e-01   1.7037867517483440e-01
   6.5799999999999992e-01   1.6966129993480017e-01
   6.5700000000000003e-01   1.6894182074071828e-01
   6.5599999999999992e-01   1.6822028886716933e-01
   6.5500000000000003e-01   1.6749675529299801e-01
   6.5399999999999991e-01   1.6677127070355491e-01
   6.5300000000000002e-01   1.6604388549291693e-01
   6.5199999999999991e-01   1.6531464976608112e-01
   6.5100000000000002e-01   1.6458361334110716e-01
   6.4999999999999991e-01   1.6385082575120768e-01
   6.4900000000000002e-01   1.6311633624684529e-01
   6.4800000000000002e-01   1.6238019379774582e-01
   6.4700000000000002e-01   1.6164244709490228e-01
   6.4600000000000002e-01   1.6090314455254395e-01
   6.4500000000000002e-01   1.6016233431006222e-01
   6.4400000000000002e-01   1.5942006423389343e-01
   6.4300000000000002e-01   1.5867638191939770e-01
   6.4200000000000002e-01   1.5793133469265275e-01
   6.4100000000000001e-01   1.5718496961226225e-01
   6.4000000000000001e-01   1.5643733347112243e-01
   6.3900000000000001e-01   1.5568847279811759e-01
   6.3800000000000001e-01   1.5493843385981076e-01
   6.3700000000000001e-01   1.5418726266212524e-01
   6.3600000000000001e-01   1.5343500495193418e-01
   6.3500000000000001e-01   1.5268170621866473e-01
   6.3400000000000001e-01   1.5192741169585910e-01
   6.3300000000000001e-01   1.5117216636268127e-01
   6.3200000000000001e-01   1.5041601494543078e-01
   6.3100000000000001e-01   1.4965900191898407e-01
   6.3000000000000000e-01   1.4890117150822668e-01
   6.2900000000000000e-01   1.4814256768946454e-01
   6.2800000000000000e-01   1.4738323419176469e-01
   6.2700000000000000e-01   1.4662321449831106e-01
   6.2600000000000000e-01   1.4586255184769303e-01
   6.2500000000000000e-01   1.4510128923518439e-01
   6.2400000000000000e-01   1.4433946941399256e-01
   6.2300000000000000e-01   1.4357713489644475e-01
   6.2200000000000000e-01   1.4281432795519544e-01
   6.2100000000000000e-01   1.4205109062436994e-01
   6.2000000000000000e-01   1.4128746470067810e-01
   6.1899999999999999e-01   1.4052349174450462e-01
   6.1799999999999999e-01   1.3975921308098904e-01
   6.1699999999999999e-01   1.3899466980102826e-01
   6.1599999999999999e-01   1.3822990276230462e-01
   6.1499999999999999e-01   1.3746495259024005e-01
   6.1399999999999999e-01   1.3669985967895459e-01
   6.1299999999999999e-01   1.3593466419217992e-01
   6.1199999999999999e-01   1.3516940606413042e-01
   6.1099999999999999e-01   1.3440412500037291e-01
   6.0999999999999999e-01   1.3363886047865248e-01
   6.0899999999999999e-01   1.3287365174970489e-01
   6.0799999999999998e-01   1.3210853783799603e-01
   6.0699999999999998e-01   1.3134355754251525e-01
   6.0599999999999998e-01   1.3057874943742864e-01
   6.0499999999999998e-01   1.2981415187282153e-01
   6.0399999999999998e-01   1.2904980297533064e-01
   6.0299999999999998e-01   1.2828574064878118e-01
   6.0199999999999998e-01   1.2752200257478385e-01
   6.0099999999999998e-01   1.2675862621333156e-01
   5.9999999999999998e-01   1.2599564880331959e-01
   5.9899999999999998e-01   1.2523310736309834e-01
   5.9799999999999998e-01   1.2447103869093157e-01
   5.9699999999999998e-01   1.2370947936550070e-01
   5.9599999999999997e-01   1.2294846574632201e-01
   5.9499999999999997e-01   1.2218803397415590e-01
   5.9399999999999997e-01   1.2142821997141540e-01
   5.9299999999999997e-01   1.2066905944250772e-01
   5.9199999999999997e-01   1.1991058787416642e-01
   5.9099999999999997e-01   1.1915284053576425e-01
   5.8999999999999997e-01   1.1839585247960360e-01
   5.8899999999999997e-01   1.1763965854114078e-01
   5.8799999999999997e-01   1.1688429333924399e-01
   5.8699999999999997e-01   1.1612979127637502e-01
   5.8599999999999997e-01   1.1537618653876636e-01
   5.8499999999999996e-01   1.1462351309658581e-01
   5.8399999999999996e-01   1.1387180470404368e-01
   5.8299999999999996e-01   1.1312109489949695e-01
   5.8200000000000007e-01   1.1237141700552034e-01
   5.8099999999999996e-01   1.1162280412894865e-01
   5.8000000000000007e-01   1.1087528916091904e-01
   5.7899999999999996e-01   1.1012890477683923e-01
   5.7800000000000007e-01   1.0938368343637550e-01
   5.7699999999999996e-01   1.0863965738339854e-01
   5.7600000000000007e-01   1.0789685864590282e-01
   5.7499999999999996e-01   1.0715531903590314e-01
   5.7400000000000007e-01   1.0641507014930585e-01
   5.7299999999999995e-01   1.0567614336576514e-01
   5.7200000000000006e-01   1.0493856984849548e-01
   5.7099999999999995e-01   1.0420238054408348e-01
   5.7000000000000006e-01   1.0346760618225259e-01
   5.6899999999999995e-01   1.0273427727562323e-01
   5.6800000000000006e-01   1.0200242411944016e-01
   5.6699999999999995e-01   1.0127207679127870e-01
   5.6600000000000006e-01   1.0054326515072054e-01
   5.6499999999999995e-01   9.9816018839018472e-02
   5.6400000000000006e-01   9.9090367278733105e-02
   5.6299999999999994e-01   9.8366339673338965e-02
   5.6200000000000006e-01   9.7643965006826594e-02
   5.6099999999999994e-01   9.6923272043255793e-02
   5.6000000000000005e-01   9.6204289326316417e-02
   5.5899999999999994e-01   9.5487045178844765e-02
   5.5800000000000005e-01   9.4771567702323534e-02
   5.5699999999999994e-01   9.4057884776370670e-02
   5.5600000000000005e-01   9.3346024058196253e-02
   5.5499999999999994e-01   9.2636012982030502e-02
   5.5400000000000005e-01   9.1927878758558457e-02
   5.5299999999999994e-01   9.1221648374304243e-02
   5.5200000000000005e-01   9.0517348591015789e-02
   5.5099999999999993e-01   8.9815005945014681e-02
   5.5000000000000004e-01   8.9114646746539128e-02
   5.4899999999999993e-01   8.8416297079054518e-02
   5.4800000000000004e-01   8.7719982798559526e-02
   5.4699999999999993e-01   8.7025729532858032e-02
   5.4600000000000004e-01   8.6333562680821041e-02
   5.4499999999999993e-01   8.5643507411635067e-02
   5.4400000000000004e-01   8.4955588664018533e-02
   5.4299999999999993e-01   8.4269831145428853e-02
   5.4200000000000004e-01   8.3586259331258406e-02
   5.4099999999999993e-01   8.2904897463995209e-02
   5.4000000000000004e-01   8.2225769552391359e-02
   5.3899999999999992e-01   8.1548899370589290e-02
   5.3800000000000003e-01   8.0874310457256904e-02
   5.3699999999999992e-01   8.0202026114681191e-02
   5.3600000000000003e-01   7.9532069407878048e-02
   5.3499999999999992e-01   7.8864463163652143e-02
   5.3400000000000003e-01   7.8199229969673656e-02
   5.3299999999999992e-01   7.7536392173517710e-02
   5.3200000000000003e-01   7.6875971881711136e-02
   5.3099999999999992e-01   7.6217990958745485e-02
   5.3000000000000003e-01   7.5562471026087819e-02
   5.2899999999999991e-01   7.4909433461190611e-02
   5.2800000000000002e-01   7.4258899396463240e-02
   5.2699999999999991e-01   7.3610889718257910e-02
   5.2600000000000002e-01   7.2965425065826706e-02
   5.2499999999999991e-01   7.2322525830282203e-02
   5.2400000000000002e-01   7.1682212153540981e-02
   5.2299999999999991e-01   7.1044503927260028e-02
   5.2200000000000002e-01   7.0409420791759159e-02
   5.2099999999999991e-01   6.9776982134944321e-02
   5.2000000000000002e-01   6.9147207091228235e-02
   5.1900000000000002e-01   6.8520114540414179e-02
   5.1800000000000002e-01   6.7895723106617067e-02
   5.1700000000000002e-01   6.7274051157142800e-02
   5.1600000000000001e-01   6.6655116801380920e-02
   5.1500000000000001e-01   6.6038937889693505e-02
   5.1400000000000001e-01   6.5425532012285403e-02
   5.1300000000000001e-01   6.4814916498086017e-02
   5.1200000000000001e-01   6.4207108413629310e-02
   5.1100000000000001e-01   6.3602124561913831e-02
   5.1000000000000001e-01   6.2999981481288936e-02
   5.0900000000000001e-01   6.2400695444314369e-02
   5.0800000000000001e-01   6.1804282456639603e-02
   5.0700000000000001e-01   6.1210758255874298e-02
   5.0600000000000001e-01   6.0620138310460536e-02
   5.0500000000000000e-01   6.0032437818552831e-02
   5.0400000000000000e-01   5.9447671706893024e-02
   5.0300000000000000e-01   5.8865854629708503e-02
   5.0200000000000000e-01   5.8287000967584657e-02
   5.0100000000000000e-01   5.7711124826368643e-02
   5.0000000000000000e-01   5.7138240036071153e-02
   4.9900000000000000e-01   5.6568360149771069e-02
   4.9800000000000000e-01   5.6001498442533437e-02
   4.9700000000000000e-01   5.5437667910342547e-02
   4.9600000000000000e-01   5.4876881269023237e-02
   4.9500000000000000e-01   5.4319150953197060e-02
   4.9399999999999999e-01   5.3764489115234460e-02
   4.9299999999999999e-01   5.3212907624233363e-02
   4.9199999999999999e-01   5.2664418064989116e-02
   4.9099999999999999e-01   5.2119031737000387e-02
   4.8999999999999999e-01   5.1576759653477300e-02
   4.8899999999999999e-01   5.1037612540375754e-02
   4.8799999999999999e-01   5.0501600835431759e-02
   4.8699999999999999e-01   4.9968734687234395e-02
   4.8599999999999999e-01   4.9439023954298333e-02
   4.8499999999999999e-01   4.8912478204170107e-02
   4.8399999999999999e-01   4.8389106712550811e-02
   4.8299999999999998e-01   4.7868918462429022e-02
   4.8199999999999998e-01   4.7351922143258340e-02
   4.8099999999999998e-01   4.6838126150141157e-02
   4.7999999999999998e-01   4.6327538583038841e-02
   4.7900000000000004e-01   4.5820167246010568e-02
   4.7800000000000004e-01   4.5316019646484129e-02
   4.7700000000000004e-01   4.4815102994540057e-02
   4.7600000000000003e-01   4.4317424202235722e-02
   4.7500000000000003e-01   4.3822989882952079e-02
   4.7400000000000003e-01   4.3331806350778601e-02
   4.7300000000000003e-01   4.2843879619915093e-02
   4.7200000000000003e-01   4.2359215404116135e-02
   4.7100000000000003e-01   4.1877819116180603e-02
   4.7000000000000003e-01   4.1399695867439190e-02
   4.6900000000000003e-01   4.0924850467312313e-02
   4.6800000000000003e-01   4.0453287422891560e-02
   4.6700000000000003e-01   3.9985010938550003e-02
   4.6600000000000003e-01   3.9520024915604690e-02
   4.6500000000000002e-01   3.9058332952008445e-02
   4.6400000000000002e-01   3.8599938342078088e-02
   4.6300000000000002e-01   3.8144844076279272e-02
   4.6200000000000002e-01   3.7693052841039520e-02
   4.6100000000000002e-01   3.7244567018601016e-02
   4.6000000000000002e-01   3.6799388686928447e-02
   4.5900000000000002e-01   3.6357519619658607e-02
   4.5800000000000002e-01   3.5918961286089068e-02
   4.5700000000000002e-01   3.5483714851210824e-02
   4.5600000000000002e-01   3.5051781175806873e-02
   4.5500000000000002e-01   3.4623160816573462e-02
   4.5400000000000001e-01   3.4197854026307928e-02
   4.5300000000000001e-01   3.3775860754139631e-02
   4.5200000000000001e-01   3.3357180645809059e-02
   4.5100000000000001e-01   3.2941813044002677e-02
   4.5000000000000001e-01   3.2529756988739944e-02
   4.4900000000000001e-01   3.2121011217807860e-02
   4.4800000000000001e-01   3.1715574167250571e-02
   4.4700000000000001e-01   3.1313443971922705e-02
   4.4600000000000001e-01   3.0914618466074684e-02
   4.4500000000000001e-01   3.0519095184026179e-02
   4.4400000000000001e-01   3.0126871360862895e-02
   4.4300000000000000e-01   2.9737943933210831e-02
   4.4200000000000000e-01   2.9352309540065402e-02
   4.4100000000000000e-01   2.8969964523666514e-02
   4.4000000000000000e-01   2.8590904930449135e-02
   4.3900000000000000e-01   2.8215126512040944e-02
   4.3800000000000000e-01   2.7842624726320375e-02
   4.3700000000000000e-01   2.7473394738543044e-02
   4.3600000000000000e-01   2.7107431422518813e-02
   4.3500000000000000e-01   2.6744729361850128e-02
   4.3400000000000000e-01   2.6385282851247194e-02
   4.3300000000000000e-01   2.6029085897880222e-02
   4.3200000000000000e-01   2.5676132222807846e-02
   4.3099999999999999e-01   2.5326415262471036e-02
   4.2999999999999999e-01   2.4979928170239640e-02
   4.2899999999999999e-01   2.4636663818023541e-02
   4.2799999999999999e-01   2.4296614797953975e-02
   4.2699999999999999e-01   2.3959773424116371e-02
   4.2599999999999999e-01   2.3626131734354017e-02
   4.2499999999999999e-01   2.3295681492135012e-02
   4.2399999999999999e-01   2.2968414188473840e-02
   4.2299999999999999e-01   2.2644321043928439e-02
   4.2199999999999999e-01   2.2323393010642345e-02
   4.2099999999999999e-01   2.2005620774473211e-02
   4.1999999999999998e-01   2.1690994757160853e-02
   4.1899999999999998e-01   2.1379505118570341e-02
   4.1799999999999998e-01   2.1071141759003487e-02
   4.1699999999999998e-01   2.0765894321543188e-02
   4.1600000000000004e-01   2.0463752194501250e-02
   4.1500000000000004e-01   2.0164704513892406e-02
   4.1400000000000003e-01   1.9868740165984278e-02
   4.1300000000000003e-01   1.9575847789908840e-02
   4.1200000000000003e-01   1.9286015780326515e-02
   4.1100000000000003e-01   1.8999232290159984e-02
   4.1000000000000003e-01   1.8715485233369078e-02
   4.0900000000000003e-01   1.8434762287806050e-02
   4.0800000000000003e-01   1.8157050898112148e-02
   4.0700000000000003e-01   1.7882338278675691e-02
   4.0600000000000003e-01   1.7610611416646993e-02
   4.0500000000000003e-01   1.7341857075011013e-02
   4.0400000000000003e-01   1.7076061795702202e-02
   4.0300000000000002e-01   1.6813211902794833e-02
   4.0200000000000002e-01   1.6553293505720656e-02
   4.0100000000000002e-01   1.6296292502560039e-02
   4.0000000000000002e-01   1.6042194583366642e-02
   3.9900000000000002e-01   1.5790985233555599e-02
   3.9800000000000002e-01   1.5542649737325220e-02
   3.9700000000000002e-01   1.5297173181147983e-02
   3.9600000000000002e-01   1.5054540457279497e-02
   3.9500000000000002e-01   1.4814736267334983e-02
   3.9400000000000002e-01   1.4577745125902375e-02
   3.9300000000000002e-01   1.4343551364198293e-02
   3.9200000000000002e-01   1.4112139133756196e-02
   3.9100000000000001e-01   1.3883492410171616e-02
   3.9000000000000001e-01   1.3657594996870692e-02
   3.8900000000000001e-01   1.3434430528925567e-02
   3.8800000000000001e-01   1.3213982476901753e-02
   3.8700000000000001e-01   1.2996234150732811e-02
   3.8600000000000001e-01   1.2781168703645429e-02
   3.8500000000000001e-01   1.2568769136090729e-02
   3.8400000000000001e-01   1.2359018299734847e-02
   3.8300000000000001e-01   1.2151898901446412e-02
   3.8200000000000001e-01   1.1947393507331316e-02
   3.8100000000000001e-01   1.1745484546795026e-02
   3.8000000000000000e-01   1.1546154316601775e-02
   3.7900000000000000e-01   1.1349384984987720e-02
   3.7800000000000000e-01   1.1155158595772541e-02
   3.7700000000000000e-01   1.0963457072491911e-02
   3.7600000000000000e-01   1.0774262222553954e-02
   3.7500000000000000e-01   1.0587555741408350e-02
   3.7400000000000000e-01   1.0403319216718776e-02
   3.7300000000000000e-01   1.0221534132554000e-02
   3.7200000000000000e-01   1.0042181873595624e-02
   3.7100000000000000e-01   9.8652437293338391e-03
   3.7000000000000000e-01   9.6907008982844989e-03
   3.6899999999999999e-01   9.5185344922050774e-03
   3.6799999999999999e-01   9.3487255403190694e-03
   3.6699999999999999e-01   9.1812549935204046e-03
   3.6599999999999999e-01   9.0161037286047296e-03
   3.6499999999999999e-01   8.8532525524738226e-03
   3.6399999999999999e-01   8.6926822063464471e-03
   3.6299999999999999e-01   8.5343733699623225e-03
   3.6199999999999999e-01   8.3783066657698857e-03
   3.6099999999999999e-01   8.2244626631144957e-03
   3.5999999999999999e-01   8.0728218823993281e-03
   3.5899999999999999e-01   7.9233647992531520e-03
   3.5799999999999998e-01   7.7760718486590275e-03
   3.5699999999999998e-01   7.6309234290812267e-03
   3.5599999999999998e-01   7.4878999065708385e-03
   3.5499999999999998e-01   7.3469816188449499e-03
   3.5399999999999998e-01   7.2081488793449555e-03
   3.5299999999999998e-01   7.0713819812737722e-03
   3.5199999999999998e-01   6.9366612016092954e-03
   3.5100000000000003e-01   6.8039668050774438e-03
   3.5000000000000003e-01   6.6732790481138782e-03
   3.4900000000000003e-01   6.5445781827786487e-03
   3.4800000000000003e-01   6.4178444606497465e-03
   3.4700000000000003e-01   6.2930581366853477e-03
   3.4600000000000003e-01   6.1701994730329890e-03
   3.4500000000000003e-01   6.0492487428240871e-03
   3.4400000000000003e-01   5.9301862339153910e-03
   3.4300000000000003e-01   5.8129922525964606e-03
   3.4200000000000003e-01   5.6976471272625062e-03
   3.4100000000000003e-01   5.5841312120301634e-03
   3.4000000000000002e-01   5.4724248903237349e-03
   3.3900000000000002e-01   5.3625085784154702e-03
   3.3800000000000002e-01   5.2543627289096673e-03
   3.3700000000000002e-01   5.1479678341914692e-03
   3.3600000000000002e-01   5.0433044298230367e-03
   3.3500000000000002e-01   4.9403530978915366e-03
   3.3400000000000002e-01   4.8390944703051719e-03
   3.3300000000000002e-01   4.7395092320423604e-03
   3.3200000000000002e-01   4.6415781243458465e-03
   3.3100000000000002e-01   4.5452819478661866e-03
   3.3000000000000002e-01   4.4506015657452824e-03
   3.2900000000000001e-01   4.3575179066570602e-03
   3.2800000000000001e-01   4.2660119677819797e-03
   3.2700000000000001e-01   4.1760648177342485e-03
   3.2600000000000001e-01   4.0876575994239772e-03
   3.2500000000000001e-01   4.0007715328671534e-03
   3.2400000000000001e-01   3.9153879179416595e-03
   3.2300000000000001e-01   3.8314881370764553e-03
   3.2200000000000001e-01   3.7490536578879130e-03
   3.2100000000000001e-01   3.6680660357528705e-03
   3.2000000000000001e-01   3.5885069163303918e-03
   3.1900000000000001e-01   3.5103580380062560e-03
   3.1800000000000000e-01   3.4336012343030298e-03
   3.1700000000000000e-01   3.3582184362035417e-03
   3.1600000000000000e-01   3.2841916744321686e-03
   3.1500000000000000e-01   3.2115030816597390e-03
   3.1400000000000000e-01   3.1401348946689112e-03
   3.1300000000000000e-01   3.0700694564311792e-03
   3.1200000000000000e-01   3.0012892181430217e-03
   3.1100000000000000e-01   2.9337767411989901e-03
   3.1000000000000000e-01   2.8675146990886358e-03
   3.0900000000000000e-01   2.8024858792530249e-03
   3.0800000000000000e-01   2.7386731848593193e-03
   3.0700000000000000e-01   2.6760596365331679e-03
   3.0599999999999999e-01   2.6146283740207110e-03
   3.0499999999999999e-01   2.5543626577875234e-03
   3.0399999999999999e-01   2.4952458705589375e-03
   3.0299999999999999e-01   2.4372615188164026e-03
   3.0199999999999999e-01   2.3803932342001399e-03
   3.0099999999999999e-01   2.3246247748875959e-03
   2.9999999999999999e-01   2.2699400268932912e-03
   2.9899999999999999e-01   2.2163230053087180e-03
   2.9799999999999999e-01   2.1637578555000481e-03
   2.9699999999999999e-01   2.1122288542312351e-03
   2.9599999999999999e-01   2.0617204107351572e-03
   2.9499999999999998e-01   2.0122170677381312e-03
   2.9399999999999998e-01   1.9637035024051563e-03
   2.9299999999999998e-01   1.9161645272589567e-03
   2.9199999999999998e-01   1.8695850910230849e-03
   2.9099999999999998e-01   1.8239502794150653e-03
   2.8999999999999998e-01   1.7792453158860244e-03
   2.8899999999999998e-01   1.7354555623156909e-03
   2.8800000000000003e-01   1.6925665196401152e-03
   2.8700000000000003e-01   1.6505638284429747e-03
   2.8600000000000003e-01   1.6094332694782665e-03
   2.8500000000000003e-01   1.5691607641659111e-03
   2.8400000000000003e-01   1.5297323750094183e-03
   2.8300000000000003e-01   1.4911343059962334e-03
   2.8200000000000003e-01   1.4533529029185921e-03
   2.8100000000000003e-01   1.4163746536743904e-03
   2.8000000000000003e-01   1.3801861885032185e-03
   2.7900000000000003e-01   1.3447742801793172e-03
   2.7800000000000002e-01   1.3101258441756691e-03
   2.7700000000000002e-01   1.2762279387608100e-03
   2.7600000000000002e-01   1.2430677650685507e-03
   2.7500000000000002e-01   1.2106326671135204e-03
   2.7400000000000002e-01   1.1789101317831729e-03
   2.7300000000000002e-01   1.1478877887654004e-03
   2.7200000000000002e-01   1.1175534104634899e-03
   2.7100000000000002e-01   1.0878949118349190e-03
   2.7000000000000002e-01   1.0589003502383676e-03
   2.6900000000000002e-01   1.0305579252021246e-03
   2.6800000000000002e-01   1.0028559781785074e-03
   2.6700000000000002e-01   9.7578299225764553e-04
   2.6600000000000001e-01   9.4932759185106796e-04
   2.6500000000000001e-01   9.2347854232288640e-04
   2.6400000000000001e-01   8.9822474961409604e-04
   2.6300000000000001e-01   8.7355525981491766e-04
   2.6200000000000001e-01   8.4945925871759975e-04
   2.6100000000000001e-01   8.2592607132681017e-04
   2.6000000000000001e-01   8.0294516135070992e-04
   2.5900000000000001e-01   7.8050613066182883e-04
   2.5800000000000001e-01   7.5859871872707707e-04
   2.5700000000000001e-01   7.3721280200311767e-04
   2.5600000000000001e-01   7.1633839332285731e-04
   2.5500000000000000e-01   6.9596564123908244e-04
   2.5400000000000000e-01   6.7608482935632708e-04
   2.5300000000000000e-01   6.5668637562987797e-04
   2.5200000000000000e-01   6.3776083164168718e-04
   2.5100000000000000e-01   6.1929888186251780e-04
   2.5000000000000000e-01   6.0129134288011699e-04
   2.4900000000000000e-01   5.8372916261673069e-04
   2.4800000000000000e-01   5.6660341951975113e-04
   2.4700000000000000e-01   5.4990532173371243e-04
   2.4600000000000000e-01   5.3362620625962975e-04
   2.4500000000000000e-01   5.1775753808502856e-04
   2.4399999999999999e-01   5.0229090931219744e-04
   2.4299999999999999e-01   4.8721803824869347e-04
   2.4199999999999999e-01   4.7253076850473086e-04
   2.4099999999999999e-01   4.5822106805526452e-04
   2.3999999999999999e-01   4.4428102830251781e-04
   2.3900000000000002e-01   4.3070286311785999e-04
   2.3800000000000002e-01   4.1747890786836273e-04
   2.3700000000000002e-01   4.0460161843114406e-04
   2.3600000000000002e-01   3.9206357020593607e-04
   2.3500000000000001e-01   3.7985745709812058e-04
   2.3400000000000001e-01   3.6797609050931435e-04
   2.3300000000000001e-01   3.5641239830574989e-04
   2.3200000000000001e-01   3.4515942377266740e-04
   2.3100000000000001e-01   3.3421032458558209e-04
   2.3000000000000001e-01   3.2355837173536628e-04
   2.2900000000000001e-01   3.1319694847442570e-04
   2.2800000000000001e-01   3.0311954924799878e-04
   2.2700000000000001e-01   2.9331977860791447e-04
   2.2600000000000001e-01   2.8379135013789636e-04
   2.2500000000000001e-01   2.7452808535133322e-04
   2.2400000000000000e-01   2.6552391261036590e-04
   2.2300000000000000e-01   2.5677286601322180e-04
   2.2200000000000000e-01   2.4826908429242955e-04
   2.2100000000000000e-01   2.4000680971081323e-04
   2.2000000000000000e-01   2.3198038693705847e-04
   2.1900000000000000e-01   2.2418426194770191e-04
   2.1800000000000000e-01   2.1661298089403758e-04
   2.1700000000000000e-01   2.0926118898279000e-04
   2.1600000000000000e-01   2.0212362936322670e-04
   2.1500000000000000e-01   1.9519514199073384e-04
   2.1400000000000000e-01   1.8847066251348465e-04
   2.1299999999999999e-01   1.8194522113423872e-04
   2.1199999999999999e-01   1.7561394149989695e-04
   2.1099999999999999e-01   1.6947203956019230e-04
   2.0999999999999999e-01   1.6351482245013926e-04
   2.0899999999999999e-01   1.5773768736759841e-04
   2.0800000000000002e-01   1.5213612044129299e-04
   2.0700000000000002e-01   1.4670569561325841e-04
   2.0600000000000002e-01   1.4144207352440041e-04
   2.0500000000000002e-01   1.3634100038228958e-04
   2.0400000000000001e-01   1.3139830685759968e-04
   2.0300000000000001e-01   1.2660990696455876e-04
   2.0200000000000001e-01   1.2197179695450089e-04
   2.0100000000000001e-01   1.1748005420053609e-04
   2.0000000000000001e-01   1.1313083610575703e-04
   1.9900000000000001e-01   1.0892037899190576e-04
   1.9800000000000001e-01   1.0484499701535199e-04
   1.9700000000000001e-01   1.0090108106086682e-04
   1.9600000000000001e-01   9.7085097669147302e-05
   1.9500000000000001e-01   9.3393587942580680e-05
   1.9400000000000001e-01   8.9823166479208183e-05
   1.9300000000000000e-01   8.6370520290479647e-05
   1.9200000000000000e-01   8.3032407738325986e-05
   1.9100000000000000e-01   7.9805657476006431e-05
   1.9000000000000000e-01   7.6687167390954158e-05
   1.8900000000000000e-01   7.3673903553173048e-05
   1.8800000000000000e-01   7.0762899178067329e-05
   1.8700000000000000e-01   6.7951253578391047e-05
   1.8600000000000000e-01   6.5236131150170351e-05
   1.8500000000000000e-01   6.2614760331092256e-05
   1.8400000000000000e-01   6.0084432595974846e-05
   1.8300000000000000e-01   5.7642501443799787e-05
   1.8200000000000000e-01   5.5286381387631423e-05
   1.8099999999999999e-01   5.3013546973179615e-05
   1.7999999999999999e-01   5.0821531775380180e-05
   1.7899999999999999e-01   4.8707927425173381e-05
   1.7799999999999999e-01   4.6670382636726515e-05
   1.7699999999999999e-01   4.4706602238431259e-05
   1.7599999999999999e-01   4.2814346218111865e-05
   1.7500000000000002e-01   4.0991428768899496e-05
   1.7400000000000002e-01   3.9235717353536259e-05
   1.7300000000000001e-01   3.7545131768013107e-05
   1.7200000000000001e-01   3.5917643210536809e-05
   1.7100000000000001e-01   3.4351273374921831e-05
   1.7000000000000001e-01   3.2844093535100427e-05
   1.6900000000000001e-01   3.1394223644953811e-05
   1.6800000000000001e-01   2.9999831453464409e-05
   1.6700000000000001e-01   2.8659131609654054e-05
   1.6600000000000001e-01   2.7370384801495007e-05
   1.6500000000000001e-01   2.6131896883718753e-05
   1.6400000000000001e-01   2.4942018022278134e-05
   1.6300000000000001e-01   2.3799141847247185e-05
   1.6200000000000001e-01   2.2701704616823193e-05
   1.6100000000000000e-01   2.1648184382216940e-05
   1.6000000000000000e-01   2.0637100176745804e-05
   1.5900000000000000e-01   1.9667011193380546e-05
   1.5800000000000000e-01   1.8736515989603575e-05
   1.5700000000000000e-01   1.7844251699816738e-05
   1.5600000000000000e-01   1.6988893237979141e-05
   1.5500000000000000e-01   1.6169152534439846e-05
   1.5400000000000000e-01   1.5383777771216245e-05
   1.5300000000000000e-01   1.4631552617494492e-05
   1.5200000000000000e-01   1.3911295491997322e-05
   1.5100000000000000e-01   1.3221858821577115e-05
   1.4999999999999999e-01   1.2562128316240262e-05
   1.4899999999999999e-01   1.1931022247280154e-05
   1.4799999999999999e-01   1.1327490741619428e-05
   1.4699999999999999e-01   1.0750515081703327e-05
   1.4599999999999999e-01   1.0199107011166220e-05
   1.4499999999999999e-01   9.6723080547089779e-06
   1.4400000000000002e-01   9.1691888537415167e-06
   1.4300000000000002e-01   8.6888484920333298e-06
   1.4200000000000002e-01   8.2304138520061798e-06
   1.4100000000000001e-01   7.7930389652536292e-06
   1.4000000000000001e-01   7.3759043770493804e-06
   1.3900000000000001e-01   6.9782165263987395e-06
   1.3800000000000001e-01   6.5992071227594096e-06
   1.3700000000000001e-01   6.2381325440785673e-06
   1.3600000000000001e-01   5.8942732354960725e-06
   1.3500000000000001e-01   5.5669331229246666e-06
   1.3400000000000001e-01   5.2554390326253753e-06
   1.3300000000000001e-01   4.9591401161119819e-06
   1.3200000000000001e-01   4.6774073017008533e-06
   1.3100000000000001e-01   4.4096327262987955e-06
   1.3000000000000000e-01   4.1552292031621363e-06
   1.2900000000000000e-01   3.9136296821062899e-06
   1.2800000000000000e-01   3.6842867314756944e-06
   1.2700000000000000e-01   3.4666720105658300e-06
   1.2600000000000000e-01   3.2602757757960177e-06
   1.2500000000000000e-01   3.0646063706729620e-06
   1.2400000000000000e-01   2.8791897441760028e-06
   1.2300000000000000e-01   2.7035689671439656e-06
   1.2200000000000000e-01   2.5373037577658408e-06
   1.2100000000000000e-01   2.3799700235027643e-06
   1.2000000000000000e-01   2.2311593999013724e-06
   1.1900000000000001e-01   2.0904788118336626e-06
   1.1800000000000001e-01   1.9575500267432488e-06
   1.1700000000000001e-01   1.8320092300960766e-06
   1.1600000000000001e-01   1.7135066037177182e-06
   1.1500000000000000e-01   1.6017059107920062e-06
   1.1400000000000000e-01   1.4962840892973617e-06
   1.1300000000000000e-01   1.3969308578776207e-06
   1.1200000000000000e-01   1.3033483270419310e-06
   1.1100000000000000e-01   1.2152506141394070e-06
   1.1000000000000000e-01   1.1323634669935245e-06
   1.0900000000000000e-01   1.0544239099630204e-06
   1.0800000000000000e-01   9.8117987379353622e-07
   1.0700000000000000e-01   9.1238985122643612e-07
   1.0600000000000000e-01   8.4782255305171361e-07
   1.0500000000000000e-01   7.8725656971201374e-07
   1.0400000000000001e-01   7.3048005111431280e-07
   1.0300000000000001e-01   6.7729038133457209e-07
   1.0200000000000001e-01   6.2749386509075578e-07
   1.0100000000000001e-01   5.8090542576216819e-07
   1.0000000000000001e-01   5.3734830718354942e-07
   9.9000000000000005e-02   4.9665378210050903e-07
   9.8000000000000004e-02   4.5866086662016414e-07
   9.7000000000000003e-02   4.2321605131512285e-07
   9.6000000000000002e-02   3.9017302055910363e-07
   9.5000000000000001e-02   3.5939240317084398e-07
   9.4000000000000000e-02   3.3074150218581622e-07
   9.2999999999999999e-02   3.0409406170939235e-07
   9.1999999999999998e-02   2.7933001023328075e-07
   9.0999999999999998e-02   2.5633523459411833e-07
   8.9999999999999997e-02   2.3500134149756491e-07
   8.8999999999999996e-02   2.1522544191299176e-07
   8.7999999999999995e-02   1.9690992791865369e-07
   8.7000000000000008e-02   1.7996226131522519e-07
   8.6000000000000007e-02   1.6429476690227318e-07
   8.5000000000000006e-02   1.4982443241606802e-07
   8.4000000000000005e-02   1.3647271557282181e-07
   8.3000000000000004e-02   1.2416535288828356e-07
   8.2000000000000003e-02   1.1283217071778040e-07
   8.1000000000000003e-02   1.0240691605822860e-07
   8.0000000000000002e-02   9.2827076025869815e-08
   7.9000000000000001e-02   8.4033713543263389e-08
   7.8000000000000000e-02   7.5971302360144932e-08
   7.6999999999999999e-02   6.8587573842648908e-08
   7.5999999999999998e-02   6.1833362874352815e-08
   7.4999999999999997e-02   5.5662460640704126e-08
   7.3999999999999996e-02   5.0031480069989698e-08
   7.2999999999999995e-02   4.4899714168877836e-08
   7.2000000000000008e-02   4.0229006348369012e-08
   7.1000000000000008e-02   3.5983628743352369e-08
   7.0000000000000007e-02   3.2130154314913284e-08
   6.9000000000000006e-02   2.8637354043681285e-08
   6.8000000000000005e-02   2.5476067477825382e-08
   6.7000000000000004e-02   2.2619115691568936e-08
   6.6000000000000003e-02   2.0041177606344718e-08
   6.5000000000000002e-02   1.7718703615443587e-08
   6.4000000000000001e-02   1.5629813443496232e-08
   6.3000000000000000e-02   1.3754203331828307e-08
   6.2000000000000000e-02   1.2073058552886096e-08
   6.0999999999999999e-02   1.0568959041279413e-08
   5.9999999999999998e-02   9.2258038986159363e-09
   5.9000000000000004e-02   8.0287214654362060e-09
   5.8000000000000003e-02   6.9639971567170278e-09
   5.7000000000000002e-02   6.0189930817244885e-09
   5.6000000000000001e-02   5.1820854274353678e-09
   5.5000000000000000e-02   4.4425825240779204e-09
   5.3999999999999999e-02   3.7906753291849782e-09
   5.2999999999999999e-02   3.2173670394541887e-09
   5.2000000000000005e-02   2.7144235748011170e-09
   5.1000000000000004e-02   2.2743196215202488e-09
   5.0000000000000003e-02   1.8901971099438697e-09
   4.9000000000000002e-02   1.5558103694246483e-09
   4.8000000000000001e-02   1.2655010372952802e-09
   4.7000000000000000e-02   1.0141494311000088e-09
   4.5999999999999999e-02   7.9714368439454120e-10
   4.4999999999999998e-02   6.1035021481359308e-10
   4.3999999999999997e-02   4.5007109150674296e-10
   4.3000000000000003e-02   3.1302072045491514e-10
   4.2000000000000003e-02   1.9628410008465380e-10
   4.1000000000000002e-02   9.7283070488174417e-11
   4.0000000000000001e-02   1.3741230375785563e-11
   3.9000000000000000e-02   5.6353588462343396e-11
   3.7999999999999999e-02   1.1478540340448262e-10
   3.6999999999999998e-02   1.6314571915643228e-10
   3.6000000000000004e-02   2.0286805568758837e-10
   3.5000000000000003e-02   2.3524537873242934e-10
   3.4000000000000002e-02   2.6145552389778004e-10
   3.3000000000000002e-02   2.8256930129089142e-10
   3.2000000000000001e-02   2.9955760094679817e-10
   3.1000000000000000e-02   3.1327740401820847e-10
   2.9999999999999999e-02   3.2446489939275125e-10
   2.9000000000000001e-02   3.3372149488286595e-10
   2.8000000000000001e-02   3.4149294503293959e-10
   2.7000000000000000e-02   3.4807356996680028e-10
   2.6000000000000002e-02   3.5360558925390251e-10
   2.5000000000000001e-02   3.5809322174173985e-10
   2.4000000000000000e-02   3.6146330373298952e-10
   2.3000000000000000e-02   3.6361058608491703e-10
   2.1999999999999999e-02   3.6447012075058183e-10
   2.1000000000000001e-02   3.6410086057259150e-10
   2.0000000000000000e-02   3.6272895798106219e-10
   1.9000000000000000e-02   3.6078362519731400e-10
   1.8000000000000002e-02   3.5886116300787307e-10
   1.7000000000000001e-02   3.5763081385198348e-10
   1.6000000000000000e-02   3.5767100392547491e-10
   1.4999999999999999e-02   3.5926628338955879e-10
   1.4000000000000000e-02   3.6220260124508741e-10
   1.3000000000000001e-02   3.6564362648761062e-10
   1.2000000000000000e-02   3.6819203241833520e-10
   1.0999999999999999e-02   3.6820613225074794e-10
   1.0000000000000000e-02   3.6442682205262145e-10
   9.0000000000000011e-03   3.5683422883181493e-10
   8.0000000000000002e-03   3.4741398646787047e-10
   7.0000000000000001e-03   3.4032587858945362e-10
   6.0000000000000001e-03   3.4057978659518540e-10
   5.0000000000000001e-03   3.5040748080916728e-10
   4.0000000000000001e-03   3.6310521256410766e-10
   3.0000000000000001e-03   3.5641245510475983e-10
   2.0000000000000000e-03   2.9301228110512056e-10
   1.0000000000000000e-03   1.4730716646482733e-10



==> E_Difftes_N10.txt <==
   0.0000000000000000e+00                      NaN
   5.0000000000000044e-03   4.2601454021687780e-09
   1.0000000000000009e-02   1.1504335524798561e-08
   1.5000000000000013e-02   2.1175713467531063e-08
   2.0000000000000018e-02   2.6038217365771191e-08
   2.5000000000000022e-02   2.7193235736771535e-08
   3.0000000000000027e-02   2.5578410246490777e-08
   3.5000000000000031e-02   2.1985200068353053e-08
   3.9999999999999980e-02   1.7075016095504378e-08
   4.4999999999999984e-02   1.1394016550770537e-08
   4.9999999999999989e-02   5.3866529430776902e-09
   5.4999999999999993e-02   5.9195290001794372e-10
   5.9999999999999998e-02   6.2647213776618973e-09
   6.5000000000000002e-02   1.1422345895334231e-08
   7.0000000000000007e-02   1.5913969553662946e-08
   7.5000000000000011e-02   1.9638746107430363e-08
   8.0000000000000016e-02   2.2538218686968575e-08
   8.5000000000000020e-02   2.4589463593534662e-08
   8.9999999999999969e-02   2.5798937116787154e-08
   9.4999999999999973e-02   2.6196981119604546e-08
   9.9999999999999978e-02   2.5832930722932140e-08
   1.0499999999999998e-01   2.4770783909475777e-08
   1.0999999999999999e-01   2.3085385215072371e-08
   1.1499999999999999e-01   2.0859085168987188e-08
   1.2000000000000000e-01   1.8178835138608403e-08
   1.2500000000000000e-01   1.5133680649646245e-08
   1.3000000000000000e-01   1.1812621810701485e-08
   1.3500000000000001e-01   8.3028055197857194e-09
   1.4000000000000001e-01   4.6880198719691934e-09
   1.4500000000000002e-01   1.0474646875716895e-09
   1.5000000000000002e-01   2.5452315668025127e-09
   1.5500000000000003e-01   6.0227706683462812e-09
   1.6000000000000003e-01   9.3247447476380499e-09
   1.6500000000000004e-01   1.2398017663328864e-08
   1.7000000000000004e-01   1.5196947472333212e-08
   1.7500000000000004e-01   1.7683472123796749e-08
   1.7999999999999999e-01   1.9827070311256645e-08
   1.8500000000000000e-01   2.1604619827168001e-08
   1.9000000000000000e-01   2.3000162668112877e-08
   1.9500000000000001e-01   2.4004595631283159e-08
   2.0000000000000001e-01   2.4615295738866592e-08
   2.0500000000000002e-01   2.4835693458564466e-08
   2.0999999999999996e-01   2.4674805179553622e-08
   2.1499999999999997e-01   2.4146733451795501e-08
   2.1999999999999997e-01   2.3270145026517229e-08
   2.2499999999999998e-01   2.2067733609490283e-08
   2.2999999999999998e-01   2.0565676168055214e-08
   2.3499999999999999e-01   1.8793088049342409e-08
   2.3999999999999999e-01   1.6781483724208116e-08
   2.4500000000000000e-01   1.4564247741137515e-08
   2.5000000000000000e-01   1.2176120620593662e-08
   2.5500000000000000e-01   9.6527043574576004e-09
   2.6000000000000001e-01   7.0299898049766320e-09
   2.6500000000000001e-01   4.3439102776983134e-09
   2.7000000000000002e-01   1.6299225483319476e-09
   2.7500000000000002e-01   1.0773819887891532e-09
   2.8000000000000003e-01   3.7446341231830988e-09
   2.8500000000000003e-01   6.3400114819019958e-09
   2.8999999999999998e-01   8.8335290456482288e-09
   2.9499999999999998e-01   1.1197295580494242e-08
   2.9999999999999999e-01   1.3405735581736156e-08
   3.0499999999999999e-01   1.5435777327216942e-08
   3.1000000000000000e-01   1.7267006271458231e-08
   3.1500000000000000e-01   1.8881785536505525e-08
   3.2000000000000001e-01   2.0265343530868251e-08
   3.2500000000000001e-01   2.1405830171859923e-08
   3.3000000000000002e-01   2.2294342259895501e-08
   3.3500000000000002e-01   2.2924920317935659e-08
   3.4000000000000002e-01   2.3294516721684405e-08
   3.4500000000000003e-01   2.3402938911187499e-08
   3.5000000000000003e-01   2.3252767273062046e-08
   3.5499999999999998e-01   2.2849250339734958e-08
   3.5999999999999999e-01   2.2200179834056996e-08
   3.6499999999999999e-01   2.1315745909886973e-08
   3.7000000000000000e-01   2.0208375914040372e-08
   3.7500000000000000e-01   1.8892557477187549e-08
   3.8000000000000000e-01   1.7384649318279976e-08
   3.8500000000000001e-01   1.5702680020358535e-08
   3.9000000000000001e-01   1.3866138308588607e-08
   3.9500000000000002e-01   1.1895755698596628e-08
   4.0000000000000002e-01   9.8132842182325276e-09
   4.0500000000000003e-01   7.6412705410028489e-09
   4.1000000000000003e-01   5.4028286787653295e-09
   4.1500000000000004e-01   3.1214129354683102e-09
   4.1999999999999998e-01   8.2059298617124661e-10
   4.2499999999999999e-01   1.4761673827533399e-09
   4.2999999999999999e-01   3.7457262443669378e-09
   4.3500000000000000e-01   5.9654729871617749e-09
   4.4000000000000000e-01   8.1135282741866172e-09
   4.4500000000000001e-01   1.0168936578482830e-08
   4.5000000000000001e-01   1.2111845285428643e-08
   4.5500000000000002e-01   1.3923673721013678e-08
   4.6000000000000002e-01   1.5587268020731295e-08
   4.6500000000000002e-01   1.7087042674081756e-08
   4.7000000000000003e-01   1.8409106314394060e-08
   4.7500000000000003e-01   1.9541372808169069e-08
   4.7999999999999998e-01   2.0473655208597991e-08
   4.8499999999999999e-01   2.1197743712633809e-08
   4.8999999999999999e-01   2.1707466135761690e-08
   4.9500000000000000e-01   2.1998730672108349e-08
   5.0000000000000000e-01   2.2069551205371259e-08
   5.0500000000000000e-01   2.1920055462946908e-08
   5.1000000000000001e-01   2.1552474772053232e-08
   5.1500000000000001e-01   2.0971116047595592e-08
   5.2000000000000002e-01   2.0182318230700154e-08
   5.2499999999999991e-01   1.9194390126111733e-08
   5.3000000000000003e-01   1.8017532344571563e-08
   5.3499999999999992e-01   1.6663744326543590e-08
   5.4000000000000004e-01   1.5146715428474090e-08
   5.4499999999999993e-01   1.3481701558805177e-08
   5.5000000000000004e-01   1.1685389585554474e-08
   5.5499999999999994e-01   9.7757474788735970e-09
   5.6000000000000005e-01   7.7718651501278698e-09
   5.6499999999999995e-01   5.6937827251875493e-09
   5.7000000000000006e-01   3.5623122405071592e-09
   5.7499999999999996e-01   1.3988489651471342e-09
   5.8000000000000007e-01   7.7482143742940754e-10
   5.8499999999999996e-01   2.9367229520912295e-09
   5.8999999999999997e-01   5.0648905297513739e-09
   5.9499999999999997e-01   7.1375759789099653e-09
   5.9999999999999998e-01   9.1334524774682471e-09
   6.0499999999999998e-01   1.1031819517397707e-08
   6.0999999999999999e-01   1.2812804142355260e-08
   6.1499999999999999e-01   1.4457559190374959e-08
   6.2000000000000000e-01   1.5948454715722115e-08
   6.2500000000000000e-01   1.7269262775702170e-08
   6.3000000000000000e-01   1.8405332502203768e-08
   6.3500000000000001e-01   1.9343755449519236e-08
   6.4000000000000001e-01   2.0073518242995707e-08
   6.4500000000000002e-01   2.0585641041805163e-08
   6.4999999999999991e-01   2.0873302246645570e-08
   6.5500000000000003e-01   2.0931944886920884e-08
   6.5999999999999992e-01   2.0759366240795319e-08
   6.6500000000000004e-01   2.0355787434380087e-08
   6.6999999999999993e-01   1.9723902960079166e-08
   6.7500000000000004e-01   1.8868907829693242e-08
   6.7999999999999994e-01   1.7798503132262944e-08
   6.8500000000000005e-01   1.6522876536567763e-08
   6.8999999999999995e-01   1.5054659959614725e-08
   6.9500000000000006e-01   1.3408860387277178e-08
   6.9999999999999996e-01   1.1602767096399964e-08
   7.0500000000000007e-01   9.6558313191237769e-09
   7.0999999999999996e-01   7.5895209129888035e-09
   7.1499999999999997e-01   5.4271481139158353e-09
   7.1999999999999997e-01   3.1936726356045487e-09
   7.2499999999999998e-01   9.1547793534767924e-10
   7.2999999999999998e-01   1.3798761852483579e-09
   7.3499999999999999e-01   3.6639252298075000e-09
   7.3999999999999999e-01   5.9075944568451359e-09
   7.4500000000000000e-01   8.0815146707464880e-09
   7.5000000000000000e-01   1.0156357354891750e-08
   7.5500000000000000e-01   1.2103188030712738e-08
   7.6000000000000001e-01   1.3893834470431501e-08
   7.6500000000000001e-01   1.5501268499509567e-08
   7.7000000000000002e-01   1.6899996983192611e-08
   7.7500000000000002e-01   1.8066459501867400e-08
   7.8000000000000003e-01   1.8979429920374223e-08
   7.8500000000000003e-01   1.9620416016387411e-08
   7.9000000000000004e-01   1.9974054411477678e-08
   7.9499999999999993e-01   2.0028494308023433e-08
   8.0000000000000004e-01   1.9775767749317936e-08
   8.0499999999999994e-01   1.9212135856694338e-08
   8.1000000000000005e-01   1.8338412348239432e-08
   8.1499999999999995e-01   1.7160246995957028e-08
   8.2000000000000006e-01   1.5688375644457198e-08
   8.2499999999999996e-01   1.3938814425435622e-08
   8.2999999999999996e-01   1.1933003888484540e-08
   8.3499999999999996e-01   9.6978832688628979e-09
   8.3999999999999997e-01   7.2658933329356844e-09
   8.4499999999999997e-01   4.6748934593431370e-09
   8.4999999999999998e-01   1.9679856120385271e-09
   8.5499999999999998e-01   8.0676830175794613e-10
   8.5999999999999999e-01   3.5967449711647445e-09
   8.6499999999999999e-01   6.3452875303764152e-09
   8.7000000000000000e-01   8.9923751997614850e-09
   8.7500000000000000e-01   1.1475449014481558e-08
   8.8000000000000000e-01   1.3730407070539660e-08
   8.8500000000000001e-01   1.5692782851384596e-08
   8.9000000000000001e-01   1.7299125997029322e-08
   8.9500000000000002e-01   1.8488597408178207e-08
   9.0000000000000002e-01   1.9204800666112346e-08
   9.0500000000000003e-01   1.9397862090181145e-08
   9.1000000000000003e-01   1.9026783559936267e-08
   9.1500000000000004e-01   1.8062084041150085e-08
   9.1999999999999993e-01   1.6488752666878966e-08
   9.2500000000000004e-01   1.4309529687185039e-08
   9.2999999999999994e-01   1.1548547941921549e-08
   9.3500000000000005e-01   8.2553412795509585e-09
   9.3999999999999995e-01   4.5092666648699395e-09
   9.4500000000000006e-01   4.2433462259087136e-10
   9.4999999999999996e-01   3.8454896909959095e-09
   9.5500000000000007e-01   8.1005276980019544e-09
   9.5999999999999996e-01   1.2089101415799435e-08
   9.6499999999999997e-01   1.5500735125609162e-08
   9.6999999999999997e-01   1.7958772812018983e-08
   9.7499999999999998e-01   1.9012413958687478e-08
   9.7999999999999998e-01   1.8128115487597867e-08
   9.8499999999999999e-01   1.4680336360628348e-08
   9.8999999999999999e-01   7.9415865260793683e-09
   9.9500000000000000e-01   2.9282546296154469e-09
   1.0000000000000000e+00   1.8893382192075592e-08


==> E_Difftes_N15.txt <==
   0.0000000000000000e+00                      NaN
   5.0000000000000044e-03   2.6971197465088830e-12
   1.0000000000000009e-02   5.0238806447503566e-12
   1.5000000000000013e-02   4.2869665181973877e-12
   2.0000000000000018e-02   2.1725917235200139e-12
   2.5000000000000022e-02   2.4873623034048564e-13
   3.0000000000000027e-02   2.3516124236129410e-12
   3.5000000000000031e-02   3.8232846878310234e-12
   3.9999999999999980e-02   4.5632709926197625e-12
   4.4999999999999984e-02   4.6069332684778225e-12
   4.9999999999999989e-02   4.0687591353376505e-12
   5.4999999999999993e-02   3.1024390181920597e-12
   5.9999999999999998e-02   1.8717995788875582e-12
   6.5000000000000002e-02   5.3213311933271265e-13
   7.0000000000000007e-02   7.8179273591821166e-13
   7.5000000000000011e-02   1.9616469248714793e-12
   8.0000000000000016e-02   2.9284066252719151e-12
   8.5000000000000020e-02   3.6312156798372863e-12
   8.9999999999999969e-02   4.0462999974950788e-12
   9.4999999999999973e-02   4.1718593058205258e-12
   9.9999999999999978e-02   4.0255880145969094e-12
   1.0499999999999998e-01   3.6391825654148739e-12
   1.0999999999999999e-01   3.0548213459361482e-12
   1.1499999999999999e-01   2.3207346927254767e-12
   1.2000000000000000e-01   1.4877104768224277e-12
   1.2500000000000000e-01   6.0673797779908624e-13
   1.3000000000000000e-01   2.7434785206102128e-13
   1.3500000000000001e-01   1.1126742617427046e-12
   1.4000000000000001e-01   1.8708349508052252e-12
   1.4500000000000002e-01   2.5189688408385961e-12
   1.5000000000000002e-01   3.0345413163736053e-12
   1.5500000000000003e-01   3.4029544894773489e-12
   1.6000000000000003e-01   3.6167336016866606e-12
   1.6500000000000004e-01   3.6752030836561596e-12
   1.7000000000000004e-01   3.5844821671028002e-12
   1.7500000000000004e-01   3.3553630889001540e-12
   1.7999999999999999e-01   3.0038055028556627e-12
   1.8500000000000000e-01   2.5486365151095246e-12
   1.9000000000000000e-01   2.0116151684150126e-12
   1.9500000000000001e-01   1.4157908337782849e-12
   2.0000000000000001e-01   7.8466319884318058e-13
   2.0500000000000002e-01   1.4182723080655428e-13
   2.0999999999999996e-01   4.9047259697152317e-13
   2.1499999999999997e-01   1.0914072126615857e-12
   2.1999999999999997e-01   1.6425402728061088e-12
   2.2499999999999998e-01   2.1280318440896302e-12
   2.2999999999999998e-01   2.5349348771069817e-12
   2.3499999999999999e-01   2.8533373725676582e-12
   2.3999999999999999e-01   3.0766545913273615e-12
   2.4500000000000000e-01   3.2015698470933685e-12
   2.5000000000000000e-01   3.2275677937465700e-12
   2.5500000000000000e-01   3.1573477066178552e-12
   2.6000000000000001e-01   2.9961289288612814e-12
   2.6500000000000001e-01   2.7514975935905437e-12
   2.7000000000000002e-01   2.4330634559759632e-12
   2.7500000000000002e-01   2.0520523930239001e-12
   2.8000000000000003e-01   1.6209847693615805e-12
   2.8500000000000003e-01   1.1531578299511587e-12
   2.8999999999999998e-01   6.6246383093462929e-13
   2.9499999999999998e-01   1.6268467279315901e-13
   2.9999999999999999e-01   3.3253499997630136e-13
   3.0499999999999999e-01   8.1025852992562172e-13
   3.1000000000000000e-01   1.2584564907955813e-12
   3.1500000000000000e-01   1.6662791079435137e-12
   3.2000000000000001e-01   2.0242313870906241e-12
   3.2500000000000001e-01   2.3244200820815521e-12
   3.3000000000000002e-01   2.5606626561463676e-12
   3.3500000000000002e-01   2.7286612449803442e-12
   3.4000000000000002e-01   2.8257210072608133e-12
   3.4500000000000003e-01   2.8510634643523205e-12
   3.5000000000000003e-01   2.8057756460665733e-12
   3.5499999999999998e-01   2.6923522127785515e-12
   3.5999999999999999e-01   2.5151229113808864e-12
   3.6499999999999999e-01   2.2796118301796128e-12
   3.7000000000000000e-01   1.9927558758342122e-12
   3.7500000000000000e-01   1.6623081406244318e-12
   3.8000000000000000e-01   1.2969814930058634e-12
   3.8500000000000001e-01   9.0604566700651661e-13
   3.9000000000000001e-01   4.9917637345248687e-13
   3.9500000000000002e-01   8.6150695304352406e-14
   4.0000000000000002e-01   3.2337481463510782e-13
   4.0500000000000003e-01   7.1997311872861901e-13
   4.1000000000000003e-01   1.0947002796832577e-12
   4.1500000000000004e-01   1.4394586652491655e-12
   4.1999999999999998e-01   1.7467679556207305e-12
   4.2499999999999999e-01   2.0101661418115868e-12
   4.2999999999999999e-01   2.2244185277705892e-12
   4.3500000000000000e-01   2.3854676986375441e-12
   4.4000000000000000e-01   2.4902788556985542e-12
   4.4500000000000001e-01   2.5375764894205055e-12
   4.5000000000000001e-01   2.5269211489411375e-12
   4.5500000000000002e-01   2.4594211257250007e-12
   4.6000000000000002e-01   2.3372376446435549e-12
   4.6500000000000002e-01   2.1639394453895726e-12
   4.7000000000000003e-01   1.9439688196367770e-12
   4.7500000000000003e-01   1.6828802973596182e-12
   4.7999999999999998e-01   1.3868268655193436e-12
   4.8499999999999999e-01   1.0627956049554686e-12
   4.8999999999999999e-01   7.1843618268918101e-13
   4.9500000000000000e-01   3.6153421483952045e-13
   5.0000000000000000e-01   3.7376571354571862e-17
   5.0500000000000000e-01   3.5787801778790080e-13
   5.1000000000000001e-01   7.0413204827761652e-13
   5.1500000000000001e-01   1.0315270505905733e-12
   5.2000000000000002e-01   1.3327155421103601e-12
   5.2499999999999991e-01   1.6011813373425560e-12
   5.3000000000000003e-01   1.8313983605190970e-12
   5.3499999999999992e-01   2.0184891400457551e-12
   5.4000000000000004e-01   2.1585409524622909e-12
   5.4499999999999993e-01   2.2488997647353386e-12
   5.5000000000000004e-01   2.2877045014128219e-12
   5.5499999999999994e-01   2.2745851036969972e-12
   5.6000000000000005e-01   2.2100188041882626e-12
   5.6499999999999995e-01   2.0960100213789495e-12
   5.7000000000000006e-01   1.9350008273349691e-12
   5.7499999999999996e-01   1.7312392651188734e-12
   5.8000000000000007e-01   1.4892838934257033e-12
   5.8499999999999996e-01   1.2151650835988381e-12
   5.8999999999999997e-01   9.1492983147180025e-13
   5.9499999999999997e-01   5.9572074026249994e-13
   5.9999999999999998e-01   2.6487774037650794e-13
   6.0499999999999998e-01   6.9801219808798757e-14
   6.0999999999999999e-01   4.0067648781661646e-13
   6.1499999999999999e-01   7.1996915265867706e-13
   6.2000000000000000e-01   1.0201830610783515e-12
   6.2500000000000000e-01   1.2943538401978128e-12
   6.3000000000000000e-01   1.5359729653951076e-12
   6.3500000000000001e-01   1.7393276697724155e-12
   6.4000000000000001e-01   1.8994679799984927e-12
   6.4500000000000002e-01   2.0127160248051081e-12
   6.4999999999999991e-01   2.0760383359008623e-12
   6.5500000000000003e-01   2.0880463710146904e-12
   6.5999999999999992e-01   2.0482868973685258e-12
   6.6500000000000004e-01   1.9576489626853879e-12
   6.6999999999999993e-01   1.8182407210408304e-12
   6.7500000000000004e-01   1.6334828424499052e-12
   6.7999999999999994e-01   1.4077815526468549e-12
   6.8500000000000005e-01   1.1468535854835782e-12
   6.8999999999999995e-01   8.5717476571854491e-13
   6.9500000000000006e-01   5.4617215050071803e-13
   6.9999999999999996e-01   2.2185652039017656e-13
   7.0500000000000007e-01   1.0727503750639467e-13
   7.0999999999999996e-01   4.3246180978980426e-13
   7.1499999999999997e-01   7.4481716631585912e-13
   7.1999999999999997e-01   1.0359384570411955e-12
   7.2499999999999998e-01   1.2974747540927847e-12
   7.2999999999999998e-01   1.5220952097921609e-12
   7.3499999999999999e-01   1.7027417922685935e-12
   7.3999999999999999e-01   1.8343171913503555e-12
   7.4500000000000000e-01   1.9121320811753615e-12
   7.5000000000000000e-01   1.9333927519871088e-12
   7.5500000000000000e-01   1.8969179721969608e-12
   7.6000000000000001e-01   1.8030288513698121e-12
   7.6500000000000001e-01   1.6538644140418989e-12
   7.7000000000000002e-01   1.4530835548177722e-12
   7.7500000000000002e-01   1.2063282633242560e-12
   7.8000000000000003e-01   9.2080142699439374e-13
   7.8500000000000003e-01   6.0506720645091247e-13
   7.9000000000000004e-01   2.6890819994835138e-13
   7.9499999999999993e-01   7.6583504219381953e-14
   8.0000000000000004e-01   4.2021936681209106e-13
   8.0499999999999994e-01   7.4947562415322812e-13
   8.1000000000000005e-01   1.0529867385266895e-12
   8.1499999999999995e-01   1.3185608460235518e-12
   8.2000000000000006e-01   1.5360470132730449e-12
   8.2499999999999996e-01   1.6957613833387783e-12
   8.2999999999999996e-01   1.7902810941110499e-12
   8.3499999999999996e-01   1.8138989506835638e-12
   8.3999999999999997e-01   1.7638396696865531e-12
   8.4499999999999997e-01   1.6396885877393206e-12
   8.4999999999999998e-01   1.4446296896706472e-12
   8.5499999999999998e-01   1.1846206090668105e-12
   8.5999999999999999e-01   8.6902751338491752e-13
   8.6499999999999999e-01   5.1074811839562626e-13
   8.7000000000000000e-01   1.2467056750404876e-13
   8.7500000000000000e-01   2.7114345439921940e-13
   8.8000000000000000e-01   6.5672898762807405e-13
   8.8500000000000001e-01   1.0114322629401420e-12
   8.9000000000000001e-01   1.3146736946290868e-12
   8.9500000000000002e-01   1.5459990611937046e-12
   9.0000000000000002e-01   1.6876123759397001e-12
   9.0500000000000003e-01   1.7260885000160481e-12
   9.1000000000000003e-01   1.6518538522481712e-12
   9.1500000000000004e-01   1.4621875305620867e-12
   9.1999999999999993e-01   1.1637644571767206e-12
   9.2500000000000004e-01   7.6872759585037013e-13
   9.2999999999999994e-01   3.0272540579860257e-13
   9.3500000000000005e-01   2.0250658657735895e-13
   9.3999999999999995e-01   7.0232376080450424e-13
   9.4500000000000006e-01   1.1481138008788614e-12
   9.4999999999999996e-01   1.4830602413800567e-12
   9.5500000000000007e-01   1.6553778435919612e-12
   9.5999999999999996e-01   1.6145203633047727e-12
   9.6499999999999997e-01   1.3323893232675697e-12
   9.6999999999999997e-01   8.0672773523122003e-13
   9.7499999999999998e-01   8.3713606963861378e-14
   9.7999999999999998e-01   7.2247907047885326e-13
   9.8499999999999999e-01   1.4023700000552139e-12
   9.8999999999999999e-01   1.6162024201371454e-12
   9.9500000000000000e-01   8.5305115964729827e-13
   1.0000000000000000e+00   1.6213697051625786e-12


==> E_Difftes_N20.txt <==
   0.0000000000000000e+00                      NaN
   5.0000000000000044e-03   2.5800131383349692e-14
   1.0000000000000009e-02   1.7115071658220546e-14
   1.5000000000000013e-02   5.1631577032889044e-15
   2.0000000000000018e-02   2.0641555066692562e-14
   2.5000000000000022e-02   2.4442453356738162e-14
   3.0000000000000027e-02   1.8688316993669105e-14
   3.5000000000000031e-02   7.6078251068992454e-15
   3.9999999999999980e-02   4.5144616339763923e-15
   4.4999999999999984e-02   1.4276400038351282e-14
   4.9999999999999989e-02   2.0123241280784119e-14
   5.4999999999999993e-02   2.1407641266319627e-14
   5.9999999999999998e-02   1.8738511709187734e-14
   6.5000000000000002e-02   1.2941175717637588e-14
   7.0000000000000007e-02   5.6749234306728539e-15
   7.5000000000000011e-02   2.0658935227915108e-15
   8.0000000000000016e-02   8.8699704081159745e-15
   8.5000000000000020e-02   1.4242013927719302e-14
   8.9999999999999969e-02   1.7406768066442602e-14
   9.4999999999999973e-02   1.8428398168763662e-14
   9.9999999999999978e-02   1.7306982507749601e-14
   1.0499999999999998e-01   1.4442332521947224e-14
   1.0999999999999999e-01   1.0134524017609582e-14
   1.1499999999999999e-01   5.0559680951095179e-15
   1.2000000000000000e-01   1.4049925816908258e-16
   1.2500000000000000e-01   5.2047014251072583e-15
   1.3000000000000000e-01   9.6470446508271654e-15
   1.3500000000000001e-01   1.2882410576430986e-14
   1.4000000000000001e-01   1.4944414856518824e-14
   1.4500000000000002e-01   1.5734540597132036e-14
   1.5000000000000002e-01   1.5320119207316138e-14
   1.5500000000000003e-01   1.3700329811798855e-14
   1.6000000000000003e-01   1.1018723428919602e-14
   1.6500000000000004e-01   7.8143351919481117e-15
   1.7000000000000004e-01   4.0079295305812955e-15
   1.7500000000000004e-01   2.4551199388743382e-16
   1.7999999999999999e-01   3.5722652924539041e-15
   1.8500000000000000e-01   6.8843059302364721e-15
   1.9000000000000000e-01   9.7022010267503526e-15
   1.9500000000000001e-01   1.1825977662624548e-14
   2.0000000000000001e-01   1.3058619452127590e-14
   2.0500000000000002e-01   1.3486587000680230e-14
   2.0999999999999996e-01   1.3048457713632069e-14
   2.1499999999999997e-01   1.1895828853851781e-14
   2.1999999999999997e-01   1.0033172076009816e-14
   2.2499999999999998e-01   7.6831521509332704e-15
   2.2999999999999998e-01   4.8926426684884298e-15
   2.3499999999999999e-01   1.9675687043522556e-15
   2.3999999999999999e-01   9.9016320063075752e-16
   2.4500000000000000e-01   3.8876784324856009e-15
   2.5000000000000000e-01   6.4199654060832047e-15
   2.5500000000000000e-01   8.5929348483965910e-15
   2.6000000000000001e-01   1.0279090814391960e-14
   2.6500000000000001e-01   1.1372863662470173e-14
   2.7000000000000002e-01   1.1901753972090814e-14
   2.7500000000000002e-01   1.1793215201610122e-14
   2.8000000000000003e-01   1.1169678347201662e-14
   2.8500000000000003e-01   9.9853856924618025e-15
   2.8999999999999998e-01   8.3457744358666157e-15
   2.9499999999999998e-01   6.3392399982924767e-15
   2.9999999999999999e-01   4.0770965220321047e-15
   3.0499999999999999e-01   1.7607484044549320e-15
   3.1000000000000000e-01   6.6384801054558675e-16
   3.1500000000000000e-01   3.0129831768310575e-15
   3.2000000000000001e-01   5.1279236024253695e-15
   3.2500000000000001e-01   6.9774589462709509e-15
   3.3000000000000002e-01   8.4006066664913586e-15
   3.3500000000000002e-01   9.5250565202099885e-15
   3.4000000000000002e-01   1.0146346908859884e-14
   3.4500000000000003e-01   1.0300841967647013e-14
   3.5000000000000003e-01   1.0067584948972049e-14
   3.5499999999999998e-01   9.3356130244084313e-15
   3.5999999999999999e-01   8.2191688492130024e-15
   3.6499999999999999e-01   6.7549213952368423e-15
   3.7000000000000000e-01   5.0835286173357906e-15
   3.7500000000000000e-01   3.1657627742310494e-15
   3.8000000000000000e-01   1.1741474803609110e-15
   3.8500000000000001e-01   8.6718506099271735e-16
   3.9000000000000001e-01   2.7855956250210509e-15
   3.9500000000000002e-01   4.5699353172078516e-15
   4.0000000000000002e-01   6.1489707860855153e-15
   4.0500000000000003e-01   7.4259463483096278e-15
   4.1000000000000003e-01   8.3540996402053033e-15
   4.1500000000000004e-01   8.9923346570774856e-15
   4.1999999999999998e-01   9.3193297877403308e-15
   4.2499999999999999e-01   9.1791650539747330e-15
   4.2999999999999999e-01   8.6371859905595471e-15
   4.3500000000000000e-01   7.8594039948618530e-15
   4.4000000000000000e-01   6.6318991418815410e-15
   4.4500000000000001e-01   5.2885672795051369e-15
   4.5000000000000001e-01   3.7072582681929426e-15
   4.5500000000000002e-01   2.0343935141962474e-15
   4.6000000000000002e-01   2.3381319277027816e-16
   4.6500000000000002e-01   1.4987744668075188e-15
   4.7000000000000003e-01   3.1677492921635524e-15
   4.7500000000000003e-01   4.5933164947528161e-15
   4.7999999999999998e-01   5.8663532262284542e-15
   4.8499999999999999e-01   6.9471895982249092e-15
   4.8999999999999999e-01   7.6655116827663055e-15
   4.9500000000000000e-01   8.0528371826632842e-15
   5.0000000000000000e-01   8.2266211092537464e-15
   5.0500000000000000e-01   8.0559277989218247e-15
   5.1000000000000001e-01   7.3872427581884630e-15
   5.1500000000000001e-01   6.6275443414978288e-15
   5.2000000000000002e-01   5.5731738958214928e-15
   5.2499999999999991e-01   4.2132585968332122e-15
   5.3000000000000003e-01   2.7931597154142067e-15
   5.3499999999999992e-01   1.2624450129869640e-15
   5.4000000000000004e-01   3.0585552533891764e-16
   5.4499999999999993e-01   1.8131202533971113e-15
   5.5000000000000004e-01   3.2763743968139439e-15
   5.5499999999999994e-01   4.5504281937904037e-15
   5.6000000000000005e-01   5.6989954599845996e-15
   5.6499999999999995e-01   6.4744552932952455e-15
   5.7000000000000006e-01   7.1143069250584932e-15
   5.7499999999999996e-01   7.4180291594286940e-15
   5.8000000000000007e-01   7.5073658132345982e-15
   5.8499999999999996e-01   7.0616523297284420e-15
   5.8999999999999997e-01   6.5144461499935312e-15
   5.9499999999999997e-01   5.6324345903539617e-15
   5.9999999999999998e-01   4.5104845190095905e-15
   6.0499999999999998e-01   3.2619918890275428e-15
   6.0999999999999999e-01   1.8798339666878445e-15
   6.1499999999999999e-01   4.4734842538557090e-16
   6.2000000000000000e-01   1.0398341643538523e-15
   6.2500000000000000e-01   2.4330269010646405e-15
   6.3000000000000000e-01   3.7477581603418279e-15
   6.3500000000000001e-01   4.8349424648936671e-15
   6.4000000000000001e-01   5.7906252200297732e-15
   6.4500000000000002e-01   6.4524677947244518e-15
   6.4999999999999991e-01   6.8872386792283620e-15
   6.5500000000000003e-01   6.8707677706981189e-15
   6.5999999999999992e-01   6.6801520142184975e-15
   6.6500000000000004e-01   6.1439457699471439e-15
   6.6999999999999993e-01   5.4013000597579519e-15
   6.7500000000000004e-01   4.3343825846356689e-15
   6.7999999999999994e-01   3.1763621330251761e-15
   6.8500000000000005e-01   1.7463888921632074e-15
   6.8999999999999995e-01   4.3429679684709154e-16
   6.9500000000000006e-01   1.0845334126924078e-15
   6.9999999999999996e-01   2.3123090743650712e-15
   7.0500000000000007e-01   3.5884700414388796e-15
   7.0999999999999996e-01   4.6327064672984387e-15
   7.1499999999999997e-01   5.5524100884029706e-15
   7.1999999999999997e-01   6.0666377236963915e-15
   7.2499999999999998e-01   6.3731809889046222e-15
   7.2999999999999998e-01   6.2718622351746101e-15
   7.3499999999999999e-01   5.9571867242799584e-15
   7.3999999999999999e-01   5.1791910367210826e-15
   7.4500000000000000e-01   4.2713004545782573e-15
   7.5000000000000000e-01   3.1479936260305705e-15
   7.5500000000000000e-01   1.8837538570079874e-15
   7.6000000000000001e-01   3.7431020256538767e-16
   7.6500000000000001e-01   1.1355906953746208e-15
   7.7000000000000002e-01   2.3958079364009221e-15
   7.7500000000000002e-01   3.6522948171396132e-15
   7.8000000000000003e-01   4.6895479635666565e-15
   7.8500000000000003e-01   5.4298947692595115e-15
   7.9000000000000004e-01   5.9771660122363000e-15
   7.9499999999999993e-01   5.9899603388557690e-15
   8.0000000000000004e-01   5.5934243823228736e-15
   8.0499999999999994e-01   5.2492164381135594e-15
   8.1000000000000005e-01   4.1814147370644200e-15
   8.1499999999999995e-01   3.1946504245874418e-15
   8.2000000000000006e-01   1.5704218015968878e-15
   8.2499999999999996e-01   2.2926228041786473e-16
   8.2999999999999996e-01   1.3972643574352193e-15
   8.3499999999999996e-01   2.6319199016559326e-15
   8.3999999999999997e-01   3.7473088450127172e-15
   8.4499999999999997e-01   4.6038290334034630e-15
   8.4999999999999998e-01   5.0955922562881129e-15
   8.5499999999999998e-01   5.0393696795745205e-15
   8.5999999999999999e-01   4.8349143951536523e-15
   8.6499999999999999e-01   3.8872292267039719e-15
   8.7000000000000000e-01   2.6578432526445872e-15
   8.7500000000000000e-01   1.3371458025166984e-15
   8.8000000000000000e-01   3.1135663749108642e-16
   8.8500000000000001e-01   2.0385203622624600e-15
   8.9000000000000001e-01   3.7574305010509788e-15
   8.9500000000000002e-01   4.6493523325471428e-15
   9.0000000000000002e-01   5.4282119456800466e-15
   9.0500000000000003e-01   5.8763793690968509e-15
   9.1000000000000003e-01   5.0208323776540156e-15
   9.1500000000000004e-01   3.8582973759609415e-15
   9.1999999999999993e-01   2.8018212085340921e-15
   9.2500000000000004e-01   4.6866489611362302e-16
   9.2999999999999994e-01   1.2246173373729877e-15
   9.3500000000000005e-01   3.5830549283829704e-15
   9.3999999999999995e-01   4.4116653862279703e-15
   9.4500000000000006e-01   5.5852298005660640e-15
   9.4999999999999996e-01   4.6657747356989450e-15
   9.5500000000000007e-01   3.6532476548236379e-15
   9.5999999999999996e-01   1.0327083607046864e-15
   9.6499999999999997e-01   1.6579223832110616e-15
   9.6999999999999997e-01   4.1512576426992453e-15
   9.7499999999999998e-01   5.0516831788537034e-15
   9.7999999999999998e-01   4.1392030079517638e-15
   9.8499999999999999e-01   7.8465239896780746e-16
   9.8999999999999999e-01   2.8627067158299642e-15
   9.9500000000000000e-01   4.7948166605206623e-15
   1.0000000000000000e+00   5.5511151231257827e-15


==> E_Difftes_N25.txt <==
   0.0000000000000000e+00                      NaN
   5.0000000000000044e-03   2.6272080778233525e-16
   1.0000000000000009e-02   2.3801309512408534e-16
   1.5000000000000013e-02   5.6565589638694197e-16
   2.0000000000000018e-02   5.0550486336384849e-16
   2.5000000000000022e-02   2.4832649006249531e-16
   3.0000000000000027e-02   8.3633853148217433e-17
   3.5000000000000031e-02   1.1158263152262784e-17
   3.9999999999999980e-02   2.0905541496832183e-18
   4.4999999999999984e-02   1.3409801469705455e-16
   4.9999999999999989e-02   1.6451112110503599e-16
   5.4999999999999993e-02   2.3767979798646916e-16
   5.9999999999999998e-02   2.7392444096371923e-16
   6.5000000000000002e-02   3.0765388988136816e-16
   7.0000000000000007e-02   2.1959458288742645e-16
   7.5000000000000011e-02   1.4219826625060549e-16
   8.0000000000000016e-02   2.3763220194006439e-17
   8.5000000000000020e-02   3.2657894640347733e-18
   8.9999999999999969e-02   8.2567392493120398e-17
   9.4999999999999973e-02   4.1092553627894872e-17
   9.9999999999999978e-02   9.7326173153577883e-18
   1.0499999999999998e-01   1.3201273448075494e-16
   1.0999999999999999e-01   1.5610877658002941e-16
   1.1499999999999999e-01   1.4377049175156250e-16
   1.2000000000000000e-01   3.3505532250645704e-16
   1.2500000000000000e-01   3.1634701257000840e-16
   1.3000000000000000e-01   1.8574863100634301e-16
   1.3500000000000001e-01   2.3790225177574480e-16
   1.4000000000000001e-01   2.2135611532688761e-16
   1.4500000000000002e-01   1.5584547859166724e-16
   1.5000000000000002e-01   1.5919685853409590e-17
   1.5500000000000003e-01   6.1611208226314376e-17
   1.6000000000000003e-01   4.8666280513632243e-17
   1.6500000000000004e-01   1.6132911458331974e-16
   1.7000000000000004e-01   1.0527489152253303e-16
   1.7500000000000004e-01   1.9006073206816341e-16
   1.7999999999999999e-01   9.7374580242485840e-17
   1.8500000000000000e-01   9.8334997585701257e-17
   1.9000000000000000e-01   3.9928055204662802e-17
   1.9500000000000001e-01   7.6452486601263267e-17
   2.0000000000000001e-01   7.0467514907909739e-17
   2.0500000000000002e-01   1.6035544976789529e-16
   2.0999999999999996e-01   1.6607386158443053e-16
   2.1499999999999997e-01   2.2907684737942679e-16
   2.1999999999999997e-01   2.3881492485854455e-16
   2.2499999999999998e-01   2.7009641004527775e-16
   2.2999999999999998e-01   2.3367715206064446e-16
   2.3499999999999999e-01   2.2037426210199228e-16
   2.3999999999999999e-01   2.2704585083947942e-16
   2.4500000000000000e-01   1.5232402192390991e-16
   2.5000000000000000e-01   1.6851714140248252e-16
   2.5500000000000000e-01   1.6078991487828237e-16
   2.6000000000000001e-01   1.0816952729663965e-16
   2.6500000000000001e-01   1.1689556572648550e-16
   2.7000000000000002e-01   9.8945976110352411e-17
   2.7500000000000002e-01   1.2802741768595338e-16
   2.8000000000000003e-01   1.2189849903142822e-16
   2.8500000000000003e-01   1.3294588570177707e-16
   2.8999999999999998e-01   1.2510649011056306e-16
   2.9499999999999998e-01   1.8191256894740987e-16
   2.9999999999999999e-01   1.8543369365585296e-16
   3.0499999999999999e-01   1.6207550328474903e-16
   3.1000000000000000e-01   1.4243080368903417e-16
   3.1500000000000000e-01   1.7656200320104433e-16
   3.2000000000000001e-01   1.6684344945608742e-16
   3.2500000000000001e-01   1.4394546457560733e-16
   3.3000000000000002e-01   5.2462980870366044e-17
   3.3500000000000002e-01   9.5460561456474925e-17
   3.4000000000000002e-01   3.9818545092864597e-17
   3.4500000000000003e-01   4.0199532239363515e-17
   3.5000000000000003e-01   2.2657396095091410e-17
   3.5499999999999998e-01   4.0955656155286799e-17
   3.5999999999999999e-01   1.0396771650014709e-16
   3.6499999999999999e-01   1.4706613474879723e-16
   3.7000000000000000e-01   1.2875195406524582e-16
   3.7500000000000000e-01   1.5515156498519582e-16
   3.8000000000000000e-01   1.6507595512899860e-16
   3.8500000000000001e-01   1.7109027703221138e-16
   3.9000000000000001e-01   1.1350090133931518e-16
   3.9500000000000002e-01   9.5400500536178641e-17
   4.0000000000000002e-01   2.3200691680170550e-17
   4.0500000000000003e-01   8.5852192328446864e-18
   4.1000000000000003e-01   7.8770276812078552e-17
   4.1500000000000004e-01   1.2485029988690566e-16
   4.1999999999999998e-01   7.5373808809172454e-17
   4.2499999999999999e-01   1.1412586279989849e-16
   4.2999999999999999e-01   1.6967682221076638e-16
   4.3500000000000000e-01   1.1737648334808559e-16
   4.4000000000000000e-01   1.8290695511944540e-16
   4.4500000000000001e-01   1.2951711867003217e-16
   4.5000000000000001e-01   1.1871119320392905e-16
   4.5500000000000002e-01   8.8504916092463268e-17
   4.6000000000000002e-01   7.8890514920044958e-17
   4.6500000000000002e-01   4.2893517666344665e-17
   4.7000000000000003e-01   2.4549147786571734e-17
   4.7500000000000003e-01   8.9248377488720526e-17
   4.7999999999999998e-01   1.4884696203959654e-16
   4.8499999999999999e-01   1.2616816262968784e-16
   4.8999999999999999e-01   1.7946548927601608e-16
   4.9500000000000000e-01   2.2146866787654399e-16
   5.0000000000000000e-01   1.5290415554143034e-16
   5.0500000000000000e-01   8.0288917349164943e-17
   5.1000000000000001e-01   1.8830052479691644e-16
   5.1500000000000001e-01   7.3607308670816478e-17
   5.2000000000000002e-01   1.5622801053508203e-18
   5.2499999999999991e-01   1.0138857585962275e-17
   5.3000000000000003e-01   6.9402835125810716e-17
   5.3499999999999992e-01   1.2361440752164023e-16
   5.4000000000000004e-01   1.6179828254587754e-16
   5.4499999999999993e-01   2.6940410687876030e-16
   5.5000000000000004e-01   2.6725712602409815e-16
   5.5499999999999994e-01   3.1271978215818472e-16
   5.6000000000000005e-01   2.7730011466368017e-16
   5.6499999999999995e-01   3.8260482432181590e-16
   5.7000000000000006e-01   3.0513577487430368e-16
   5.7499999999999996e-01   2.5653126776122283e-16
   5.8000000000000007e-01   8.9251971285058074e-17
   5.8499999999999996e-01   1.2859266156421417e-16
   5.8999999999999997e-01   2.9337744426901738e-18
   5.9499999999999997e-01   6.6023514595273896e-17
   5.9999999999999998e-01   1.0101869023537716e-16
   6.0499999999999998e-01   1.5318746440184594e-16
   6.0999999999999999e-01   2.3329221535305557e-16
   6.1499999999999999e-01   3.1953458956112207e-16
   6.2000000000000000e-01   3.7892261921369197e-16
   6.2500000000000000e-01   3.4354151601106141e-16
   6.3000000000000000e-01   3.2654729279117807e-16
   6.3500000000000001e-01   3.2965516806093182e-16
   6.4000000000000001e-01   3.0296459690185387e-16
   6.4500000000000002e-01   2.0106840153532285e-16
   6.4999999999999991e-01   6.1667075827209648e-17
   6.5500000000000003e-01   4.1473447308036930e-17
   6.5999999999999992e-01   1.0299793854521912e-16
   6.6500000000000004e-01   1.8784038022768339e-16
   6.6999999999999993e-01   3.4954484207986745e-16
   6.7500000000000004e-01   3.7151850725448592e-16
   6.7999999999999994e-01   4.8867109738848860e-16
   6.8500000000000005e-01   4.4907142941339618e-16
   6.8999999999999995e-01   5.6140805446087445e-16
   6.9500000000000006e-01   5.7317309893588397e-16
   6.9999999999999996e-01   5.6019859018122853e-16
   7.0500000000000007e-01   4.0433465255649344e-16
   7.0999999999999996e-01   3.8829042644986917e-16
   7.1499999999999997e-01   2.9783042619786051e-16
   7.1999999999999997e-01   1.8019716010979380e-16
   7.2499999999999998e-01   5.5626267982958048e-17
   7.2999999999999998e-01   1.0929518640384709e-16
   7.3499999999999999e-01   2.4895705713408780e-16
   7.3999999999999999e-01   3.1958710571418655e-16
   7.4500000000000000e-01   4.4699655920005017e-16
   7.5000000000000000e-01   5.0367898016489127e-16
   7.5500000000000000e-01   5.0972163189627896e-16
   7.6000000000000001e-01   3.8600739639555604e-16
   7.6500000000000001e-01   3.0858442809092956e-16
   7.7000000000000002e-01   2.4739321082400823e-16
   7.7500000000000002e-01   6.8652158216910021e-17
   7.8000000000000003e-01   0.0000000000000000e+00
   7.8500000000000003e-01   1.8303016076155656e-16
   7.9000000000000004e-01   4.1775891483371986e-16
   7.9499999999999993e-01   6.7683167670686651e-16
   8.0000000000000004e-01   4.9877669651286768e-16
   8.0499999999999994e-01   7.8738246571703397e-16
   8.1000000000000005e-01   5.9170963260345563e-16
   8.1499999999999995e-01   8.2977933106167323e-16
   8.2000000000000006e-01   5.6709676168776502e-16
   8.2499999999999996e-01   6.8778684125359420e-16
   8.2999999999999996e-01   4.3363376610058533e-16
   8.3499999999999996e-01   3.5429690983829862e-16
   8.3999999999999997e-01   2.1261326780213996e-16
   8.4499999999999997e-01   1.1160797656735667e-16
   8.4999999999999998e-01   5.8570025934346125e-17
   8.5499999999999998e-01   2.7655077509860173e-16
   8.5999999999999999e-01   3.2232762634357684e-16
   8.6499999999999999e-01   3.7182192603255384e-16
   8.7000000000000000e-01   2.1262746021156695e-16
   8.7500000000000000e-01   1.1142881687639154e-16
   8.8000000000000000e-01   0.0000000000000000e+00
   8.8500000000000001e-01   2.4462244347149519e-16
   8.9000000000000001e-01   3.4158459100463446e-16
   8.9500000000000002e-01   1.7882124355950549e-16
   9.0000000000000002e-01   4.6794930566207298e-16
   9.0500000000000003e-01   3.9175862460645670e-16
   9.1000000000000003e-01   4.0986386756359310e-16
   9.1500000000000004e-01   1.0717492711002614e-16
   9.1999999999999993e-01   4.4829139336545474e-16
   9.2500000000000004e-01   1.1716622402840576e-16
   9.2999999999999994e-01   1.2246173373729878e-16
   9.3500000000000005e-01   5.7584811349012025e-16
   9.3999999999999995e-01   4.0106048965708819e-16
   9.4500000000000006e-01   5.5852298005660640e-16
   9.4999999999999996e-01   5.8322184196236812e-16
   9.5500000000000007e-01   7.6109326142159131e-17
   9.5999999999999996e-01   4.7663462801754755e-16
   9.6499999999999997e-01   1.6579223832110616e-16
   9.6999999999999997e-01   5.1890720533740567e-16
   9.7499999999999998e-01   1.8041725638763227e-16
   9.7999999999999998e-01   0.0000000000000000e+00
   9.8499999999999999e-01   1.9616309974195186e-16
   9.8999999999999999e-01   8.1791620452284691e-16
   9.9500000000000000e-01   6.3930888806942163e-16
   1.0000000000000000e+00   7.7715611723760958e-16


==> E_Difftes_N5.txt <==
   0.0000000000000000e+00                      NaN
   5.0000000000000044e-03   8.5256912944741414e-03
   1.0000000000000009e-02   6.0695841576774460e-03
   1.5000000000000013e-02   3.8021456591606356e-03
   2.0000000000000018e-02   1.7165938821513530e-03
   2.5000000000000022e-02   1.9375040785096572e-04
   3.0000000000000027e-02   1.9354637631422099e-03
   3.5000000000000031e-02   3.5150200539562945e-03
   3.9999999999999980e-02   4.9387904687309570e-03
   4.4999999999999984e-02   6.2130435145541767e-03
   4.9999999999999989e-02   7.3439450178662668e-03
   5.4999999999999993e-02   8.3375581254994165e-03
   5.9999999999999998e-02   9.1998433061575655e-03
   6.5000000000000002e-02   9.9366583524479017e-03
   7.0000000000000007e-02   1.0553758383593801e-02
   7.5000000000000011e-02   1.1056795848970192e-02
   8.0000000000000016e-02   1.1451320532621705e-02
   8.5000000000000020e-02   1.1742779558933946e-02
   8.9999999999999969e-02   1.1936517399650006e-02
   9.4999999999999973e-02   1.2037775882432069e-02
   9.9999999999999978e-02   1.2051694201193622e-02
   1.0499999999999998e-01   1.1983308928434033e-02
   1.0999999999999999e-01   1.1837554029831521e-02
   1.1499999999999999e-01   1.1619260881361303e-02
   1.2000000000000000e-01   1.1333158289226498e-02
   1.2500000000000000e-01   1.0983872512904110e-02
   1.3000000000000000e-01   1.0575927291624033e-02
   1.3500000000000001e-01   1.0113743874619861e-02
   1.4000000000000001e-01   9.6016410555054658e-03
   1.4500000000000002e-01   9.0438352111460122e-03
   1.5000000000000002e-01   8.4444403454158826e-03
   1.5500000000000003e-01   7.8074681382474592e-03
   1.6000000000000003e-01   7.1368280003970370e-03
   1.6500000000000004e-01   6.4363271343686208e-03
   1.7000000000000004e-01   5.7096706019565315e-03
   1.7500000000000004e-01   4.9604613988864701e-03
   1.7999999999999999e-01   4.1922005370495126e-03
   1.8500000000000000e-01   3.4082871348471676e-03
   1.9000000000000000e-01   2.6120185161782610e-03
   1.9500000000000001e-01   1.8065903186225459e-03
   2.0000000000000001e-01   9.9509661139039643e-04
   2.0500000000000002e-01   1.8053002362921011e-04
   2.0999999999999996e-01   6.3421811630445563e-04
   2.1499999999999997e-01   1.4463576299800687e-03
   2.1999999999999997e-01   2.2531993257873710e-03
   2.2499999999999998e-01   3.0521548229247861e-03
   2.2999999999999998e-01   3.8407363617955926e-03
   2.3499999999999999e-01   4.6165566001077490e-03
   2.3999999999999999e-01   5.3773283939517530e-03
   2.4500000000000000e-01   6.1208645631140998e-03
   2.5000000000000000e-01   6.8450776398618707e-03
   2.5500000000000000e-01   7.5479796004148947e-03
   2.6000000000000001e-01   8.2276815783028385e-03
   2.6500000000000001e-01   8.8823935587839936e-03
   2.7000000000000002e-01   9.5104240534823539e-03
   2.7500000000000002e-01   1.0110179754380206e-02
   2.8000000000000003e-01   1.0680165166282510e-02
   2.8500000000000003e-01   1.1218982216849881e-02
   2.8999999999999998e-01   1.1725329843276254e-02
   2.9499999999999998e-01   1.2198003554666607e-02
   2.9999999999999999e-01   1.2635894969150753e-02
   3.0499999999999999e-01   1.3037991324747238e-02
   3.1000000000000000e-01   1.3403374962972251e-02
   3.1500000000000000e-01   1.3731222784166388e-02
   3.2000000000000001e-01   1.4020805673492603e-02
   3.2500000000000001e-01   1.4271487896537403e-02
   3.3000000000000002e-01   1.4482726463425379e-02
   3.3500000000000002e-01   1.4654070460339173e-02
   3.4000000000000002e-01   1.4785160347311343e-02
   3.4500000000000003e-01   1.4875727221139466e-02
   3.5000000000000003e-01   1.4925592042248633e-02
   3.5499999999999998e-01   1.4934664824308353e-02
   3.5999999999999999e-01   1.4902943785388856e-02
   3.6499999999999999e-01   1.4830514459418642e-02
   3.7000000000000000e-01   1.4717548766686487e-02
   3.7500000000000000e-01   1.4564304042106764e-02
   3.8000000000000000e-01   1.4371122019948571e-02
   3.8500000000000001e-01   1.4138427773704585e-02
   3.9000000000000001e-01   1.3866728609756154e-02
   3.9500000000000002e-01   1.3556612913467802e-02
   4.0000000000000002e-01   1.3208748946324381e-02
   4.0500000000000003e-01   1.2823883592700494e-02
   4.1000000000000003e-01   1.2402841054831186e-02
   4.1500000000000004e-01   1.1946521494530071e-02
   4.1999999999999998e-01   1.1455899620180775e-02
   4.2499999999999999e-01   1.0932023217502749e-02
   4.2999999999999999e-01   1.0376011622573369e-02
   4.3500000000000000e-01   9.7890541355641590e-03
   4.4000000000000000e-01   9.1724083736282637e-03
   4.4500000000000001e-01   8.5273985613513008e-03
   4.5000000000000001e-01   7.8554137571604388e-03
   4.5500000000000002e-01   7.1579060140581066e-03
   4.6000000000000002e-01   6.4363884730294797e-03
   4.6500000000000002e-01   5.6924333874472498e-03
   4.7000000000000003e-01   4.9276700767765785e-03
   4.7500000000000003e-01   4.1437828078594403e-03
   4.7999999999999998e-01   3.3425086020352711e-03
   4.8499999999999999e-01   2.5256349663326056e-03
   4.8999999999999999e-01   1.6949975469431171e-03
   4.9500000000000000e-01   8.5247770316774542e-04
   5.0000000000000000e-01   4.0019359228127448e-17
   5.0500000000000000e-01   8.6047038250946844e-04
   5.1000000000000001e-01   1.7269303249868506e-03
   5.1500000000000001e-01   2.5973415314688624e-03
   5.2000000000000002e-01   3.4696333810648162e-03
   5.2499999999999991e-01   4.3417058704910928e-03
   5.3000000000000003e-01   5.2114326494530697e-03
   5.3499999999999992e-01   6.0766641508670956e-03
   5.4000000000000004e-01   6.9352308179414018e-03
   5.4499999999999993e-01   7.7849464301552578e-03
   5.5000000000000004e-01   8.6236115302030045e-03
   5.5499999999999994e-01   9.4490169539871334e-03
   5.6000000000000005e-01   1.0258947465775036e-02
   5.6499999999999995e-01   1.1051185500649163e-02
   5.7000000000000006e-01   1.1823515016412829e-02
   5.7499999999999996e-01   1.2573725457127640e-02
   5.8000000000000007e-01   1.3299615830491964e-02
   5.8499999999999996e-01   1.3998998901283890e-02
   5.8999999999999997e-01   1.4669705503124662e-02
   5.9499999999999997e-01   1.5309588970833185e-02
   5.9999999999999998e-01   1.5916529695674378e-02
   6.0499999999999998e-01   1.6488439805822062e-02
   6.0999999999999999e-01   1.7023267974382469e-02
   6.1499999999999999e-01   1.7519004357349020e-02
   6.2000000000000000e-01   1.7973685663882737e-02
   6.2500000000000000e-01   1.8385400361334878e-02
   6.3000000000000000e-01   1.8752294017454100e-02
   6.3500000000000001e-01   1.9072574782243831e-02
   6.4000000000000001e-01   1.9344519011958963e-02
   6.4500000000000002e-01   1.9566477037756408e-02
   6.4999999999999991e-01   1.9736879081535055e-02
   6.5500000000000003e-01   1.9854241321530124e-02
   6.5999999999999992e-01   1.9917172110243821e-02
   6.6500000000000004e-01   1.9924378347326396e-02
   6.6999999999999993e-01   1.9874672010037980e-02
   6.7500000000000004e-01   1.9766976843952993e-02
   6.7999999999999994e-01   1.9600335216586960e-02
   6.8500000000000005e-01   1.9373915136655585e-02
   6.8999999999999995e-01   1.9087017441694474e-02
   6.9500000000000006e-01   1.8739083156798831e-02
   6.9999999999999996e-01   1.8329701027259136e-02
   7.0500000000000007e-01   1.7858615227902112e-02
   7.0999999999999996e-01   1.7325733251961427e-02
   7.1499999999999997e-01   1.6731133982336555e-02
   7.1999999999999997e-01   1.6075075948113256e-02
   7.2499999999999998e-01   1.5358005769253304e-02
   7.2999999999999998e-01   1.4580566792376650e-02
   7.3499999999999999e-01   1.3743607920591958e-02
   7.3999999999999999e-01   1.2848192640348378e-02
   7.4500000000000000e-01   1.1895608248315216e-02
   7.5000000000000000e-01   1.0887375281310294e-02
   7.5500000000000000e-01   9.8252571523324232e-03
   7.6000000000000001e-01   8.7112699957727947e-03
   7.6500000000000001e-01   7.5476927249049034e-03
   7.7000000000000002e-01   6.3370773047807865e-03
   7.7500000000000002e-01   5.0822592436822796e-03
   7.8000000000000003e-01   3.7863683063055751e-03
   7.8500000000000003e-01   2.4528394518771005e-03
   7.9000000000000004e-01   1.0854240004285977e-03
   7.9499999999999993e-01   3.1179896951934438e-04
   8.0000000000000004e-01   1.7344109885878032e-03
   8.0499999999999994e-01   3.1776423261855326e-03
   8.1000000000000005e-01   4.6363598788387722e-03
   8.1499999999999995e-01   6.1050548138634328e-03
   8.2000000000000006e-01   7.5778299649888912e-03
   8.2499999999999996e-01   9.0483869765472617e-03
   8.2999999999999996e-01   1.0510013192786650e-02
   8.3499999999999996e-01   1.1955568288865726e-02
   8.3999999999999997e-01   1.3377470640046874e-02
   8.4499999999999997e-01   1.4767683425586195e-02
   8.4999999999999998e-01   1.6117700463791209e-02
   8.5499999999999998e-01   1.7418531774692478e-02
   8.5999999999999999e-01   1.8660688866749046e-02
   8.6499999999999999e-01   1.9834169743983162e-02
   8.7000000000000000e-01   2.0928443629912724e-02
   8.7500000000000000e-01   2.1932435404625725e-02
   8.8000000000000000e-01   2.2834509751316581e-02
   8.8500000000000001e-01   2.3622455008571751e-02
   8.9000000000000001e-01   2.4283466724678491e-02
   8.9500000000000002e-01   2.4804130910191621e-02
   9.0000000000000002e-01   2.5170406984978862e-02
   9.0500000000000003e-01   2.5367610415929689e-02
   9.1000000000000003e-01   2.5380395041496098e-02
   9.1500000000000004e-01   2.5192735079200116e-02
   9.1999999999999993e-01   2.4787906812223627e-02
   9.2500000000000004e-01   2.4148469951159456e-02
   9.2999999999999994e-01   2.3256248667000424e-02
   9.3500000000000005e-01   2.2092312291376884e-02
   9.3999999999999995e-01   2.0636955680078582e-02
   9.4500000000000006e-01   1.8869679235817442e-02
   9.4999999999999996e-01   1.6769168586212642e-02
   9.5500000000000007e-01   1.4313273912903076e-02
   9.5999999999999996e-01   1.1478988927721877e-02
   9.6499999999999997e-01   8.2424294917764138e-03
   9.6999999999999997e-01   4.5788118733219758e-03
   9.7499999999999998e-01   4.6243064022613063e-04
   9.7999999999999998e-01   4.1333638171572630e-03
   9.8499999999999999e-01   9.2361881369399865e-03
   9.8999999999999999e-01   1.4874649214726617e-02
   9.9500000000000000e-01   2.1078367814993611e-02
   1.0000000000000000e+00   2.7878002569129978e-02


==> E_const_accuracy.txt <==
   0.0000000000000000e+00   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.0000000000000044e-03   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.0000000000000009e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.5000000000000013e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.0000000000000018e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.5000000000000022e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.0000000000000027e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.5000000000000031e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.9999999999999980e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.4999999999999984e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.9999999999999989e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.4999999999999993e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.9999999999999998e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.5000000000000002e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.0000000000000007e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.5000000000000011e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.0000000000000016e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.5000000000000020e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.9999999999999969e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.4999999999999973e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.9999999999999978e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.0499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.0999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.1499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.2000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.2500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.3000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.3500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.4000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.4500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.5000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.5500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.6000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.6500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.7000000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.7500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.7999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.8500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.9000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.9500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.0000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.0500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.0999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.1499999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.1999999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.2499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.2999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.3499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.3999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.4500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.5000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.5500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.6000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.6500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.7000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.7500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.8000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.8500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.8999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.9499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.9999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.0499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.1000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.1500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.2000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.2500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.3000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.3500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.4000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.4500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.5000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.5499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.5999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.6499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.7000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.7500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.8000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.8500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.9000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.9500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.0000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.0500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.1000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.1500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.1999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.2499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.2999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.3500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.4000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.4500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.5000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.5500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.6000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.6500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.7000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.7500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.7999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.8499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.8999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.9500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.0000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.0500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.1000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.1500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.2000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.2499999999999991e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.3000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.3499999999999992e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.4000000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.4499999999999993e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.5000000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.5499999999999994e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.6000000000000005e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.6499999999999995e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.7000000000000006e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.7499999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.8000000000000007e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.8499999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.8999999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.9499999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.9999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.0499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.0999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.1499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.2000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.2500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.3000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.3500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.4000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.4500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.4999999999999991e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.5500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.5999999999999992e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.6500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.6999999999999993e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.7500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.7999999999999994e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.8500000000000005e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.8999999999999995e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.9500000000000006e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.9999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.0500000000000007e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.0999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.1499999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.1999999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.2499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.2999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.3499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.3999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.4500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.5000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.5500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.6000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.6500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.7000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.7500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.8000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.8500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.9000000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.9499999999999993e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.0000000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.0499999999999994e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.1000000000000005e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.1499999999999995e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.2000000000000006e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.2499999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.2999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.3499999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.3999999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.4499999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.4999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.5499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.5999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.6499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.7000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.7500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.8000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.8500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.9000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.9500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.0000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.0500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.1000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.1500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.1999999999999993e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.2500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.2999999999999994e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.3500000000000005e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.3999999999999995e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.4500000000000006e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.4999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.5500000000000007e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.5999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.6499999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.6999999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.7499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.7999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.8499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.8999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.9500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.0000000000000000e+00   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16


==> E_vr_n_CoeffDiscon_0001.txt <==
   1.5421177605168257e-05   1.1000000000000016e+00   1.0000000000000000e+00   1.0000000000000000e+00
   1.3878489099972136e-04   1.0999999999999981e+00   2.0000000000000000e+00   9.8140316976451314e-01
   3.8548187963854952e-04   1.0999999999999905e+00   3.0000000000000000e+00   3.6396891067001719e-01
   7.5545127473103380e-04   1.0999999999999910e+00   4.0000000000000000e+00   1.0955143968955992e-01
   1.2486017918649783e-03   1.1000000000000065e+00   5.0000000000000000e+00   2.6794821917749779e-02
   1.8648117535293718e-03   1.0999999999999841e+00   6.0000000000000000e+00   5.2994513172650009e-03
   2.6039291191367608e-03   1.0999999999999959e+00   7.0000000000000000e+00   7.5600213644549735e-04
   3.4657715225368535e-03   1.0999999999999954e+00   8.0000000000000000e+00   1.2714509242740045e-04
   4.4501263170125815e-03   1.1000000000000021e+00   9.0000000000000000e+00   3.3319030005154940e-05
   5.5567506277476864e-03   1.1000000000000021e+00   1.0000000000000000e+01   3.9681782400722588e-05
   6.7853714117522834e-03   1.0999999999999912e+00   1.1000000000000000e+01   3.9336182345913458e-05
   8.1356855252320281e-03   1.0999999999999912e+00   1.2000000000000000e+01   3.9200739340935666e-05
   9.6073597983847847e-03   1.0999999999999879e+00   1.3000000000000000e+01   3.9051697897366595e-05
   1.1200031117604647e-02   1.1000000000000176e+00   1.4000000000000000e+01   3.8889795728287752e-05
   1.2913306515075329e-02   1.0999999999999772e+00   1.5000000000000000e+01   3.8714805070755031e-05
   1.4746763265728768e-02   1.1000000000000074e+00   1.6000000000000000e+01   3.8527260091278408e-05
   1.6699948991546365e-02   1.0999999999999914e+00   1.7000000000000000e+01   3.8326708405842937e-05
   1.8772381773176361e-02   1.0999999999999910e+00   1.8000000000000000e+01   3.8114004009340943e-05
   2.0963550268840447e-02   1.1000000000000001e+00   1.9000000000000000e+01   3.7888362778229753e-05
   2.3272913840499398e-02   1.0999999999999981e+00   2.0000000000000000e+01   3.7651087778613089e-05
   2.5699902687247700e-02   1.1000000000000134e+00   2.1000000000000000e+01   3.7400912787015509e-05
   2.8243917985903200e-02   1.0999999999999772e+00   2.2000000000000000e+01   3.7139753893842723e-05
   3.0904332038757920e-02   1.0999999999999996e+00   2.3000000000000000e+01   3.6865676070754820e-05
   3.3680488428452948e-02   1.1000000000000014e+00   2.4000000000000000e+01   3.6581411514658586e-05
   3.6571702179939602e-02   1.0999999999999985e+00   2.5000000000000000e+01   3.6284129217654413e-05
   3.9577259929486852e-02   1.1000000000000050e+00   2.6000000000000000e+01   3.5977623557701457e-05
   4.2696420100693244e-02   1.0999999999999575e+00   2.7000000000000000e+01   3.5657895839172836e-05
   4.5928413087459319e-02   1.1000000000000292e+00   2.8000000000000000e+01   3.5330095502869199e-05
   4.9272441443877157e-02   1.0999999999999890e+00   2.9000000000000000e+01   3.4988735991627457e-05
   5.2727680080987438e-02   1.1000000000000016e+00   3.0000000000000000e+01   3.4640665267226412e-05
   5.6293276470358367e-02   1.0999999999999772e+00   3.1000000000000000e+01   3.4278536426937849e-05
   5.9968350854434027e-02   1.1000000000000141e+00   3.2000000000000000e+01   3.3911293702145559e-05
   6.3751996463601412e-02   1.0999999999999901e+00   3.3000000000000000e+01   3.3529301308410029e-05
   6.7643279739922457e-02   1.0999999999999872e+00   3.4000000000000000e+01   3.3144055426100463e-05
   7.1641240567475173e-02   1.1000000000000139e+00   3.5000000000000000e+01   3.2743143162000166e-05
   7.5744892509248207e-02   1.0999999999999752e+00   3.6000000000000000e+01   3.2341129802095085e-05
   7.9953223050529043e-02   1.1000000000000212e+00   3.7000000000000000e+01   3.1922273901710778e-05
   8.4265193848727382e-02   1.0999999999999899e+00   3.8000000000000000e+01   3.1504791938906741e-05
   8.8679740989570099e-02   1.0999999999999872e+00   3.9000000000000000e+01   3.1068995837513025e-05
   9.3195775249606483e-02   1.0999999999999970e+00   4.0000000000000000e+01   3.0637403634701493e-05
   9.7812182364957756e-02   1.1000000000000099e+00   4.1000000000000000e+01   3.0185692606082465e-05
   1.0252782330624499e-01   1.0999999999999812e+00   4.2000000000000000e+01   2.9741404221393430e-05
   1.0734153455962753e-01   1.1000000000000092e+00   4.3000000000000000e+01   2.9274819992531986e-05
   1.1225212841388271e-01   1.1000000000000048e+00   4.4000000000000000e+01   2.8819301303162433e-05
   1.1725839325345594e-01   1.0999999999999714e+00   4.5000000000000000e+01   2.8338896639828393e-05
   1.2235909385740817e-01   1.1000000000000292e+00   4.6000000000000000e+01   2.7873661365545231e-05
   1.2755297170418894e-01   1.0999999999999679e+00   4.7000000000000000e+01   2.7380494640028734e-05
   1.3283874528215722e-01   1.1000000000000056e+00   4.8000000000000000e+01   2.6907100280534864e-05
   1.3821511040577533e-01   1.0999999999999768e+00   4.9000000000000000e+01   2.6402230030372343e-05
   1.4368074053739732e-01   1.1000000000000252e+00   5.0000000000000000e+01   2.5922273718607720e-05
   1.4923428711457210e-01   1.0999999999999845e+00   5.1000000000000000e+01   2.5406753207431982e-05
   1.5487437988278141e-01   1.1000000000000003e+00   5.2000000000000000e+01   2.4921867495061578e-05
   1.6059962723352911e-01   1.0999999999999954e+00   5.3000000000000000e+01   2.4396739293239381e-05
   1.6640861654770017e-01   1.0999999999999992e+00   5.4000000000000000e+01   2.3908587874238640e-05
   1.7229991454410298e-01   1.1000000000000079e+00   5.5000000000000000e+01   2.3374878477932671e-05
   1.7827206763311054e-01   1.0999999999999788e+00   5.6000000000000000e+01   2.2885151865818314e-05
   1.8432360227531114e-01   1.0999999999999939e+00   5.7000000000000000e+01   2.2343866379134107e-05
   1.9045302534508302e-01   1.0999999999999917e+00   5.8000000000000000e+01   2.1854277552687001e-05
   1.9665882449900013e-01   1.1000000000000176e+00   5.9000000000000000e+01   2.1306394431576768e-05
   2.0293946854898071e-01   1.0999999999999781e+00   6.0000000000000000e+01   2.0818674473506823e-05
   2.0929340784008471e-01   1.0999999999999919e+00   6.1000000000000000e+01   2.0265140381888592e-05
   2.1571907463286799e-01   1.1000000000000147e+00   6.2000000000000000e+01   1.9781034103856721e-05
   2.2221488349019880e-01   1.0999999999999956e+00   6.3000000000000000e+01   1.9222758881763500e-05
   2.2877923166844061e-01   1.0999999999999699e+00   6.4000000000000000e+01   1.8744020470798493e-05
   2.3541049951290471e-01   1.1000000000000190e+00   6.5000000000000000e+01   1.8181872241642006e-05
   2.4210705085747625e-01   1.0999999999999899e+00   6.6000000000000000e+01   1.7710260936275149e-05
   2.4886723342831374e-01   1.0999999999999861e+00   6.7000000000000000e+01   1.7145061375728880e-05
   2.5568937925152252e-01   1.1000000000000103e+00   6.8000000000000000e+01   1.6682337182258447e-05
   2.6257180506470273e-01   1.0999999999999710e+00   6.9000000000000000e+01   1.6114856967138167e-05
   2.6951281273226879e-01   1.1000000000000174e+00   7.0000000000000000e+01   1.5662776442145997e-05
   2.7651068966443937e-01   1.0999999999999841e+00   7.1000000000000000e+01   1.5093730897993783e-05
   2.8356370923979302e-01   1.0999999999999996e+00   7.2000000000000000e+01   1.4654042994555174e-05
   2.9067013123128593e-01   1.0999999999999928e+00   7.3000000000000000e+01   1.4084087974183574e-05
   2.9782820223562756e-01   1.1000000000000010e+00   7.4000000000000000e+01   1.3658529975295764e-05
   3.0503615610590584e-01   1.1000000000000145e+00   7.5000000000000000e+01   1.3088257969579354e-05
   3.1229221438735844e-01   1.0999999999999757e+00   7.6000000000000000e+01   1.2678551527530141e-05
   3.1959458675617913e-01   1.1000000000000003e+00   7.7000000000000000e+01   1.2108488035665361e-05
   3.2694147146125352e-01   1.1000000000000050e+00   7.8000000000000000e+01   1.1716335292819321e-05
   3.3433105576871447e-01   1.0999999999999830e+00   7.9000000000000000e+01   1.1146935485472906e-05
   3.4176151640920693e-01   1.0999999999999925e+00   8.0000000000000000e+01   1.0774015355928277e-05
   3.4923102002775208e-01   1.1000000000000159e+00   8.1000000000000000e+01   1.0205661016668990e-05
   3.5673772363610079e-01   1.1000000000000105e+00   8.2000000000000000e+01   9.8536255490668599e-06
   3.6427977506746273e-01   1.0999999999999774e+00   8.3000000000000000e+01   9.2866223478023215e-06
   3.7185531343350176e-01   1.0999999999999934e+00   8.4000000000000000e+01   8.9570932497943159e-06
   3.7946246958348068e-01   1.1000000000000048e+00   8.5000000000000000e+01   8.3916683310995959e-06
   3.8709936656544808e-01   1.0999999999999950e+00   8.6000000000000000e+01   8.0862336309479180e-06
   3.9476412008934708e-01   1.1000000000000014e+00   8.7000000000000000e+01   7.5225335658559311e-06
   4.0245483899193574e-01   1.0999999999999823e+00   8.8000000000000000e+01   7.2427444046603654e-06
   4.1016962570340376e-01   1.0999999999999834e+00   8.9000000000000000e+01   6.6808334894926550e-06
   4.1790657671556852e-01   1.1000000000000110e+00   9.0000000000000000e+01   6.4282010867347982e-06
   4.2566378305153846e-01   1.0999999999999965e+00   9.1000000000000000e+01   5.8680600263953258e-06
   4.3343933073672369e-01   1.1000000000000068e+00   9.2000000000000000e+01   5.6440527635838595e-06
   4.4123130127108112e-01   1.0999999999999763e+00   9.3000000000000000e+01   5.0855777485986315e-06
   4.4903777210247503e-01   1.1000000000000008e+00   9.4000000000000000e+01   4.8916184367785667e-06
   4.5685681710103831e-01   1.0999999999999979e+00   9.5000000000000000e+01   4.3346206060459875e-06
   4.6468650703441661e-01   1.1000000000000021e+00   9.6000000000000000e+01   4.1720838767763927e-06
   4.7252491004377706e-01   1.0999999999999894e+00   9.7000000000000000e+01   3.6162892160085905e-06
   4.8037009212046566e-01   1.1000000000000005e+00   9.8000000000000000e+01   3.4864990746154340e-06
   4.8822011758319483e-01   1.0999999999999934e+00   9.9000000000000000e+01   2.9315487245758112e-06
   4.9607304955564435e-01   1.0999999999999834e+00   1.0000000000000000e+02   2.8357762302695127e-06
   5.0392695044435565e-01   1.1000000000000163e+00   1.0100000000000000e+02   2.2812272476099913e-06
   5.1177988241680505e-01   1.0999999999999763e+00   1.0200000000000000e+02   2.2206883407320150e-06
   5.1962990787953423e-01   1.1000000000000250e+00   1.0300000000000000e+02   1.6660148801332982e-06
   5.2747508995622283e-01   1.0999999999999839e+00   1.0400000000000000e+02   1.6418683365730413e-06
   5.3531349296558328e-01   1.0999999999999950e+00   1.0500000000000000e+02   1.0864633208760674e-06
   5.4314318289896169e-01   1.0999999999999979e+00   1.0600000000000000e+02   1.0998087953166064e-06
   5.5096222789752503e-01   1.0999999999999865e+00   1.0700000000000000e+02   5.4298603369964517e-07
   5.5876869872891877e-01   1.1000000000000119e+00   1.0800000000000000e+02   5.9486223843458332e-07
   5.6656066926327608e-01   1.0999999999999863e+00   1.0900000000000000e+02   3.5859012812182658e-08
   5.7433621694846149e-01   1.0999999999999879e+00   1.1000000000000000e+02   1.2724196916111492e-07
   5.8209342328443148e-01   1.1000000000000036e+00   1.1100000000000000e+02   4.3477788078815893e-07
   5.8983037429659624e-01   1.1000000000000083e+00   1.1200000000000000e+02   3.0297653449370978e-07
   5.9754516100806410e-01   1.0999999999999899e+00   1.1300000000000000e+02   8.6891902712569042e-07
   6.0523587991065275e-01   1.1000000000000105e+00   1.1400000000000000e+02   6.9585366164000202e-07
   6.1290063343455170e-01   1.0999999999999899e+00   1.1500000000000000e+02   1.2666906099055011e-06
   6.2053753041651938e-01   1.0999999999999772e+00   1.1600000000000000e+02   1.0515832102280370e-06
   6.2814468656649836e-01   1.1000000000000036e+00   1.1700000000000000e+02   1.6283476294163841e-06
   6.3572022493253710e-01   1.1000000000000143e+00   1.1800000000000000e+02   1.3704893936213933e-06
   6.4326227636389910e-01   1.1000000000000012e+00   1.1900000000000000e+02   1.9542703922376832e-06
   6.5076897997224770e-01   1.0999999999999801e+00   1.2000000000000000e+02   1.6530233589288431e-06
   6.5823848359079307e-01   1.0999999999999939e+00   1.2100000000000000e+02   2.2449604909382585e-06
   6.6566894423128553e-01   1.1000000000000052e+00   1.2200000000000000e+02   1.8997592288483466e-06
   6.7305852853874648e-01   1.0999999999999941e+00   1.2300000000000000e+02   2.5010362996003862e-06
   6.8040541324382087e-01   1.1000000000000141e+00   1.2400000000000000e+02   2.1113896716982835e-06
   6.8770778561264145e-01   1.0999999999999757e+00   1.2500000000000000e+02   2.7232279870713655e-06
   6.9496384389409416e-01   1.1000000000000019e+00   1.2600000000000000e+02   2.2887210616395517e-06
   7.0217179776437244e-01   1.0999999999999848e+00   1.2700000000000000e+02   2.9123720786241129e-06
   7.0932986876871418e-01   1.1000000000000043e+00   1.2800000000000000e+02   2.4326681936380688e-06
   7.1643629076020698e-01   1.0999999999999879e+00   1.2900000000000000e+02   3.0694055997042523e-06
   7.2348931033556052e-01   1.1000000000000176e+00   1.3000000000000000e+02   2.5442486376490571e-06
   7.3048718726773110e-01   1.0999999999999710e+00   1.3100000000000000e+02   3.1953597836115813e-06
   7.3742819493529743e-01   1.0999999999999883e+00   1.3200000000000000e+02   2.6245767315877178e-06
   7.4431062074847754e-01   1.1000000000000187e+00   1.3300000000000000e+02   3.2913534009667728e-06
   7.5113276657168626e-01   1.0999999999999854e+00   1.3400000000000000e+02   2.6748572160257962e-06
   7.5789294914252370e-01   1.1000000000000245e+00   1.3500000000000000e+02   3.3585857413715071e-06
   7.6458950048709529e-01   1.0999999999999628e+00   1.3600000000000000e+02   2.6963785812503633e-06
   7.7122076833155950e-01   1.0999999999999979e+00   1.3700000000000000e+02   3.3983291951359969e-06
   7.7778511650980109e-01   1.0999999999999954e+00   1.3800000000000000e+02   2.6905061238348016e-06
   7.8428092536713201e-01   1.0999999999999979e+00   1.3900000000000000e+02   3.4119215518581319e-06
   7.9070659215991523e-01   1.1000000000000192e+00   1.4000000000000000e+02   2.6586747467742768e-06
   7.9706053145101918e-01   1.0999999999999770e+00   1.4100000000000000e+02   3.4007579422814286e-06
   8.0334117550099993e-01   1.0999999999999908e+00   1.4200000000000000e+02   2.6023815146349227e-06
   8.0954697465491710e-01   1.1000000000000070e+00   1.4300000000000000e+02   3.3662824950143191e-06
   8.1567639772468881e-01   1.0999999999999872e+00   1.4400000000000000e+02   2.5231780093781312e-06
   8.2172793236688946e-01   1.1000000000000114e+00   1.4500000000000000e+02   3.3099796730408989e-06
   8.2770008545589691e-01   1.1000000000000094e+00   1.4600000000000000e+02   2.4226624687640795e-06
   8.3359138345229977e-01   1.0999999999999754e+00   1.4700000000000000e+02   3.2333652984466845e-06
   8.3940037276647095e-01   1.0999999999999801e+00   1.4800000000000000e+02   2.3024717318355061e-06
   8.4512562011721859e-01   1.1000000000000150e+00   1.4900000000000000e+02   3.1379772679751629e-06
   8.5076571288542779e-01   1.0999999999999932e+00   1.5000000000000000e+02   2.1642730005527933e-06
   8.5631925946260257e-01   1.1000000000000176e+00   1.5100000000000000e+02   3.0253658610380771e-06
   8.6178488959422461e-01   1.0999999999999708e+00   1.5200000000000000e+02   2.0097553984222815e-06
   8.6716125471784278e-01   1.0999999999999628e+00   1.5300000000000000e+02   2.8970836812926009e-06
   8.7244702829581100e-01   1.1000000000000385e+00   1.5400000000000000e+02   1.8406212371685600e-06
   8.7764090614259183e-01   1.0999999999999943e+00   1.5500000000000000e+02   2.7546750448612620e-06
   8.8274160674654401e-01   1.1000000000000114e+00   1.5600000000000000e+02   1.6585770109339734e-06
   8.8774787158611712e-01   1.0999999999999830e+00   1.5700000000000000e+02   2.5996647410538270e-06
   8.9265846544037242e-01   1.0999999999999899e+00   1.5800000000000000e+02   1.4653239688174835e-06
   8.9747217669375501e-01   1.0999999999999974e+00   1.5900000000000000e+02   2.4335459119134457e-06
   9.0218781763504219e-01   1.1000000000000052e+00   1.6000000000000000e+02   1.2625480364477041e-06
   9.0680422475039346e-01   1.0999999999999923e+00   1.6100000000000000e+02   2.2577668008017765e-06
   9.1132025901042990e-01   1.1000000000000099e+00   1.6200000000000000e+02   1.0519088891395228e-06
   9.1573480615127245e-01   1.0999999999999854e+00   1.6300000000000000e+02   2.0737158070006166e-06
   9.2004677694947090e-01   1.0999999999999879e+00   1.6400000000000000e+02   8.3502767656059867e-07
   9.2425510749075179e-01   1.1000000000000034e+00   1.6500000000000000e+02   1.8827042555140351e-06
   9.2835875943252477e-01   1.1000000000000061e+00   1.6600000000000000e+02   6.1347269562768030e-07
   9.3235672026007754e-01   1.1000000000000081e+00   1.6700000000000000e+02   1.6859457233405280e-06
   9.3624800353639848e-01   1.0999999999999823e+00   1.6800000000000000e+02   3.8874197188412555e-07
   9.4003164914556581e-01   1.1000000000000203e+00   1.6900000000000000e+02   1.4845303013620143e-06
   9.4370672352964147e-01   1.0999999999999923e+00   1.7000000000000000e+02   1.6224099405764867e-07
   9.4727231991901240e-01   1.0999999999999848e+00   1.7100000000000000e+02   1.2793912994254101e-06
   9.5072755855612290e-01   1.0999999999999446e+00   1.7200000000000000e+02   6.4747131050520542e-08
   9.5407158691254068e-01   1.1000000000000318e+00   1.7300000000000000e+02   1.0712604273658932e-06
   9.5730357989930681e-01   1.0999999999999712e+00   1.7400000000000000e+02   2.9110316952354054e-07
   9.6042274007051309e-01   1.1000000000000376e+00   1.7500000000000000e+02   8.6060556531913791e-07
   9.6342829782006034e-01   1.0999999999999823e+00   1.7600000000000000e+02   5.1593131553828022e-07
   9.6631951157154705e-01   1.1000000000000008e+00   1.7700000000000000e+02   6.4754237244333738e-07
   9.6909566796124202e-01   1.1000000000000052e+00   1.7800000000000000e+02   7.3864567255002877e-07
   9.7175608201409669e-01   1.1000000000000172e+00   1.7900000000000000e+02   4.3170765879225318e-07
   9.7430009731275224e-01   1.0999999999999805e+00   1.8000000000000000e+02   9.5909481186805755e-07
   9.7672708615950055e-01   1.0999999999999595e+00   1.8100000000000000e+02   2.1208086312508396e-07
   9.7903644973115966e-01   1.0999999999999912e+00   1.8200000000000000e+02   1.1777331142560920e-06
   9.8122761822682358e-01   1.1000000000000103e+00   1.8300000000000000e+02   1.3253788472856412e-08
   9.8330005100845363e-01   1.0999999999999936e+00   1.8400000000000000e+02   1.3958288312505741e-06
   9.8525323673427123e-01   1.1000000000000028e+00   1.8500000000000000e+02   2.4737754203387635e-07
   9.8708669348492473e-01   1.0999999999999939e+00   1.8600000000000000e+02   1.6156294566452544e-06
   9.8879996888239530e-01   1.1000000000000167e+00   1.8700000000000000e+02   4.9469734310763650e-07
   9.9039264020161522e-01   1.1000000000000025e+00   1.8800000000000000e+02   1.8401969283645361e-06
   9.9186431447476786e-01   1.0999999999999912e+00   1.8900000000000000e+02   7.6051905765022416e-07
   9.9321462858824772e-01   1.0999999999999734e+00   1.9000000000000000e+02   2.0720552236522962e-06
   9.9444324937225226e-01   1.1000000000000236e+00   1.9100000000000000e+02   1.0486673409642076e-06
   9.9554987368298731e-01   1.0999999999999699e+00   1.9200000000000000e+02   2.3083326609740687e-06
   9.9653422847746320e-01   1.0999999999999857e+00   1.9300000000000000e+02   1.3535759768792339e-06
   9.9739607088086324e-01   1.1000000000000105e+00   1.9400000000000000e+02   2.5265726557595333e-06
   9.9813518824647063e-01   1.0999999999999848e+00   1.9500000000000000e+02   1.6382190031767481e-06
   9.9875139820813508e-01   1.1000000000000096e+00   1.9600000000000000e+02   2.6477271962351876e-06
   9.9924454872526902e-01   1.1000000000000232e+00   1.9700000000000000e+02   1.7794245150931928e-06
   9.9961451812036151e-01   9.9999999999996936e-01   1.9800000000000000e+02   2.4495519134768289e-06
   9.9986121510900028e-01   1.0000000000000011e+00   1.9900000000000000e+02   1.4525059874799762e-06
   9.9998457882239489e-01   9.9999999999999800e-01   2.0000000000000000e+02   1.4012764671210703e-06


==> E_vr_n_CoeffDiscon_01.txt <==
   1.5421177605168257e-05   1.0999999999999990e+00   1.0000000000000000e+00   1.0000000000000000e+00
   1.3878489099972136e-04   1.0999999999999965e+00   2.0000000000000000e+00   1.0103522509476457e+00
   3.8548187963854952e-04   1.0999999999999883e+00   3.0000000000000000e+00   3.4990653285010392e-01
   7.5545127473103380e-04   1.0999999999999897e+00   4.0000000000000000e+00   1.2584569184030467e-01
   1.2486017918649783e-03   1.1000000000000043e+00   5.0000000000000000e+00   1.4933667480371938e-02
   1.8648117535293718e-03   1.0999999999999825e+00   6.0000000000000000e+00   1.4059290937802190e-02
   2.6039291191367608e-03   1.0999999999999939e+00   7.0000000000000000e+00   4.5070781645770008e-03
   3.4657715225368535e-03   1.0999999999999936e+00   8.0000000000000000e+00   2.2427292201154785e-03
   4.4501263170125815e-03   1.1000000000000008e+00   9.0000000000000000e+00   4.8003805738331740e-04
   5.5567506277476864e-03   1.1000000000000010e+00   1.0000000000000000e+01   2.4024229482696616e-03
   6.7853714117522834e-03   1.0999999999999908e+00   1.1000000000000000e+01   3.5527326087385286e-03
   8.1356855252320281e-03   1.0999999999999888e+00   1.2000000000000000e+01   3.9381139447956480e-03
   9.6073597983847847e-03   1.0999999999999863e+00   1.3000000000000000e+01   3.6571551829636994e-03
   1.1200031117604647e-02   1.1000000000000143e+00   1.4000000000000000e+01   2.8728037917418758e-03
   1.2913306515075329e-02   1.0999999999999759e+00   1.5000000000000000e+01   1.7860980883156700e-03
   1.4746763265728768e-02   1.1000000000000052e+00   1.6000000000000000e+01   6.0680382208884930e-04
   1.6699948991546365e-02   1.0999999999999919e+00   1.7000000000000000e+01   4.7458531145675104e-04
   1.8772381773176361e-02   1.0999999999999888e+00   1.8000000000000000e+01   1.3097864525263589e-03
   2.0963550268840447e-02   1.0999999999999968e+00   1.9000000000000000e+01   1.8077273499219086e-03
   2.3272913840499398e-02   1.0999999999999952e+00   2.0000000000000000e+01   1.9402258726322907e-03
   2.5699902687247700e-02   1.1000000000000094e+00   2.1000000000000000e+01   1.7381815732763863e-03
   2.8243917985903200e-02   1.0999999999999777e+00   2.2000000000000000e+01   1.2797926997818298e-03
   3.0904332038757920e-02   1.0999999999999965e+00   2.3000000000000000e+01   6.7300899790636724e-04
   3.3680488428452948e-02   1.0999999999999990e+00   2.4000000000000000e+01   3.5567076382539095e-05
   3.6571702179939602e-02   1.0999999999999963e+00   2.5000000000000000e+01   5.2449468265891802e-04
   3.9577259929486852e-02   1.1000000000000030e+00   2.6000000000000000e+01   9.2457959175204073e-04
   4.2696420100693244e-02   1.0999999999999590e+00   2.7000000000000000e+01   1.1179094010630407e-03
   4.5928413087459319e-02   1.1000000000000256e+00   2.8000000000000000e+01   1.0969142940124071e-03
   4.9272441443877157e-02   1.0999999999999854e+00   2.9000000000000000e+01   8.9036579360521014e-04
   5.2727680080987438e-02   1.0999999999999994e+00   3.0000000000000000e+01   5.5457918471590319e-04
   5.6293276470358367e-02   1.0999999999999766e+00   3.1000000000000000e+01   1.6146888141998827e-04
   5.9968350854434027e-02   1.1000000000000090e+00   3.2000000000000000e+01   2.1528169591504204e-04
   6.3751996463601412e-02   1.0999999999999892e+00   3.3000000000000000e+01   5.1241117093881654e-04
   6.7643279739922457e-02   1.0999999999999857e+00   3.4000000000000000e+01   6.8703965597561917e-04
   7.1641240567475173e-02   1.1000000000000107e+00   3.5000000000000000e+01   7.2151251637800915e-04
   7.5744892509248207e-02   1.0999999999999746e+00   3.6000000000000000e+01   6.2440677567689043e-04
   7.9953223050529043e-02   1.1000000000000183e+00   3.7000000000000000e+01   4.2602388706099571e-04
   8.4265193848727382e-02   1.0999999999999894e+00   3.8000000000000000e+01   1.7168666740569161e-04
   8.8679740989570099e-02   1.0999999999999852e+00   3.9000000000000000e+01   8.8165771888119049e-05
   9.3195775249606483e-02   1.0999999999999968e+00   4.0000000000000000e+01   3.0651140251067933e-04
   9.7812182364957756e-02   1.1000000000000043e+00   4.1000000000000000e+01   4.4846930792738363e-04
   1.0252782330624499e-01   1.0999999999999783e+00   4.2000000000000000e+01   4.9545513285875894e-04
   1.0734153455962753e-01   1.1000000000000085e+00   4.3000000000000000e+01   4.4801459234590480e-04
   1.1225212841388271e-01   1.1000000000000028e+00   4.4000000000000000e+01   3.2297670354375526e-04
   1.1725839325345594e-01   1.0999999999999701e+00   4.5000000000000000e+01   1.5026414123247910e-04
   1.2235909385740817e-01   1.1000000000000243e+00   4.6000000000000000e+01   3.4875125539066875e-05
   1.2755297170418894e-01   1.0999999999999668e+00   4.7000000000000000e+01   1.9718765151721651e-04
   1.3283874528215722e-01   1.1000000000000030e+00   4.8000000000000000e+01   3.0933725029276310e-04
   1.3821511040577533e-01   1.0999999999999768e+00   4.9000000000000000e+01   3.5447629830709663e-04
   1.4368074053739732e-01   1.1000000000000221e+00   5.0000000000000000e+01   3.3033718958835906e-04
   1.4923428711457210e-01   1.0999999999999792e+00   5.1000000000000000e+01   2.4645559251670272e-04
   1.5487437988278141e-01   1.0999999999999988e+00   5.2000000000000000e+01   1.2373175301206592e-04
   1.6059962723352911e-01   1.0999999999999948e+00   5.3000000000000000e+01   1.2659284446538408e-05
   1.6640861654770017e-01   1.0999999999999972e+00   5.4000000000000000e+01   1.3560699156162656e-04
   1.7229991454410298e-01   1.1000000000000043e+00   5.5000000000000000e+01   2.2399435768292880e-04
   1.7827206763311054e-01   1.0999999999999772e+00   5.6000000000000000e+01   2.6312218879450387e-04
   1.8432360227531114e-01   1.0999999999999939e+00   5.7000000000000000e+01   2.5021346269740968e-04
   1.9045302534508302e-01   1.0999999999999899e+00   5.8000000000000000e+01   1.9057182548050684e-04
   1.9665882449900013e-01   1.1000000000000159e+00   5.9000000000000000e+01   9.9786663073173309e-05
   2.0293946854898071e-01   1.0999999999999777e+00   6.0000000000000000e+01   3.9145347500495968e-06
   2.0929340784008471e-01   1.0999999999999877e+00   6.1000000000000000e+01   9.8924542548892494e-05
   2.1571907463286799e-01   1.1000000000000145e+00   6.2000000000000000e+01   1.6913910200559297e-04
   2.2221488349019880e-01   1.0999999999999934e+00   6.3000000000000000e+01   2.0166359976459884e-04
   2.2877923166844061e-01   1.0999999999999699e+00   6.4000000000000000e+01   1.9428453120312532e-04
   2.3541049951290471e-01   1.1000000000000154e+00   6.5000000000000000e+01   1.4957087587187364e-04
   2.4210705085747625e-01   1.0999999999999872e+00   6.6000000000000000e+01   8.0062116413630750e-05
   2.4886723342831374e-01   1.0999999999999814e+00   6.7000000000000000e+01   1.0909581375929613e-06
   2.5568937925152252e-01   1.1000000000000092e+00   6.8000000000000000e+01   7.5886431531160372e-05
   2.6257180506470273e-01   1.0999999999999692e+00   6.9000000000000000e+01   1.3235178381704619e-04
   2.6951281273226879e-01   1.1000000000000161e+00   7.0000000000000000e+01   1.5882871849764204e-04
   2.7651068966443937e-01   1.0999999999999821e+00   7.1000000000000000e+01   1.5422937633129217e-04
   2.8356370923979302e-01   1.0999999999999974e+00   7.2000000000000000e+01   1.1907155783890290e-04
   2.9067013123128593e-01   1.0999999999999923e+00   7.3000000000000000e+01   6.4315948352953632e-05
   2.9782820223562756e-01   1.0999999999999974e+00   7.4000000000000000e+01   8.7507549875606590e-07
   3.0503615610590584e-01   1.1000000000000110e+00   7.5000000000000000e+01   6.0703105297480565e-05
   3.1229221438735844e-01   1.0999999999999752e+00   7.6000000000000000e+01   1.0676052669467069e-04
   3.1959458675617913e-01   1.0999999999999979e+00   7.7000000000000000e+01   1.2801223139317027e-04
   3.2694147146125352e-01   1.1000000000000041e+00   7.8000000000000000e+01   1.2486093679412970e-04
   3.3433105576871447e-01   1.0999999999999810e+00   7.9000000000000000e+01   9.6011996647853506e-05
   3.4176151640920693e-01   1.0999999999999921e+00   8.0000000000000000e+01   5.1886247125168864e-05
   3.4923102002775208e-01   1.1000000000000121e+00   8.1000000000000000e+01   1.7511895447909365e-06
   3.5673772363610079e-01   1.1000000000000092e+00   8.2000000000000000e+01   5.0220631292934381e-05
   3.6427977506746273e-01   1.0999999999999743e+00   8.3000000000000000e+01   8.8368580340381997e-05
   3.7185531343350176e-01   1.0999999999999945e+00   8.4000000000000000e+01   1.0517806229504976e-04
   3.7946246958348068e-01   1.1000000000000036e+00   8.5000000000000000e+01   1.0284793117578871e-04
   3.8709936656544808e-01   1.0999999999999941e+00   8.6000000000000000e+01   7.8252158884041593e-05
   3.9476412008934708e-01   1.1000000000000003e+00   8.7000000000000000e+01   4.2073991736943553e-05
   4.0245483899193574e-01   1.0999999999999825e+00   8.8000000000000000e+01   3.0529866431720491e-06
   4.1016962570340376e-01   1.0999999999999848e+00   8.9000000000000000e+01   4.2681217015183154e-05
   4.1790657671556852e-01   1.1000000000000083e+00   9.0000000000000000e+01   7.4799006410966959e-05
   4.2566378305153846e-01   1.0999999999999952e+00   9.1000000000000000e+01   8.7820223013333328e-05
   4.3343933073672369e-01   1.1000000000000052e+00   9.2000000000000000e+01   8.6045644207942057e-05
   4.4123130127108112e-01   1.0999999999999768e+00   9.3000000000000000e+01   6.4340240012631972e-05
   4.4903777210247503e-01   1.0999999999999979e+00   9.4000000000000000e+01   3.4323026124602363e-05
   4.5685681710103831e-01   1.0999999999999943e+00   9.5000000000000000e+01   4.4581363959536631e-06
   4.6468650703441661e-01   1.0999999999999976e+00   9.6000000000000000e+01   3.7024012644450967e-05
   4.7252491004377706e-01   1.0999999999999903e+00   9.7000000000000000e+01   6.4543700863150592e-05
   4.8037009212046566e-01   1.0999999999999985e+00   9.8000000000000000e+01   7.4289816589835837e-05
   4.8822011758319483e-01   1.0999999999999905e+00   9.9000000000000000e+01   7.2994402953979292e-05
   4.9607304955564435e-01   1.0999999999999832e+00   1.0000000000000000e+02   5.3233077061893017e-05
   5.0392695044435565e-01   1.1000000000000147e+00   1.0100000000000000e+02   2.8164060366581386e-05
   5.1177988241680505e-01   1.0999999999999763e+00   1.0200000000000000e+02   5.8567025816860706e-06
   5.1962990787953423e-01   1.1000000000000203e+00   1.0300000000000000e+02   3.2631528029790492e-05
   5.2747508995622283e-01   1.0999999999999805e+00   1.0400000000000000e+02   5.6662977930388863e-05
   5.3531349296558328e-01   1.0999999999999925e+00   1.0500000000000000e+02   6.3522163826930652e-05
   5.4314318289896169e-01   1.0999999999999945e+00   1.0600000000000000e+02   6.2730624517149668e-05
   5.5096222789752503e-01   1.0999999999999857e+00   1.0700000000000000e+02   4.4226740212155011e-05
   5.5876869872891877e-01   1.1000000000000105e+00   1.0800000000000000e+02   2.3271899773377849e-05
   5.6656066926327608e-01   1.0999999999999861e+00   1.0900000000000000e+02   7.1810971371139808e-06
   5.7433621694846149e-01   1.0999999999999852e+00   1.1000000000000000e+02   2.9080887615085584e-05
   5.8209342328443148e-01   1.1000000000000021e+00   1.1100000000000000e+02   5.0498633638581183e-05
   5.8983037429659624e-01   1.1000000000000045e+00   1.1200000000000000e+02   5.4755629632346884e-05
   5.9754516100806410e-01   1.0999999999999854e+00   1.1300000000000000e+02   5.4545258160183288e-05
   6.0523587991065275e-01   1.1000000000000105e+00   1.1400000000000000e+02   3.6779176894203219e-05
   6.1290063343455170e-01   1.0999999999999861e+00   1.1500000000000000e+02   1.9358918824695839e-05
   6.2053753041651938e-01   1.0999999999999763e+00   1.1600000000000000e+02   8.4460655952906959e-06
   6.2814468656649836e-01   1.1000000000000001e+00   1.1700000000000000e+02   2.6136191725235496e-05
   6.3572022493253710e-01   1.1000000000000116e+00   1.1800000000000000e+02   4.5640763365270941e-05
   6.4326227636389910e-01   1.1000000000000001e+00   1.1900000000000000e+02   4.7500111043099157e-05
   6.5076897997224770e-01   1.0999999999999763e+00   1.2000000000000000e+02   4.7974232662229237e-05
   6.5823848359079307e-01   1.0999999999999892e+00   1.2100000000000000e+02   3.0540004777407571e-05
   6.6566894423128553e-01   1.1000000000000036e+00   1.2200000000000000e+02   1.6249002368971901e-05
   6.7305852853874648e-01   1.0999999999999928e+00   1.2300000000000000e+02   9.6304221505913012e-06
   6.8040541324382087e-01   1.1000000000000105e+00   1.2400000000000000e+02   2.3597228851037595e-05
   6.8770778561264145e-01   1.0999999999999726e+00   1.2500000000000000e+02   4.1755054146957943e-05
   6.9496384389409416e-01   1.0999999999999988e+00   1.2600000000000000e+02   4.1360608757797118e-05
   7.0217179776437244e-01   1.0999999999999848e+00   1.2700000000000000e+02   4.2629927458448753e-05
   7.0932986876871418e-01   1.1000000000000023e+00   1.2800000000000000e+02   2.5202564019872358e-05
   7.1643629076020698e-01   1.0999999999999845e+00   1.2900000000000000e+02   1.3752685031738892e-05
   7.2348931033556052e-01   1.1000000000000156e+00   1.3000000000000000e+02   1.0776602288185726e-05
   7.3048718726773110e-01   1.0999999999999690e+00   1.3100000000000000e+02   2.1381621220476133e-05
   7.3742819493529743e-01   1.0999999999999859e+00   1.3200000000000000e+02   3.8653112934862597e-05
   7.4431062074847754e-01   1.1000000000000147e+00   1.3300000000000000e+02   3.6108471105843220e-05
   7.5113276657168626e-01   1.0999999999999863e+00   1.3400000000000000e+02   3.8279508659200051e-05
   7.5789294914252370e-01   1.1000000000000227e+00   1.3500000000000000e+02   2.0599608208611998e-05
   7.6458950048709529e-01   1.0999999999999601e+00   1.3600000000000000e+02   1.1780816798439031e-05
   7.7122076833155950e-01   1.0999999999999976e+00   1.3700000000000000e+02   1.1855153769489083e-05
   7.7778511650980109e-01   1.0999999999999939e+00   1.3800000000000000e+02   1.9373761369633273e-05
   7.8428092536713201e-01   1.0999999999999976e+00   1.3900000000000000e+02   3.6127101970879923e-05
   7.9070659215991523e-01   1.1000000000000170e+00   1.4000000000000000e+02   3.1511670197667305e-05
   7.9706053145101918e-01   1.0999999999999734e+00   1.4100000000000000e+02   3.4672672794832768e-05
   8.0334117550099993e-01   1.0999999999999897e+00   1.4200000000000000e+02   1.6537366135211933e-05
   8.0954697465491710e-01   1.1000000000000068e+00   1.4300000000000000e+02   1.0183140455951517e-05
   8.1567639772468881e-01   1.0999999999999865e+00   1.4400000000000000e+02   1.2916694797449702e-05
   8.2172793236688946e-01   1.1000000000000103e+00   1.4500000000000000e+02   1.7573964776488492e-05
   8.2770008545589691e-01   1.1000000000000076e+00   1.4600000000000000e+02   3.4094457300061611e-05
   8.3359138345229977e-01   1.0999999999999746e+00   1.4700000000000000e+02   2.7484706341811128e-05
   8.3940037276647095e-01   1.0999999999999797e+00   1.4800000000000000e+02   3.1695495371267410e-05
   8.4512562011721859e-01   1.1000000000000152e+00   1.4900000000000000e+02   1.2962814674016238e-05
   8.5076571288542779e-01   1.0999999999999903e+00   1.5000000000000000e+02   8.9251974263435230e-06
   8.5631925946260257e-01   1.1000000000000176e+00   1.5100000000000000e+02   1.3898022115727172e-05
   8.6178488959422461e-01   1.0999999999999699e+00   1.5200000000000000e+02   1.5895004798544374e-05
   8.6716125471784278e-01   1.0999999999999617e+00   1.5300000000000000e+02   3.2379359012588148e-05
   8.7244702829581100e-01   1.1000000000000323e+00   1.5400000000000000e+02   2.3864982221059563e-05
   8.7764090614259183e-01   1.0999999999999923e+00   1.5500000000000000e+02   2.9136098838772934e-05
   8.8274160674654401e-01   1.1000000000000083e+00   1.5600000000000000e+02   9.7291418955905986e-06
   8.8774787158611712e-01   1.0999999999999817e+00   1.5700000000000000e+02   7.8456890811988874e-06
   8.9265846544037242e-01   1.0999999999999859e+00   1.5800000000000000e+02   1.4863215949223110e-05
   8.9747217669375501e-01   1.0999999999999959e+00   1.5900000000000000e+02   1.4412895411291295e-05
   9.0218781763504219e-01   1.1000000000000014e+00   1.6000000000000000e+02   3.0964308374946987e-05
   9.0680422475039346e-01   1.0999999999999908e+00   1.6100000000000000e+02   2.0679278412840118e-05
   9.1132025901042990e-01   1.1000000000000079e+00   1.6200000000000000e+02   2.6956499393226910e-05
   9.1573480615127245e-01   1.0999999999999848e+00   1.6300000000000000e+02   6.8887959186927889e-06
   9.2004677694947090e-01   1.0999999999999848e+00   1.6400000000000000e+02   6.9588460004739846e-06
   9.2425510749075179e-01   1.1000000000000030e+00   1.6500000000000000e+02   1.5675224952818402e-05
   9.2835875943252477e-01   1.1000000000000043e+00   1.6600000000000000e+02   1.3027758494215806e-05
   9.3235672026007754e-01   1.1000000000000054e+00   1.6700000000000000e+02   2.9622444031036503e-05
   9.3624800353639848e-01   1.0999999999999801e+00   1.6800000000000000e+02   1.7766443402587849e-05
   9.4003164914556581e-01   1.1000000000000199e+00   1.6900000000000000e+02   2.4885455694214598e-05
   9.4370672352964147e-01   1.0999999999999917e+00   1.7000000000000000e+02   4.2785781873264623e-06
   9.4727231991901240e-01   1.0999999999999848e+00   1.7100000000000000e+02   6.0073323985636683e-06
   9.5072755855612290e-01   9.9999999999994460e-01   1.7200000000000000e+02   1.6450246746260671e-05
   9.5407158691254068e-01   1.0000000000000286e+00   1.7300000000000000e+02   1.1955979369260342e-05
   9.5730357989930681e-01   9.9999999999996958e-01   1.7400000000000000e+02   2.8419423733679194e-05
   9.6042274007051309e-01   1.0000000000000320e+00   1.7500000000000000e+02   1.5327115713365465e-05
   9.6342829782006034e-01   9.9999999999997846e-01   1.7600000000000000e+02   2.2983565919911312e-05
   9.6631951157154705e-01   9.9999999999999944e-01   1.7700000000000000e+02   2.1472448167844164e-06
   9.6909566796124202e-01   1.0000000000000029e+00   1.7800000000000000e+02   5.1132097707075716e-06
   9.7175608201409669e-01   1.0000000000000107e+00   1.7900000000000000e+02   1.6825680560672947e-05
   9.7430009731275224e-01   9.9999999999998046e-01   1.8000000000000000e+02   1.0966108126209713e-05
   9.7672708615950055e-01   9.9999999999996292e-01   1.8100000000000000e+02   2.6846614231317227e-05
   9.7903644973115966e-01   9.9999999999999001e-01   1.8200000000000000e+02   1.3017233363958489e-05
   9.8122761822682358e-01   1.0000000000000064e+00   1.8300000000000000e+02   2.0609442158877219e-05
   9.8330005100845363e-01   9.9999999999999112e-01   1.8400000000000000e+02   7.6274198406031453e-08
   9.8525323673427123e-01   1.0000000000000004e+00   1.8500000000000000e+02   3.5414166386462426e-06
   9.8708669348492473e-01   9.9999999999999156e-01   1.8600000000000000e+02   1.7247328109958104e-05
   9.8879996888239530e-01   1.0000000000000160e+00   1.8700000000000000e+02   1.0865110154155296e-05
   9.9039264020161522e-01   9.9999999999999833e-01   1.8800000000000000e+02   2.5367092814160081e-05
   9.9186431447476786e-01   9.9999999999999023e-01   1.8900000000000000e+02   1.1757311585719526e-05
   9.9321462858824772e-01   9.9999999999997302e-01   1.9000000000000000e+02   1.8304826876936886e-05
   9.9444324937225226e-01   1.0000000000000184e+00   1.9100000000000000e+02   7.7647283759391805e-07
   9.9554987368298731e-01   9.9999999999996902e-01   1.9200000000000000e+02   2.0290680044122342e-06
   9.9653422847746320e-01   9.9999999999998479e-01   1.9300000000000000e+02   1.6170087906184779e-05
   9.9739607088086324e-01   1.0000000000000075e+00   1.9400000000000000e+02   1.0681232069486014e-05
   9.9813518824647063e-01   9.9999999999998379e-01   1.9500000000000000e+02   2.2091168392329461e-05
   9.9875139820813508e-01   1.0000000000000069e+00   1.9600000000000000e+02   1.0759284445897835e-05
   9.9924454872526902e-01   1.0000000000000209e+00   1.9700000000000000e+02   1.4619834589788812e-05
   9.9961451812036151e-01   9.9999999999996481e-01   1.9800000000000000e+02   7.3242988171929608e-07
   9.9986121510900028e-01   9.9999999999999822e-01   1.9900000000000000e+02   2.2083881367283628e-06
   9.9998457882239489e-01   9.9999999999998390e-01   2.0000000000000000e+02   5.8182630122157731e-06


==> E_vr_n_CoeffDiscon_01_guide.txt <==
   1.5421177605168257e-05   1.0999999999999990e+00   1.0000000000000000e+00   1.0000000000000000e+00   5.0000000000000000e+00
   1.3878489099972136e-04   1.0999999999999965e+00   2.0000000000000000e+00   1.0103522509476457e+00   1.2500000000000000e+00
   3.8548187963854952e-04   1.0999999999999883e+00   3.0000000000000000e+00   3.4990653285010392e-01   5.5555555555555558e-01
   7.5545127473103380e-04   1.0999999999999897e+00   4.0000000000000000e+00   1.2584569184030467e-01   3.1250000000000000e-01
   1.2486017918649783e-03   1.1000000000000043e+00   5.0000000000000000e+00   1.4933667480371938e-02   2.0000000000000001e-01
   1.8648117535293718e-03   1.0999999999999825e+00   6.0000000000000000e+00   1.4059290937802190e-02   1.3888888888888890e-01
   2.6039291191367608e-03   1.0999999999999939e+00   7.0000000000000000e+00   4.5070781645770008e-03   1.0204081632653061e-01
   3.4657715225368535e-03   1.0999999999999936e+00   8.0000000000000000e+00   2.2427292201154785e-03   7.8125000000000000e-02
   4.4501263170125815e-03   1.1000000000000008e+00   9.0000000000000000e+00   4.8003805738331740e-04   6.1728395061728392e-02
   5.5567506277476864e-03   1.1000000000000010e+00   1.0000000000000000e+01   2.4024229482696616e-03   5.0000000000000003e-02
   6.7853714117522834e-03   1.0999999999999908e+00   1.1000000000000000e+01   3.5527326087385286e-03   4.1322314049586778e-02
   8.1356855252320281e-03   1.0999999999999888e+00   1.2000000000000000e+01   3.9381139447956480e-03   3.4722222222222224e-02
   9.6073597983847847e-03   1.0999999999999863e+00   1.3000000000000000e+01   3.6571551829636994e-03   2.9585798816568046e-02
   1.1200031117604647e-02   1.1000000000000143e+00   1.4000000000000000e+01   2.8728037917418758e-03   2.5510204081632654e-02
   1.2913306515075329e-02   1.0999999999999759e+00   1.5000000000000000e+01   1.7860980883156700e-03   2.2222222222222223e-02
   1.4746763265728768e-02   1.1000000000000052e+00   1.6000000000000000e+01   6.0680382208884930e-04   1.9531250000000000e-02
   1.6699948991546365e-02   1.0999999999999919e+00   1.7000000000000000e+01   4.7458531145675104e-04   1.7301038062283738e-02
   1.8772381773176361e-02   1.0999999999999888e+00   1.8000000000000000e+01   1.3097864525263589e-03   1.5432098765432098e-02
   2.0963550268840447e-02   1.0999999999999968e+00   1.9000000000000000e+01   1.8077273499219086e-03   1.3850415512465374e-02
   2.3272913840499398e-02   1.0999999999999952e+00   2.0000000000000000e+01   1.9402258726322907e-03   1.2500000000000001e-02
   2.5699902687247700e-02   1.1000000000000094e+00   2.1000000000000000e+01   1.7381815732763863e-03   1.1337868480725623e-02
   2.8243917985903200e-02   1.0999999999999777e+00   2.2000000000000000e+01   1.2797926997818298e-03   1.0330578512396695e-02
   3.0904332038757920e-02   1.0999999999999965e+00   2.3000000000000000e+01   6.7300899790636724e-04   9.4517958412098299e-03
   3.3680488428452948e-02   1.0999999999999990e+00   2.4000000000000000e+01   3.5567076382539095e-05   8.6805555555555559e-03
   3.6571702179939602e-02   1.0999999999999963e+00   2.5000000000000000e+01   5.2449468265891802e-04   8.0000000000000002e-03
   3.9577259929486852e-02   1.1000000000000030e+00   2.6000000000000000e+01   9.2457959175204073e-04   7.3964497041420114e-03
   4.2696420100693244e-02   1.0999999999999590e+00   2.7000000000000000e+01   1.1179094010630407e-03   6.8587105624142667e-03
   4.5928413087459319e-02   1.1000000000000256e+00   2.8000000000000000e+01   1.0969142940124071e-03   6.3775510204081634e-03
   4.9272441443877157e-02   1.0999999999999854e+00   2.9000000000000000e+01   8.9036579360521014e-04   5.9453032104637331e-03
   5.2727680080987438e-02   1.0999999999999994e+00   3.0000000000000000e+01   5.5457918471590319e-04   5.5555555555555558e-03
   5.6293276470358367e-02   1.0999999999999766e+00   3.1000000000000000e+01   1.6146888141998827e-04   5.2029136316337158e-03
   5.9968350854434027e-02   1.1000000000000090e+00   3.2000000000000000e+01   2.1528169591504204e-04   4.8828125000000000e-03
   6.3751996463601412e-02   1.0999999999999892e+00   3.3000000000000000e+01   5.1241117093881654e-04   4.5913682277318639e-03
   6.7643279739922457e-02   1.0999999999999857e+00   3.4000000000000000e+01   6.8703965597561917e-04   4.3252595155709346e-03
   7.1641240567475173e-02   1.1000000000000107e+00   3.5000000000000000e+01   7.2151251637800915e-04   4.0816326530612249e-03
   7.5744892509248207e-02   1.0999999999999746e+00   3.6000000000000000e+01   6.2440677567689043e-04   3.8580246913580245e-03
   7.9953223050529043e-02   1.1000000000000183e+00   3.7000000000000000e+01   4.2602388706099571e-04   3.6523009495982471e-03
   8.4265193848727382e-02   1.0999999999999894e+00   3.8000000000000000e+01   1.7168666740569161e-04   3.4626038781163434e-03
   8.8679740989570099e-02   1.0999999999999852e+00   3.9000000000000000e+01   8.8165771888119049e-05   3.2873109796186721e-03
   9.3195775249606483e-02   1.0999999999999968e+00   4.0000000000000000e+01   3.0651140251067933e-04   3.1250000000000002e-03
   9.7812182364957756e-02   1.1000000000000043e+00   4.1000000000000000e+01   4.4846930792738363e-04   2.9744199881023203e-03
   1.0252782330624499e-01   1.0999999999999783e+00   4.2000000000000000e+01   4.9545513285875894e-04   2.8344671201814059e-03
   1.0734153455962753e-01   1.1000000000000085e+00   4.3000000000000000e+01   4.4801459234590480e-04   2.7041644131963224e-03
   1.1225212841388271e-01   1.1000000000000028e+00   4.4000000000000000e+01   3.2297670354375526e-04   2.5826446280991736e-03
   1.1725839325345594e-01   1.0999999999999701e+00   4.5000000000000000e+01   1.5026414123247910e-04   2.4691358024691358e-03
   1.2235909385740817e-01   1.1000000000000243e+00   4.6000000000000000e+01   3.4875125539066875e-05   2.3629489603024575e-03
   1.2755297170418894e-01   1.0999999999999668e+00   4.7000000000000000e+01   1.9718765151721651e-04   2.2634676324128564e-03
   1.3283874528215722e-01   1.1000000000000030e+00   4.8000000000000000e+01   3.0933725029276310e-04   2.1701388888888890e-03
   1.3821511040577533e-01   1.0999999999999768e+00   4.9000000000000000e+01   3.5447629830709663e-04   2.0824656393169513e-03
   1.4368074053739732e-01   1.1000000000000221e+00   5.0000000000000000e+01   3.3033718958835906e-04   2.0000000000000000e-03
   1.4923428711457210e-01   1.0999999999999792e+00   5.1000000000000000e+01   2.4645559251670272e-04   1.9223375624759708e-03
   1.5487437988278141e-01   1.0999999999999988e+00   5.2000000000000000e+01   1.2373175301206592e-04   1.8491124260355029e-03
   1.6059962723352911e-01   1.0999999999999948e+00   5.3000000000000000e+01   1.2659284446538408e-05   1.7799928800284800e-03
   1.6640861654770017e-01   1.0999999999999972e+00   5.4000000000000000e+01   1.3560699156162656e-04   1.7146776406035667e-03
   1.7229991454410298e-01   1.1000000000000043e+00   5.5000000000000000e+01   2.2399435768292880e-04   1.6528925619834710e-03
   1.7827206763311054e-01   1.0999999999999772e+00   5.6000000000000000e+01   2.6312218879450387e-04   1.5943877551020409e-03
   1.8432360227531114e-01   1.0999999999999939e+00   5.7000000000000000e+01   2.5021346269740968e-04   1.5389350569405972e-03
   1.9045302534508302e-01   1.0999999999999899e+00   5.8000000000000000e+01   1.9057182548050684e-04   1.4863258026159333e-03
   1.9665882449900013e-01   1.1000000000000159e+00   5.9000000000000000e+01   9.9786663073173309e-05   1.4363688595231256e-03
   2.0293946854898071e-01   1.0999999999999777e+00   6.0000000000000000e+01   3.9145347500495968e-06   1.3888888888888889e-03
   2.0929340784008471e-01   1.0999999999999877e+00   6.1000000000000000e+01   9.8924542548892494e-05   1.3437248051599031e-03
   2.1571907463286799e-01   1.1000000000000145e+00   6.2000000000000000e+01   1.6913910200559297e-04   1.3007284079084289e-03
   2.2221488349019880e-01   1.0999999999999934e+00   6.3000000000000000e+01   2.0166359976459884e-04   1.2597631645250695e-03
   2.2877923166844061e-01   1.0999999999999699e+00   6.4000000000000000e+01   1.9428453120312532e-04   1.2207031250000000e-03
   2.3541049951290471e-01   1.1000000000000154e+00   6.5000000000000000e+01   1.4957087587187364e-04   1.1834319526627219e-03
   2.4210705085747625e-01   1.0999999999999872e+00   6.6000000000000000e+01   8.0062116413630750e-05   1.1478420569329660e-03
   2.4886723342831374e-01   1.0999999999999814e+00   6.7000000000000000e+01   1.0909581375929613e-06   1.1138338159946536e-03
   2.5568937925152252e-01   1.1000000000000092e+00   6.8000000000000000e+01   7.5886431531160372e-05   1.0813148788927337e-03
   2.6257180506470273e-01   1.0999999999999692e+00   6.9000000000000000e+01   1.3235178381704619e-04   1.0501995379122032e-03
   2.6951281273226879e-01   1.1000000000000161e+00   7.0000000000000000e+01   1.5882871849764204e-04   1.0204081632653062e-03
   2.7651068966443937e-01   1.0999999999999821e+00   7.1000000000000000e+01   1.5422937633129217e-04   9.9186669311644520e-04
   2.8356370923979302e-01   1.0999999999999974e+00   7.2000000000000000e+01   1.1907155783890290e-04   9.6450617283950612e-04
   2.9067013123128593e-01   1.0999999999999923e+00   7.3000000000000000e+01   6.4315948352953632e-05   9.3826233814974674e-04
   2.9782820223562756e-01   1.0999999999999974e+00   7.4000000000000000e+01   8.7507549875606590e-07   9.1307523739956177e-04
   3.0503615610590584e-01   1.1000000000000110e+00   7.5000000000000000e+01   6.0703105297480565e-05   8.8888888888888893e-04
   3.1229221438735844e-01   1.0999999999999752e+00   7.6000000000000000e+01   1.0676052669467069e-04   8.6565096952908585e-04
   3.1959458675617913e-01   1.0999999999999979e+00   7.7000000000000000e+01   1.2801223139317027e-04   8.4331253162421994e-04
   3.2694147146125352e-01   1.1000000000000041e+00   7.8000000000000000e+01   1.2486093679412970e-04   8.2182774490466802e-04
   3.3433105576871447e-01   1.0999999999999810e+00   7.9000000000000000e+01   9.6011996647853506e-05   8.0115366127223205e-04
   3.4176151640920693e-01   1.0999999999999921e+00   8.0000000000000000e+01   5.1886247125168864e-05   7.8125000000000004e-04
   3.4923102002775208e-01   1.1000000000000121e+00   8.1000000000000000e+01   1.7511895447909365e-06   7.6207895137936289e-04
   3.5673772363610079e-01   1.1000000000000092e+00   8.2000000000000000e+01   5.0220631292934381e-05   7.4360499702558007e-04
   3.6427977506746273e-01   1.0999999999999743e+00   8.3000000000000000e+01   8.8368580340381997e-05   7.2579474524604444e-04
   3.7185531343350176e-01   1.0999999999999945e+00   8.4000000000000000e+01   1.0517806229504976e-04   7.0861678004535147e-04
   3.7946246958348068e-01   1.1000000000000036e+00   8.5000000000000000e+01   1.0284793117578871e-04   6.9204152249134946e-04
   3.8709936656544808e-01   1.0999999999999941e+00   8.6000000000000000e+01   7.8252158884041593e-05   6.7604110329908061e-04
   3.9476412008934708e-01   1.1000000000000003e+00   8.7000000000000000e+01   4.2073991736943553e-05   6.6058924560708160e-04
   4.0245483899193574e-01   1.0999999999999825e+00   8.8000000000000000e+01   3.0529866431720491e-06   6.4566115702479341e-04
   4.1016962570340376e-01   1.0999999999999848e+00   8.9000000000000000e+01   4.2681217015183154e-05   6.3123343012245928e-04
   4.1790657671556852e-01   1.1000000000000083e+00   9.0000000000000000e+01   7.4799006410966959e-05   6.1728395061728394e-04
   4.2566378305153846e-01   1.0999999999999952e+00   9.1000000000000000e+01   8.7820223013333328e-05   6.0379181258302138e-04
   4.3343933073672369e-01   1.1000000000000052e+00   9.2000000000000000e+01   8.6045644207942057e-05   5.9073724007561437e-04
   4.4123130127108112e-01   1.0999999999999768e+00   9.3000000000000000e+01   6.4340240012631972e-05   5.7810151462596828e-04
   4.4903777210247503e-01   1.0999999999999979e+00   9.4000000000000000e+01   3.4323026124602363e-05   5.6586690810321409e-04
   4.5685681710103831e-01   1.0999999999999943e+00   9.5000000000000000e+01   4.4581363959536631e-06   5.5401662049861489e-04
   4.6468650703441661e-01   1.0999999999999976e+00   9.6000000000000000e+01   3.7024012644450967e-05   5.4253472222222225e-04
   4.7252491004377706e-01   1.0999999999999903e+00   9.7000000000000000e+01   6.4543700863150592e-05   5.3140610054203423e-04
   4.8037009212046566e-01   1.0999999999999985e+00   9.8000000000000000e+01   7.4289816589835837e-05   5.2061640982923782e-04
   4.8822011758319483e-01   1.0999999999999905e+00   9.9000000000000000e+01   7.2994402953979292e-05   5.1015202530354045e-04
   4.9607304955564435e-01   1.0999999999999832e+00   1.0000000000000000e+02   5.3233077061893017e-05   5.0000000000000001e-04
   5.0392695044435565e-01   1.1000000000000147e+00   1.0100000000000000e+02   2.8164060366581386e-05   4.9014802470346045e-04
   5.1177988241680505e-01   1.0999999999999763e+00   1.0200000000000000e+02   5.8567025816860706e-06   4.8058439061899271e-04
   5.1962990787953423e-01   1.1000000000000203e+00   1.0300000000000000e+02   3.2631528029790492e-05   4.7129795456687717e-04
   5.2747508995622283e-01   1.0999999999999805e+00   1.0400000000000000e+02   5.6662977930388863e-05   4.6227810650887572e-04
   5.3531349296558328e-01   1.0999999999999925e+00   1.0500000000000000e+02   6.3522163826930652e-05   4.5351473922902497e-04
   5.4314318289896169e-01   1.0999999999999945e+00   1.0600000000000000e+02   6.2730624517149668e-05   4.4499822000712000e-04
   5.5096222789752503e-01   1.0999999999999857e+00   1.0700000000000000e+02   4.4226740212155011e-05   4.3671936413660587e-04
   5.5876869872891877e-01   1.1000000000000105e+00   1.0800000000000000e+02   2.3271899773377849e-05   4.2866941015089167e-04
   5.6656066926327608e-01   1.0999999999999861e+00   1.0900000000000000e+02   7.1810971371139808e-06   4.2083999663328003e-04
   5.7433621694846149e-01   1.0999999999999852e+00   1.1000000000000000e+02   2.9080887615085584e-05   4.1322314049586776e-04
   5.8209342328443148e-01   1.1000000000000021e+00   1.1100000000000000e+02   5.0498633638581183e-05   4.0581121662202745e-04
   5.8983037429659624e-01   1.1000000000000045e+00   1.1200000000000000e+02   5.4755629632346884e-05   3.9859693877551021e-04
   5.9754516100806410e-01   1.0999999999999854e+00   1.1300000000000000e+02   5.4545258160183288e-05   3.9157334168689795e-04
   6.0523587991065275e-01   1.1000000000000105e+00   1.1400000000000000e+02   3.6779176894203219e-05   3.8473376423514929e-04
   6.1290063343455170e-01   1.0999999999999861e+00   1.1500000000000000e+02   1.9358918824695839e-05   3.7807183364839316e-04
   6.2053753041651938e-01   1.0999999999999763e+00   1.1600000000000000e+02   8.4460655952906959e-06   3.7158145065398332e-04
   6.2814468656649836e-01   1.1000000000000001e+00   1.1700000000000000e+02   2.6136191725235496e-05   3.6525677551318579e-04
   6.3572022493253710e-01   1.1000000000000116e+00   1.1800000000000000e+02   4.5640763365270941e-05   3.5909221488078139e-04
   6.4326227636389910e-01   1.1000000000000001e+00   1.1900000000000000e+02   4.7500111043099157e-05   3.5308240943436196e-04
   6.5076897997224770e-01   1.0999999999999763e+00   1.2000000000000000e+02   4.7974232662229237e-05   3.4722222222222224e-04
   6.5823848359079307e-01   1.0999999999999892e+00   1.2100000000000000e+02   3.0540004777407571e-05   3.4150672768253532e-04
   6.6566894423128553e-01   1.1000000000000036e+00   1.2200000000000000e+02   1.6249002368971901e-05   3.3593120128997577e-04
   6.7305852853874648e-01   1.0999999999999928e+00   1.2300000000000000e+02   9.6304221505913012e-06   3.3049110978914666e-04
   6.8040541324382087e-01   1.1000000000000105e+00   1.2400000000000000e+02   2.3597228851037595e-05   3.2518210197710724e-04
   6.8770778561264145e-01   1.0999999999999726e+00   1.2500000000000000e+02   4.1755054146957943e-05   3.1999999999999997e-04
   6.9496384389409416e-01   1.0999999999999988e+00   1.2600000000000000e+02   4.1360608757797118e-05   3.1494079113126737e-04
   7.0217179776437244e-01   1.0999999999999848e+00   1.2700000000000000e+02   4.2629927458448753e-05   3.1000062000124002e-04
   7.0932986876871418e-01   1.1000000000000023e+00   1.2800000000000000e+02   2.5202564019872358e-05   3.0517578125000000e-04
   7.1643629076020698e-01   1.0999999999999845e+00   1.2900000000000000e+02   1.3752685031738892e-05   3.0046271257736916e-04
   7.2348931033556052e-01   1.1000000000000156e+00   1.3000000000000000e+02   1.0776602288185726e-05   2.9585798816568048e-04
   7.3048718726773110e-01   1.0999999999999690e+00   1.3100000000000000e+02   2.1381621220476133e-05   2.9135831245265427e-04
   7.3742819493529743e-01   1.0999999999999859e+00   1.3200000000000000e+02   3.8653112934862597e-05   2.8696051423324150e-04
   7.4431062074847754e-01   1.1000000000000147e+00   1.3300000000000000e+02   3.6108471105843220e-05   2.8266154107072194e-04
   7.5113276657168626e-01   1.0999999999999863e+00   1.3400000000000000e+02   3.8279508659200051e-05   2.7845845399866341e-04
   7.5789294914252370e-01   1.1000000000000227e+00   1.3500000000000000e+02   2.0599608208611998e-05   2.7434842249657066e-04
   7.6458950048709529e-01   1.0999999999999601e+00   1.3600000000000000e+02   1.1780816798439031e-05   2.7032871972318341e-04
   7.7122076833155950e-01   1.0999999999999976e+00   1.3700000000000000e+02   1.1855153769489083e-05   2.6639671799243429e-04
   7.7778511650980109e-01   1.0999999999999939e+00   1.3800000000000000e+02   1.9373761369633273e-05   2.6254988447805080e-04
   7.8428092536713201e-01   1.0999999999999976e+00   1.3900000000000000e+02   3.6127101970879923e-05   2.5878577713368876e-04
   7.9070659215991523e-01   1.1000000000000170e+00   1.4000000000000000e+02   3.1511670197667305e-05   2.5510204081632655e-04
   7.9706053145101918e-01   1.0999999999999734e+00   1.4100000000000000e+02   3.4672672794832768e-05   2.5149640360142852e-04
   8.0334117550099993e-01   1.0999999999999897e+00   1.4200000000000000e+02   1.6537366135211933e-05   2.4796667327911130e-04
   8.0954697465491710e-01   1.1000000000000068e+00   1.4300000000000000e+02   1.0183140455951517e-05   2.4451073402122355e-04
   8.1567639772468881e-01   1.0999999999999865e+00   1.4400000000000000e+02   1.2916694797449702e-05   2.4112654320987653e-04
   8.2172793236688946e-01   1.1000000000000103e+00   1.4500000000000000e+02   1.7573964776488492e-05   2.3781212841854935e-04
   8.2770008545589691e-01   1.1000000000000076e+00   1.4600000000000000e+02   3.4094457300061611e-05   2.3456558453743668e-04
   8.3359138345229977e-01   1.0999999999999746e+00   1.4700000000000000e+02   2.7484706341811128e-05   2.3138507103521682e-04
   8.3940037276647095e-01   1.0999999999999797e+00   1.4800000000000000e+02   3.1695495371267410e-05   2.2826880934989044e-04
   8.4512562011721859e-01   1.1000000000000152e+00   1.4900000000000000e+02   1.2962814674016238e-05   2.2521508040178372e-04
   8.5076571288542779e-01   1.0999999999999903e+00   1.5000000000000000e+02   8.9251974263435230e-06   2.2222222222222223e-04
   8.5631925946260257e-01   1.1000000000000176e+00   1.5100000000000000e+02   1.3898022115727172e-05   2.1928862769176791e-04
   8.6178488959422461e-01   1.0999999999999699e+00   1.5200000000000000e+02   1.5895004798544374e-05   2.1641274238227146e-04
   8.6716125471784278e-01   1.0999999999999617e+00   1.5300000000000000e+02   3.2379359012588148e-05   2.1359306249733008e-04
   8.7244702829581100e-01   1.1000000000000323e+00   1.5400000000000000e+02   2.3864982221059563e-05   2.1082813290605498e-04
   8.7764090614259183e-01   1.0999999999999923e+00   1.5500000000000000e+02   2.9136098838772934e-05   2.0811654526534860e-04
   8.8274160674654401e-01   1.1000000000000083e+00   1.5600000000000000e+02   9.7291418955905986e-06   2.0545693622616701e-04
   8.8774787158611712e-01   1.0999999999999817e+00   1.5700000000000000e+02   7.8456890811988874e-06   2.0284798571950182e-04
   8.9265846544037242e-01   1.0999999999999859e+00   1.5800000000000000e+02   1.4863215949223110e-05   2.0028841531805801e-04
   8.9747217669375501e-01   1.0999999999999959e+00   1.5900000000000000e+02   1.4412895411291295e-05   1.9777698666983111e-04
   9.0218781763504219e-01   1.1000000000000014e+00   1.6000000000000000e+02   3.0964308374946987e-05   1.9531250000000001e-04
   9.0680422475039346e-01   1.0999999999999908e+00   1.6100000000000000e+02   2.0679278412840118e-05   1.9289379267775164e-04
   9.1132025901042990e-01   1.1000000000000079e+00   1.6200000000000000e+02   2.6956499393226910e-05   1.9051973784484072e-04
   9.1573480615127245e-01   1.0999999999999848e+00   1.6300000000000000e+02   6.8887959186927889e-06   1.8818924310286424e-04
   9.2004677694947090e-01   1.0999999999999848e+00   1.6400000000000000e+02   6.9588460004739846e-06   1.8590124925639502e-04
   9.2425510749075179e-01   1.1000000000000030e+00   1.6500000000000000e+02   1.5675224952818402e-05   1.8365472910927458e-04
   9.2835875943252477e-01   1.1000000000000043e+00   1.6600000000000000e+02   1.3027758494215806e-05   1.8144868631151111e-04
   9.3235672026007754e-01   1.1000000000000054e+00   1.6700000000000000e+02   2.9622444031036503e-05   1.7928215425436553e-04
   9.3624800353639848e-01   1.0999999999999801e+00   1.6800000000000000e+02   1.7766443402587849e-05   1.7715419501133787e-04
   9.4003164914556581e-01   1.1000000000000199e+00   1.6900000000000000e+02   2.4885455694214598e-05   1.7506389832288785e-04
   9.4370672352964147e-01   1.0999999999999917e+00   1.7000000000000000e+02   4.2785781873264623e-06   1.7301038062283736e-04
   9.4727231991901240e-01   1.0999999999999848e+00   1.7100000000000000e+02   6.0073323985636683e-06   1.7099278410451078e-04
   9.5072755855612290e-01   9.9999999999994460e-01   1.7200000000000000e+02   1.6450246746260671e-05   1.6901027582477015e-04
   9.5407158691254068e-01   1.0000000000000286e+00   1.7300000000000000e+02   1.1955979369260342e-05   1.6706204684419792e-04
   9.5730357989930681e-01   9.9999999999996958e-01   1.7400000000000000e+02   2.8419423733679194e-05   1.6514731140177040e-04
   9.6042274007051309e-01   1.0000000000000320e+00   1.7500000000000000e+02   1.5327115713365465e-05   1.6326530612244895e-04
   9.6342829782006034e-01   9.9999999999997846e-01   1.7600000000000000e+02   2.2983565919911312e-05   1.6141528925619835e-04
   9.6631951157154705e-01   9.9999999999999944e-01   1.7700000000000000e+02   2.1472448167844164e-06   1.5959653994701396e-04
   9.6909566796124202e-01   1.0000000000000029e+00   1.7800000000000000e+02   5.1132097707075716e-06   1.5780835753061482e-04
   9.7175608201409669e-01   1.0000000000000107e+00   1.7900000000000000e+02   1.6825680560672947e-05   1.5605006085952374e-04
   9.7430009731275224e-01   9.9999999999998046e-01   1.8000000000000000e+02   1.0966108126209713e-05   1.5432098765432098e-04
   9.7672708615950055e-01   9.9999999999996292e-01   1.8100000000000000e+02   2.6846614231317227e-05   1.5262049387991818e-04
   9.7903644973115966e-01   9.9999999999999001e-01   1.8200000000000000e+02   1.3017233363958489e-05   1.5094795314575535e-04
   9.8122761822682358e-01   1.0000000000000064e+00   1.8300000000000000e+02   2.0609442158877219e-05   1.4930275612887815e-04
   9.8330005100845363e-01   9.9999999999999112e-01   1.8400000000000000e+02   7.6274198406031453e-08   1.4768431001890359e-04
   9.8525323673427123e-01   1.0000000000000004e+00   1.8500000000000000e+02   3.5414166386462426e-06   1.4609203798392987e-04
   9.8708669348492473e-01   9.9999999999999156e-01   1.8600000000000000e+02   1.7247328109958104e-05   1.4452537865649207e-04
   9.8879996888239530e-01   1.0000000000000160e+00   1.8700000000000000e+02   1.0865110154155296e-05   1.4298378563870859e-04
   9.9039264020161522e-01   9.9999999999999833e-01   1.8800000000000000e+02   2.5367092814160081e-05   1.4146672702580352e-04
   9.9186431447476786e-01   9.9999999999999023e-01   1.8900000000000000e+02   1.1757311585719526e-05   1.3997368494722990e-04
   9.9321462858824772e-01   9.9999999999997302e-01   1.9000000000000000e+02   1.8304826876936886e-05   1.3850415512465372e-04
   9.9444324937225226e-01   1.0000000000000184e+00   1.9100000000000000e+02   7.7647283759391805e-07   1.3705764644609522e-04
   9.9554987368298731e-01   9.9999999999996902e-01   1.9200000000000000e+02   2.0290680044122342e-06   1.3563368055555556e-04
   9.9653422847746320e-01   9.9999999999998479e-01   1.9300000000000000e+02   1.6170087906184779e-05   1.3423179145748880e-04
   9.9739607088086324e-01   1.0000000000000075e+00   1.9400000000000000e+02   1.0681232069486014e-05   1.3285152513550856e-04
   9.9813518824647063e-01   9.9999999999998379e-01   1.9500000000000000e+02   2.2091168392329461e-05   1.3149243918474687e-04
   9.9875139820813508e-01   1.0000000000000069e+00   1.9600000000000000e+02   1.0759284445897835e-05   1.3015410245730946e-04
   9.9924454872526902e-01   1.0000000000000209e+00   1.9700000000000000e+02   1.4619834589788812e-05   1.2883609472029683e-04
   9.9961451812036151e-01   9.9999999999996481e-01   1.9800000000000000e+02   7.3242988171929608e-07   1.2753800632588511e-04
   9.9986121510900028e-01   9.9999999999999822e-01   1.9900000000000000e+02   2.2083881367283628e-06   1.2625943789298249e-04
   9.9998457882239489e-01   9.9999999999998390e-01   2.0000000000000000e+02   5.8182630122157731e-06   1.2500000000000000e-04


==> Ec_Diff_vF_N540_N70whole.txt <==
   9.0000000000000002e-01   4.8129415297637479e-07
   8.0000000000000004e-01   5.3365204877309225e-07
   6.9999999999999996e-01   6.1187276667595825e-07
   5.9999999999999998e-01   7.4449524190001171e-07
   5.0000000000000000e-01   1.0175682924051799e-06
   4.0000000000000002e-01   1.6212401098281148e-06
   2.9999999999999999e-01   2.8492546760849891e-06
   2.0000000000000001e-01   5.0224854187819190e-06
   1.0000000000000001e-01   1.1297735157400624e-05
   8.0000000000000002e-02   1.4557721009111901e-05
   5.9999999999999998e-02   2.0577695668766438e-05
   5.0000000000000003e-02   3.7506940692488833e-05


==> Ec_Diff_vFasymp_N540_trunc.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   9.9900000000000000e-01   9.9522543500925620e-01
   9.9800000000000000e-01   9.9045772045653868e-01
   9.9700000000000000e-01   9.8569687022033048e-01
   9.9600000000000000e-01   9.8094289730695106e-01
   9.9500000000000000e-01   9.7619581601910277e-01
   9.9399999999999999e-01   9.7145563950611313e-01
   9.9299999999999999e-01   9.6672238142765377e-01
   9.9199999999999999e-01   9.6199605559456269e-01
   9.9099999999999999e-01   9.5727667576375086e-01
   9.8999999999999999e-01   9.5256425567122538e-01
   9.8899999999999999e-01   9.4785880904728903e-01
   9.8799999999999999e-01   9.4316034972260832e-01
   9.8699999999999999e-01   9.3846889179149340e-01
   9.8599999999999999e-01   9.3378444938993410e-01
   9.8499999999999999e-01   9.2910703612952705e-01
   9.8399999999999999e-01   9.2443666563847515e-01
   9.8299999999999998e-01   9.1977335264903226e-01
   9.8199999999999998e-01   9.1511711136091289e-01
   9.8099999999999998e-01   9.1046795489778698e-01
   9.7999999999999998e-01   9.0582589834058225e-01
   9.7899999999999998e-01   9.0119095591042886e-01
   9.7799999999999998e-01   8.9656314080160138e-01
   9.7699999999999998e-01   8.9194246882968597e-01
   9.7599999999999998e-01   8.8732895295146319e-01
   9.7499999999999998e-01   8.8272260825200743e-01
   9.7399999999999998e-01   8.7812344919668994e-01
   9.7299999999999998e-01   8.7353148942026093e-01
   9.7199999999999998e-01   8.6894674476533129e-01
   9.7099999999999997e-01   8.6436922800411309e-01
   9.6999999999999997e-01   8.5979895566284659e-01
   9.6899999999999997e-01   8.5523594024470306e-01
   9.6799999999999997e-01   8.5068019854557964e-01
   9.6699999999999997e-01   8.4613174304062078e-01
   9.6599999999999997e-01   8.4159059068332165e-01
   9.6499999999999997e-01   8.3705675396482560e-01
   9.6399999999999997e-01   8.3253024996123914e-01
   9.6299999999999997e-01   8.2801109126368777e-01
   9.6199999999999997e-01   8.2349929488984686e-01
   9.6099999999999997e-01   8.1899487384795111e-01
   9.5999999999999996e-01   8.1449784462910080e-01
   9.5899999999999996e-01   8.1000822126146177e-01
   9.5799999999999996e-01   8.0552601903963605e-01
   9.5699999999999996e-01   8.0105125362670204e-01
   9.5599999999999996e-01   7.9658393873830402e-01
   9.5499999999999996e-01   7.9212409162270792e-01
   9.5399999999999996e-01   7.8767172507014649e-01
   9.5299999999999996e-01   7.8322685659763724e-01
   9.5199999999999996e-01   7.7878949992044555e-01
   9.5099999999999996e-01   7.7435967080829726e-01
   9.4999999999999996e-01   7.6993738551431457e-01
   9.4899999999999995e-01   7.6552265748196691e-01
   9.4799999999999995e-01   7.6111550460450950e-01
   9.4699999999999995e-01   7.5671594036342116e-01
   9.4599999999999995e-01   7.5232398109474918e-01
   9.4499999999999995e-01   7.4793964318090711e-01
   9.4399999999999995e-01   7.4356294017710911e-01
   9.4299999999999995e-01   7.3919389014117054e-01
   9.4199999999999995e-01   7.3483250726980731e-01
   9.4099999999999995e-01   7.3047880714103441e-01
   9.3999999999999995e-01   7.2613280734706498e-01
   9.3899999999999995e-01   7.2179452133043753e-01
   9.3799999999999994e-01   7.1746396652239053e-01
   9.3700000000000006e-01   7.1314115913552589e-01
   9.3599999999999994e-01   7.0882611318121613e-01
   9.3500000000000005e-01   7.0451884697070066e-01
   9.3399999999999994e-01   7.0021937554030544e-01
   9.3300000000000005e-01   6.9592771396222308e-01
   9.3199999999999994e-01   6.9164388067693516e-01
   9.3100000000000005e-01   6.8736789008398613e-01
   9.2999999999999994e-01   6.8309975823123859e-01
   9.2900000000000005e-01   6.7883950338738397e-01
   9.2799999999999994e-01   6.7458713974638607e-01
   9.2700000000000005e-01   6.7034268404119968e-01
   9.2599999999999993e-01   6.6610615438025689e-01
   9.2500000000000004e-01   6.6187756498626116e-01
   9.2399999999999993e-01   6.5765693297685734e-01
   9.2300000000000004e-01   6.5344427645396819e-01
   9.2200000000000004e-01   6.4923960977231343e-01
   9.2100000000000004e-01   6.4504295017109170e-01
   9.2000000000000004e-01   6.4085431593109532e-01
   9.1900000000000004e-01   6.3667372160617508e-01
   9.1800000000000004e-01   6.3250118431681757e-01
   9.1700000000000004e-01   6.2833672267168272e-01
   9.1600000000000004e-01   6.2418035153502416e-01
   9.1500000000000004e-01   6.2003208767909301e-01
   9.1400000000000003e-01   6.1589195009265851e-01
   9.1300000000000003e-01   6.1175995415641238e-01
   9.1200000000000003e-01   6.0763611610418322e-01
   9.1100000000000003e-01   6.0352045519360664e-01
   9.1000000000000003e-01   5.9941298762111339e-01
   9.0900000000000003e-01   5.9531372901839519e-01
   9.0800000000000003e-01   5.9122269858720822e-01
   9.0700000000000003e-01   5.8713991364474438e-01
   9.0600000000000003e-01   5.8306538941096597e-01
   9.0500000000000003e-01   5.7899914452386503e-01
   9.0400000000000003e-01   5.7494119754187523e-01
   9.0300000000000002e-01   5.7089156380685280e-01
   9.0200000000000002e-01   5.6685026088825641e-01
   9.0100000000000002e-01   5.6281730828715082e-01
   9.0000000000000002e-01   5.5879272225720533e-01
   8.9900000000000002e-01   5.5477651914581783e-01
   8.9800000000000002e-01   5.5076871857741794e-01
   8.9700000000000002e-01   5.4676933839144204e-01
   8.9600000000000002e-01   5.4277839425054086e-01
   8.9500000000000002e-01   5.3879590482957151e-01
   8.9400000000000002e-01   5.3482188954907395e-01
   8.9300000000000002e-01   5.3085636459169505e-01
   8.9200000000000002e-01   5.2689934705155161e-01
   8.9100000000000001e-01   5.2295085691873400e-01
   8.9000000000000001e-01   5.1901091209562722e-01
   8.8900000000000001e-01   5.1507952862794548e-01
   8.8800000000000001e-01   5.1115672551423885e-01
   8.8700000000000001e-01   5.0724252250304813e-01
   8.8600000000000001e-01   5.0333693623086007e-01
   8.8500000000000001e-01   4.9943998387362387e-01
   8.8400000000000001e-01   4.9555168559824225e-01
   8.8300000000000001e-01   4.9167206008934750e-01
   8.8200000000000001e-01   4.8780112367486339e-01
   8.8100000000000001e-01   4.8393889502335152e-01
   8.8000000000000000e-01   4.8008539450654619e-01
   8.7900000000000000e-01   4.7624063976584685e-01
   8.7800000000000000e-01   4.7240464764583401e-01
   8.7700000000000000e-01   4.6857743801809448e-01
   8.7600000000000000e-01   4.6475903084140224e-01
   8.7500000000000000e-01   4.6094944315221775e-01
   8.7400000000000000e-01   4.5714869270591429e-01
   8.7300000000000000e-01   4.5335680008700485e-01
   8.7200000000000000e-01   4.4957378464578190e-01
   8.7100000000000000e-01   4.4579966328165466e-01
   8.7000000000000000e-01   4.4203445469593050e-01
   8.6899999999999999e-01   4.3827817978082251e-01
   8.6799999999999999e-01   4.3453085735411356e-01
   8.6699999999999999e-01   4.3079250449671525e-01
   8.6599999999999999e-01   4.2706314070744422e-01
   8.6499999999999999e-01   4.2334278695431238e-01
   8.6399999999999999e-01   4.1963146170489962e-01
   8.6299999999999999e-01   4.1592918236909204e-01
   8.6199999999999999e-01   4.1223596904762183e-01
   8.6099999999999999e-01   4.0855184270438827e-01
   8.5999999999999999e-01   4.0487682164410088e-01
   8.5899999999999999e-01   4.0121092362662836e-01
   8.5799999999999998e-01   3.9755416917927566e-01
   8.5699999999999998e-01   3.9390657928031569e-01
   8.5599999999999998e-01   3.9026817222513810e-01
   8.5499999999999998e-01   3.8663896607151926e-01
   8.5399999999999998e-01   3.8301898163488646e-01
   8.5299999999999998e-01   3.7940823997649575e-01
   8.5199999999999998e-01   3.7580675950135156e-01
   8.5099999999999998e-01   3.7221455848104268e-01
   8.4999999999999998e-01   3.6863165790804542e-01
   8.4899999999999998e-01   3.6505807901140785e-01
   8.4799999999999998e-01   3.6149384040547694e-01
   8.4699999999999998e-01   3.5793896048745055e-01
   8.4599999999999997e-01   3.5439346032505592e-01
   8.4499999999999997e-01   3.5085736139254065e-01
   8.4399999999999997e-01   3.4733068261233002e-01
   8.4299999999999997e-01   3.4381344243590295e-01
   8.4199999999999997e-01   3.4030566189726819e-01
   8.4099999999999997e-01   3.3680736276585332e-01
   8.3999999999999997e-01   3.3331856438289198e-01
   8.3899999999999997e-01   3.2983928521986838e-01
   8.3799999999999997e-01   3.2636954615283886e-01
   8.3699999999999997e-01   3.2290936924791358e-01
   8.3599999999999997e-01   3.1945877438949910e-01
   8.3499999999999996e-01   3.1601778009373283e-01
   8.3399999999999996e-01   3.1258640694539486e-01
   8.3299999999999996e-01   3.0916467723825292e-01
   8.3199999999999996e-01   3.0575261152255173e-01
   8.3099999999999996e-01   3.0235022846314641e-01
   8.2999999999999996e-01   2.9895754823655041e-01
   8.2899999999999996e-01   2.9557459320818613e-01
   8.2799999999999996e-01   2.9220138467904233e-01
   8.2699999999999996e-01   2.8883794165513155e-01
   8.2599999999999996e-01   2.8548428385015845e-01
   8.2499999999999996e-01   2.8214043346068374e-01
   8.2399999999999995e-01   2.7880641253118355e-01
   8.2299999999999995e-01   2.7548224067135441e-01
   8.2199999999999995e-01   2.7216793719896226e-01
   8.2099999999999995e-01   2.6886352385482815e-01
   8.1999999999999995e-01   2.6556902326952581e-01
   8.1899999999999995e-01   2.6228445592779781e-01
   8.1799999999999995e-01   2.5900984098898683e-01
   8.1699999999999995e-01   2.5574519949030350e-01
   8.1599999999999995e-01   2.5249055430976541e-01
   8.1499999999999995e-01   2.4924592697972703e-01
   8.1399999999999995e-01   2.4601133691165034e-01
   8.1299999999999994e-01   2.4278680435412436e-01
   8.1199999999999994e-01   2.3957235194928017e-01
   8.1099999999999994e-01   2.3636800222133370e-01
   8.1000000000000005e-01   2.3317377533354644e-01
   8.0899999999999994e-01   2.2998969094326982e-01
   8.0800000000000005e-01   2.2681577096379202e-01
   8.0699999999999994e-01   2.2365203853715432e-01
   8.0600000000000005e-01   2.2049851498365114e-01
   8.0499999999999994e-01   2.1735521988751449e-01
   8.0400000000000005e-01   2.1422217415106892e-01
   8.0299999999999994e-01   2.1109940087621493e-01
   8.0200000000000005e-01   2.0798692261518892e-01
   8.0099999999999993e-01   2.0488475959464725e-01
   8.0000000000000004e-01   2.0179293185448888e-01
   7.9899999999999993e-01   1.9871146173303533e-01
   7.9800000000000004e-01   1.9564037259390576e-01
   7.9699999999999993e-01   1.9257968591373176e-01
   7.9600000000000004e-01   1.8952942151823149e-01
   7.9499999999999993e-01   1.8648960055915609e-01
   7.9400000000000004e-01   1.8346024635898528e-01
   7.9299999999999993e-01   1.8044138176263880e-01
   7.9200000000000004e-01   1.7743302731056465e-01
   7.9099999999999993e-01   1.7443520318036210e-01
   7.9000000000000004e-01   1.7144793174353701e-01
   7.8899999999999992e-01   1.6847123662357533e-01
   7.8800000000000003e-01   1.6550513978470449e-01
   7.8699999999999992e-01   1.6254966131424353e-01
   7.8600000000000003e-01   1.5960482222890915e-01
   7.8499999999999992e-01   1.5667064582729917e-01
   7.8400000000000003e-01   1.5374715545243856e-01
   7.8299999999999992e-01   1.5083437221910312e-01
   7.8200000000000003e-01   1.4793231628689052e-01
   7.8099999999999992e-01   1.4504100965804390e-01
   7.8000000000000003e-01   1.4216047610543592e-01
   7.7899999999999991e-01   1.3929073835708039e-01
   7.7800000000000002e-01   1.3643181693978768e-01
   7.7699999999999991e-01   1.3358373247051636e-01
   7.7600000000000002e-01   1.3074650782367847e-01
   7.7500000000000002e-01   1.2792016682143204e-01
   7.7400000000000002e-01   1.2510473148309231e-01
   7.7300000000000002e-01   1.2230022207190216e-01
   7.7200000000000002e-01   1.1950665985319897e-01
   7.7100000000000002e-01   1.1672406832782423e-01
   7.7000000000000002e-01   1.1395247106290307e-01
   7.6900000000000002e-01   1.1119188943793024e-01
   7.6800000000000002e-01   1.0844234372990580e-01
   7.6700000000000002e-01   1.0570385587736297e-01
   7.6600000000000001e-01   1.0297644973608777e-01
   7.6500000000000001e-01   1.0026014844981412e-01
   7.6400000000000001e-01   9.7554972901988113e-02
   7.6300000000000001e-01   9.4860943566733358e-02
   7.6200000000000001e-01   9.2178082973064179e-02
   7.6100000000000001e-01   8.9506415097914571e-02
   7.6000000000000001e-01   8.6845962602445259e-02
   7.5900000000000001e-01   8.4196746026684255e-02
   7.5800000000000001e-01   8.1558786128527516e-02
   7.5700000000000001e-01   7.8932105893651072e-02
   7.5600000000000001e-01   7.6316729248785409e-02
   7.5500000000000000e-01   7.3712678383080377e-02
   7.5400000000000000e-01   7.1119973616954102e-02
   7.5300000000000000e-01   6.8538636001019171e-02
   7.5200000000000000e-01   6.5968688833043854e-02
   7.5100000000000000e-01   6.3410155880473607e-02
   7.5000000000000000e-01   6.0863058905431533e-02
   7.4900000000000000e-01   5.8327418089176186e-02
   7.4800000000000000e-01   5.5803254730740770e-02
   7.4700000000000000e-01   5.3290592307318363e-02
   7.4600000000000000e-01   5.0789454368312170e-02
   7.4500000000000000e-01   4.8299862303377905e-02
   7.4399999999999999e-01   4.5821836191575427e-02
   7.4299999999999999e-01   4.3355397504157955e-02
   7.4199999999999999e-01   4.0900569785910057e-02
   7.4099999999999999e-01   3.8457376344705585e-02
   7.3999999999999999e-01   3.6025838247732089e-02
   7.3899999999999999e-01   3.3605975472261851e-02
   7.3799999999999999e-01   3.1197809568846990e-02
   7.3699999999999999e-01   2.8801364058884227e-02
   7.3599999999999999e-01   2.6416662007135772e-02
   7.3499999999999999e-01   2.4043724197793548e-02
   7.3399999999999999e-01   2.1682570479492846e-02
   7.3299999999999998e-01   1.9333222381431425e-02
   7.3199999999999998e-01   1.6995703326976308e-02
   7.3099999999999998e-01   1.4670036147693133e-02
   7.2999999999999998e-01   1.2356241373233767e-02
   7.2899999999999998e-01   1.0054338678520236e-02
   7.2799999999999998e-01   7.7643494674856095e-03
   7.2699999999999998e-01   5.4862970005427059e-03
   7.2599999999999998e-01   3.2202038900996932e-03
   7.2499999999999998e-01   9.6609043112938497e-04
   7.2399999999999998e-01   1.2760239304194787e-03
   7.2299999999999998e-01   3.5061180215296694e-03
   7.2199999999999998e-01   5.7241688069575858e-03
   7.2099999999999997e-01   7.9301538806391125e-03
   7.1999999999999997e-01   1.0124053167361646e-02
   7.1899999999999997e-01   1.2305847508638612e-02
   7.1799999999999997e-01   1.4475516069462735e-02
   7.1699999999999997e-01   1.6633036106009413e-02
   7.1599999999999997e-01   1.8778385411374776e-02
   7.1499999999999997e-01   2.0911544116486214e-02
   7.1399999999999997e-01   2.3032493405690468e-02
   7.1299999999999997e-01   2.5141212890355868e-02
   7.1199999999999997e-01   2.7237680194327263e-02
   7.1099999999999997e-01   2.9321873312662117e-02
   7.0999999999999996e-01   3.1393772567373412e-02
   7.0899999999999996e-01   3.3453359532155780e-02
   7.0799999999999996e-01   3.5500614372935502e-02
   7.0699999999999996e-01   3.7535515172426592e-02
   7.0599999999999996e-01   3.9558040145455831e-02
   7.0499999999999996e-01   4.1568169787794096e-02
   7.0399999999999996e-01   4.3565886094474982e-02
   7.0299999999999996e-01   4.5551169890887477e-02
   7.0199999999999996e-01   4.7523999828035457e-02
   7.0099999999999996e-01   4.9484354379373041e-02
   6.9999999999999996e-01   5.1432214196344361e-02
   6.9899999999999995e-01   5.3367561708010713e-02
   6.9799999999999995e-01   5.5290378495332915e-02
   6.9699999999999995e-01   5.7200643906123005e-02
   6.9599999999999995e-01   5.9098336739200619e-02
   6.9499999999999995e-01   6.0983437787639927e-02
   6.9399999999999995e-01   6.2855929904517271e-02
   6.9299999999999995e-01   6.4715795505861262e-02
   6.9199999999999995e-01   6.6563014781463092e-02
   6.9099999999999995e-01   6.8397566956873934e-02
   6.8999999999999995e-01   7.0219432965232365e-02
   6.8900000000000006e-01   7.2028596050314864e-02
   6.8799999999999994e-01   7.3825039516518975e-02
   6.8700000000000006e-01   7.5608744550561768e-02
   6.8599999999999994e-01   7.7379690946088875e-02
   6.8500000000000005e-01   7.9137859799143229e-02
   6.8399999999999994e-01   8.0883234691393691e-02
   6.8300000000000005e-01   8.2615799832701731e-02
   6.8199999999999994e-01   8.4335537559570684e-02
   6.8100000000000005e-01   8.6042428416844841e-02
   6.7999999999999994e-01   8.7736453725306918e-02
   6.7900000000000005e-01   8.9417597341925559e-02
   6.7799999999999994e-01   9.1085844354812817e-02
   6.7700000000000005e-01   9.2741178384241341e-02
   6.7599999999999993e-01   9.4383580946882262e-02
   6.7500000000000004e-01   9.6013033704155815e-02
   6.7399999999999993e-01   9.7629520732607000e-02
   6.7300000000000004e-01   9.9233027924060746e-02
   6.7199999999999993e-01   1.0082354027728968e-01
   6.7100000000000004e-01   1.0240104052636334e-01
   6.6999999999999993e-01   1.0396551085559125e-01
   6.6900000000000004e-01   1.0551693553569730e-01
   6.6799999999999993e-01   1.0705530114568740e-01
   6.6700000000000004e-01   1.0858059409756993e-01
   6.6599999999999993e-01   1.1009279859116261e-01
   6.6500000000000004e-01   1.1159189758725985e-01
   6.6399999999999992e-01   1.1307787558358284e-01
   6.6300000000000003e-01   1.1455071970487740e-01
   6.6199999999999992e-01   1.1601041773470899e-01
   6.6100000000000003e-01   1.1745695555864399e-01
   6.5999999999999992e-01   1.1889031723175303e-01
   6.5900000000000003e-01   1.2031048759777274e-01
   6.5799999999999992e-01   1.2171745419082081e-01
   6.5700000000000003e-01   1.2311120604214132e-01
   6.5599999999999992e-01   1.2449173087804488e-01
   6.5500000000000003e-01   1.2585901420691914e-01
   6.5399999999999991e-01   1.2721304144456824e-01
   6.5300000000000002e-01   1.2855380044470754e-01
   6.5199999999999991e-01   1.2988128129127130e-01
   6.5100000000000002e-01   1.3119547360600392e-01
   6.4999999999999991e-01   1.3249636471077841e-01
   6.4900000000000002e-01   1.3378394093215418e-01
   6.4799999999999991e-01   1.3505819044751632e-01
   6.4700000000000002e-01   1.3631910415978044e-01
   6.4599999999999991e-01   1.3756667351627550e-01
   6.4500000000000002e-01   1.3880088795977730e-01
   6.4399999999999991e-01   1.4002173516119076e-01
   6.4300000000000002e-01   1.4122920376276737e-01
   6.4199999999999990e-01   1.4242328526769454e-01
   6.4100000000000001e-01   1.4360397275226977e-01
   6.3999999999999990e-01   1.4477125797594947e-01
   6.3900000000000001e-01   1.4592513043725397e-01
   6.3799999999999990e-01   1.4706557954736521e-01
   6.3700000000000001e-01   1.4819259727517076e-01
   6.3599999999999990e-01   1.4930617803134405e-01
   6.3500000000000001e-01   1.5040631592642595e-01
   6.3399999999999990e-01   1.5149300274861166e-01
   6.3300000000000001e-01   1.5256622913995566e-01
   6.3199999999999990e-01   1.5362598755549239e-01
   6.3100000000000001e-01   1.5467227341089651e-01
   6.2999999999999989e-01   1.5570508301746422e-01
   6.2900000000000000e-01   1.5672441080813848e-01
   6.2799999999999989e-01   1.5773024923028189e-01
   6.2700000000000000e-01   1.5872259145400114e-01
   6.2599999999999989e-01   1.5970143362736211e-01
   6.2500000000000000e-01   1.6066677394599393e-01
   6.2399999999999989e-01   1.6161860965443253e-01
   6.2300000000000000e-01   1.6255693560611739e-01
   6.2199999999999989e-01   1.6348174613845901e-01
   6.2100000000000000e-01   1.6439303801882965e-01
   6.2000000000000000e-01   1.6529081091340747e-01
   6.1899999999999999e-01   1.6617506480544053e-01
   6.1799999999999999e-01   1.6704579746697146e-01
   6.1699999999999999e-01   1.6790300503801125e-01
   6.1599999999999999e-01   1.6874668503871604e-01
   6.1499999999999999e-01   1.6957683820844061e-01
   6.1399999999999999e-01   1.7039346695903523e-01
   6.1299999999999999e-01   1.7119657228819030e-01
   6.1199999999999999e-01   1.7198615285747731e-01
   6.1099999999999999e-01   1.7276220736041736e-01
   6.0999999999999999e-01   1.7352473736592211e-01
   6.0899999999999999e-01   1.7427374723803313e-01
   6.0799999999999998e-01   1.7500924121678940e-01
   6.0699999999999998e-01   1.7573122114344253e-01
   6.0599999999999998e-01   1.7643968756134676e-01
   6.0499999999999998e-01   1.7713464290389669e-01
   6.0399999999999998e-01   1.7781609298045287e-01
   6.0299999999999998e-01   1.7848404498206283e-01
   6.0199999999999998e-01   1.7913850437058398e-01
   6.0099999999999998e-01   1.7977947436002983e-01
   5.9999999999999998e-01   1.8040695863150535e-01
   5.9899999999999998e-01   1.8102096407627188e-01
   5.9799999999999998e-01   1.8162150030875468e-01
   5.9699999999999998e-01   1.8220857651391120e-01
   5.9599999999999997e-01   1.8278219936566686e-01
   5.9499999999999997e-01   1.8334237450372060e-01
   5.9399999999999997e-01   1.8388910984616547e-01
   5.9299999999999997e-01   1.8442241682570248e-01
   5.9199999999999997e-01   1.8494230807535939e-01
   5.9099999999999997e-01   1.8544879428927041e-01
   5.8999999999999997e-01   1.8594188397934874e-01
   5.8899999999999997e-01   1.8642158644375706e-01
   5.8799999999999997e-01   1.8688791446328357e-01
   5.8699999999999997e-01   1.8734088354035872e-01
   5.8599999999999997e-01   1.8778050856214512e-01
   5.8499999999999996e-01   1.8820680181975424e-01
   5.8399999999999996e-01   1.8861977474095748e-01
   5.8299999999999996e-01   1.8901944132525017e-01
   5.8199999999999996e-01   1.8940581924665834e-01
   5.8099999999999996e-01   1.8977892731233670e-01
   5.7999999999999996e-01   1.9013878225292391e-01
   5.7899999999999996e-01   1.9048539862998415e-01
   5.7799999999999996e-01   1.9081879200117968e-01
   5.7699999999999996e-01   1.9113898164819543e-01
   5.7599999999999996e-01   1.9144598965940007e-01
   5.7499999999999996e-01   1.9173983742465595e-01
   5.7399999999999995e-01   1.9202054365180388e-01
   5.7299999999999995e-01   1.9228812625685165e-01
   5.7199999999999995e-01   1.9254260594509764e-01
   5.7099999999999995e-01   1.9278400729636669e-01
   5.6999999999999995e-01   1.9301235606596001e-01
   5.6899999999999995e-01   1.9322767584584621e-01
   5.6799999999999995e-01   1.9342998800687905e-01
   5.6699999999999995e-01   1.9361931502513197e-01
   5.6599999999999995e-01   1.9379568332679442e-01
   5.6499999999999995e-01   1.9395912231861145e-01
   5.6399999999999995e-01   1.9410966071424562e-01
   5.6299999999999994e-01   1.9424732444512172e-01
   5.6199999999999994e-01   1.9437213862457248e-01
   5.6099999999999994e-01   1.9448413130813713e-01
   5.5999999999999994e-01   1.9458333467042577e-01
   5.5899999999999994e-01   1.9466978220455999e-01
   5.5799999999999994e-01   1.9474350519244954e-01
   5.5699999999999994e-01   1.9480453257595398e-01
   5.5599999999999994e-01   1.9485289441821818e-01
   5.5499999999999994e-01   1.9488862494800663e-01
   5.5399999999999994e-01   1.9491176163087953e-01
   5.5299999999999994e-01   1.9492234132229491e-01
   5.5200000000000005e-01   1.9492039797742544e-01
   5.5099999999999993e-01   1.9490596461528953e-01
   5.5000000000000004e-01   1.9487907729089193e-01
   5.4899999999999993e-01   1.9483977646253692e-01
   5.4800000000000004e-01   1.9478810413903802e-01
   5.4699999999999993e-01   1.9472410010266716e-01
   5.4600000000000004e-01   1.9464780161436512e-01
   5.4499999999999993e-01   1.9455924698682625e-01
   5.4400000000000004e-01   1.9445847890136858e-01
   5.4299999999999993e-01   1.9434554360258827e-01
   5.4200000000000004e-01   1.9422048687483029e-01
   5.4099999999999993e-01   1.9408335146723577e-01
   5.4000000000000004e-01   1.9393417899206233e-01
   5.3899999999999992e-01   1.9377301413530623e-01
   5.3800000000000003e-01   1.9359990630023316e-01
   5.3699999999999992e-01   1.9341490674669726e-01
   5.3600000000000003e-01   1.9321806451975077e-01
   5.3499999999999992e-01   1.9300942590708958e-01
   5.3400000000000003e-01   1.9278903810161041e-01
   5.3299999999999992e-01   1.9255695285145946e-01
   5.3200000000000003e-01   1.9231322584886956e-01
   5.3099999999999992e-01   1.9205791252919369e-01
   5.3000000000000003e-01   1.9179106514218991e-01
   5.2899999999999991e-01   1.9151273452834339e-01
   5.2800000000000002e-01   1.9122297458815929e-01
   5.2699999999999991e-01   1.9092184427169423e-01
   5.2600000000000002e-01   1.9060940474700350e-01
   5.2500000000000002e-01   1.9028571499745972e-01
   5.2400000000000002e-01   1.8995083096573384e-01
   5.2300000000000002e-01   1.8960480928768253e-01
   5.2200000000000002e-01   1.8924771132271667e-01
   5.2100000000000002e-01   1.8887960279151428e-01
   5.2000000000000002e-01   1.8850054939627636e-01
   5.1900000000000002e-01   1.8811061348510649e-01
   5.1800000000000002e-01   1.8770985566517795e-01
   5.1700000000000002e-01   1.8729833954752473e-01
   5.1600000000000001e-01   1.8687613413368176e-01
   5.1500000000000001e-01   1.8644331103697187e-01
   5.1400000000000001e-01   1.8599993971882545e-01
   5.1300000000000001e-01   1.8554608627403346e-01
   5.1200000000000001e-01   1.8508181722850736e-01
   5.1100000000000001e-01   1.8460720398546782e-01
   5.1000000000000001e-01   1.8412232274468932e-01
   5.0900000000000001e-01   1.8362724993489210e-01
   5.0800000000000001e-01   1.8312205843424900e-01
   5.0700000000000001e-01   1.8260681900178422e-01
   5.0600000000000001e-01   1.8208160531772966e-01
   5.0500000000000000e-01   1.8154649679764190e-01
   5.0400000000000000e-01   1.8100157586764487e-01
   5.0300000000000000e-01   1.8044692281177599e-01
   5.0200000000000000e-01   1.7988261417850149e-01
   5.0100000000000000e-01   1.7930872665572672e-01
   5.0000000000000000e-01   1.7872534196006651e-01
   4.9900000000000000e-01   1.7813254704086035e-01
   4.9800000000000000e-01   1.7753042929773777e-01
   4.9700000000000005e-01   1.7691907233563287e-01
   4.9600000000000005e-01   1.7629855722808063e-01
   4.9500000000000005e-01   1.7566896788591957e-01
   4.9400000000000005e-01   1.7503039430576894e-01
   4.9300000000000005e-01   1.7438292986640702e-01
   4.9200000000000005e-01   1.7372666575351792e-01
   4.9100000000000005e-01   1.7306168899876972e-01
   4.9000000000000005e-01   1.7238808647862380e-01
   4.8900000000000005e-01   1.7170595027008040e-01
   4.8800000000000004e-01   1.7101537810378442e-01
   4.8700000000000004e-01   1.7031646831012615e-01
   4.8600000000000004e-01   1.6960931510188049e-01
   4.8500000000000004e-01   1.6889400972781266e-01
   4.8400000000000004e-01   1.6817064622521527e-01
   4.8300000000000004e-01   1.6743932508230475e-01
   4.8200000000000004e-01   1.6670015047483555e-01
   4.8100000000000004e-01   1.6595322422225856e-01
   4.8000000000000004e-01   1.6519864351044689e-01
   4.7900000000000004e-01   1.6443650510828278e-01
   4.7800000000000004e-01   1.6366691121174792e-01
   4.7700000000000004e-01   1.6288997005910977e-01
   4.7600000000000003e-01   1.6210579050645868e-01
   4.7500000000000003e-01   1.6131447684928868e-01
   4.7400000000000003e-01   1.6051612998476239e-01
   4.7300000000000003e-01   1.5971085363536264e-01
   4.7200000000000003e-01   1.5889875836840162e-01
   4.7100000000000003e-01   1.5807995862772972e-01
   4.7000000000000003e-01   1.5725456615946332e-01
   4.6900000000000003e-01   1.5642268752375821e-01
   4.6800000000000003e-01   1.5558442868550681e-01
   4.6700000000000003e-01   1.5473990136347138e-01
   4.6600000000000003e-01   1.5388922365069524e-01
   4.6500000000000002e-01   1.5303251406753837e-01
   4.6400000000000002e-01   1.5216988596317238e-01
   4.6300000000000002e-01   1.5130144888502417e-01
   4.6200000000000002e-01   1.5042731539629539e-01
   4.6100000000000002e-01   1.4954760534036327e-01
   4.6000000000000002e-01   1.4866244243965054e-01
   4.5900000000000002e-01   1.4777194711917807e-01
   4.5800000000000002e-01   1.4687623399212302e-01
   4.5700000000000002e-01   1.4597541705647976e-01
   4.5600000000000002e-01   1.4506961654426620e-01
   4.5500000000000002e-01   1.4415895929285472e-01
   4.5400000000000001e-01   1.4324357206706062e-01
   4.5300000000000001e-01   1.4232357563851705e-01
   4.5200000000000001e-01   1.4139908666732337e-01
   4.5100000000000001e-01   1.4047022526216635e-01
   4.5000000000000001e-01   1.3953711928615120e-01
   4.4900000000000001e-01   1.3859990019335555e-01
   4.4800000000000001e-01   1.3765869519339935e-01
   4.4700000000000001e-01   1.3671362501565021e-01
   4.4600000000000001e-01   1.3576481002490381e-01
   4.4500000000000001e-01   1.3481237750361164e-01
   4.4400000000000001e-01   1.3385646138359597e-01
   4.4300000000000000e-01   1.3289719458548244e-01
   4.4200000000000000e-01   1.3193470298493537e-01
   4.4100000000000000e-01   1.3096910824698571e-01
   4.4000000000000000e-01   1.3000053626798702e-01
   4.3900000000000000e-01   1.2902912116700938e-01
   4.3800000000000000e-01   1.2805499991894909e-01
   4.3700000000000000e-01   1.2707830387773433e-01
   4.3600000000000000e-01   1.2609915730377863e-01
   4.3500000000000000e-01   1.2511768477600915e-01
   4.3400000000000000e-01   1.2413401869865637e-01
   4.3300000000000000e-01   1.2314829782066661e-01
   4.3200000000000000e-01   1.2216065834825707e-01
   4.3099999999999999e-01   1.2117122820970172e-01
   4.2999999999999999e-01   1.2018013143728457e-01
   4.2899999999999999e-01   1.1918749753517210e-01
   4.2800000000000005e-01   1.1819346455788904e-01
   4.2700000000000005e-01   1.1719817200871541e-01
   4.2600000000000005e-01   1.1620175193039217e-01
   4.2500000000000004e-01   1.1520432893139754e-01
   4.2400000000000004e-01   1.1420602926518097e-01
   4.2300000000000004e-01   1.1320698807584240e-01
   4.2200000000000004e-01   1.1220734591947501e-01
   4.2100000000000004e-01   1.1120723853720560e-01
   4.2000000000000004e-01   1.1020679216754714e-01
   4.1900000000000004e-01   1.0920613019734660e-01
   4.1800000000000004e-01   1.0820538323399398e-01
   4.1700000000000004e-01   1.0720469032404578e-01
   4.1600000000000004e-01   1.0620418959819977e-01
   4.1500000000000004e-01   1.0520400952878251e-01
   4.1400000000000003e-01   1.0420427148796074e-01
   4.1300000000000003e-01   1.0320510067690192e-01
   4.1200000000000003e-01   1.0220663215158932e-01
   4.1100000000000003e-01   1.0120900439043057e-01
   4.1000000000000003e-01   1.0021234799733425e-01
   4.0900000000000003e-01   9.9216783299997946e-02
   4.0800000000000003e-01   9.8222429963048752e-02
   4.0700000000000003e-01   9.7229416987345330e-02
   4.0600000000000003e-01   9.6237880713550217e-02
   4.0500000000000003e-01   9.5247952979610417e-02
   4.0400000000000003e-01   9.4259753816057668e-02
   4.0300000000000002e-01   9.3273397790105017e-02
   4.0200000000000002e-01   9.2289006408746488e-02
   4.0100000000000002e-01   9.1306711285131126e-02
   4.0000000000000002e-01   9.0326643871694756e-02
   3.9900000000000002e-01   8.9348924166801291e-02
   3.9800000000000002e-01   8.8373662388772978e-02
   3.9700000000000002e-01   8.7400971799845184e-02
   3.9600000000000002e-01   8.6430976904589674e-02
   3.9500000000000002e-01   8.5463806624726191e-02
   3.9400000000000002e-01   8.4499580573130562e-02
   3.9300000000000002e-01   8.3538405397318494e-02
   3.9200000000000002e-01   8.2580385982055304e-02
   3.9100000000000001e-01   8.1625637782441363e-02
   3.9000000000000001e-01   8.0674284779866934e-02
   3.8900000000000001e-01   7.9726445224441944e-02
   3.8800000000000001e-01   7.8782222761591303e-02
   3.8700000000000001e-01   7.7841714223304770e-02
   3.8600000000000001e-01   7.6905024638208808e-02
   3.8500000000000001e-01   7.5972270640034756e-02
   3.8400000000000001e-01   7.5043567618232609e-02
   3.8300000000000001e-01   7.4119016417004246e-02
   3.8200000000000001e-01   7.3198706396351065e-02
   3.8100000000000001e-01   7.2282731362763641e-02
   3.8000000000000000e-01   7.1371198422519377e-02
   3.7900000000000000e-01   7.0464218259793876e-02
   3.7800000000000000e-01   6.9561888686986650e-02
   3.7700000000000000e-01   6.8664292234522861e-02
   3.7600000000000000e-01   6.7771511205715118e-02
   3.7500000000000000e-01   6.6883641382718517e-02
   3.7400000000000000e-01   6.6000786754840446e-02
   3.7300000000000000e-01   6.5123041465138476e-02
   3.7200000000000000e-01   6.4250481764956069e-02
   3.7100000000000000e-01   6.3383178569780485e-02
   3.7000000000000000e-01   6.2521215001990704e-02
   3.6899999999999999e-01   6.1664686413624770e-02
   3.6799999999999999e-01   6.0813682324677210e-02
   3.6699999999999999e-01   5.9968273071821843e-02
   3.6599999999999999e-01   5.9128518557826970e-02
   3.6499999999999999e-01   5.8294488378620946e-02
   3.6399999999999999e-01   5.7466267510263735e-02
   3.6299999999999999e-01   5.6643939709358992e-02
   3.6199999999999999e-01   5.5827569543755562e-02
   3.6099999999999999e-01   5.5017206410522990e-02
   3.5999999999999999e-01   5.4212905936977807e-02
   3.5900000000000004e-01   5.3414741296143875e-02
   3.5800000000000004e-01   5.2622789295681427e-02
   3.5700000000000004e-01   5.1837108682058375e-02
   3.5600000000000004e-01   5.1057738883997228e-02
   3.5500000000000004e-01   5.0284721466318238e-02
   3.5400000000000004e-01   4.9518116741872786e-02
   3.5300000000000004e-01   4.8757993470564420e-02
   3.5200000000000004e-01   4.8004404383638954e-02
   3.5100000000000003e-01   4.7257379440903025e-02
   3.5000000000000003e-01   4.6516946310459328e-02
   3.4900000000000003e-01   4.5783151773275854e-02
   3.4800000000000003e-01   4.5056055638482029e-02
   3.4700000000000003e-01   4.4335704363567263e-02
   3.4600000000000003e-01   4.3622118864475645e-02
   3.4500000000000003e-01   4.2915313251699505e-02
   3.4400000000000003e-01   4.2215320472388740e-02
   3.4300000000000003e-01   4.1522190758249033e-02
   3.4200000000000003e-01   4.0835964049496853e-02
   3.4100000000000003e-01   4.0156652557112205e-02
   3.4000000000000002e-01   3.9484257271295675e-02
   3.3900000000000002e-01   3.8818797339700950e-02
   3.3800000000000002e-01   3.8160313118519307e-02
   3.3700000000000002e-01   3.7508837872561429e-02
   3.3600000000000002e-01   3.6864375362895885e-02
   3.3500000000000002e-01   3.6226913935404337e-02
   3.3400000000000002e-01   3.5596459269650493e-02
   3.3300000000000002e-01   3.4973041905195235e-02
   3.3200000000000002e-01   3.4356688410320357e-02
   3.3100000000000002e-01   3.3747394273149434e-02
   3.3000000000000002e-01   3.3145135666471592e-02
   3.2900000000000001e-01   3.2549905396015877e-02
   3.2800000000000001e-01   3.1961724611274667e-02
   3.2700000000000001e-01   3.1380613326903894e-02
   3.2600000000000001e-01   3.0806558856019350e-02
   3.2500000000000001e-01   3.0239525637180797e-02
   3.2400000000000001e-01   2.9679494438850096e-02
   3.2300000000000001e-01   2.9126477813433693e-02
   3.2200000000000001e-01   2.8580489526519814e-02
   3.2100000000000001e-01   2.8041508720233699e-02
   3.2000000000000001e-01   2.7509488493819623e-02
   3.1900000000000001e-01   2.6984398657731168e-02
   3.1800000000000000e-01   2.6466244316717624e-02
   3.1700000000000000e-01   2.5955033417203621e-02
   3.1600000000000000e-01   2.5450736807295815e-02
   3.1500000000000000e-01   2.4953296606079478e-02
   3.1400000000000000e-01   2.4462673015043235e-02
   3.1300000000000000e-01   2.3978865177119557e-02
   3.1200000000000000e-01   2.3501875698649810e-02
   3.1100000000000000e-01   2.3031666833089215e-02
   3.1000000000000000e-01   2.2568170079318550e-02
   3.0900000000000000e-01   2.2111337706390843e-02
   3.0800000000000000e-01   2.1661164679308564e-02
   3.0700000000000000e-01   2.1217648668792277e-02
   3.0599999999999999e-01   2.0780742795519558e-02
   3.0499999999999999e-01   2.0350368379415951e-02
   3.0399999999999999e-01   1.9926471848572103e-02
   3.0299999999999999e-01   1.9509045996938257e-02
   3.0199999999999999e-01   1.9098083710412661e-02
   3.0099999999999999e-01   1.8693528151890515e-02
   2.9999999999999999e-01   1.8295291131149805e-02
   2.9900000000000004e-01   1.7903315848439183e-02
   2.9800000000000004e-01   1.7517595013761600e-02
   2.9700000000000004e-01   1.7138116388407676e-02
   2.9600000000000004e-01   1.6764812064344214e-02
   2.9500000000000004e-01   1.6397585474531295e-02
   2.9400000000000004e-01   1.6036379821952940e-02
   2.9300000000000004e-01   1.5681189645208704e-02
   2.9200000000000004e-01   1.5331996470020481e-02
   2.9100000000000004e-01   1.4988720024642355e-02
   2.9000000000000004e-01   1.4651257307592758e-02
   2.8900000000000003e-01   1.4319555394401995e-02
   2.8800000000000003e-01   1.3993611972773046e-02
   2.8700000000000003e-01   1.3673400176594130e-02
   2.8600000000000003e-01   1.3358826203673679e-02
   2.8500000000000003e-01   1.3049783807592252e-02
   2.8400000000000003e-01   1.2746228283659233e-02
   2.8300000000000003e-01   1.2448160579970446e-02
   2.8200000000000003e-01   1.2155542083249093e-02
   2.8100000000000003e-01   1.1868265024260305e-02
   2.8000000000000003e-01   1.1586224794881916e-02
   2.7900000000000003e-01   1.1309389228834066e-02
   2.7800000000000002e-01   1.1037760644452055e-02
   2.7700000000000002e-01   1.0771284297759642e-02
   2.7600000000000002e-01   1.0509839718171321e-02
   2.7500000000000002e-01   1.0253330758616563e-02
   2.7400000000000002e-01   1.0001741048933699e-02
   2.7300000000000002e-01   9.7550695840673551e-03
   2.7200000000000002e-01   9.5132408688247683e-03
   2.7100000000000002e-01   9.2761259806564134e-03
   2.7000000000000002e-01   9.0436456604099380e-03
   2.6900000000000002e-01   8.8157998680917782e-03
   2.6800000000000002e-01   8.5925763737777494e-03
   2.6700000000000002e-01   8.3738757959122001e-03
   2.6600000000000001e-01   8.1595692369023087e-03
   2.6500000000000001e-01   7.9496029120997846e-03
   2.6400000000000001e-01   7.7439888086463515e-03
   2.6300000000000001e-01   7.5426930680559945e-03
   2.6200000000000001e-01   7.3455935249229221e-03
   2.6100000000000001e-01   7.1525744069422803e-03
   2.6000000000000001e-01   6.9636131260819578e-03
   2.5900000000000001e-01   6.7787227600628608e-03
   2.5800000000000001e-01   6.5978376253459370e-03
   2.5700000000000001e-01   6.4208213550680515e-03
   2.5600000000000001e-01   6.2475872740039851e-03
   2.5500000000000000e-01   6.0781423457199057e-03
   2.5400000000000000e-01   5.9124832895662838e-03
   2.5300000000000000e-01   5.7505078596724601e-03
   2.5200000000000000e-01   5.5920835840761463e-03
   2.5100000000000000e-01   5.4371664920103147e-03
   2.5000000000000000e-01   5.2857796024212700e-03
   2.4900000000000000e-01   5.1378835511428633e-03
   2.4800000000000000e-01   4.9933471209246960e-03
   2.4700000000000000e-01   4.8520671750260647e-03
   2.4600000000000000e-01   4.7140449165430365e-03
   2.4500000000000000e-01   4.5792931741994725e-03
   2.4399999999999999e-01   4.4477242703393483e-03
   2.4299999999999999e-01   4.3192026836411657e-03
   2.4199999999999999e-01   4.1936779293270110e-03
   2.4099999999999999e-01   4.0711787390388388e-03
   2.3999999999999999e-01   3.9516763609033223e-03
   2.3900000000000002e-01   3.8350431565250531e-03
   2.3800000000000002e-01   3.7211769969085484e-03
   2.3700000000000002e-01   3.6100847813846926e-03
   2.3600000000000002e-01   3.5017839168207665e-03
   2.3500000000000001e-01   3.3961860570499436e-03
   2.3400000000000001e-01   3.2931600945478312e-03
   2.3300000000000001e-01   3.1926693287853691e-03
   2.3200000000000001e-01   3.0947493723314512e-03
   2.3100000000000001e-01   2.9993628298154995e-03
   2.3000000000000001e-01   2.9063793979444696e-03
   2.2900000000000001e-01   2.8157172022984511e-03
   2.2800000000000001e-01   2.7274022095673534e-03
   2.2700000000000001e-01   2.6414414172053480e-03
   2.2600000000000001e-01   2.5577292008553965e-03
   2.2500000000000001e-01   2.4761513902356036e-03
   2.2400000000000000e-01   2.3967061512222276e-03
   2.2300000000000000e-01   2.3194283113459058e-03
   2.2200000000000000e-01   2.2442491147642851e-03
   2.2100000000000000e-01   2.1710403743353535e-03
   2.2000000000000000e-01   2.0997662135575634e-03
   2.1900000000000000e-01   2.0304713343357594e-03
   2.1800000000000000e-01   1.9631250561371605e-03
   2.1700000000000000e-01   1.8976015613869635e-03
   2.1600000000000000e-01   1.8338338317946956e-03
   2.1500000000000000e-01   1.7718626271292504e-03
   2.1400000000000000e-01   1.7116895617335093e-03
   2.1299999999999999e-01   1.6532020252417734e-03
   2.1199999999999999e-01   1.5963094411051149e-03
   2.1099999999999999e-01   1.5410408885700999e-03
   2.0999999999999999e-01   1.4874218601215183e-03
   2.0899999999999999e-01   1.4353577270853624e-03
   2.0799999999999999e-01   1.3847427830075976e-03
   2.0699999999999999e-01   1.3355922353481819e-03
   2.0599999999999999e-01   1.2879475154468079e-03
   2.0499999999999999e-01   1.2417319034898622e-03
   2.0400000000000001e-01   1.1968315357482329e-03
   2.0300000000000001e-01   1.1532495394337428e-03
   2.0200000000000001e-01   1.1110373416656216e-03
   2.0100000000000001e-01   1.0701328718718539e-03
   2.0000000000000001e-01   1.0304188127643332e-03
   1.9900000000000001e-01   9.9189042540759331e-04
   1.9800000000000001e-01   9.5460541644643016e-04
   1.9700000000000001e-01   9.1851126889941348e-04
   1.9600000000000001e-01   8.8348988826791874e-04
   1.9500000000000001e-01   8.4953422935551970e-04
   1.9400000000000001e-01   8.1670618893459057e-04
   1.9300000000000000e-01   7.8495667639355560e-04
   1.9200000000000000e-01   7.5416835150687866e-04
   1.9100000000000000e-01   7.2433820963357931e-04
   1.9000000000000000e-01   6.9553077570350119e-04
   1.8900000000000000e-01   6.6769361426843865e-04
   1.8800000000000000e-01   6.4071181313751779e-04
   1.8700000000000000e-01   6.1459323676160693e-04
   1.8600000000000000e-01   5.8940255769490690e-04
   1.8500000000000000e-01   5.6507693203111664e-04
   1.8400000000000000e-01   5.4150728222546185e-04
   1.8300000000000000e-01   5.1871911193823728e-04
   1.8200000000000000e-01   4.9677215055221602e-04
   1.8099999999999999e-01   4.7558669703962053e-04
   1.7999999999999999e-01   4.5506636860026539e-04
   1.7899999999999999e-01   4.3525956095269436e-04
   1.7799999999999999e-01   4.1621176249173608e-04
   1.7699999999999999e-01   3.9782278661726345e-04
   1.7599999999999999e-01   3.8002048774576913e-04
   1.7499999999999999e-01   3.6287678847313209e-04
   1.7399999999999999e-01   3.4640895617332745e-04
   1.7299999999999999e-01   3.3049957039366085e-04
   1.7199999999999999e-01   3.1511614433021862e-04
   1.7099999999999999e-01   3.0034525623867658e-04
   1.6999999999999998e-01   2.8616003960579839e-04
   1.6899999999999998e-01   2.7244125858083557e-04
   1.6799999999999998e-01   2.5920997208728203e-04
   1.6699999999999998e-01   2.4654423486203392e-04
   1.6599999999999998e-01   2.3436389622233378e-04
   1.6499999999999998e-01   2.2257836750938509e-04
   1.6399999999999998e-01   2.1126242039892773e-04
   1.6299999999999998e-01   2.0044918807471390e-04
   1.6199999999999998e-01   1.9001790678707664e-04
   1.6100000000000000e-01   1.7994462540893430e-04
   1.6000000000000000e-01   1.7032832222940719e-04
   1.5900000000000000e-01   1.6112392010336762e-04
   1.5800000000000000e-01   1.5221757537009495e-04
   1.5700000000000000e-01   1.4367103322010522e-04
   1.5600000000000000e-01   1.3554396638215671e-04
   1.5500000000000000e-01   1.2771829562652215e-04
   1.5400000000000000e-01   1.2015796595243877e-04
   1.5300000000000000e-01   1.1297169445878552e-04
   1.5200000000000000e-01   1.0611633791501873e-04
   1.5100000000000000e-01   9.9475798933212900e-05
   1.4999999999999999e-01   9.3126946150379197e-05
   1.4899999999999999e-01   8.7121572298842764e-05
   1.4799999999999999e-01   8.1328101730226976e-05
   1.4699999999999999e-01   7.5742611055584774e-05
   1.4599999999999999e-01   7.0477120518885883e-05
   1.4499999999999999e-01   6.5445769455108049e-05
   1.4400000000000002e-01   6.0563568166971393e-05
   1.4300000000000002e-01   5.5948471797684363e-05
   1.4200000000000002e-01   5.1589293320608576e-05
   1.4100000000000001e-01   4.7351663302164226e-05
   1.4000000000000001e-01   4.3316839500207038e-05
   1.3900000000000001e-01   3.9544780753741904e-05
   1.3800000000000001e-01   3.5889854366866203e-05
   1.3700000000000001e-01   3.2377755393220298e-05
   1.3600000000000001e-01   2.9118608410039215e-05
   1.3500000000000001e-01   2.5982957891468317e-05
   1.3400000000000001e-01   2.2942185883723099e-05
   1.3300000000000001e-01   2.0133691905899198e-05
   1.3200000000000001e-01   1.7455864508297836e-05
   1.3100000000000001e-01   1.4837608104611988e-05
   1.3000000000000000e-01   1.2427769457312721e-05
   1.2900000000000000e-01   1.0150949450116187e-05
   1.2800000000000000e-01   7.9080515515972394e-06
   1.2700000000000000e-01   5.8528547621783389e-06
   1.2600000000000000e-01   3.9257542214787833e-06
   1.2500000000000000e-01   2.0132863103317078e-06
   1.2400000000000000e-01   2.7498027121986013e-07
   1.2300000000000000e-01   1.3488097617697647e-06
   1.2200000000000000e-01   2.9722603647197587e-06
   1.2100000000000000e-01   4.4262863471145053e-06
   1.2000000000000000e-01   5.7898850366333576e-06
   1.1899999999999999e-01   7.1603361966321444e-06
   1.1799999999999999e-01   8.3588655379607246e-06
   1.1699999999999999e-01   9.5037759794136534e-06
   1.1599999999999999e-01   1.0649185762434676e-05
   1.1499999999999999e-01   1.1620091920683251e-05
   1.1399999999999999e-01   1.2586266811331903e-05
   1.1299999999999999e-01   1.3523724519237668e-05
   1.1199999999999999e-01   1.4299791056160416e-05
   1.1099999999999999e-01   1.5120944857227592e-05
   1.0999999999999999e-01   1.5857350081138755e-05
   1.0899999999999999e-01   1.6483312461290645e-05
   1.0799999999999998e-01   1.7174729274094247e-05
   1.0699999999999998e-01   1.7718842024283532e-05
   1.0599999999999998e-01   1.8249332162101339e-05
   1.0500000000000000e-01   1.8794825344614630e-05
   1.0400000000000000e-01   1.9184749324940853e-05
   1.0299999999999999e-01   1.9654628148679798e-05
   1.0199999999999999e-01   2.0021902883859966e-05
   1.0099999999999999e-01   2.0340581013411629e-05
   9.9999999999999992e-02   2.0714976079805325e-05
   9.8999999999999991e-02   2.0928473682180204e-05
   9.7999999999999990e-02   2.1237228778558936e-05
   9.7000000000000003e-02   2.1437048104200329e-05
   9.6000000000000002e-02   2.1622590597791813e-05
   9.5000000000000001e-02   2.1839534530387894e-05
   9.4000000000000000e-02   2.1919744703779998e-05
   9.2999999999999999e-02   2.2118102453561050e-05
   9.1999999999999998e-02   2.2150412613219927e-05
   9.0999999999999998e-02   2.2283367652198294e-05
   8.9999999999999997e-02   2.2311229980975789e-05
   8.8999999999999996e-02   2.2358915400144674e-05
   8.7999999999999995e-02   2.2393980722346107e-05
   8.6999999999999994e-02   2.2363590150731305e-05
   8.5999999999999993e-02   2.2397288813369443e-05
   8.4999999999999992e-02   2.2306586692111274e-05
   8.3999999999999991e-02   2.2326282488993598e-05
   8.2999999999999990e-02   2.2191070851218520e-05
   8.1999999999999990e-02   2.2187748785373884e-05
   8.0999999999999989e-02   2.2019034870313092e-05
   7.9999999999999988e-02   2.1986008701624371e-05
   7.8999999999999987e-02   2.1794580914225037e-05
   7.7999999999999986e-02   2.1720516754863972e-05
   7.6999999999999985e-02   2.1525242770770170e-05
   7.5999999999999984e-02   2.1386398641465298e-05
   7.4999999999999983e-02   2.1217823020336368e-05
   7.3999999999999982e-02   2.0984683797964365e-05
   7.2999999999999995e-02   2.0859794198413439e-05
   7.1999999999999995e-02   2.0547503833956426e-05
   7.0999999999999994e-02   2.0398574082092225e-05
   6.9999999999999993e-02   2.0127456782925712e-05
   6.8999999999999992e-02   1.9819289557299058e-05
   6.7999999999999991e-02   1.9642049812196305e-05
   6.6999999999999990e-02   1.9293120791297191e-05
   6.5999999999999989e-02   1.8944900400996723e-05
   6.4999999999999988e-02   1.8715007514713555e-05
   6.3999999999999987e-02   1.8377278492631710e-05
   6.2999999999999987e-02   1.7933446859852431e-05
   6.1999999999999986e-02   1.7539544083788883e-05
   6.0999999999999992e-02   1.7199845909088296e-05
   5.9999999999999991e-02   1.6833445878550179e-05
   5.8999999999999990e-02   1.6408762966046986e-05
   5.7999999999999989e-02   1.5941343388670148e-05
   5.6999999999999988e-02   1.5446464234347701e-05
   5.5999999999999987e-02   1.4903501476815073e-05
   5.4999999999999986e-02   1.4235795737560508e-05
   5.3999999999999992e-02   1.3572045619136830e-05
   5.2999999999999992e-02   1.3120535087840501e-05
   5.1999999999999991e-02   1.2443982322030145e-05
   5.0999999999999990e-02   1.1681681888808804e-05
   4.9999999999999989e-02   0.0000000000000000e+00


==> Ec_Diff_vR_N540_N70whole.txt <==
   9.0000000000000002e-01   1.1134199651152699e-07
   8.0000000000000004e-01   2.4402302667425602e-07
   6.9999999999999996e-01   3.6316623541754467e-07
   5.9999999999999998e-01   5.2437144548722614e-07
   5.0000000000000000e-01   7.9016357623640232e-07
   4.0000000000000002e-01   1.2140393520487791e-06
   2.9999999999999999e-01   1.8906062007051361e-06
   2.0000000000000001e-01   3.2035667597574147e-06
   1.0000000000000001e-01   7.2316928664273306e-06
   8.0000000000000002e-02   9.3645688726828880e-06
   5.9999999999999998e-02   1.3525018778715037e-05
   5.0000000000000003e-02   1.8307892990288011e-05


==> Ec_Diff_vRasymp_N540_trunc.txt <==
   1.0000000000000000e+00   9.9999999559767039e-01
   9.9900000000000000e-01   8.6472617093227866e-01
   9.9800000000000000e-01   8.0912444137409523e-01
   9.9700000000000000e-01   7.6675230037480868e-01
   9.9600000000000000e-01   7.3127502635754382e-01
   9.9500000000000000e-01   7.0023273948615616e-01
   9.9399999999999999e-01   6.7236079893935674e-01
   9.9299999999999999e-01   6.4690614252493783e-01
   9.9199999999999999e-01   6.2337692968841130e-01
   9.9099999999999999e-01   6.0143070437952084e-01
   9.8999999999999999e-01   5.8081752403306186e-01
   9.8899999999999999e-01   5.6134824433402175e-01
   9.8799999999999999e-01   5.4287556066373577e-01
   9.8699999999999999e-01   5.2528204232250308e-01
   9.8599999999999999e-01   5.0847224243195654e-01
   9.8499999999999999e-01   4.9236730433367548e-01
   9.8399999999999999e-01   4.7690116139991423e-01
   9.8299999999999998e-01   4.6201778971486984e-01
   9.8199999999999998e-01   4.4766917736455203e-01
   9.8099999999999998e-01   4.3381379412861643e-01
   9.7999999999999998e-01   4.2041541850727349e-01
   9.7899999999999998e-01   4.0744222499549332e-01
   9.7799999999999998e-01   3.9486606426056281e-01
   9.7699999999999998e-01   3.8266188856090622e-01
   9.7599999999999998e-01   3.7080728806493335e-01
   9.7499999999999998e-01   3.5928211295660717e-01
   9.7399999999999998e-01   3.4806816265479401e-01
   9.7299999999999998e-01   3.3714892811248165e-01
   9.7199999999999998e-01   3.2650937650253042e-01
   9.7099999999999997e-01   3.1613577004827353e-01
   9.6999999999999997e-01   3.0601551260354887e-01
   9.6899999999999997e-01   2.9613701893646693e-01
   9.6799999999999997e-01   2.8648960274582613e-01
   9.6699999999999997e-01   2.7706338021034971e-01
   9.6599999999999997e-01   2.6784918652353762e-01
   9.6499999999999997e-01   2.5883850332181024e-01
   9.6399999999999997e-01   2.5002339532567863e-01
   9.6299999999999997e-01   2.4139645478806215e-01
   9.6199999999999997e-01   2.3295075261411502e-01
   9.6099999999999997e-01   2.2467979518510750e-01
   9.5999999999999996e-01   2.1657748610134209e-01
   9.5899999999999996e-01   2.0863809216549101e-01
   9.5799999999999996e-01   2.0085621305076062e-01
   9.5699999999999996e-01   1.9322675417194546e-01
   9.5599999999999996e-01   1.8574490235534458e-01
   9.5499999999999996e-01   1.7840610396352341e-01
   9.5399999999999996e-01   1.7120604517282578e-01
   9.5299999999999996e-01   1.6414063415659852e-01
   9.5199999999999996e-01   1.5720598494497418e-01
   9.5099999999999996e-01   1.5039840277896566e-01
   9.4999999999999996e-01   1.4371437078768778e-01
   9.4899999999999995e-01   1.3715053784631559e-01
   9.4799999999999995e-01   1.3070370749129001e-01
   9.4699999999999995e-01   1.2437082777664743e-01
   9.4599999999999995e-01   1.1814898198158486e-01
   9.4499999999999995e-01   1.1203538007810876e-01
   9.4399999999999995e-01   1.0602735088579662e-01
   9.4299999999999995e-01   1.0012233484872579e-01
   9.4199999999999995e-01   9.4317877370481584e-02
   9.4099999999999995e-01   8.8611622660319633e-02
   9.3999999999999995e-01   8.3001308039988064e-02
   9.3899999999999995e-01   7.7484758669279175e-02
   9.3799999999999994e-01   7.2059882656471785e-02
   9.3700000000000006e-01   6.6724666515324604e-02
   9.3599999999999994e-01   6.1477170941705128e-02
   9.3500000000000005e-01   5.6315526883079170e-02
   9.3399999999999994e-01   5.1237931873116205e-02
   9.3300000000000005e-01   4.6242646613428584e-02
   9.3199999999999994e-01   4.1327991780647944e-02
   9.3100000000000005e-01   3.6492345039427221e-02
   9.2999999999999994e-01   3.1734138248473820e-02
   9.2900000000000005e-01   2.7051854842091383e-02
   9.2799999999999994e-01   2.2444027373626052e-02
   9.2700000000000005e-01   1.7909235211220231e-02
   9.2599999999999993e-01   1.3446102371801438e-02
   9.2500000000000004e-01   9.0532954837198032e-03
   9.2399999999999993e-01   4.7295218707057440e-03
   9.2300000000000004e-01   4.7352774590381230e-04
   9.2200000000000004e-01   3.7159034910045907e-03
   9.2100000000000004e-01   7.8399528590951117e-03
   9.2000000000000004e-01   1.1899767312979703e-02
   9.1900000000000004e-01   1.5896461176345023e-02
   9.1800000000000004e-01   1.9831117496306838e-02
   9.1700000000000004e-01   2.3704789325868614e-02
   9.1600000000000004e-01   2.7518500938780166e-02
   9.1500000000000004e-01   3.1273248979587498e-02
   9.1400000000000003e-01   3.4970003554700479e-02
   9.1300000000000003e-01   3.8609709268306647e-02
   9.1200000000000003e-01   4.2193286204817326e-02
   9.1100000000000003e-01   4.5721630862504581e-02
   9.1000000000000003e-01   4.9195617041809081e-02
   9.0900000000000003e-01   5.2616096689442671e-02
   9.0800000000000003e-01   5.5983900701564782e-02
   9.0700000000000003e-01   5.9299839689545442e-02
   9.0600000000000003e-01   6.2564704709037189e-02
   9.0500000000000003e-01   6.5779267954504839e-02
   9.0400000000000003e-01   6.8944283422464503e-02
   9.0300000000000002e-01   7.2060487544375995e-02
   9.0200000000000002e-01   7.5128599790147854e-02
   9.0100000000000002e-01   7.8149323245148006e-02
   9.0000000000000002e-01   8.1123345162069205e-02
   8.9900000000000002e-01   8.4051337487873745e-02
   8.9800000000000002e-01   8.6933957367897552e-02
   8.9700000000000002e-01   8.9771847628982826e-02
   8.9600000000000002e-01   9.2565637241675436e-02
   8.9500000000000002e-01   9.5315941762522005e-02
   8.9400000000000002e-01   9.8023363758514614e-02
   8.9300000000000002e-01   1.0068849321414919e-01
   8.9200000000000002e-01   1.0331190792120615e-01
   8.9100000000000001e-01   1.0589417385291489e-01
   8.9000000000000001e-01   1.0843584552362606e-01
   8.8900000000000001e-01   1.1093746633381540e-01
   8.8800000000000001e-01   1.1339956890115332e-01
   8.8700000000000001e-01   1.1582267537916935e-01
   8.8600000000000001e-01   1.1820729776373828e-01
   8.8500000000000001e-01   1.2055393818726934e-01
   8.8400000000000001e-01   1.2286308920182565e-01
   8.8300000000000001e-01   1.2513523405206617e-01
   8.8200000000000001e-01   1.2737084693778189e-01
   8.8100000000000001e-01   1.2957039326631437e-01
   8.8000000000000000e-01   1.3173432989612688e-01
   8.7900000000000000e-01   1.3386310537174273e-01
   8.7800000000000000e-01   1.3595716014982995e-01
   8.7700000000000000e-01   1.3801692681708300e-01
   8.7600000000000000e-01   1.4004283030081610e-01
   8.7500000000000000e-01   1.4203528807217602e-01
   8.7400000000000000e-01   1.4399471034187439e-01
   8.7300000000000000e-01   1.4592150024922224e-01
   8.7200000000000000e-01   1.4781605404509857e-01
   8.7100000000000000e-01   1.4967876126852619e-01
   8.7000000000000000e-01   1.5151000491696331e-01
   8.6899999999999999e-01   1.5331016161112321e-01
   8.6799999999999999e-01   1.5507960175462721e-01
   8.6699999999999999e-01   1.5681868968811319e-01
   8.6599999999999999e-01   1.5852778383811206e-01
   8.6499999999999999e-01   1.6020723686137894e-01
   8.6399999999999999e-01   1.6185739578475467e-01
   8.6299999999999999e-01   1.6347860214029497e-01
   8.6199999999999999e-01   1.6507119209595356e-01
   8.6099999999999999e-01   1.6663549658249099e-01
   8.5999999999999999e-01   1.6817184141651342e-01
   8.5899999999999999e-01   1.6968054741941119e-01
   8.5799999999999998e-01   1.7116193053256001e-01
   8.5699999999999998e-01   1.7261630192932564e-01
   8.5599999999999998e-01   1.7404396812371403e-01
   8.5499999999999998e-01   1.7544523107547749e-01
   8.5399999999999998e-01   1.7682038829204472e-01
   8.5299999999999998e-01   1.7816973292771632e-01
   8.5199999999999998e-01   1.7949355387997556e-01
   8.5099999999999998e-01   1.8079213588270537e-01
   8.4999999999999998e-01   1.8206575959669413e-01
   8.4899999999999998e-01   1.8331470169778563e-01
   8.4799999999999998e-01   1.8453923496254032e-01
   8.4699999999999998e-01   1.8573962835122027e-01
   8.4599999999999997e-01   1.8691614708839066e-01
   8.4499999999999997e-01   1.8806905274151542e-01
   8.4399999999999997e-01   1.8919860329740690e-01
   8.4299999999999997e-01   1.9030505323633640e-01
   8.4199999999999997e-01   1.9138865360404833e-01
   8.4099999999999997e-01   1.9244965208204090e-01
   8.3999999999999997e-01   1.9348829305601178e-01
   8.3899999999999997e-01   1.9450481768225858e-01
   8.3799999999999997e-01   1.9549946395221363e-01
   8.3699999999999997e-01   1.9647246675545849e-01
   8.3599999999999997e-01   1.9742405794119078e-01
   8.3499999999999996e-01   1.9835446637789933e-01
   8.3399999999999996e-01   1.9926391801136334e-01
   8.3299999999999996e-01   2.0015263592129973e-01
   8.3199999999999996e-01   2.0102084037671908e-01
   8.3099999999999996e-01   2.0186874888970530e-01
   8.2999999999999996e-01   2.0269657626770110e-01
   8.2899999999999996e-01   2.0350453466455964e-01
   8.2799999999999996e-01   2.0429283363050343e-01
   8.2699999999999996e-01   2.0506168016074700e-01
   8.2599999999999996e-01   2.0581127874275840e-01
   8.2499999999999996e-01   2.0654183140238169e-01
   8.2399999999999995e-01   2.0725353774901745e-01
   8.2299999999999995e-01   2.0794659501971213e-01
   8.2199999999999995e-01   2.0862119812198143e-01
   8.2099999999999995e-01   2.0927753967560214e-01
   8.1999999999999995e-01   2.0991581005354965e-01
   8.1899999999999995e-01   2.1053619742203833e-01
   8.1799999999999995e-01   2.1113888777947931e-01
   8.1699999999999995e-01   2.1172406499441498e-01
   8.1599999999999995e-01   2.1229191084269394e-01
   8.1499999999999995e-01   2.1284260504390295e-01
   8.1399999999999995e-01   2.1337632529688655e-01
   8.1299999999999994e-01   2.1389324731429871e-01
   8.1199999999999994e-01   2.1439354485642004e-01
   8.1099999999999994e-01   2.1487738976435411e-01
   8.1000000000000005e-01   2.1534495199247305e-01
   8.0899999999999994e-01   2.1579639964000141e-01
   8.0800000000000005e-01   2.1623189898184281e-01
   8.0699999999999994e-01   2.1665161449886039e-01
   8.0600000000000005e-01   2.1705570890756865e-01
   8.0499999999999994e-01   2.1744434318907202e-01
   8.0400000000000005e-01   2.1781767661726725e-01
   8.0299999999999994e-01   2.1817586678649570e-01
   8.0200000000000005e-01   2.1851906963872358e-01
   8.0099999999999993e-01   2.1884743949013608e-01
   8.0000000000000004e-01   2.1916112905701124e-01
   7.9899999999999993e-01   2.1946028948103113e-01
   7.9800000000000004e-01   2.1974507035418611e-01
   7.9699999999999993e-01   2.2001561974321282e-01
   7.9600000000000004e-01   2.2027208421342914e-01
   7.9499999999999993e-01   2.2051460885198071e-01
   7.9400000000000004e-01   2.2074333729066042e-01
   7.9299999999999993e-01   2.2095841172837916e-01
   7.9200000000000004e-01   2.2115997295316814e-01
   7.9099999999999993e-01   2.2134816036360694e-01
   7.9000000000000004e-01   2.2152311198977959e-01
   7.8899999999999992e-01   2.2168496451393804e-01
   7.8800000000000003e-01   2.2183385329080529e-01
   7.8699999999999992e-01   2.2196991236739927e-01
   7.8600000000000003e-01   2.2209327450237071e-01
   7.8499999999999992e-01   2.2220407118499552e-01
   7.8400000000000003e-01   2.2230243265388716e-01
   7.8299999999999992e-01   2.2238848791538857e-01
   7.8200000000000003e-01   2.2246236476147407e-01
   7.8099999999999992e-01   2.2252418978726385e-01
   7.8000000000000003e-01   2.2257408840826698e-01
   7.7899999999999991e-01   2.2261218487740986e-01
   7.7800000000000002e-01   2.2263860230166577e-01
   7.7699999999999991e-01   2.2265346265829233e-01
   7.7600000000000002e-01   2.2265688681074280e-01
   7.7500000000000002e-01   2.2264899452438169e-01
   7.7400000000000002e-01   2.2262990448195286e-01
   7.7300000000000002e-01   2.2259973429869673e-01
   7.7200000000000002e-01   2.2255860053708698e-01
   7.7100000000000002e-01   2.2250661872134936e-01
   7.7000000000000002e-01   2.2244390335179354e-01
   7.6900000000000002e-01   2.2237056791890275e-01
   7.6800000000000002e-01   2.2228672491708856e-01
   7.6700000000000002e-01   2.2219248585812235e-01
   7.6600000000000001e-01   2.2208796128439601e-01
   7.6500000000000001e-01   2.2197326078203217e-01
   7.6400000000000001e-01   2.2184849299373033e-01
   7.6300000000000001e-01   2.2171376563130774e-01
   7.6200000000000001e-01   2.2156918548797289e-01
   7.6100000000000001e-01   2.2141485845047648e-01
   7.6000000000000001e-01   2.2125088951110317e-01
   7.5900000000000001e-01   2.2107738277941769e-01
   7.5800000000000001e-01   2.2089444149371640e-01
   7.5700000000000001e-01   2.2070216803228249e-01
   7.5600000000000001e-01   2.2050066392451839e-01
   7.5500000000000000e-01   2.2029002986195501e-01
   7.5400000000000000e-01   2.2007036570899041e-01
   7.5300000000000000e-01   2.1984177051338327e-01
   7.5200000000000000e-01   2.1960434251658545e-01
   7.5100000000000000e-01   2.1935817916397693e-01
   7.5000000000000000e-01   2.1910337711495576e-01
   7.4900000000000000e-01   2.1884003225280502e-01
   7.4800000000000000e-01   2.1856823969431405e-01
   7.4700000000000000e-01   2.1828809379927860e-01
   7.4600000000000000e-01   2.1799968817992488e-01
   7.4500000000000000e-01   2.1770311571018275e-01
   7.4399999999999999e-01   2.1739846853475520e-01
   7.4299999999999999e-01   2.1708583807795634e-01
   7.4199999999999999e-01   2.1676531505246976e-01
   7.4099999999999999e-01   2.1643698946802736e-01
   7.3999999999999999e-01   2.1610095063995405e-01
   7.3899999999999999e-01   2.1575728719750598e-01
   7.3799999999999999e-01   2.1540608709201714e-01
   7.3699999999999999e-01   2.1504743760497602e-01
   7.3599999999999999e-01   2.1468142535603141e-01
   7.3499999999999999e-01   2.1430813631087453e-01
   7.3399999999999999e-01   2.1392765578891804e-01
   7.3299999999999998e-01   2.1354006847082196e-01
   7.3199999999999998e-01   2.1314545840594468e-01
   7.3099999999999998e-01   2.1274390901973583e-01
   7.2999999999999998e-01   2.1233550312101968e-01
   7.2899999999999998e-01   2.1192032290908958e-01
   7.2799999999999998e-01   2.1149844998064471e-01
   7.2699999999999998e-01   2.1106996533668654e-01
   7.2599999999999998e-01   2.1063494938935889e-01
   7.2499999999999998e-01   2.1019348196867838e-01
   7.2399999999999998e-01   2.0974564232908355e-01
   7.2299999999999998e-01   2.0929150915587313e-01
   7.2199999999999998e-01   2.0883116057156248e-01
   7.2099999999999997e-01   2.0836467414222803e-01
   7.1999999999999997e-01   2.0789212688372971e-01
   7.1899999999999997e-01   2.0741359526779024e-01
   7.1799999999999997e-01   2.0692915522793665e-01
   7.1699999999999997e-01   2.0643888216539197e-01
   7.1599999999999997e-01   2.0594285095495057e-01
   7.1499999999999997e-01   2.0544113595075197e-01
   7.1399999999999997e-01   2.0493381099191077e-01
   7.1299999999999997e-01   2.0442094940801869e-01
   7.1199999999999997e-01   2.0390262402460579e-01
   7.1099999999999997e-01   2.0337890716858564e-01
   7.0999999999999996e-01   2.0284987067361060e-01
   7.0899999999999996e-01   2.0231558588529919e-01
   7.0799999999999996e-01   2.0177612366633380e-01
   7.0699999999999996e-01   2.0123155440152485e-01
   7.0599999999999996e-01   2.0068194800285433e-01
   7.0499999999999996e-01   2.0012737391445223e-01
   7.0399999999999996e-01   1.9956790111745493e-01
   7.0299999999999996e-01   1.9900359813472623e-01
   7.0199999999999996e-01   1.9843453303556102e-01
   7.0099999999999996e-01   1.9786077344035080e-01
   6.9999999999999996e-01   1.9728238652521890e-01
   6.9899999999999995e-01   1.9669943902652487e-01
   6.9799999999999995e-01   1.9611199724526496e-01
   6.9699999999999995e-01   1.9552012705141020e-01
   6.9599999999999995e-01   1.9492389388824694e-01
   6.9499999999999995e-01   1.9432336277667672e-01
   6.9399999999999995e-01   1.9371859831941540e-01
   6.9299999999999995e-01   1.9310966470507096e-01
   6.9199999999999995e-01   1.9249662571216986e-01
   6.9099999999999995e-01   1.9187954471317692e-01
   6.8999999999999995e-01   1.9125848467849282e-01
   6.8900000000000006e-01   1.9063350818035629e-01
   6.8799999999999994e-01   1.9000467739664706e-01
   6.8700000000000006e-01   1.8937205411459979e-01
   6.8599999999999994e-01   1.8873569973454218e-01
   6.8500000000000005e-01   1.8809567527359472e-01
   6.8399999999999994e-01   1.8745204136931215e-01
   6.8300000000000005e-01   1.8680485828321136e-01
   6.8199999999999994e-01   1.8615418590422350e-01
   6.8100000000000005e-01   1.8550008375213811e-01
   6.7999999999999994e-01   1.8484261098104526e-01
   6.7900000000000005e-01   1.8418182638271752e-01
   6.7799999999999994e-01   1.8351778838989974e-01
   6.7700000000000005e-01   1.8285055507949699e-01
   6.7599999999999993e-01   1.8218018417576665e-01
   6.7500000000000004e-01   1.8150673305349518e-01
   6.7399999999999993e-01   1.8083025874114989e-01
   6.7300000000000004e-01   1.8015081792393306e-01
   6.7199999999999993e-01   1.7946846694674612e-01
   6.7100000000000004e-01   1.7878326181712101e-01
   6.6999999999999993e-01   1.7809525820816829e-01
   6.6900000000000004e-01   1.7740451146148772e-01
   6.6799999999999993e-01   1.7671107659001750e-01
   6.6700000000000004e-01   1.7601500828078609e-01
   6.6599999999999993e-01   1.7531636089759672e-01
   6.6500000000000004e-01   1.7461518848376301e-01
   6.6399999999999992e-01   1.7391154476478277e-01
   6.6300000000000003e-01   1.7320548315100082e-01
   6.6199999999999992e-01   1.7249705674014404e-01
   6.6100000000000003e-01   1.7178631831981694e-01
   6.5999999999999992e-01   1.7107332036998013e-01
   6.5900000000000003e-01   1.7035811506544385e-01
   6.5799999999999992e-01   1.6964075427831871e-01
   6.5700000000000003e-01   1.6892128958037311e-01
   6.5599999999999992e-01   1.6819977224532701e-01
   6.5500000000000003e-01   1.6747625325112114e-01
   6.5399999999999991e-01   1.6675078328220283e-01
   6.5300000000000002e-01   1.6602341273178167e-01
   6.5199999999999991e-01   1.6529419170403137e-01
   6.5100000000000002e-01   1.6456317001617848e-01
   6.4999999999999991e-01   1.6383039720058612e-01
   6.4900000000000002e-01   1.6309592250683158e-01
   6.4799999999999991e-01   1.6235979490378649e-01
   6.4700000000000002e-01   1.6162206308163296e-01
   6.4599999999999991e-01   1.6088277545380714e-01
   6.4500000000000002e-01   1.6014198015887904e-01
   6.4399999999999991e-01   1.5939972506244038e-01
   6.4300000000000002e-01   1.5865605775899949e-01
   6.4199999999999990e-01   1.5791102557383896e-01
   6.4100000000000001e-01   1.5716467556480129e-01
   6.3999999999999990e-01   1.5641705452398980e-01
   6.3900000000000001e-01   1.5566820897947298e-01
   6.3799999999999990e-01   1.5491818519699874e-01
   6.3700000000000001e-01   1.5416702918168923e-01
   6.3599999999999990e-01   1.5341478667966912e-01
   6.3500000000000001e-01   1.5266150317962168e-01
   6.3399999999999990e-01   1.5190722391430445e-01
   6.3300000000000001e-01   1.5115199386208999e-01
   6.3199999999999990e-01   1.5039585774848918e-01
   6.3100000000000001e-01   1.4963886004763838e-01
   6.2999999999999989e-01   1.4888104498371235e-01
   6.2900000000000000e-01   1.4812245653227096e-01
   6.2799999999999989e-01   1.4736313842161652e-01
   6.2700000000000000e-01   1.4660313413416093e-01
   6.2599999999999989e-01   1.4584248690776569e-01
   6.2500000000000000e-01   1.4508123973701159e-01
   6.2399999999999989e-01   1.4431943537439840e-01
   6.2300000000000000e-01   1.4355711633152857e-01
   6.2199999999999989e-01   1.4279432488030985e-01
   6.2100000000000000e-01   1.4203110305413968e-01
   6.2000000000000000e-01   1.4126749264904848e-01
   6.1899999999999999e-01   1.4050353522475989e-01
   6.1799999999999999e-01   1.3973927210571557e-01
   6.1699999999999999e-01   1.3897474438209390e-01
   6.1599999999999999e-01   1.3820999291086578e-01
   6.1499999999999999e-01   1.3744505831678100e-01
   6.1399999999999999e-01   1.3667998099332301e-01
   6.1299999999999999e-01   1.3591480110356047e-01
   6.1199999999999999e-01   1.3514955858102784e-01
   6.1099999999999999e-01   1.3438429313059541e-01
   6.0999999999999999e-01   1.3361904422934412e-01
   6.0899999999999999e-01   1.3285385112737602e-01
   6.0799999999999998e-01   1.3208875284855037e-01
   6.0699999999999998e-01   1.3132378819118817e-01
   6.0599999999999998e-01   1.3055899572879981e-01
   6.0499999999999998e-01   1.2979441381080203e-01
   6.0399999999999998e-01   1.2903008056321230e-01
   6.0299999999999998e-01   1.2826603388925939e-01
   6.0199999999999998e-01   1.2750231146994917e-01
   6.0099999999999998e-01   1.2673895076462594e-01
   5.9999999999999998e-01   1.2597598901153773e-01
   5.9899999999999998e-01   1.2521346322840987e-01
   5.9799999999999998e-01   1.2445141021293660e-01
   5.9699999999999998e-01   1.2368986654321756e-01
   5.9599999999999997e-01   1.2292886857815644e-01
   5.9499999999999997e-01   1.2216845245789343e-01
   5.9399999999999997e-01   1.2140865410421853e-01
   5.9299999999999997e-01   1.2064950922096629e-01
   5.9199999999999997e-01   1.1989105329432315e-01
   5.9099999999999997e-01   1.1913332159309276e-01
   5.8999999999999997e-01   1.1837634916897111e-01
   5.8899999999999997e-01   1.1762017085681320e-01
   5.8799999999999997e-01   1.1686482127491238e-01
   5.8699999999999997e-01   1.1611033482519817e-01
   5.8599999999999997e-01   1.1535674569337306e-01
   5.8499999999999996e-01   1.1460408784903975e-01
   5.8399999999999996e-01   1.1385239504581723e-01
   5.8299999999999996e-01   1.1310170082149695e-01
   5.8199999999999996e-01   1.1235203849813180e-01
   5.8099999999999996e-01   1.1160344118205301e-01
   5.7999999999999996e-01   1.1085594176386659e-01
   5.7899999999999996e-01   1.1010957291842804e-01
   5.7799999999999996e-01   1.0936436710485076e-01
   5.7699999999999996e-01   1.0862035656647917e-01
   5.7599999999999996e-01   1.0787757333082149e-01
   5.7499999999999996e-01   1.0713604920940734e-01
   5.7399999999999995e-01   1.0639581579762725e-01
   5.7299999999999995e-01   1.0565690447459608e-01
   5.7199999999999995e-01   1.0491934640300826e-01
   5.7099999999999995e-01   1.0418317252897702e-01
   5.6999999999999995e-01   1.0344841358176571e-01
   5.6899999999999995e-01   1.0271510007352025e-01
   5.6799999999999995e-01   1.0198326229898091e-01
   5.6699999999999995e-01   1.0125293033520633e-01
   5.6599999999999995e-01   1.0052413404130878e-01
   5.6499999999999995e-01   9.9796903058099184e-02
   5.6399999999999995e-01   9.9071266807699176e-02
   5.6299999999999994e-01   9.8347254493117209e-02
   5.6199999999999994e-01   9.7624895097845998e-02
   5.6099999999999994e-01   9.6904217385478830e-02
   5.5999999999999994e-01   9.6185249899269687e-02
   5.5899999999999994e-01   9.5468020961644084e-02
   5.5799999999999994e-01   9.4752558673655285e-02
   5.5699999999999994e-01   9.4038890914461160e-02
   5.5599999999999994e-01   9.3327045340800163e-02
   5.5499999999999994e-01   9.2617049386478634e-02
   5.5399999999999994e-01   9.1908930261781263e-02
   5.5299999999999994e-01   9.1202714952843600e-02
   5.5200000000000005e-01   9.0498430220986581e-02
   5.5099999999999993e-01   8.9796102602084149e-02
   5.5000000000000004e-01   8.9095758405945968e-02
   5.4899999999999993e-01   8.8397423715650403e-02
   5.4800000000000004e-01   8.7701124386825535e-02
   5.4699999999999993e-01   8.7006886046897547e-02
   5.4600000000000004e-01   8.6314734094320222e-02
   5.4499999999999993e-01   8.5624693697859966e-02
   5.4400000000000004e-01   8.4936789795847512e-02
   5.4299999999999993e-01   8.4251047095393661e-02
   5.4200000000000004e-01   8.3567490071539519e-02
   5.4099999999999993e-01   8.2886142966406950e-02
   5.4000000000000004e-01   8.2207029788345265e-02
   5.3899999999999992e-01   8.1530174311114978e-02
   5.3800000000000003e-01   8.0855600073041378e-02
   5.3699999999999992e-01   8.0183330376097706e-02
   5.3600000000000003e-01   7.9513388284967457e-02
   5.3499999999999992e-01   7.8845796626091369e-02
   5.3400000000000003e-01   7.8180577986770139e-02
   5.3299999999999992e-01   7.7517754714243381e-02
   5.3200000000000003e-01   7.6857348914737278e-02
   5.3099999999999992e-01   7.6199382452450060e-02
   5.3000000000000003e-01   7.5543876948536148e-02
   5.2899999999999991e-01   7.4890853780093636e-02
   5.2800000000000002e-01   7.4240334079205939e-02
   5.2699999999999991e-01   7.3592338731932827e-02
   5.2600000000000002e-01   7.2946888377265262e-02
   5.2500000000000002e-01   7.2304003406038486e-02
   5.2400000000000002e-01   7.1663703959863767e-02
   5.2300000000000002e-01   7.1026009930077461e-02
   5.2200000000000002e-01   7.0390940956714054e-02
   5.2100000000000002e-01   6.9758516427434580e-02
   5.2000000000000002e-01   6.9128755476410841e-02
   5.1900000000000002e-01   6.8501676983186988e-02
   5.1800000000000002e-01   6.7877299571583283e-02
   5.1700000000000002e-01   6.7255641608626737e-02
   5.1600000000000001e-01   6.6636721203466864e-02
   5.1500000000000001e-01   6.6020556206255021e-02
   5.1400000000000001e-01   6.5407164206976010e-02
   5.1300000000000001e-01   6.4796562534305213e-02
   5.1200000000000001e-01   6.4188768254513029e-02
   5.1100000000000001e-01   6.3583798170359529e-02
   5.1000000000000001e-01   6.2981668819999337e-02
   5.0900000000000001e-01   6.2382396475810786e-02
   5.0800000000000001e-01   6.1785997143233962e-02
   5.0700000000000001e-01   6.1192486559639603e-02
   5.0600000000000001e-01   6.0601880193242419e-02
   5.0500000000000000e-01   6.0014193242005076e-02
   5.0400000000000000e-01   5.9429440632518871e-02
   5.0300000000000000e-01   5.8847637018843768e-02
   5.0200000000000000e-01   5.8268796781365761e-02
   5.0100000000000000e-01   5.7692934025725062e-02
   5.0000000000000000e-01   5.7120062581746067e-02
   4.9900000000000000e-01   5.6550196002367770e-02
   4.9800000000000000e-01   5.5983347562531982e-02
   4.9700000000000005e-01   5.5419530258069116e-02
   4.9600000000000005e-01   5.4858756804627484e-02
   4.9500000000000005e-01   5.4301039636652781e-02
   4.9400000000000005e-01   5.3746390906388442e-02
   4.9300000000000005e-01   5.3194822482829807e-02
   4.9200000000000005e-01   5.2646345950672524e-02
   4.9100000000000005e-01   5.2100972609280261e-02
   4.9000000000000005e-01   5.1558713471710149e-02
   4.8900000000000005e-01   5.1019579263795745e-02
   4.8800000000000004e-01   5.0483580423191565e-02
   4.8700000000000004e-01   4.9950727098423187e-02
   4.8600000000000004e-01   4.9421029147922457e-02
   4.8500000000000004e-01   4.8894496139118893e-02
   4.8400000000000004e-01   4.8371137347600346e-02
   4.8300000000000004e-01   4.7850961756287891e-02
   4.8200000000000004e-01   4.7333978054601822e-02
   4.8100000000000004e-01   4.6820194637604784e-02
   4.8000000000000004e-01   4.6309619605188201e-02
   4.7900000000000004e-01   4.5802260761327540e-02
   4.7800000000000004e-01   4.5298125613380424e-02
   4.7700000000000004e-01   4.4797221371419615e-02
   4.7600000000000003e-01   4.4299554947500486e-02
   4.7500000000000003e-01   4.3805132954984893e-02
   4.7400000000000003e-01   4.3313961707907689e-02
   4.7300000000000003e-01   4.2826047220420715e-02
   4.7200000000000003e-01   4.2341395206277221e-02
   4.7100000000000003e-01   4.1860011078298287e-02
   4.7000000000000003e-01   4.1381899947847467e-02
   4.6900000000000003e-01   4.0907066624336297e-02
   4.6800000000000003e-01   4.0435515614829498e-02
   4.6700000000000003e-01   3.9967251123701697e-02
   4.6600000000000003e-01   3.9502277052320789e-02
   4.6500000000000002e-01   3.9040596998701549e-02
   4.6400000000000002e-01   3.8582214257206537e-02
   4.6300000000000002e-01   3.8127131818310067e-02
   4.6200000000000002e-01   3.7675352368450321e-02
   4.6100000000000002e-01   3.7226878289932541e-02
   4.6000000000000002e-01   3.6781711660814231e-02
   4.5900000000000002e-01   3.6339854254823445e-02
   4.5800000000000002e-01   3.5901307541311933e-02
   4.5700000000000002e-01   3.5466072685310213e-02
   4.5600000000000002e-01   3.5034150547665899e-02
   4.5500000000000002e-01   3.4605541685191366e-02
   4.5400000000000001e-01   3.4180246350815846e-02
   4.5300000000000001e-01   3.3758264493773060e-02
   4.5200000000000001e-01   3.3339595759878327e-02
   4.5100000000000001e-01   3.2924239491903373e-02
   4.5000000000000001e-01   3.2512194729988897e-02
   4.4900000000000001e-01   3.2103460212087320e-02
   4.4800000000000001e-01   3.1698034374403550e-02
   4.4700000000000001e-01   3.1295915351905901e-02
   4.4600000000000001e-01   3.0897100978957148e-02
   4.4500000000000001e-01   3.0501588790012413e-02
   4.4400000000000001e-01   3.0109376020341694e-02
   4.4300000000000000e-01   2.9720459606775718e-02
   4.4200000000000000e-01   2.9334836188479985e-02
   4.4100000000000000e-01   2.8952502107835620e-02
   4.4000000000000000e-01   2.8573453411430361e-02
   4.3900000000000000e-01   2.8197685851094167e-02
   4.3800000000000000e-01   2.7825194884942617e-02
   4.3700000000000000e-01   2.7455975678450706e-02
   4.3600000000000000e-01   2.7090023105618366e-02
   4.3500000000000000e-01   2.6727331750222350e-02
   4.3400000000000000e-01   2.6367895907183803e-02
   4.3300000000000000e-01   2.6011709583932285e-02
   4.3200000000000000e-01   2.5658766501797103e-02
   4.3099999999999999e-01   2.5309060097456815e-02
   4.2999999999999999e-01   2.4962583524482884e-02
   4.2899999999999999e-01   2.4619329655011901e-02
   4.2800000000000005e-01   2.4279291081452214e-02
   4.2700000000000005e-01   2.3942460118190345e-02
   4.2600000000000005e-01   2.3608828803358684e-02
   4.2500000000000004e-01   2.3278388900670466e-02
   4.2400000000000004e-01   2.2951131901381094e-02
   4.2300000000000004e-01   2.2627049026333390e-02
   4.2200000000000004e-01   2.2306131228002402e-02
   4.2100000000000004e-01   2.1988369192577073e-02
   4.2000000000000004e-01   2.1673753342088764e-02
   4.1900000000000004e-01   2.1362273836670775e-02
   4.1800000000000004e-01   2.1053920576916019e-02
   4.1700000000000004e-01   2.0748683206260887e-02
   4.1600000000000004e-01   2.0446551113382228e-02
   4.1500000000000004e-01   2.0147513434636499e-02
   4.1400000000000003e-01   1.9851559056590862e-02
   4.1300000000000003e-01   1.9558676618689486e-02
   4.1200000000000003e-01   1.9268854515951173e-02
   4.1100000000000003e-01   1.8982080901693621e-02
   4.1000000000000003e-01   1.8698343690268571e-02
   4.0900000000000003e-01   1.8417630559868670e-02
   4.0800000000000003e-01   1.8139928955468454e-02
   4.0700000000000003e-01   1.7865226091821507e-02
   4.0600000000000003e-01   1.7593508956502024e-02
   4.0500000000000003e-01   1.7324764312920404e-02
   4.0400000000000003e-01   1.7058978703406336e-02
   4.0300000000000002e-01   1.6796138452387810e-02
   4.0200000000000002e-01   1.6536229669684710e-02
   4.0100000000000002e-01   1.6279238253805728e-02
   4.0000000000000002e-01   1.6025149895275259e-02
   3.9900000000000002e-01   1.5773950079939869e-02
   3.9800000000000002e-01   1.5525624092400880e-02
   3.9700000000000002e-01   1.5280157019520235e-02
   3.9600000000000002e-01   1.5037533754007626e-02
   3.9500000000000002e-01   1.4797738997967214e-02
   3.9400000000000002e-01   1.4560757266471436e-02
   3.9300000000000002e-01   1.4326572891168787e-02
   3.9200000000000002e-01   1.4095170024013726e-02
   3.9100000000000001e-01   1.3866532641057860e-02
   3.9000000000000001e-01   1.3640644546242475e-02
   3.8900000000000001e-01   1.3417489375157077e-02
   3.8800000000000001e-01   1.3197050598845905e-02
   3.8700000000000001e-01   1.2979311527689941e-02
   3.8600000000000001e-01   1.2764255315377060e-02
   3.8500000000000001e-01   1.2551864962891068e-02
   3.8400000000000001e-01   1.2342123322444554e-02
   3.8300000000000001e-01   1.2135013101426617e-02
   3.8200000000000001e-01   1.1930516866423657e-02
   3.8100000000000001e-01   1.1728617047311651e-02
   3.8000000000000000e-01   1.1529295941394402e-02
   3.7900000000000000e-01   1.1332535717482273e-02
   3.7800000000000000e-01   1.1138318419952720e-02
   3.7700000000000000e-01   1.0946625972849233e-02
   3.7600000000000000e-01   1.0757440184076206e-02
   3.7500000000000000e-01   1.0570742749621553e-02
   3.7400000000000000e-01   1.0386515257743145e-02
   3.7300000000000000e-01   1.0204739193107715e-02
   3.7200000000000000e-01   1.0025395940931991e-02
   3.7100000000000000e-01   9.8484667912206447e-03
   3.7000000000000000e-01   9.6739329430388654e-03
   3.6899999999999999e-01   9.5017755087578593e-03
   3.6799999999999999e-01   9.3319755182146302e-03
   3.6699999999999999e-01   9.1645139228888617e-03
   3.6599999999999999e-01   8.9993716001057766e-03
   3.6499999999999999e-01   8.8365293573260395e-03
   3.6399999999999999e-01   8.6759679363912490e-03
   3.6299999999999999e-01   8.5176680176903830e-03
   3.6199999999999999e-01   8.3616102242825008e-03
   3.6099999999999999e-01   8.2077751260769549e-03
   3.5999999999999999e-01   8.0561432440475755e-03
   3.5900000000000004e-01   7.9066950544486314e-03
   3.5800000000000004e-01   7.7594109929417510e-03
   3.5700000000000004e-01   7.6142714586362459e-03
   3.5600000000000004e-01   7.4712568181738437e-03
   3.5500000000000004e-01   7.3303474098549426e-03
   3.5400000000000004e-01   7.1915235477617578e-03
   3.5300000000000004e-01   7.0547655257913178e-03
   3.5200000000000004e-01   6.9200536216034170e-03
   3.5100000000000003e-01   6.7873681005390374e-03
   3.5000000000000003e-01   6.6566892196333605e-03
   3.4900000000000003e-01   6.5279972315999135e-03
   3.4800000000000003e-01   6.4012723887307832e-03
   3.4700000000000003e-01   6.2764949466875830e-03
   3.4600000000000003e-01   6.1536451682682181e-03
   3.4500000000000003e-01   6.0327033272193908e-03
   3.4400000000000003e-01   5.9136497120595433e-03
   3.4300000000000003e-01   5.7964646298065414e-03
   3.4200000000000003e-01   5.6811284095870107e-03
   3.4100000000000003e-01   5.5676214061957108e-03
   3.4000000000000002e-01   5.4559240036884393e-03
   3.3900000000000002e-01   5.3460166190089087e-03
   3.3800000000000002e-01   5.2378797055028237e-03
   3.3700000000000002e-01   5.1314937563138319e-03
   3.3600000000000002e-01   5.0268393077030904e-03
   3.3500000000000002e-01   4.9238969424085788e-03
   3.3400000000000002e-01   4.8226472930188446e-03
   3.3300000000000002e-01   4.7230710452716984e-03
   3.3200000000000002e-01   4.6251489411888169e-03
   3.3100000000000002e-01   4.5288617821408472e-03
   3.3000000000000002e-01   4.4341904319395997e-03
   3.2900000000000001e-01   4.3411158199526678e-03
   3.2800000000000001e-01   4.2496189441356691e-03
   3.2700000000000001e-01   4.1596808738983970e-03
   3.2600000000000001e-01   4.0712827529003626e-03
   3.2500000000000001e-01   3.9844058018443373e-03
   3.2400000000000001e-01   3.8990313213167482e-03
   3.2300000000000001e-01   3.8151406945354793e-03
   3.2200000000000001e-01   3.7327153899417986e-03
   3.2100000000000001e-01   3.6517369636832608e-03
   3.2000000000000001e-01   3.5721870621192586e-03
   3.1900000000000001e-01   3.4940474243716491e-03
   3.1800000000000000e-01   3.4172998847674663e-03
   3.1700000000000000e-01   3.3419263751430783e-03
   3.1600000000000000e-01   3.2679089270084560e-03
   3.1500000000000000e-01   3.1952296737676189e-03
   3.1400000000000000e-01   3.1238708529468528e-03
   3.1300000000000000e-01   3.0538148083569805e-03
   3.1200000000000000e-01   2.9850439920731109e-03
   3.1100000000000000e-01   2.9175409662978158e-03
   3.1000000000000000e-01   2.8512884052696030e-03
   3.0900000000000000e-01   2.7862690972029203e-03
   3.0800000000000000e-01   2.7224659461322354e-03
   3.0700000000000000e-01   2.6598619735880291e-03
   3.0599999999999999e-01   2.5984403201464445e-03
   3.0499999999999999e-01   2.5381842470415528e-03
   3.0399999999999999e-01   2.4790771378042642e-03
   3.0299999999999999e-01   2.4211024998113118e-03
   3.0199999999999999e-01   2.3642439656370584e-03
   3.0099999999999999e-01   2.3084852943073830e-03
   2.9999999999999999e-01   2.2538103726230663e-03
   2.9900000000000004e-01   2.2002032165195917e-03
   2.9800000000000004e-01   2.1476479722932762e-03
   2.9700000000000004e-01   2.0961289176635312e-03
   2.9600000000000004e-01   2.0456304627300970e-03
   2.9500000000000004e-01   1.9961371510308634e-03
   2.9400000000000004e-01   1.9476336606116806e-03
   2.9300000000000004e-01   1.9001048049660518e-03
   2.9200000000000004e-01   1.8535355337949699e-03
   2.9100000000000004e-01   1.8079109336999188e-03
   2.9000000000000004e-01   1.7632162289729081e-03
   2.8900000000000003e-01   1.7194367824164836e-03
   2.8800000000000003e-01   1.6765580959812176e-03
   2.8700000000000003e-01   1.6345658112526529e-03
   2.8600000000000003e-01   1.5934457098842891e-03
   2.8500000000000003e-01   1.5531837141704585e-03
   2.8400000000000003e-01   1.5137658875974402e-03
   2.8300000000000003e-01   1.4751784352124986e-03
   2.8200000000000003e-01   1.4374077038270539e-03
   2.8100000000000003e-01   1.4004401822578227e-03
   2.8000000000000003e-01   1.3642625016700993e-03
   2.7900000000000003e-01   1.3288614358879514e-03
   2.7800000000000002e-01   1.2942239014854806e-03
   2.7700000000000002e-01   1.2603369577712797e-03
   2.7600000000000002e-01   1.2271878068257358e-03
   2.7500000000000002e-01   1.1947637936566835e-03
   2.7400000000000002e-01   1.1630524062684611e-03
   2.7300000000000002e-01   1.1320412754989295e-03
   2.7200000000000002e-01   1.1017181748000926e-03
   2.7100000000000002e-01   1.0720710201292949e-03
   2.7000000000000002e-01   1.0430878699099200e-03
   2.6900000000000002e-01   1.0147569248648569e-03
   2.6800000000000002e-01   9.8706652763325131e-04
   2.6700000000000002e-01   9.6000516237793043e-04
   2.6600000000000001e-01   9.3356145456047201e-04
   2.6500000000000001e-01   9.0772417071538491e-04
   2.6400000000000001e-01   8.8248221804776428e-04
   2.6300000000000001e-01   8.5782464385530943e-04
   2.6200000000000001e-01   8.3374063503094398e-04
   2.6100000000000001e-01   8.1021951772086709e-04
   2.6000000000000001e-01   7.8725075690933011e-04
   2.5900000000000001e-01   7.6482395578292284e-04
   2.5800000000000001e-01   7.4292885503601802e-04
   2.5700000000000001e-01   7.2155533228279722e-04
   2.5600000000000001e-01   7.0069340160383575e-04
   2.5500000000000000e-01   6.8033321293259341e-04
   2.5400000000000000e-01   6.6046505122652199e-04
   2.5300000000000000e-01   6.4107933568879893e-04
   2.5200000000000000e-01   6.2216661914948901e-04
   2.5100000000000000e-01   6.0371758745514370e-04
   2.5000000000000000e-01   5.8572305866189112e-04
   2.4900000000000000e-01   5.6817398206310266e-04
   2.4800000000000000e-01   5.5106143741001645e-04
   2.4700000000000000e-01   5.3437663422117865e-04
   2.4600000000000000e-01   5.1811091101483520e-04
   2.4500000000000000e-01   5.0225573429574233e-04
   2.4399999999999999e-01   4.8680269756729011e-04
   2.4299999999999999e-01   4.7174352054391022e-04
   2.4199999999999999e-01   4.5707004837347576e-04
   2.4099999999999999e-01   4.4277425065808451e-04
   2.3999999999999999e-01   4.2884822034894299e-04
   2.3900000000000002e-01   4.1528417279201868e-04
   2.3800000000000002e-01   4.0207444491291433e-04
   2.3700000000000002e-01   3.8921149430248825e-04
   2.3600000000000002e-01   3.7668789805156422e-04
   2.3500000000000001e-01   3.6449635166424521e-04
   2.3400000000000001e-01   3.5262966814819663e-04
   2.3300000000000001e-01   3.4108077713068674e-04
   2.3200000000000001e-01   3.2984272373770551e-04
   2.3100000000000001e-01   3.1890866737960266e-04
   2.3000000000000001e-01   3.0827188074500356e-04
   2.2900000000000001e-01   2.9792574890885604e-04
   2.2800000000000001e-01   2.8786376826173132e-04
   2.2700000000000001e-01   2.7807954526015699e-04
   2.2600000000000001e-01   2.6856679530307126e-04
   2.2500000000000001e-01   2.5931934179790339e-04
   2.2400000000000000e-01   2.5033111515182505e-04
   2.2300000000000000e-01   2.4159615153496183e-04
   2.2200000000000000e-01   2.3310859164338282e-04
   2.2100000000000000e-01   2.2486267972054996e-04
   2.2000000000000000e-01   2.1685276259475472e-04
   2.1900000000000000e-01   2.0907328846231366e-04
   2.1800000000000000e-01   2.0151880560659308e-04
   2.1700000000000000e-01   1.9418396134662785e-04
   2.1600000000000000e-01   1.8706350108566028e-04
   2.1500000000000000e-01   1.8015226716472377e-04
   2.1400000000000000e-01   1.7344519754725063e-04
   2.1299999999999999e-01   1.6693732469152955e-04
   2.1199999999999999e-01   1.6062377463121891e-04
   2.1099999999999999e-01   1.5449976585979464e-04
   2.0999999999999999e-01   1.4856060802226345e-04
   2.0899999999999999e-01   1.4280170074343346e-04
   2.0799999999999999e-01   1.3721853269110795e-04
   2.0699999999999999e-01   1.3180668052803490e-04
   2.0599999999999999e-01   1.2656180760561853e-04
   2.0499999999999999e-01   1.2147966276132571e-04
   2.0400000000000001e-01   1.1655607937854917e-04
   2.0300000000000001e-01   1.1178697438740670e-04
   2.0200000000000001e-01   1.0716834696955502e-04
   2.0100000000000001e-01   1.0269627735270959e-04
   2.0000000000000001e-01   9.8366925852078069e-05
   1.9900000000000001e-01   9.4176531930223462e-05
   1.9800000000000001e-01   9.0121412912314014e-05
   1.9700000000000001e-01   8.6197962777312398e-05
   1.9600000000000001e-01   8.2402651217616807e-05
   1.9500000000000001e-01   7.8732022721128558e-05
   1.9400000000000001e-01   7.5182695323361415e-05
   1.9300000000000000e-01   7.1751359381977409e-05
   1.9200000000000000e-01   6.8434776689052512e-05
   1.9100000000000000e-01   6.5229779564246471e-05
   1.9000000000000000e-01   6.2133269612907327e-05
   1.8900000000000000e-01   5.9142216537466652e-05
   1.8800000000000000e-01   5.6253657290783465e-05
   1.8700000000000000e-01   5.3464695168203846e-05
   1.8600000000000000e-01   5.0772498589424231e-05
   1.8500000000000000e-01   4.8174299942083110e-05
   1.8400000000000000e-01   4.5667394785064985e-05
   1.8300000000000000e-01   4.3249140953216525e-05
   1.8200000000000000e-01   4.0916957317671532e-05
   1.8099999999999999e-01   3.8668322719592751e-05
   1.7999999999999999e-01   3.6500775216996573e-05
   1.7899999999999999e-01   3.4411911174592191e-05
   1.7799999999999999e-01   3.2399384022330224e-05
   1.7699999999999999e-01   3.0460903281959162e-05
   1.7599999999999999e-01   2.8594233883127984e-05
   1.7499999999999999e-01   2.6797195184169453e-05
   1.7399999999999999e-01   2.5067659761734973e-05
   1.7299999999999999e-01   2.3403552570799846e-05
   1.7199999999999999e-01   2.1802850273644481e-05
   1.7099999999999999e-01   2.0263580195800657e-05
   1.6999999999999998e-01   1.8783819178080918e-05
   1.6899999999999998e-01   1.7361692887130076e-05
   1.6799999999999998e-01   1.5995375117983102e-05
   1.6699999999999998e-01   1.4683086658306976e-05
   1.6599999999999998e-01   1.3423094291198368e-05
   1.6499999999999998e-01   1.2213710244068920e-05
   1.6399999999999998e-01   1.1053291368190443e-05
   1.6299999999999998e-01   9.9402379705182398e-06
   1.6199999999999998e-01   8.8729930600717211e-06
   1.6100000000000000e-01   7.8500418265736727e-06
   1.6000000000000000e-01   6.8699106463565585e-06
   1.5900000000000000e-01   5.9311660185468185e-06
   1.5800000000000000e-01   5.0324140707935783e-06
   1.5700000000000000e-01   4.1722999013504847e-06
   1.5600000000000000e-01   3.3495064555300047e-06
   1.5500000000000000e-01   2.5627537647565646e-06
   1.5400000000000000e-01   1.8107985446658148e-06
   1.5300000000000000e-01   1.0924332802808578e-06
   1.5200000000000000e-01   4.0648520327479787e-07
   1.5100000000000000e-01   2.4818413846272591e-07
   1.4999999999999999e-01   8.7267943993385444e-07
   1.4899999999999999e-01   1.4680727526972248e-06
   1.4799999999999999e-01   2.0354041201375850e-06
   1.4699999999999999e-01   2.5756819022060284e-06
   1.4599999999999999e-01   3.0898837108939148e-06
   1.4499999999999999e-01   3.5789573153977017e-06
   1.4400000000000002e-01   4.0438209052418017e-06
   1.4300000000000002e-01   4.4853637223285503e-06
   1.4200000000000002e-01   4.9044471416292978e-06
   1.4100000000000001e-01   5.3019050229030640e-06
   1.4000000000000001e-01   5.6785440678552845e-06
   1.3900000000000001e-01   6.0351448966100563e-06
   1.3800000000000001e-01   6.3724625923855527e-06
   1.3700000000000001e-01   6.6912268475993741e-06
   1.3600000000000001e-01   6.9921429344255159e-06
   1.3500000000000001e-01   7.2758924268834235e-06
   1.3400000000000001e-01   7.5431332620112812e-06
   1.3300000000000001e-01   7.7945005051427430e-06
   1.3200000000000001e-01   8.0306072417490881e-06
   1.3100000000000001e-01   8.2520445873202064e-06
   1.3000000000000000e-01   8.4593822868850310e-06
   1.2900000000000000e-01   8.6531696824598825e-06
   1.2800000000000000e-01   8.8339357293687470e-06
   1.2700000000000000e-01   9.0021894415537318e-06
   1.2600000000000000e-01   9.1584209059858424e-06
   1.2500000000000000e-01   9.3031012855515627e-06
   1.2400000000000000e-01   9.4366831647763050e-06
   1.2300000000000000e-01   9.5596015841081794e-06
   1.2200000000000000e-01   9.6722739922894263e-06
   1.2100000000000000e-01   9.7751005549984171e-06
   1.2000000000000000e-01   9.8684651838043536e-06
   1.1899999999999999e-01   9.9527353875084046e-06
   1.1799999999999999e-01   1.0028262629191431e-05
   1.1699999999999999e-01   1.0095383301544913e-05
   1.1599999999999999e-01   1.0154418439656254e-05
   1.1499999999999999e-01   1.0205674218055627e-05
   1.1399999999999999e-01   1.0249442786935958e-05
   1.1299999999999999e-01   1.0286001841830483e-05
   1.1199999999999999e-01   1.0315615374900666e-05
   1.1099999999999999e-01   1.0338534192855242e-05
   1.0999999999999999e-01   1.0354995469752382e-05
   1.0899999999999999e-01   1.0365223761632514e-05
   1.0799999999999998e-01   1.0369431014844999e-05
   1.0699999999999998e-01   1.0367816381529060e-05
   1.0599999999999998e-01   1.0360567285871980e-05
   1.0500000000000000e-01   1.0347858867887361e-05
   1.0400000000000000e-01   1.0329854412849393e-05
   1.0299999999999999e-01   1.0306705937601635e-05
   1.0199999999999999e-01   1.0278553464915241e-05
   1.0099999999999999e-01   1.0245526053442866e-05
   9.9999999999999992e-02   1.0207741386270008e-05
   9.8999999999999991e-02   1.0165305741716146e-05
   9.7999999999999990e-02   1.0118314727303179e-05
   9.7000000000000003e-02   1.0066852300649742e-05
   9.6000000000000002e-02   1.0010991722375628e-05
   9.5000000000000001e-02   9.9507948977395344e-06
   9.4000000000000000e-02   9.8863123798587083e-06
   9.2999999999999999e-02   9.8175837069947036e-06
   9.1999999999999998e-02   9.7446363518383095e-06
   9.0999999999999998e-02   9.6674866083557021e-06
   8.9999999999999997e-02   9.5861382135575823e-06
   8.8999999999999996e-02   9.5005829499061889e-06
   8.7999999999999995e-02   9.4107996001513428e-06
   8.6999999999999994e-02   9.3167537765781461e-06
   8.5999999999999993e-02   9.2183974097492793e-06
   8.4999999999999992e-02   9.1156677431980526e-06
   8.3999999999999991e-02   9.0084871878781669e-06
   8.2999999999999990e-02   8.8967616481694378e-06
   8.1999999999999990e-02   8.7803804532660124e-06
   8.0999999999999989e-02   8.6592141831376424e-06
   7.9999999999999988e-02   8.5331144112910096e-06
   7.8999999999999987e-02   8.4019111138422531e-06
   7.7999999999999986e-02   8.2654119886171884e-06
   7.6999999999999985e-02   8.1233994966289913e-06
   7.5999999999999984e-02   7.9756294771859970e-06
   7.4999999999999983e-02   7.8218278765085358e-06
   7.3999999999999982e-02   7.6616882683788745e-06
   7.2999999999999995e-02   7.4948683909115132e-06
   7.1999999999999995e-02   7.3209860873557631e-06
   7.0999999999999994e-02   7.1396156082759177e-06
   6.9999999999999993e-02   6.9502818283995182e-06
   6.8999999999999992e-02   6.7524555108500195e-06
   6.7999999999999991e-02   6.5455464951513775e-06
   6.6999999999999990e-02   6.3288965026497834e-06
   6.5999999999999989e-02   6.1017715833333597e-06
   6.4999999999999988e-02   5.8633526152096493e-06
   6.3999999999999987e-02   5.6127253837967572e-06
   6.2999999999999987e-02   5.3488698074088958e-06
   6.1999999999999986e-02   5.0706477570106046e-06
   6.0999999999999992e-02   4.7767902301432130e-06
   5.9999999999999991e-02   4.4658843402212156e-06
   5.8999999999999990e-02   4.1363605981503682e-06
   5.7999999999999989e-02   3.7864817113986149e-06
   5.6999999999999988e-02   3.4143351878013206e-06
   5.5999999999999987e-02   3.0178332636188188e-06
   5.4999999999999986e-02   2.5947262610737098e-06
   5.3999999999999992e-02   2.1426398015833570e-06
   5.2999999999999992e-02   1.6591545746180714e-06
   5.1999999999999991e-02   1.1419631982256817e-06
   5.0999999999999990e-02   5.8917924339318972e-07



==> Ec_test_function.txt <==
   9.9931476737728686e-01   9.9439493381352384e-01   9.9453126824082705e-01   9.9931500209554525e-01   9.9055442057422238e-01
   9.9384417029756889e-01   9.5062671631991269e-01   9.5180143795919614e-01   9.9386307859857614e-01   9.1827511714732468e-01
   9.8296291314453410e-01   8.6856932077996896e-01   8.7155953573642964e-01   9.8310722360329206e-01   7.8980938065356643e-01
   9.6679021324860082e-01   7.5809636192183594e-01   7.6323444748962554e-01   9.6733560410719244e-01   6.3131170889387278e-01
   9.4550326209418389e-01   6.3159234653216600e-01   6.3871078920723234e-01   9.4696159793070767e-01   4.7011411306349338e-01
   9.1933528397271203e-01   5.0174865219755371e-01   5.1025988735291894e-01   9.2250294004923894e-01   3.2719259138445445e-01
   8.8857298072848545e-01   3.7956262987935069e-01   3.8863760974956552e-01   8.9455667441880848e-01   2.1368245589603696e-01
   8.5355339059327384e-01   2.7295538902167937e-01   2.8173806968950771e-01   8.6377184839510845e-01   1.3156088374123415e-01
   8.1466019552491875e-01   1.8621183347510240e-01   1.9400457736686150e-01   8.3082191887437196e-01   7.6768852156012854e-02
   7.7231951750751360e-01   1.2020858452284094e-01   1.2658320317569258e-01   7.9637867611769120e-01   4.2707758279602888e-02
   7.2699524986977337e-01   7.3208060360414384e-02   7.8028379182326593e-02   7.6108917234766504e-01   2.2797240311801144e-02
   6.7918397477265025e-01   4.1907999309692766e-02   4.5279272665515236e-02   7.2555672284516781e-01   1.1757053161720495e-02
   6.2940952255126037e-01   2.2451901879392965e-02   2.4630116935591622e-02   6.9032658798531055e-01   5.9007364568515993e-03
   5.7821723252011548e-01   1.1198154421139368e-02   1.2494769417280468e-02   6.5587650162449918e-01   2.9039269723551719e-03
   5.2616797812147187e-01   5.1667826741448979e-03   5.8748301061051405e-03   6.2261182894960188e-01   1.4122466088264554e-03
   4.7383202187852819e-01   2.1883669124362621e-03   2.5409449627802083e-03   5.9086484397844752e-01   6.8408628749997140e-04
   4.2178276747988458e-01   8.4280756063653426e-04   1.0016376866070313e-03   5.6089742544559074e-01   3.3268692665607230e-04
   3.7059047744873969e-01   2.9169762722228463e-04   3.5575748422132114e-04   5.3290637732074486e-01   1.6372507851028235e-04
   3.2081602522734987e-01   8.9392203178893890e-05   1.1221435832022525e-04   5.0703057333526624e-01   8.2171827104772404e-05
   2.7300475013022663e-01   2.3801025488241032e-05   3.0857563310251973e-05   4.8335918383476256e-01   4.2377872341259101e-05
   2.2768048249248662e-01   5.3712032325950993e-06   7.2211509689138812e-06   4.6194034597314620e-01   2.2621148441966421e-05
   1.8533980447508136e-01   9.9390149602233906e-07   1.3923537992566322e-06   4.4278976374366591e-01   1.2584511980238659e-05
   1.4644660940672627e-01   1.4406896412968394e-07   2.1156049248537363e-07   4.2589885495222357e-01   7.3433570237086967e-06
   1.1142701927151455e-01   1.5322238116687672e-08   2.3764249569159898e-08   4.1124218475084634e-01   4.5211879263337772e-06
   8.0664716027288030e-02   1.0834418221326215e-09   1.7925400759585645e-09   3.9878403114011390e-01   2.9526907549423646e-06
   5.4496737905816106e-02   4.3474856381954659e-11   7.7797215774263252e-11   3.8848401241964758e-01   2.0550298593908276e-06
   3.3209786751399129e-02   7.4882771969343286e-13   1.4795467594863068e-12   3.8030176870309518e-01   1.5303035347771765e-06
   1.7037086855465844e-02   3.1437048645899179e-15   7.0984364667908863e-15   3.7420073043822000e-01   1.2232046913232000e-06
   6.1558297024311703e-03   7.4498940066004853e-19   2.0620195309681257e-18   3.7015102894271995e-01   1.0520796236619755e-06
   6.8523262271308338e-04   1.1320662742407314e-26   4.8607607600230961e-26   3.6813161055323484e-01   9.7531091639212417e-07


==> Ef_Dellogf_Del_N11_N13_N15_N17.txt <==
   9.5122942450071402e-01   7.4626865671641790e-03   3.4435402686567203e-02   8.5737497014926056e-03   7.0618080597015798e-03   7.2032374626864737e-03
   9.0483741803595952e-01   3.7878787878787880e-03   8.9313381060607266e-03   4.2956140909091722e-03   2.6576493181819090e-03   2.3340081060607698e-03
   8.6070797642505781e-01   2.5906735751295338e-03   1.6510127564766889e-02   1.7309363730569900e-03   1.1015011398963770e-03   1.1679886010362850e-03
   8.1873075307798182e-01   1.9920318725099606e-03   7.8048520717129977e-03   3.0905386454171962e-04   5.8545195219117385e-04   3.5837147410344722e-04
   7.7880078307140488e-01   1.6339869281045752e-03   2.8990663398675842e-04   4.2977372549013459e-04   6.1283428104585980e-04   8.8794039215689402e-04
   7.4081822068171777e-01   1.3927576601671309e-03   2.8471562674092787e-04   7.4099456824516796e-04   8.8251281337048404e-05   2.7470000000029419e-05
   7.0468808971871344e-01   1.2224938875305623e-03   1.4867910024449760e-03   1.5767946210276659e-04   6.4446809290963358e-04   7.4116562347192882e-04
   6.7032004603563933e-01   1.0940919037199124e-03   3.6334569584246519e-03   4.6379905908100477e-04   5.5896575492342393e-04   7.6797308533915754e-04
   6.3762815162177322e-01   9.9403578528827028e-04   3.8590545328032189e-03   4.4745823061620449e-04   4.2521586481103490e-04   6.8921733598403812e-04
   6.0653065971263342e-01   9.1407678244972588e-04   2.1193522120658281e-03   5.0193058500913601e-04   6.8149676416817684e-04   8.8394246800738152e-04
   5.7694981038048665e-01   8.4745762711864404e-04   1.0565435254238360e-03   5.3208047457631302e-04   1.0897733898307389e-04   1.3693016949201111e-05
   5.4881163609402639e-01   7.9239302694136295e-04   3.2787676703649460e-04   3.2592293185418342e-04   1.3668931854193819e-04   2.6277584786060793e-04
   5.2204577676101604e-01   7.4515648286140089e-04   2.6700496274223440e-04   1.5805235469457110e-04   1.1852268256329350e-04   3.2325390462006892e-04
   4.9658530379140947e-01   7.0422535211267609e-04   5.6458616901411407e-04   2.8939059154931002e-04   3.1679891549307731e-04   5.8402712676075552e-04
   4.7236655274101469e-01   6.6755674232309744e-04   2.5153119492656861e-03   1.5079676902540751e-04   2.5010779706280411e-04   1.1415246995993830e-05
   4.4932896411722156e-01   6.3532401524777639e-04   3.1685872426937540e-03   1.4426965692493349e-04   1.1528135959348870e-04   2.4743884371014602e-04
   4.2741493194872665e-01   6.0606060606060606e-04   3.1478722909090710e-03   1.2386812121212290e-04   2.9499999999993420e-04   3.2732653333344958e-04
   4.0656965974059911e-01   5.7937427578215526e-04   2.2223691309387621e-03   8.9719999999848810e-05   4.4485190034770922e-04   4.6465107763604680e-04
   3.8674102345450118e-01   5.5432372505543237e-04   1.7140955875830639e-03   8.0749386917944310e-04   4.0801308203985981e-04   3.0931864745009641e-04
   3.6787944117144233e-01   5.3191489361702129e-04   1.2237464893605221e-04   1.7955457446805489e-04   1.0087051063822900e-04   2.8941585106379009e-04
   3.4993774911115533e-01   5.1072522982635344e-04   5.9788899897861292e-04   2.0051310520918800e-04   1.1716945863127210e-04   7.2117007150263035e-05
   3.3287108369807950e-01   4.9115913555992149e-04   5.4797395874262023e-04   1.0197905697451050e-04   5.2770530451828890e-05   1.3118416502932989e-04
   3.1663676937905316e-01   4.7258979206049151e-04   7.2632042533093966e-04   3.8840757088853822e-04   4.0602833648384351e-04   4.4649038752353492e-04


==> Ef_Dellogf_Del_xmin_052_055_057_060.txt <==
   9.5122942450071402e-01   7.4626865671641790e-03   7.4854925373133430e-03   7.8331492537313530e-03   7.9917910447759866e-03   8.1731940298508388e-03
   9.0483741803595952e-01   3.7878787878787880e-03   1.9206136363636439e-03   1.5105681818182730e-03   1.3128257575757420e-03   1.0488030303031910e-03
   8.6070797642505781e-01   2.5906735751295338e-03   1.0566943005181351e-03   7.3529533678751147e-04   5.8198963730560216e-04   3.3759585492221239e-04
   8.1873075307798182e-01   1.9920318725099606e-03   1.5641434262914089e-05   3.3335458167327298e-04   4.8182868525903372e-04   6.7554183266937962e-04
   7.7880078307140488e-01   1.6339869281045752e-03   1.2602156862744349e-03   1.6544640522875300e-03   1.8158169934641140e-03   2.0425424836600929e-03
   7.4081822068171777e-01   1.3927576601671309e-03   3.0064345403912901e-04   6.7998885793874031e-04   8.5925905292483229e-04   1.0810027855152620e-03
   7.0468808971871344e-01   1.2224938875305623e-03   1.0029095354524560e-03   1.3579095354523400e-03   1.5186577017116680e-03   1.7400415647923499e-03
   6.7032004603563933e-01   1.0940919037199124e-03   1.0840437636761009e-03   1.4361159737417140e-03   1.5899999999999801e-03   1.7965339168490859e-03
   6.3762815162177322e-01   9.9403578528827028e-04   1.0339065606361770e-03   1.3998270377733051e-03   1.5685009940358261e-03   1.7780457256459940e-03
   6.0653065971263342e-01   9.1407678244972588e-04   1.2306142595979170e-03   1.6086873857403820e-03   1.7927477148080850e-03   2.0142632541133580e-03
   5.7694981038048665e-01   8.4745762711864404e-04   3.2767288135593381e-04   7.1341694915250109e-04   8.9389999999989200e-04   1.1422338983049229e-03
   5.4881163609402639e-01   7.9239302694136295e-04   5.7647543581618166e-04   9.5667670364507629e-04   1.1276529318542390e-03   1.3711489698891020e-03
   5.2204577676101604e-01   7.4515648286140089e-04   6.5534277198198154e-04   1.0372280178836399e-03   1.2125976154992999e-03   1.4483383010432951e-03
   4.9658530379140947e-01   7.0422535211267609e-04   9.5329859154924534e-04   1.3409211267605410e-03   1.5275464788733211e-03   1.7594042253521460e-03
   4.7236655274101469e-01   6.6755674232309744e-04   3.8927636849139802e-04   8.0944993324427728e-04   1.0087022696929631e-03   1.2515313751668700e-03
   4.4932896411722156e-01   6.3532401524777639e-04   6.6729606099102945e-04   1.1260432020330220e-03   1.3341969504445661e-03   1.6115844980939540e-03
   4.2741493194872665e-01   6.0606060606060606e-04   7.4492484848498464e-04   1.2123503030303520e-03   1.4422303030303669e-03   1.7340896969697539e-03
   4.0656965974059911e-01   5.7937427578215526e-04   8.8108342989556832e-04   1.3372850521435890e-03   1.5641923522595751e-03   1.8841066048667090e-03
   3.8674102345450118e-01   5.5432372505543237e-04   1.1479490022181520e-04   5.6300665188468990e-04   7.8382150776068471e-04   1.1006818181817919e-03
   3.6787944117144233e-01   5.3191489361702129e-04   7.7174255319145679e-04   1.2290968085104661e-03   1.4442351063828070e-03   1.7448925531915460e-03
   3.4993774911115533e-01   5.1072522982635344e-04   6.3905209397341345e-04   1.1356792645558220e-03   1.3572584269663230e-03   1.6613983656794671e-03
   3.3287108369807950e-01   4.9115913555992149e-04   7.7548428290774574e-04   1.3301581532416671e-03   1.5766866404716140e-03   1.8918349705305810e-03
   3.1663676937905316e-01   4.7258979206049151e-04   1.8088657845005679e-04   7.9824858223065398e-04   1.0741672967864439e-03   1.4311956521739779e-03


==> Emin_vK_Del_c1c4_BETAo_trunc.txt <==
   9.9999999999999978e-02   2.9999999999999999e-07   1.6123308088644706e-07   5.3171341777291659e-05   1.9890654052641304e-11
   9.0000000000000024e-02   1.6000000000000000e-07   2.4351547398548945e-06   7.4688633073805022e-05   8.4028637737500648e-12
   8.0000000000000016e-02   1.6999999999999999e-07   2.0829583613490854e-09   2.8203194536668974e-05   3.2068822108929135e-12
   7.0000000000000007e-02   3.8000000000000001e-09   8.6957364642259449e-09   2.6375226747088476e-06   1.0759778768020190e-12
   5.9999999999999998e-02   6.9000000000000000e-10   2.0263124511643582e-11   3.8598312679383184e-07   3.0499143851673606e-13
   4.9999999999999989e-02   6.1000000000000003e-12   1.1945999744966684e-13   1.1579884962031883e-07   6.8661617365722340e-14
   3.9999999999999980e-02   6.1000000000000003e-12   1.4588330543574557e-13   1.9469778678171679e-08   1.1070008996110933e-14
   3.0000000000000027e-02   7.3000000000000000e-12   1.7252865802674933e-13   1.2194376619589775e-09   1.0528163325266174e-15


==> FoSki_Del_c1c4_N70.txt <==
   1.0000000000000000e-04   1.7097434579227411e-14   6.1019916897109283e-09
   2.0000000000000001e-04   1.3411494137471891e-13   7.9432433963688709e-09
   5.0000000000000001e-04   5.1070259132757201e-14   2.7003266289682415e-10
   1.0000000000000000e-03   2.4868995751603507e-14   6.9027088489548305e-09
   2.0000000000000000e-03   5.3179682879544998e-14   6.6177781032905614e-09
   5.0000000000000001e-03   6.2394533983933798e-14   6.4769389851448977e-10
   1.0000000000000000e-02   4.5963233219481481e-14   1.5837096078996638e-09
   2.0000000000000000e-02   2.4202861936828413e-14   2.0684565171791292e-10
   5.0000000000000003e-02   4.6851411639181606e-14   1.0875411682320646e-10
   1.0000000000000001e-01   2.6423307986078726e-14   1.2043028796426825e-09
   2.0000000000000001e-01   7.3274719625260332e-15   9.2787044714270905e-10
   5.0000000000000000e-01   3.3306690738754696e-14   4.4447867608710112e-10
   1.0000000000000000e+01   2.9976021664879227e-14   3.6608116538161539e-10
   1.0000000000000000e+02   6.1284310959308641e-14   3.9990699640668481e-10
   1.0000000000000000e+03   3.7747582837255322e-14   8.5482509959433628e-10
   1.0000000000000000e+04   6.0174087934683484e-14   4.5017944927394637e-10


==> Fo_cond_c1c4_N70.txt <==
   1.0000000000000000e-04   2.4000000000000000e+08   9.0925412045537908e-08   3.0315522055278063e-05
   2.0000000000000001e-04   1.2000000000000000e+08   1.8185082409110329e-07   6.0631043998919115e-05
   5.0000000000000001e-04   4.8000000000000000e+07   4.5462706022772048e-07   1.5157761124224653e-04
   1.0000000000000000e-03   2.4000000000000000e+07   9.0925412045541725e-07   3.0315522449522346e-04
   2.0000000000000000e-03   1.2000000000000000e+07   1.8185082409106924e-06   6.0631044881769046e-04
   5.0000000000000001e-03   1.2000000000000000e+07   4.5462706022772566e-06   1.5157761129949152e-03
   1.0000000000000000e-02   1.2000000000000000e+07   9.0925412045543625e-06   3.0315522288274109e-03
   2.0000000000000000e-02   1.2000000000000000e+07   1.8185082409107451e-05   6.0631044493067521e-03
   5.0000000000000003e-02   1.2000000000000000e+07   4.5462706022771855e-05   1.5157761121780033e-02
   1.0000000000000001e-01   1.2000000000000000e+07   9.0925412045541866e-05   3.0315522276772203e-02
   2.0000000000000001e-01   1.2000000000000000e+07   1.8185082409108024e-04   6.0631044536784015e-02
   5.0000000000000000e-01   1.5000000000000000e+07   4.5462706022771239e-04   1.5157761126868866e-01
   1.0000000000000000e+00   2.2000000000000000e+07   9.0925412045539454e-04   3.0315522240263126e-01
   1.0000000000000000e+01   1.9000000000000000e+08   9.0925412045542182e-03   3.0315522251361067e+00
   1.0000000000000000e+02   1.9000000000000000e+09   9.0925412045545023e-02   3.0315522252386518e+01
   1.0000000000000000e+03   2.0000000000000000e+10   9.0925412045542886e-01   3.0315522266177595e+02
   1.0000000000000000e+04   2.8000000000000000e+11   9.0925412045544913e+00   3.0315522253910553e+03


==> Four_ODEs_EPS.txt <==
   9.9987411747125332e-01   1.7235069766037254e-12   4.1980308118638732e-16   1.5543122344752192e-15   8.4134088584875144e-17   2.2204460492503131e-16   2.4420522264317346e-13
   9.9886743752322804e-01   5.3694146365342296e-13   3.0357660829594124e-16   4.4408920985006262e-16   4.4061976289810900e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.9685610494662136e-01   1.1912159053736830e-12   2.1163626406917047e-16   1.1102230246251565e-15   7.9103390504542404e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.9384417029756889e-01   7.3094629629035806e-14   2.3592239273284576e-16   0.0000000000000000e+00   1.0269562977782698e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.8983769921161779e-01   1.0874763820828819e-12   2.7755575615628914e-16   9.9920072216264089e-16   1.1657341758564144e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.8484476018834344e-01   7.0232849676186128e-14   1.1102230246251565e-16   1.1102230246251565e-16   1.1102230246251565e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.7887540834246523e-01   6.0168923508664715e-13   1.1102230246251565e-16   4.4408920985006262e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.7194166515418379e-01   1.0540889492996355e-13   8.3266726846886741e-17   2.2204460492503131e-16   5.5511151231257827e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.6405749425951948e-01   1.3116491450561075e-13   4.7184478546569153e-16   0.0000000000000000e+00   1.6653345369377348e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.5523877332940799e-01   7.5264812759946824e-13   2.7755575615628914e-16   9.9920072216264089e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.4550326209418389e-01   8.4422508609065834e-14   9.9920072216264089e-16   3.3306690738754696e-16   2.8865798640254070e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.3487056657784773e-01   2.4158192435306127e-13   5.5511151231257827e-17   1.1102230246251565e-16   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.2336209961414206e-01   7.7458844057131590e-13   1.6653345369377348e-16   1.1102230246251565e-15   2.2204460492503131e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.1100103772395502e-01   3.1241097818609108e-14   1.1102230246251565e-16   3.3306690738754696e-16   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.9781227444089051e-01   4.6265442571069973e-14   1.1102230246251565e-16   0.0000000000000000e+00   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.8382237017900556e-01   3.2671987795033951e-13   2.2204460492503131e-16   4.4408920985006262e-16   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.6905949874367039e-01   1.8959292187629191e-13   7.7715611723760958e-16   4.4408920985006262e-16   2.6645352591003757e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.5355339059327373e-01   1.0040078001247659e-13   4.4408920985006262e-16   4.4408920985006262e-16   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.3733527296603716e-01   1.6908349888086913e-13   3.3306690738754696e-16   1.1102230246251565e-16   6.2172489379008766e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.2043780699251201e-01   1.6479082895159460e-13   2.2204460492503131e-16   2.2204460492503131e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.0289502192041007e-01   4.4834552594645128e-14   4.4408920985006262e-16   4.4408920985006262e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.8474224658422598e-01   1.2091020300789937e-13   3.3306690738754696e-16   1.1102230246251565e-16   4.8849813083506888e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.6601603825766829e-01   1.7337616881014366e-13   4.4408920985006262e-16   3.3306690738754696e-16   4.8849813083506888e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.4675410903217343e-01   4.5073034257382607e-14   2.2204460492503131e-16   6.6613381477509392e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.2699524986977337e-01   8.7999733550127937e-14   0.0000000000000000e+00   4.4408920985006262e-16   2.6645352591003757e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.0677925248326035e-01   2.9810207842184263e-14   2.2204460492503131e-16   4.4408920985006262e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.8614682920097259e-01   8.2276173644428566e-15   4.4408920985006262e-16   1.1102230246251565e-16   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   6.6513953097758360e-01   4.9246463355288403e-14   1.1102230246251565e-16   3.3306690738754696e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.4379966371600861e-01   3.0764134493134162e-14   2.2204460492503131e-16   4.4408920985006262e-16   2.6645352591003757e-15   2.2204460492503131e-16   2.4420522264317346e-13
   6.2217020306894699e-01   3.8037825206627121e-14   3.3306690738754696e-16   1.1102230246251565e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.0029470789163641e-01   4.6712595688702742e-14   0.0000000000000000e+00   0.0000000000000000e+00   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   5.7821723252011548e-01   1.3474213944667286e-14   0.0000000000000000e+00   1.1102230246251565e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   5.5598223805165392e-01   2.8617799528496892e-15   2.2204460492503131e-16   2.2204460492503131e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   5.3363450280601987e-01   2.5577158328594097e-14   2.2204460492503131e-16   1.1102230246251565e-16   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   5.1121903214790254e-01   1.8363088030785505e-14   2.2204460492503131e-16   0.0000000000000000e+00   3.5527136788005009e-15   2.2204460492503131e-16   2.4420522264317346e-13
   4.8878096785209757e-01   6.9755886350711171e-15   2.7755575615628914e-16   2.2204460492503131e-16   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   4.6636549719398018e-01   3.8157066037995853e-15   5.5511151231257827e-17   1.6653345369377348e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.4401776194834608e-01   4.5311515920120079e-15   3.8857805861880479e-16   1.1102230246251565e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.2178276747988458e-01   1.1924083136873705e-15   0.0000000000000000e+00   5.5511151231257827e-17   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.9970529210836364e-01   3.8157066037995853e-15   1.6653345369377348e-16   1.1102230246251565e-16   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.7782979693105301e-01   5.5148884508040885e-15   5.5511151231257827e-17   2.2204460492503131e-16   4.4408920985006262e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.5620033628399128e-01   1.4607001842670289e-15   5.5511151231257827e-17   2.2204460492503131e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.3486046902241651e-01   4.3970056567221788e-15   5.5511151231257827e-16   2.2204460492503131e-16   3.5527136788005009e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.1385317079902753e-01   2.6083931861911232e-15   3.3306690738754696e-16   1.6653345369377348e-16   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.9322074751673960e-01   1.9302109577814309e-15   2.2204460492503131e-16   5.5511151231257827e-17   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.7300475013022663e-01   2.6158457381516690e-15   0.0000000000000000e+00   1.6653345369377348e-16   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.5324589096782657e-01   1.7438971587677793e-15   2.7755575615628914e-17   1.1102230246251565e-16   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.3398396174233177e-01   1.1402404499635480e-15   2.7755575615628914e-17   2.7755575615628914e-17   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.1525775341577402e-01   5.2633648221356587e-17   2.7755575615628914e-17   5.5511151231257827e-17   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.9710497807959010e-01   7.6225633021460227e-16   1.3877787807814457e-16   8.3266726846886741e-17   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.7956219300748794e-01   1.1844899772292904e-15   2.7755575615628914e-17   1.1102230246251565e-16   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.6266472703396284e-01   4.7568241810672933e-17   8.3266726846886741e-17   5.5511151231257827e-17   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.4644660940672627e-01   4.5920238035334990e-15   2.7755575615628914e-16   5.5511151231257827e-17   3.9968028886505635e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.3094050125632972e-01   1.0036928133583085e-16   5.5511151231257827e-17   8.3266726846886741e-17   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.1617762982099444e-01   1.3703889369248256e-16   0.0000000000000000e+00   5.5511151231257827e-17   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.0218772555910954e-01   9.6682669816675961e-16   6.9388939039072284e-17   2.7755575615628914e-17   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.8998962276045090e-02   2.6210289552897562e-15   2.7755575615628914e-17   1.3877787807814457e-17   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.6637900385857938e-02   5.7590489090097900e-16   1.1102230246251565e-16   5.5511151231257827e-17   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.5129433422152327e-02   4.7571053461478975e-16   3.4694469519536142e-17   1.3877787807814457e-17   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   5.4496737905816106e-02   8.3603651360070404e-16   2.7755575615628914e-17   0.0000000000000000e+00   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.4761226670592069e-02   2.6503478225338356e-15   4.8572257327350599e-17   1.3877787807814457e-17   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.5942505740480579e-02   1.7257421232680160e-15   3.4694469519536142e-18   1.3877787807814457e-17   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.8058334845816213e-02   1.5263479653429261e-15   6.9388939039072284e-18   3.4694469519536142e-18   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.1124591657534775e-02   2.6875608868980294e-15   2.7755575615628914e-17   6.9388939039072284e-18   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.5155239811656562e-02   1.6627542515447228e-15   2.7755575615628914e-17   3.4694469519536142e-18   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.0162300788382261e-02   2.4320036211551572e-16   4.6837533851373792e-17   2.4286128663675299e-17   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   6.1558297024311703e-03   1.2562287222093100e-16   9.2807705964759180e-17   2.3418766925686896e-17   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.1438950533786980e-03   2.1938127014340852e-15   9.1072982488782372e-18   6.9388939039072284e-18   2.6645352591003757e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.1325624767719589e-03   3.6622346154877903e-16   3.0466081046842675e-17   8.0230960763927328e-18   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.2588252874673467e-04   2.0215489104974109e-13   3.5946994079300021e-15   1.0554832832396221e-13   2.0214940832374850e-12   2.2204460492503131e-16   2.4420522264317346e-13


==> Guide_exp_K001_N100.txt <==
   1.0000000000000000e+00   3.6787944117144233e-01
   2.0000000000000000e+00   1.3533528323661270e-01
   3.0000000000000000e+00   4.9787068367863944e-02
   4.0000000000000000e+00   1.8315638888734179e-02
   5.0000000000000000e+00   6.7379469990854670e-03
   6.0000000000000000e+00   2.4787521766663585e-03
   7.0000000000000000e+00   9.1188196555451624e-04
   8.0000000000000000e+00   3.3546262790251185e-04
   9.0000000000000000e+00   1.2340980408667956e-04
   1.0000000000000000e+01   4.5399929762484847e-05
   1.1000000000000000e+01   1.6701700790245659e-05
   1.2000000000000000e+01   6.1442123533282098e-06
   1.3000000000000000e+01   2.2603294069810542e-06
   1.4000000000000000e+01   8.3152871910356788e-07
   1.5000000000000000e+01   3.0590232050182579e-07
   1.6000000000000000e+01   1.1253517471925912e-07
   1.7000000000000000e+01   4.1399377187851668e-08
   1.8000000000000000e+01   1.5229979744712629e-08
   1.9000000000000000e+01   5.6027964375372678e-09
   2.0000000000000000e+01   2.0611536224385579e-09
   2.1000000000000000e+01   7.5825604279119066e-10
   2.2000000000000000e+01   2.7894680928689246e-10
   2.3000000000000000e+01   1.0261879631701890e-10
   2.4000000000000000e+01   3.7751345442790977e-11
   2.5000000000000000e+01   1.3887943864964021e-11
   2.6000000000000000e+01   5.1090890280633251e-12
   2.7000000000000000e+01   1.8795288165390832e-12
   2.8000000000000000e+01   6.9144001069402030e-13
   2.9000000000000000e+01   2.5436656473769228e-13
   3.0000000000000000e+01   9.3576229688401748e-14
   3.1000000000000000e+01   3.4424771084699768e-14
   3.2000000000000000e+01   1.2664165549094176e-14
   3.3000000000000000e+01   4.6588861451033977e-15
   3.4000000000000000e+01   1.7139084315420130e-15
   3.5000000000000000e+01   6.3051167601469892e-16
   3.6000000000000000e+01   2.3195228302435696e-16
   3.7000000000000000e+01   8.5330476257440658e-17
   3.8000000000000000e+01   3.1391327920480296e-17
   3.9000000000000000e+01   1.1548224173015786e-17
   4.0000000000000000e+01   4.2483542552915889e-18
   4.1000000000000000e+01   1.5628821893349888e-18
   4.2000000000000000e+01   5.7495222642935599e-19
   4.3000000000000000e+01   2.1151310375910805e-19
   4.4000000000000000e+01   7.7811322411337966e-20
   4.5000000000000000e+01   2.8625185805493937e-20
   4.6000000000000000e+01   1.0530617357553812e-20
   4.7000000000000000e+01   3.8739976286871868e-21
   4.8000000000000000e+01   1.4251640827409352e-21
   4.9000000000000000e+01   5.2428856633634639e-22
   5.0000000000000000e+01   1.9287498479639178e-22
   5.1000000000000000e+01   7.0954741622847048e-23
   5.2000000000000000e+01   2.6102790696677047e-23
   5.3000000000000000e+01   9.6026800545086770e-24
   5.4000000000000000e+01   3.5326285722008071e-24
   5.5000000000000000e+01   1.2995814250075031e-24
   5.6000000000000000e+01   4.7808928838854688e-25
   5.7000000000000000e+01   1.7587922024243116e-25
   5.8000000000000000e+01   6.4702349256454599e-26
   5.9000000000000000e+01   2.3802664086944007e-26
   6.0000000000000000e+01   8.7565107626965200e-27
   6.1000000000000000e+01   3.2213402859925159e-27
   6.2000000000000000e+01   1.1850648642339810e-27
   6.3000000000000000e+01   4.3596100000630809e-28
   6.4000000000000000e+01   1.6038108905486379e-28
   6.5000000000000000e+01   5.9000905415970609e-29
   6.6000000000000000e+01   2.1705220113036395e-29
   6.7000000000000000e+01   7.9849042456869792e-30
   6.8000000000000000e+01   2.9374821117108028e-30
   6.9000000000000000e+01   1.0806392777072785e-30
   7.0000000000000000e+01   3.9754497359086468e-31
   7.1000000000000000e+01   1.4624862272512309e-31
   7.2000000000000000e+01   5.3801861600211382e-32
   7.3000000000000000e+01   1.9792598779469045e-32
   7.4000000000000000e+01   7.2812901783216435e-33
   7.5000000000000000e+01   2.6786369618080778e-33
   7.6000000000000000e+01   9.8541546861112575e-34
   7.7000000000000000e+01   3.6251409191435593e-34
   7.8000000000000000e+01   1.3336148155022614e-34
   7.9000000000000000e+01   4.9060947306492808e-35
   8.0000000000000000e+01   1.8048513878454150e-35
   8.1000000000000000e+01   6.6396771995807348e-36
   8.2000000000000000e+01   2.4426007377405277e-36
   8.3000000000000000e+01   8.9858259440493810e-37
   8.4000000000000000e+01   3.3057006267607343e-37
   8.5000000000000000e+01   1.2160992992528256e-37
   8.6000000000000000e+01   4.4737793061811207e-38
   8.7000000000000000e+01   1.6458114310822737e-38
   8.8000000000000000e+01   6.0546018954011858e-39
   8.9000000000000000e+01   2.2273635617957438e-39
   9.0000000000000000e+01   8.1940126239905147e-40
   9.1000000000000000e+01   3.0144087850653746e-40
   9.2000000000000000e+01   1.1089390193121365e-40
   9.3000000000000000e+01   4.0795586671775603e-41
   9.4000000000000000e+01   1.5007857627073948e-41
   9.5000000000000000e+01   5.5210822770285325e-42
   9.6000000000000000e+01   2.0310926627348109e-42
   9.7000000000000000e+01   7.4719723373429907e-43
   9.8000000000000000e+01   2.7487850079102147e-43
   9.9000000000000000e+01   1.0112214926104486e-43
   1.0000000000000000e+02   3.7200759760208361e-44


==> HSConst_power_L_70.txt <==
   9.5122942450071402e-01   1.3906510010989948e+00
   9.0483741803595952e-01   1.8969521896806982e+00
   8.6070797642505781e-01   2.5311831078344120e+00
   8.1873075307798182e-01   3.2554794511926999e+00
   7.7880078307140488e-01   4.0974849979931278e+00
   7.4081822068171777e-01   4.8235125116275039e+00
   7.0468808971871344e-01   5.3620894796120639e+00
   6.7032004603563933e-01   5.3245722265697797e+00
   6.3762815162177322e-01   4.3351601242810682e+00
   6.0653065971263342e-01   2.0971938026991310e+00
   5.7694981038048665e-01   2.2039344056737367e+00
   5.4881163609402639e-01   1.0421128644008654e+01
   5.2204577676101604e-01   2.0114747512036885e+01
   4.9658530379140947e-01   3.7077619993653215e+01
   4.7236655274101469e-01   6.1004608110448373e+01
   4.4932896411722156e-01   8.4002845131897004e+01
   4.2741493194872665e-01   1.1478577393672296e+02
   4.0656965974059911e-01   1.3821206330252562e+02
   3.8674102345450118e-01   1.5704271204724515e+02
   3.6787944117144233e-01   1.9857406989082494e+02
   3.4993774911115533e-01   1.8677740804638469e+02
   3.3287108369807950e-01   2.8113532429386703e+02
   3.1663676937905316e-01   2.9805165939370607e+02


==> HS_Phi.txt <==
   4.5722251951421597e+00   9.5122942450071402e-01
   7.1706764883466132e+00   9.0483741803595952e-01
   9.7766804095289039e+00   8.6070797642505781e-01
   1.2553506136668229e+01   8.1873075307798182e-01
   1.5799842948260395e+01   7.7880078307140488e-01
   1.9491919596031121e+01   7.4081822068171777e-01
   2.3807484356428667e+01   7.0468808971871344e-01
   2.9078527057797075e+01   6.7032004603563933e-01
   3.5163197145106615e+01   6.3762815162177322e-01
   4.2948425978763012e+01   6.0653065971263342e-01
   5.1935366834831441e+01   5.7694981038048665e-01
   6.3434000298123344e+01   5.4881163609402639e-01
   7.7478462925260828e+01   5.2204577676101604e-01
   9.4632408314924064e+01   4.9658530379140947e-01
   1.1674592589898990e+02   4.7236655274101469e-01
   1.4259379589698909e+02   4.4932896411722156e-01
   1.7591483748406529e+02   4.2741493194872665e-01
   2.1702227542494745e+02   4.0656965974059911e-01
   2.6773561971364717e+02   3.8674102345450118e-01
   3.3029955990964856e+02   3.6787944117144233e-01
   4.0748332027390137e+02   3.4993774911115533e-01
   5.0775548349579390e+02   3.3287108369807950e-01
   6.2640679981148924e+02   3.1663676937905316e-01


==> HS_soln.txt <==
  -1.0000000000000000e+00   1.0000000000000000e+00
  -9.5122942450071402e-01   5.1170857778654244e-01
  -9.0483741803595952e-01   2.6713530196585034e-01
  -8.6070797642505781e-01   1.4514819848362373e-01
  -8.1873075307798182e-01   8.1268239240891715e-02
  -7.7880078307140488e-01   4.6887695219988486e-02
  -7.4081822068171777e-01   2.7598330423249287e-02
  -7.0468808971871344e-01   1.6739233558580632e-02
  -6.7032004603563933e-01   1.0357959717613698e-02
  -6.3762815162177322e-01   6.5388105705490637e-03
  -6.0653065971263342e-01   4.2112321579970352e-03
  -5.7694981038048665e-01   2.7394448187683684e-03
  -5.4881163609402639e-01   1.8180332392102730e-03
  -5.2204577676101604e-01   1.2186641246017523e-03
  -4.9658530379140947e-01   8.2510492326590460e-04
  -4.7236655274101469e-01   5.5864296047946108e-04
  -4.4932896411722156e-01   3.8203436220004671e-04
  -4.2741493194872665e-01   2.6125855730166754e-04
  -4.0656965974059911e-01   1.7866464516510524e-04
  -3.8674102345450118e-01   1.2096612623880994e-04
  -3.6787944117144233e-01   8.2724065556632228e-05
  -3.4993774911115533e-01   5.6008897271554768e-05
  -3.3287108369807950e-01   3.7921208930767630e-05
  -3.1663676937905316e-01   2.5419346516199247e-05


==> HS_vFG_70.txt <==
   1.0000000000000000e+00   0.0000000000000000e+00   7.2078462238766100e-02
   9.5122942450071402e-01  -2.6021739130434784e-01   7.5774004022845495e-02
   9.0483741803595952e-01  -5.0043478260869523e-01   7.9659020285898038e-02
   8.6070797642505781e-01  -7.0065217391304335e-01   8.3743225592195977e-02
   8.1873075307798182e-01  -8.7086956521739034e-01   8.7160851461981242e-02
   7.7880078307140488e-01  -1.0110869565217389e+00   9.1629683877504836e-02
   7.4081822068171777e-01  -1.1313043478260854e+00   9.5369162215549613e-02
   7.0468808971871344e-01  -1.2215217391304343e+00   9.9261251559645644e-02
   6.7032004603563933e-01  -1.2917391304347827e+00   1.0228420671553751e-01
   6.3762815162177322e-01  -1.3419565217391292e+00   1.0539922456186433e-01
   6.0653065971263342e-01  -1.3721739130434771e+00   1.0860910882495799e-01
   5.7694981038048665e-01  -1.3923913043478251e+00   1.1080315836233388e-01
   5.4881163609402639e-01  -1.3926086956521722e+00   1.1304153064044985e-01
   5.2204577676101604e-01  -1.3828260869565208e+00   1.1417761691083657e-01
   4.9658530379140947e-01  -1.3630434782608676e+00   1.1417761691083639e-01
   4.7236655274101469e-01  -1.3432608695652164e+00   1.1532512103806250e-01
   4.4932896411722156e-01  -1.3134782608695637e+00   1.1532512103806253e-01
   4.2741493194872665e-01  -1.2836956521739116e+00   1.1417761691083654e-01
   4.0656965974059911e-01  -1.2539130434782604e+00   1.1417761691083665e-01
   3.8674102345450118e-01  -1.2341304347826063e+00   1.1417761691083635e-01
   3.6787944117144233e-01  -1.2043478260869558e+00   1.1304153064044992e-01
   3.4993774911115533e-01  -1.1845652173913015e+00   1.1191674861732884e-01
   3.3287108369807950e-01  -1.1647826086956490e+00   1.1080315836233380e-01
   3.1663676937905316e-01  -1.1549999999999971e+00   1.1080315836233393e-01


==> HS_vKLRQ_70.txt <==
   9.5122942450071402e-01   1.4122302410163958e-02  -7.6131544589042796e-02   2.8129227501808627e+00   3.2333770649096560e-01
   9.0483741803595952e-01   3.1745636378067946e-02  -1.6279027142444347e-01   2.7113016218263923e+00   5.5908750737838453e-01
   8.6070797642505781e-01   5.2865728738350361e-02  -2.5787183397365143e-01   2.6134174172587108e+00   7.2578079400848605e-01
   8.1873075307798182e-01   7.8866399790674904e-02  -3.6593755128823685e-01   2.5143206830939548e+00   8.3842354374060279e-01
   7.7880078307140488e-01   1.0645850437925281e-01  -4.6987311677457028e-01   2.4273892529838856e+00   9.1519036294971756e-01
   7.4081822068171777e-01   1.3945685621505097e-01  -5.8549795714135922e-01   2.3407649803204658e+00   9.5981521948149828e-01
   7.0468808971871344e-01   1.7377394345044503e-01  -6.9399356903781628e-01   2.2581224486787983e+00   9.8340019035627990e-01
   6.7032004603563933e-01   2.0804518235702060e-01  -7.9828261903961506e-01   2.1856860310118553e+00   9.9421966932039707e-01
   6.3762815162177322e-01   2.4414328315343720e-01  -8.9110538166239561e-01   2.1110204553226533e+00   9.9184502787924100e-01
   6.0653065971263342e-01   2.7803730045319408e-01  -9.6532293589043061e-01   2.0524630213053330e+00   9.8290149066526422e-01
   5.7694981038048665e-01   3.1036694126548520e-01  -1.0250151725469234e+00   1.9888278798697263e+00   9.7079720795435298e-01
   5.4881163609402639e-01   3.4300851741870647e-01  -1.0775688242454620e+00   1.9392395319992464e+00   9.5247096805896947e-01
   5.2204577676101604e-01   3.6421897957152349e-01  -1.0993371584662774e+00   1.8930332026578203e+00   9.3761084838008613e-01
   4.9658530379140947e-01   3.8289288597511190e-01  -1.1215452422085010e+00   1.8496922405346261e+00   9.1991108452092207e-01
   4.7236655274101469e-01   4.0252422403363619e-01  -1.1328169592851514e+00   1.8188071673027848e+00   9.0254544823847227e-01
   4.4932896411722156e-01   4.1065575275234512e-01  -1.1215452422085008e+00   1.7800479700292693e+00   8.8846424909831700e-01
   4.2741493194872665e-01   4.1895154924763889e-01  -1.1103856805906975e+00   1.7531448081417760e+00   8.7460273991351112e-01
   4.0656965974059911e-01   4.2316208231774938e-01  -1.0883985709738218e+00   1.7278742431934908e+00   8.6383213988472773e-01
   3.8674102345450118e-01   4.2741493194872648e-01  -1.0668468352975065e+00   1.7040491965362263e+00   8.5604290399350402e-01
   3.6787944117144233e-01   4.2741493194872715e-01  -1.0562315319221240e+00   1.6815114857370184e+00   8.4550086552778447e-01
   3.4993774911115533e-01   4.2741493194872643e-01  -1.0353167462948261e+00   1.6601261837356225e+00   8.4067450717055525e-01
   3.3287108369807950e-01   4.3171052342907956e-01  -1.0353167462948261e+00   1.6497772913119699e+00   8.3309408530183027e-01
   3.1663676937905316e-01   4.3171052342907940e-01  -1.0250151725469214e+00   1.6303643721733363e+00   8.2833854835930509e-01


==> K_zt.txt <==
   1.0000000000000000e-03   5.6454457086480940e-02
   1.0000000000000000e-02   1.7866431410472339e-01
   1.0000000000000001e-01   5.6948706376616931e-01
   5.0000000000000000e-01   1.3226563786321373e+00
   1.0000000000000000e+00   1.9747281095397693e+00
   2.0000000000000000e+00   3.1986422618058516e+00
   3.0000000000000000e+00   4.6994074327624302e+00
   4.0000000000000000e+00   6.9201948420402166e+00
   5.0000000000000000e+00   1.0697049547705815e+01
   6.0000000000000000e+00   1.7991609725590344e+01
   7.0000000000000000e+00   3.3708570275249905e+01
   8.0000000000000000e+00   6.8146772462692908e+01
   9.0000000000000000e+00   1.3138069562510330e+02
   1.0000000000000000e+01   2.2372111280188952e+02
   1.1000000000000000e+01   3.5319562385852169e+02
   1.2000000000000000e+01   5.4819906610204896e+02
   1.3000000000000000e+01   8.6103776805044106e+02
   1.4000000000000000e+01   1.3828722378095638e+03
   1.5000000000000000e+01   2.2715504202974780e+03


==> N_Delc1_Delc4_vKmin_Fixed_cQ_betao.txt <==
   1.5000000000000000e+01   3.4468393323627833e-03   1.8305176457098504e-03   8.5000000000000006e-05
   2.0000000000000000e+01   1.7487512394254168e-04   5.5360216710420573e-04   1.7000000000000000e-06
   3.0000000000000000e+01   8.3577740450646587e-07   7.9961415251350587e-06   7.4999999999999997e-08
   4.0000000000000000e+01   3.5966990497016127e-09   1.1108064790210648e-07   6.0000000000000000e-09
   5.0000000000000000e+01   4.7180814810587890e-11   1.8362069642563483e-09   2.5000000000000002e-10
   6.0000000000000000e+01   2.9293678593944605e-11   4.5724091179977222e-11   4.3999999999999998e-12
   7.0000000000000000e+01   2.8980817745605236e-11   2.3810065030716032e-11   4.1999999999999998e-13
   8.0000000000000000e+01   2.8855140499217669e-11   3.7020719823033232e-11   1.5000000000000001e-12
   1.0000000000000000e+02   2.8978597299555986e-11   2.3221424783059774e-12   2.6000000000000000e-13
   1.2000000000000000e+02   2.8994029399598276e-11   1.0875744749228033e-11   2.9999999999999998e-13
   1.5000000000000000e+02   2.8970492671476222e-11   2.4499402506705792e-11   1.9000000000000000e-13
   2.0000000000000000e+02   2.8994917578017976e-11   2.6448176981830329e-11   6.5999999999999996e-14
   2.5000000000000000e+02   2.8979152411068299e-11   2.6486701720784822e-11   1.6000000000000001e-14
   3.0000000000000000e+02   2.8978819344160911e-11   9.0992213763740892e-11   4.2999999999999997e-15
   3.5000000000000000e+02   3.5527136788005009e-15   1.4346301924206273e-12   2.2999999999999999e-15
   4.0000000000000000e+02   3.7747582837255322e-15   1.1359801987964602e-12   2.7000000000000001e-15
   5.0000000000000000e+02   4.4408920985006262e-15   6.1195493117338629e-13   2.1999999999999999e-15
   6.0000000000000000e+02   9.1038288019262836e-15   3.7658764995285310e-13   2.9000000000000002e-15
   7.0000000000000000e+02   1.1990408665951691e-14   3.0397906414236786e-13   1.7000000000000000e-15
   8.0000000000000000e+02   7.7715611723760958e-15   1.7297274723659939e-13   4.1000000000000004e-15
   9.0000000000000000e+02   9.5479180117763462e-15   1.3056222769591841e-13   2.9999999999999998e-15
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.8000000000000001e-15


==> N_vK_Del_c1c4_cF_xmin_080_trunc.txt <==
   2.0000000000000000e+01   5.0000000000000001e-04   6.0311579582617014e-04   5.5428360102614205e-02   4.0000000000000002e-04
   2.5000000000000000e+01   8.6999999999999997e-06   5.8144482171229583e-06   1.1238676893665644e-03   5.1000000000000003e-06
   2.7000000000000000e+01   2.9999999999999999e-07   1.6123308088644706e-07   5.3171341777291659e-05   3.7000000000000000e-08
   2.9000000000000000e+01   9.1000000000000003e-05   2.7813259249054312e-06   1.1383666354512045e-02   3.8999999999999999e-05
   3.5000000000000000e+01   4.1999999999999998e-05   2.4463820613718212e-07   5.3176455918888532e-03   1.2999999999999999e-05
   4.0000000000000000e+01   4.8999999999999998e-05   4.3102399331917951e-06   6.4265408065534713e-03   1.2000000000000000e-05
   4.5000000000000000e+01   4.0999999999999997e-06   2.3848178476448822e-07   5.1891547031457375e-04   8.0999999999999997e-07
   5.0000000000000000e+01   7.5000000000000002e-06   3.1401008637743644e-07   9.8158556215444115e-04   1.1999999999999999e-06


==> N_vK_Del_c1c4_cF_xmin_082_trunc.txt <==
   1.6000000000000000e+01   7.6000000000000004e-04   4.5086049937504979e-03   8.3066846235830383e-02   8.9999999999999998e-04
   2.0000000000000000e+01   3.8000000000000002e-04   2.9403927577598132e-04   4.3353749866855695e-02   3.1000000000000000e-04
   2.5000000000000000e+01   1.6000000000000000e-07   2.4351547398548945e-06   7.4688633073805022e-05   1.6999999999999999e-07
   3.0000000000000000e+01   8.3999999999999995e-05   2.7138311866403697e-05   1.0699588344376121e-02   3.4000000000000000e-05
   3.5000000000000000e+01   2.0000000000000002e-05   1.8336951734809759e-07   2.6650421793313894e-03   6.2999999999999998e-06
   4.0000000000000000e+01   5.1000000000000000e-05   5.4167959193662796e-06   6.7643576564330177e-03   1.2000000000000000e-05
   4.5000000000000000e+01   1.2000000000000000e-05   5.7100201700244213e-07   1.6146590549906970e-03   2.3999999999999999e-06
   5.0000000000000000e+01   1.4000000000000000e-05   6.4461249027480960e-07   1.8824673218863497e-03   2.3000000000000000e-06


==> N_vK_Del_c1c4_cF_xmin_084_trunc.txt <==
   1.9000000000000000e+01   6.9999999999999994e-05   3.5840989676705348e-04   1.0659214557388275e-02   6.3999999999999997e-05
   2.0000000000000000e+01   2.7000000000000000e-04   7.9309484488643278e-05   3.2190233736159035e-02   2.2000000000000001e-04
   2.5000000000000000e+01   2.6000000000000001e-06   1.1157281225582238e-06   2.8591186144610869e-04   1.5999999999999999e-06
   3.0000000000000000e+01   1.2000000000000000e-05   2.7883679309947951e-06   1.5780220923222732e-03   4.8999999999999997e-06
   3.5000000000000000e+01   1.6999999999999999e-07   2.0829583613490854e-09   2.8203194536668974e-05   6.1999999999999999e-08
   4.0000000000000000e+01   3.6000000000000001e-05   4.0092940332137061e-06   4.8809244827170417e-03   8.8000000000000004e-06
   4.5000000000000000e+01   1.0000000000000001e-05   4.0913184673474490e-07   1.4132892031640809e-03   1.9999999999999999e-06
   5.0000000000000000e+01   1.7000000000000000e-05   9.1832432458360813e-07   2.4366750696012129e-03   2.9000000000000002e-06
   5.5000000000000000e+01   2.0999999999999998e-06   8.2398930789651104e-08   2.9489643907032459e-04   2.9999999999999999e-07
   6.0000000000000000e+01   4.8999999999999997e-06   1.6058584750844318e-07   6.8664544173813180e-04   5.8000000000000004e-06


==> N_vK_Del_c1c4_cF_xmin_086_trunc.txt <==
   2.2000000000000000e+01   4.8999999999999998e-04   1.8712392549480317e-04   6.3669571194960972e-02   3.4000000000000002e-04
   2.5000000000000000e+01   3.5999999999999998e-06   2.4135299980798663e-08   4.4272515788168487e-04   2.3999999999999999e-06
   3.0000000000000000e+01   1.5999999999999999e-06   1.4183751484431184e-07   2.1809505038894450e-04   6.7000000000000004e-07
   3.5000000000000000e+01   3.8000000000000001e-09   8.6957364642259449e-09   2.6375226747088476e-06   7.8999999999999996e-09
   3.6000000000000000e+01   1.6000000000000000e-07   9.4572789599567386e-09   2.0099048403388053e-05   4.9999999999999998e-08
   3.7000000000000000e+01   2.4000000000000000e-08   4.4315955349816250e-09   4.9147333807120219e-06   2.6000000000000001e-09


==> N_vK_Del_c1c4_cF_xmin_088_trunc.txt <==
   2.2000000000000000e+01   6.4000000000000005e-04   5.3070145786815459e-05   8.6580847838878983e-02   4.4999999999999999e-04
   2.5000000000000000e+01   2.9000000000000002e-06   1.0111129797873986e-06   3.9408940040930318e-04   2.3999999999999999e-06
   3.0000000000000000e+01   1.7999999999999999e-06   1.2485422207220154e-07   2.5700018465657504e-04   7.9999999999999996e-07
   3.5000000000000000e+01   1.1999999999999999e-07   1.4272568904516447e-08   1.5767187320769871e-05   3.4000000000000000e-08
   4.0000000000000000e+01   3.3999999999999998e-09   3.3395131104896336e-10   6.9503785615765423e-08   3.4000000000000001e-10
   4.5000000000000000e+01   2.7000000000000002e-09   1.2333423171639879e-10   8.9060490449099916e-07   7.5000000000000000e-10
   4.7000000000000000e+01   6.9000000000000000e-10   2.0263124511643582e-11   3.8598312679383184e-07   1.7000000000000001e-10
   4.8000000000000000e+01   2.0999999999999999e-05   1.1093218397206783e-06   3.0537771303373873e-03   3.7000000000000002e-06


==> N_vK_Del_c1c4_cF_xmin_090_trunc.txt <==
   2.4000000000000000e+01   8.7000000000000001e-05   3.7240969385843314e-05   1.2521887007292953e-02   5.3000000000000001e-05
   2.5000000000000000e+01   5.0999999999999999e-07   1.6360731256437333e-06   9.4424100028800417e-05   1.3000000000000000e-06
   3.0000000000000000e+01   1.7000000000000000e-06   1.0952008300257887e-07   2.4538880566471466e-04   7.8000000000000005e-07
   3.5000000000000000e+01   1.9999999999999999e-07   1.4971880291092532e-08   2.9213924290338866e-05   6.8000000000000000e-08
   4.0000000000000000e+01   4.6999999999999997e-08   2.5725503949303175e-09   6.8840705222950049e-06   1.0999999999999999e-08
   4.5000000000000000e+01   9.5999999999999999e-10   9.5297325586329862e-11   1.6870362884446877e-08   3.9999999999999999e-12
   5.0000000000000000e+01   1.3999999999999999e-09   6.9349304077093166e-11   3.2634509916640297e-07   2.5999999999999998e-10
   5.5000000000000000e+01   1.2000000000000000e-10   5.0730530887221903e-12   1.3551431932157243e-07   2.3000000000000001e-11
   5.7000000000000000e+01   6.1000000000000003e-12   1.1945999744966684e-13   1.1579884962031883e-07   8.3000000000000000e-13


==> N_vK_Del_c1c4_cF_xmin_092_trunc.txt <==
   2.4000000000000000e+01   5.8000000000000000e-05   1.0857806324260366e-05   8.9951355804571698e-03   3.6000000000000001e-05
   2.5000000000000000e+01   3.8000000000000000e-06   1.5255054968132953e-06   5.3984713984700505e-04   9.5999999999999991e-07
   3.0000000000000000e+01   7.4000000000000001e-07   1.3770677620428273e-07   1.1985898289923469e-04   4.5999999999999999e-07
   3.5000000000000000e+01   1.9000000000000001e-07   6.4348579797979255e-09   3.0125901373856401e-05   7.6000000000000006e-08
   4.0000000000000000e+01   7.9000000000000006e-08   4.2641226105644137e-09   1.2209267808982460e-05   2.0000000000000000e-08
   4.5000000000000000e+01   6.3000000000000002e-09   3.7338399039299475e-10   9.5579691583580484e-07   1.2000000000000000e-09
   5.0000000000000000e+01   9.5999999999999999e-10   3.9776182347850408e-11   1.2775574542711610e-07   1.2999999999999999e-10
   5.5000000000000000e+01   5.0999999999999998e-11   1.8318679906315083e-12   2.8850175359806940e-08   1.4000000000000000e-11
   6.0000000000000000e+01   1.0999999999999999e-10   3.7654324103186809e-12   3.8062327067933666e-08   1.4000000000000000e-11
   6.5000000000000000e+01   6.1000000000000003e-12   1.4588330543574557e-13   1.9469778678171679e-08   2.8000000000000002e-13
   7.0000000000000000e+01   9.7000000000000003e-07   2.5595843666792462e-08   1.5411541720011801e-04   8.7999999999999994e-08


==> N_vK_Del_c1c4_cF_xmin_094_trunc.txt <==
   2.3000000000000000e+01   4.8999999999999998e-05   7.7654710218366674e-05   9.3371751011317450e-03   3.3000000000000003e-05
   2.5000000000000000e+01   1.0000000000000001e-05   2.4265360132336156e-07   1.7279102318064066e-03   4.6999999999999999e-06
   3.0000000000000000e+01   3.4999999999999999e-06   6.3520945858819289e-07   5.7808739546594268e-04   1.3000000000000000e-06
   3.5000000000000000e+01   3.1000000000000000e-08   1.7193631629552897e-08   5.8096238433336111e-06   3.4000000000000000e-08
   4.0000000000000000e+01   8.4999999999999994e-08   4.4487959982575376e-09   1.4193867042378017e-05   2.4000000000000000e-08
   4.5000000000000000e+01   8.7999999999999994e-09   4.3959991202768833e-10   1.4445823681707992e-06   2.0000000000000001e-09
   5.0000000000000000e+01   4.1000000000000003e-09   1.7328072310363041e-10   6.6888837080281149e-07   6.6999999999999996e-10
   5.5000000000000000e+01   1.8999999999999999e-10   7.6689765649007313e-12   2.7693193960232065e-08   2.0999999999999999e-11
   6.0000000000000000e+01   3.9000000000000001e-11   1.3344880755994382e-12   4.0243153254237995e-09   3.6000000000000000e-12
   6.5000000000000000e+01   7.3000000000000000e-12   1.7252865802674933e-13   1.2194376619589775e-09   5.6000000000000004e-13
   7.0000000000000000e+01   5.4000000000000000e-10   1.3994139180795173e-11   8.5931310622733292e-08   4.8999999999999999e-11


==> N_vK_Del_c1c4_xmin_055_trunc.txt <==
   5.0000000000000000e+01   1.6000000000000001e-04   7.0626819206331959e-06   9.1801773047889279e-03
   7.0000000000000000e+01   4.0000000000000002e-04   3.6586715953523807e-05   3.6530568806476205e-02
   9.0000000000000000e+01   5.1000000000000004e-04   5.5054628824269258e-05   4.8114982571518694e-02
   1.2000000000000000e+02   5.1000000000000004e-04   6.4626127758593555e-05   4.8638339880143433e-02
   1.5000000000000000e+02   4.2000000000000002e-04   5.7102683481469185e-05   3.9951218256505716e-02
   2.0000000000000000e+02   2.7000000000000000e-04   3.3748917592557603e-05   2.3508420214055969e-02
   2.5000000000000000e+02   1.8000000000000001e-04   1.6871705309728924e-05   1.3169463358854605e-02
   3.0000000000000000e+02   1.2999999999999999e-04   7.0764914568144377e-06   7.4369527861011253e-03
   3.5000000000000000e+02   1.0000000000000000e-04   1.0069495635089964e-06   3.9562613736631169e-03
   3.6000000000000000e+02   9.7999999999999997e-05   6.8020207022456702e-08   3.4221232159944437e-03


==> Non_Soln_vK_Del_c1c4_cond_N40_trunc.txt <==
   9.9999999999999978e-02   1.8000000000000001e-04   3.6177801203463034e-05   2.3683435492756422e-02   2.5000000000000000e+06
   1.2500000000000000e-01   1.6000000000000001e-04   2.7255061610276243e-05   2.0044540824021406e-02   2.5000000000000000e+06
   1.5000000000000002e-01   1.7000000000000001e-04   3.1528413779291498e-05   2.0163023377541167e-02   2.5000000000000000e+06
   1.7499999999999999e-01   2.1000000000000001e-04   3.5220686690040637e-05   2.2737128708157694e-02   2.5000000000000000e+06
   2.0000000000000001e-01   2.5000000000000001e-04   3.3915517953175822e-05   2.3166410510098490e-02   2.5000000000000000e+06
   2.2499999999999998e-01   2.9999999999999997e-04   4.2651105177649029e-05   2.3057960708279035e-02   2.6000000000000000e+06
   2.5000000000000000e-01   1.2000000000000000e-01   3.6253488650295775e+00   3.2842826565522148e+02   3.5000000000000000e+09
   2.7500000000000002e-01   8.9999999999999997e-02   3.9280745185684580e+00   2.0637485677148953e+02   1.1000000000000000e+09
   2.9999999999999999e-01   7.2999999999999995e-02   3.9555324377785448e+00   1.2147958864199003e+02   4.4999999999999997e+08
   3.2500000000000001e-01   5.8999999999999997e-02   4.0301613583716005e+00   7.3225611481454237e+01   1.8000000000000000e+08
   3.4999999999999998e-01   4.4999999999999998e-02   4.1253006323409522e+00   4.5063293267583276e+01   7.5000000000000000e+07


==> Phi_N70.txt <==
   8.5362067172272852e+11   2.4999999999999467e-03
   4.2173525493421654e+10   5.0000000000000044e-03
   7.2601777787693491e+09   7.5000000000000622e-03
   2.0836026018088424e+09   1.0000000000000009e-02
   7.9123294164349568e+08   1.2499999999999956e-02
   3.5869245296551627e+08   1.5000000000000013e-02
   1.8375014685951599e+08   1.7500000000000071e-02
   1.0294135364617869e+08   2.0000000000000018e-02
   6.1748951408495694e+07   2.2499999999999964e-02
   3.9091230732840717e+07   2.5000000000000022e-02
   2.5850491287658732e+07   2.7500000000000080e-02
   1.7721367126418531e+07   3.0000000000000027e-02
   1.2521547132620029e+07   3.2499999999999973e-02
   9.0782612943201344e+06   3.5000000000000031e-02
   6.7295603450702466e+06   3.7499999999999978e-02
   5.0858653590145586e+06   4.0000000000000036e-02
   3.9094774057856607e+06   4.2499999999999982e-02
   3.0507356080685104e+06   4.4999999999999929e-02
   2.4127689699713965e+06   4.7499999999999987e-02
   1.9313204028830891e+06   5.0000000000000044e-02
   1.5628238416869952e+06   5.2499999999999991e-02
   1.2771555266821876e+06   5.4999999999999938e-02
   1.0531133952926453e+06   5.7499999999999996e-02
   8.7553237661191646e+05   6.0000000000000053e-02
   7.3340489166042197e+05   6.2500000000000000e-02
   6.1863285910230887e+05   6.4999999999999947e-02
   5.2518453531447193e+05   6.7500000000000004e-02
   4.4851572743510822e+05   7.0000000000000062e-02
   3.8516661584758124e+05   7.2500000000000009e-02
   3.3247707092516433e+05   7.4999999999999956e-02
   2.8838309531241091e+05   7.7500000000000013e-02
   2.5126956198659528e+05   8.0000000000000071e-02
   2.1986251144096805e+05   8.2500000000000018e-02
   1.9314957470576305e+05   8.4999999999999964e-02
   1.7032061367935297e+05   8.7500000000000022e-02
   1.5072304404306173e+05   8.9999999999999969e-02
   1.3382792461732685e+05   9.2500000000000027e-02
   1.1920401355337468e+05   9.4999999999999973e-02
   1.0649777043216533e+05   9.7500000000000031e-02
   9.5417832018677494e+04   9.9999999999999978e-02
   8.5722879808994097e+04   1.0250000000000004e-01
   7.7212097840252347e+04   1.0499999999999998e-01
   6.9717622296718677e+04   1.0749999999999993e-01
   6.3098532757267501e+04   1.0999999999999999e-01
   5.7236044105838017e+04   1.1250000000000004e-01
   5.2029639095810271e+04   1.1499999999999999e-01
   4.7393942037392306e+04   1.1749999999999994e-01
   4.3256179556814910e+04   1.2000000000000000e-01
   3.9554108798771093e+04   1.2250000000000005e-01
   3.6234319658731918e+04   1.2500000000000000e-01
   3.3250837714717389e+04   1.2749999999999995e-01
   3.0563970000506066e+04   1.3000000000000000e-01
   2.8139347747373402e+04   1.3250000000000006e-01
   2.5947129553638835e+04   1.3500000000000001e-01
   2.3961335744144500e+04   1.3749999999999996e-01
   2.2159290424050087e+04   1.4000000000000001e-01
   2.0521152267349971e+04   1.4250000000000007e-01
   1.9029518679624089e+04   1.4500000000000002e-01
   1.7669090842461108e+04   1.4749999999999996e-01
   1.6426389441716037e+04   1.5000000000000002e-01
   1.5289512725142591e+04   1.5249999999999997e-01
   1.4247930021438426e+04   1.5500000000000003e-01
   1.3292305055888606e+04   1.5749999999999997e-01
   1.2414344375081677e+04   1.6000000000000003e-01
   1.1606666989758136e+04   1.6249999999999998e-01
   1.0862691996307531e+04   1.6500000000000004e-01
   1.0176541471932898e+04   1.6749999999999998e-01
   9.5429563784136790e+03   1.7000000000000004e-01
   8.9572235725666906e+03   1.7249999999999999e-01
   8.4151123221928192e+03   1.7500000000000004e-01
   7.9128189759718962e+03   1.7749999999999999e-01
   7.4469186436520340e+03   1.7999999999999994e-01
   7.0143229164381382e+03   1.8250000000000000e-01
   6.6122428027593851e+03   1.8500000000000005e-01
   6.2381561765069182e+03   1.8750000000000000e-01
   5.8897791373895507e+03   1.8999999999999995e-01
   5.5650407695363110e+03   1.9250000000000000e-01
   5.2620608575701372e+03   1.9500000000000006e-01
   4.9791301812984875e+03   1.9750000000000001e-01
   4.7146930627389729e+03   1.9999999999999996e-01
   4.4673318839272015e+03   2.0250000000000001e-01
   4.2357533320912826e+03   2.0500000000000007e-01
   4.0187761613591392e+03   2.0750000000000002e-01
   3.8153202880572148e+03   2.0999999999999996e-01
   3.6243970605816417e+03   2.1250000000000002e-01
   3.4451005653808438e+03   2.1499999999999997e-01
   3.2765998482867863e+03   2.1750000000000003e-01
   3.1181319456962588e+03   2.1999999999999997e-01
   2.9689956332913634e+03   2.2250000000000003e-01
   2.8285458114019625e+03   2.2499999999999998e-01
   2.6961884560072031e+03   2.2750000000000004e-01
   2.5713760729651672e+03   2.2999999999999998e-01
   2.4536036005316669e+03   2.3250000000000004e-01
   2.3424047117386153e+03   2.3499999999999999e-01
   2.2373484738804618e+03   2.3750000000000004e-01
   2.1380363273190596e+03   2.3999999999999999e-01
   2.0440993501581602e+03   2.4249999999999994e-01
   1.9551957791429711e+03   2.4500000000000000e-01
   1.8710087604780119e+03   2.4750000000000005e-01
   1.7912443071894197e+03   2.5000000000000000e-01
   1.7156294422385795e+03   2.5249999999999995e-01
   1.6439105088674171e+03   2.5500000000000000e-01
   1.5758516316613454e+03   2.5750000000000006e-01
   1.5112333135873403e+03   2.6000000000000001e-01
   1.4498511558313674e+03   2.6249999999999996e-01
   1.3915146886464813e+03   2.6500000000000001e-01
   1.3360463026526604e+03   2.6750000000000007e-01
   1.2832802711208856e+03   2.7000000000000002e-01
   1.2330618547436547e+03   2.7249999999999996e-01
   1.1852464812568769e+03   2.7500000000000002e-01
   1.1396989930461800e+03   2.7750000000000008e-01
   1.0962929565555328e+03   2.8000000000000003e-01
   1.0549100279272648e+03   2.8249999999999997e-01
   1.0154393698485461e+03   2.8500000000000003e-01
   9.7777711506760761e+02   2.8750000000000009e-01
   9.4182587248008838e+02   2.9000000000000004e-01
   9.0749427207753547e+02   2.9249999999999998e-01
   8.7469654540134218e+02   2.9499999999999993e-01
   8.4335213846074873e+02   2.9749999999999999e-01
   8.1338535435694052e+02   3.0000000000000004e-01
   7.8472502311015569e+02   3.0249999999999999e-01
   7.5730419641615390e+02   3.0499999999999994e-01
   7.3105986526519575e+02   3.0750000000000000e-01
   7.0593269854309108e+02   3.1000000000000005e-01
   6.8186680090221159e+02   3.1250000000000000e-01
   6.5880948834236017e+02   3.1499999999999995e-01
   6.3671108007889961e+02   3.1750000000000000e-01
   6.1552470539987200e+02   3.2000000000000006e-01
   5.9520612432650182e+02   3.2250000000000001e-01
   5.7571356099355285e+02   3.2499999999999996e-01
   5.5700754875860503e+02   3.2750000000000001e-01
   5.3905078613334854e+02   3.3000000000000007e-01
   5.2180800270633677e+02   3.3250000000000002e-01
   5.0524583429603808e+02   3.3499999999999996e-01
   4.8933270663618288e+02   3.3750000000000002e-01
   4.7403872695284593e+02   3.4000000000000008e-01
   4.5933558284506546e+02   3.4250000000000003e-01
   4.4519644792857730e+02   3.4499999999999997e-01
   4.3159589374573790e+02   3.4750000000000003e-01
   4.1850980748449859e+02   3.5000000000000009e-01
   4.0591531508558654e+02   3.5250000000000004e-01
   3.9379070935027192e+02   3.5499999999999998e-01
   3.8211538269143387e+02   3.5749999999999993e-01
   3.7086976419846019e+02   3.5999999999999999e-01
   3.6003526071194301e+02   3.6250000000000004e-01
   3.4959420162748910e+02   3.6499999999999999e-01
   3.3952978716932489e+02   3.6749999999999994e-01
   3.2982603989403168e+02   3.7000000000000000e-01
   3.2046775920275257e+02   3.7250000000000005e-01
   3.1144047865676606e+02   3.7500000000000000e-01
   3.0273042590654927e+02   3.7749999999999995e-01
   2.9432448505844940e+02   3.8000000000000000e-01
   2.8621016131594740e+02   3.8250000000000006e-01
   2.7837554774437871e+02   3.8500000000000001e-01
   2.7080929401889136e+02   3.8749999999999996e-01
   2.6350057702549020e+02   3.9000000000000001e-01
   2.5643907319432492e+02   3.9250000000000007e-01
   2.4961493245292792e+02   3.9500000000000002e-01
   2.4301875369503972e+02   3.9749999999999996e-01
   2.3664156166797605e+02   4.0000000000000002e-01
   2.3047478518823144e+02   4.0250000000000008e-01
   2.2451023660128467e+02   4.0500000000000003e-01
   2.1874009240733548e+02   4.0749999999999997e-01
   2.1315687498007668e+02   4.1000000000000003e-01
   2.0775343531054367e+02   4.1250000000000009e-01
   2.0252293671268782e+02   4.1500000000000004e-01
   1.9745883943157938e+02   4.1749999999999998e-01
   1.9255488609909094e+02   4.1999999999999993e-01
   1.8780508798558418e+02   4.2249999999999999e-01
   1.8320371199951546e+02   4.2500000000000004e-01
   1.7874526839005000e+02   4.2749999999999999e-01
   1.7442449911069534e+02   4.2999999999999994e-01
   1.7023636680470827e+02   4.3250000000000000e-01
   1.6617604437555801e+02   4.3500000000000005e-01
   1.6223890510809491e+02   4.3750000000000000e-01
   1.5842051330826899e+02   4.3999999999999995e-01
   1.5471661543129449e+02   4.4250000000000000e-01
   1.5112313167005433e+02   4.4500000000000006e-01
   1.4763614797732504e+02   4.4750000000000001e-01
   1.4425190849704546e+02   4.4999999999999996e-01
   1.4096680838141643e+02   4.5250000000000001e-01
   1.3777738697203228e+02   4.5500000000000007e-01
   1.3468032132461772e+02   4.5750000000000002e-01
   1.3167242005817522e+02   4.5999999999999996e-01
   1.2875061751053681e+02   4.6250000000000002e-01
   1.2591196818339583e+02   4.6500000000000008e-01
   1.2315364146092845e+02   4.6750000000000003e-01
   1.2047291658706233e+02   4.6999999999999997e-01
   1.1786717788735021e+02   4.7250000000000003e-01
   1.1533391022224004e+02   4.7500000000000009e-01
   1.1287069465931320e+02   4.7750000000000004e-01
   1.1047520435280288e+02   4.7999999999999998e-01
   1.0814520061938083e+02   4.8249999999999993e-01
   1.0587852919985184e+02   4.8499999999999999e-01
   1.0367311669699092e+02   4.8750000000000004e-01
   1.0152696718032408e+02   4.8999999999999999e-01
   9.9438158949183659e+01   4.9249999999999994e-01
   9.7404841445863582e+01   4.9500000000000000e-01
   9.5425232311163356e+01   4.9750000000000005e-01
   9.3497614575050392e+01   5.0000000000000000e-01
   9.1620333975571270e+01   5.0249999999999995e-01
   8.9791796399539606e+01   5.0500000000000000e-01
   8.8010465438874007e+01   5.0750000000000006e-01
   8.6274860056811860e+01   5.1000000000000001e-01
   8.4583552358533936e+01   5.1249999999999996e-01
   8.2935165461040540e+01   5.1500000000000001e-01
   8.1328371457395917e+01   5.1750000000000007e-01
   7.9761889470726999e+01   5.2000000000000002e-01
   7.8234483793609499e+01   5.2249999999999996e-01
   7.6744962108706275e+01   5.2499999999999991e-01
   7.5292173786749331e+01   5.2749999999999997e-01
   7.3875008258159340e+01   5.3000000000000003e-01
   7.2492393454792293e+01   5.3249999999999997e-01
   7.1143294318491002e+01   5.3499999999999992e-01
   6.9826711373289726e+01   5.3749999999999998e-01
   6.8541679358283716e+01   5.4000000000000004e-01
   6.7287265918331201e+01   5.4249999999999998e-01
   6.6062570349899886e+01   5.4499999999999993e-01
   6.4866722399509655e+01   5.4749999999999999e-01
   6.3698881112347770e+01   5.5000000000000004e-01
   6.2558233728761763e+01   5.5249999999999999e-01
   6.1443994626445175e+01   5.5499999999999994e-01
   6.0355404306244608e+01   5.5750000000000000e-01
   5.9291728419617023e+01   5.6000000000000005e-01
   5.8252256835865595e+01   5.6250000000000000e-01
   5.7236302747372299e+01   5.6499999999999995e-01
   5.6243201811137155e+01   5.6750000000000000e-01
   5.5272311325011046e+01   5.7000000000000006e-01
   5.4323009437091137e+01   5.7250000000000001e-01
   5.3394694386820497e+01   5.7499999999999996e-01
   5.2486783776403115e+01   5.7750000000000001e-01
   5.1598713871214521e+01   5.8000000000000007e-01
   5.0729938927945014e+01   5.8250000000000002e-01
   4.9879930549280566e+01   5.8499999999999996e-01
   4.9048177063975977e+01   5.8749999999999991e-01
   4.8234182931230485e+01   5.8999999999999997e-01
   4.7437468168329971e+01   5.9250000000000003e-01
   4.6657567800562539e+01   5.9499999999999997e-01
   4.5894031332464891e+01   5.9749999999999992e-01
   4.5146422239497987e+01   5.9999999999999998e-01
   4.4414317479292599e+01   6.0250000000000004e-01
   4.3697307021643361e+01   6.0499999999999998e-01
   4.2994993396469297e+01   6.0749999999999993e-01
   4.2306991258992383e+01   6.0999999999999999e-01
   4.1632926971420147e+01   6.1250000000000004e-01
   4.0972438200450313e+01   6.1499999999999999e-01
   4.0325173529946092e+01   6.1749999999999994e-01
   3.9690792088158844e+01   6.2000000000000000e-01
   3.9068963188904149e+01   6.2250000000000005e-01
   3.8459365986120716e+01   6.2500000000000000e-01
   3.7861689141270830e+01   6.2749999999999995e-01
   3.7275630503059709e+01   6.3000000000000000e-01
   3.6700896798978270e+01   6.3250000000000006e-01
   3.6137203338192023e+01   6.3500000000000001e-01
   3.5584273725322724e+01   6.3749999999999996e-01
   3.5041839584685349e+01   6.4000000000000001e-01
   3.4509640294564285e+01   6.4250000000000007e-01
   3.3987422731130181e+01   6.4500000000000002e-01
   3.3474941021614100e+01   6.4749999999999996e-01
   3.2971956306374317e+01   6.4999999999999991e-01
   3.2478236509504612e+01   6.5249999999999997e-01
   3.1993556117648851e+01   6.5500000000000003e-01
   3.1517695966699836e+01   6.5749999999999997e-01
   3.1050443036074501e+01   6.5999999999999992e-01
   3.0591590250271299e+01   6.6249999999999998e-01
   3.0140936287423681e+01   6.6500000000000004e-01
   2.9698285394582744e+01   6.6749999999999998e-01
   2.9263447209464211e+01   6.6999999999999993e-01
   2.8836236588414323e+01   6.7249999999999999e-01
   2.8416473440352327e+01   6.7500000000000004e-01
   2.8003982566462053e+01   6.7749999999999999e-01
   2.7598593505410509e+01   6.7999999999999994e-01
   2.7200140383883635e+01   6.8250000000000000e-01
   2.6808461772235763e+01   6.8500000000000005e-01
   2.6423400545057401e+01   6.8750000000000000e-01
   2.6044803746475004e+01   6.8999999999999995e-01
   2.5672522460003769e+01   6.9250000000000000e-01
   2.5306411682778982e+01   6.9500000000000006e-01
   2.4946330204002152e+01   6.9750000000000001e-01
   2.4592140487441711e+01   6.9999999999999996e-01
   2.4243708557835628e+01   7.0250000000000001e-01
   2.3900903891048362e+01   7.0500000000000007e-01
   2.3563599307841304e+01   7.0750000000000002e-01
   2.3231670871119913e+01   7.0999999999999996e-01
   2.2904997786527343e+01   7.1249999999999991e-01
   2.2583462306258394e+01   7.1499999999999997e-01
   2.2266949635971702e+01   7.1750000000000003e-01
   2.1955347844684919e+01   7.1999999999999997e-01
   2.1648547777539267e+01   7.2249999999999992e-01
   2.1346442971325118e+01   7.2499999999999998e-01
   2.1048929572665060e+01   7.2750000000000004e-01
   2.0755906258752297e+01   7.2999999999999998e-01
   2.0467274160548712e+01   7.3249999999999993e-01
   2.0182936788347760e+01   7.3499999999999999e-01
   1.9902799959612029e+01   7.3750000000000004e-01
   1.9626771728997976e+01   7.3999999999999999e-01
   1.9354762320483374e+01   7.4249999999999994e-01
   1.9086684061515221e+01   7.4500000000000000e-01
   1.8822451319099859e+01   7.4750000000000005e-01
   1.8561980437757363e+01   7.5000000000000000e-01
   1.8305189679266771e+01   7.5249999999999995e-01
   1.8051999164129683e+01   7.5500000000000000e-01
   1.7802330814682335e+01   7.5750000000000006e-01
   1.7556108299787009e+01   7.6000000000000001e-01
   1.7313256981038062e+01   7.6249999999999996e-01
   1.7073703860416064e+01   7.6500000000000001e-01
   1.6837377529328489e+01   7.6749999999999996e-01
   1.6604208118973805e+01   7.7000000000000002e-01
   1.6374127251969636e+01   7.7249999999999996e-01
   1.6147067995185083e+01   7.7500000000000002e-01
   1.5922964813718776e+01   7.7749999999999997e-01
   1.5701753525966183e+01   7.8000000000000003e-01
   1.5483371259718348e+01   7.8249999999999997e-01
   1.5267756409236748e+01   7.8500000000000003e-01
   1.5054848593248773e+01   7.8749999999999998e-01
   1.4844588613807984e+01   7.9000000000000004e-01
   1.4636918415964319e+01   7.9249999999999998e-01
   1.4431781048189078e+01   7.9499999999999993e-01
   1.4229120623498819e+01   7.9749999999999999e-01
   1.4028882281222714e+01   8.0000000000000004e-01
   1.3831012149356699e+01   8.0249999999999999e-01
   1.3635457307446840e+01   8.0499999999999994e-01
   1.3442165749943426e+01   8.0750000000000000e-01
   1.3251086349966645e+01   8.1000000000000005e-01
   1.3062168823421302e+01   8.1250000000000000e-01
   1.2875363693397956e+01   8.1499999999999995e-01
   1.2690622254794830e+01   8.1750000000000000e-01
   1.2507896539091529e+01   8.2000000000000006e-01
   1.2327139279203923e+01   8.2250000000000001e-01
   1.2148303874344561e+01   8.2499999999999996e-01
   1.1971344354810478e+01   8.2750000000000001e-01
   1.1796215346613637e+01   8.2999999999999996e-01
   1.1622872035866461e+01   8.3250000000000002e-01
   1.1451270132826478e+01   8.3499999999999996e-01
   1.1281365835499200e+01   8.3750000000000002e-01
   1.1113115792689966e+01   8.3999999999999997e-01
   1.0946477066386654e+01   8.4250000000000003e-01
   1.0781407093345562e+01   8.4499999999999997e-01
   1.0617863645742176e+01   8.4750000000000003e-01
   1.0455804790734973e+01   8.4999999999999998e-01
   1.0295188848777007e+01   8.5250000000000004e-01
   1.0135974350493317e+01   8.5499999999999998e-01
   9.9781199919240180e+00   8.5749999999999993e-01
   9.8215845879117438e+00   8.5999999999999999e-01
   9.6663270233888454e+00   8.6250000000000004e-01
   9.5123062022907607e+00   8.6499999999999999e-01
   9.3594809937934667e+00   8.6749999999999994e-01
   9.2078101755339912e+00   8.7000000000000000e-01
   9.0572523734346913e+00   8.7250000000000005e-01
   8.9077659977028123e+00   8.7500000000000000e-01
   8.7593091745229810e+00   8.7749999999999995e-01
   8.6118396728978013e+00   8.8000000000000000e-01
   8.4653148260173676e+00   8.8250000000000006e-01
   8.3196914464548133e+00   8.8500000000000001e-01
   8.1749257343847272e+00   8.8749999999999996e-01
   8.0309731779061160e+00   8.9000000000000001e-01
   7.8877884444151176e+00   8.9250000000000007e-01
   7.7453252618125124e+00   8.9500000000000002e-01
   7.6035362881415214e+00   8.9749999999999996e-01
   7.4623729680277080e+00   9.0000000000000002e-01
   7.3217853740247705e+00   9.0249999999999997e-01
   7.1817220306512750e+00   9.0500000000000003e-01
   7.0421297185203899e+00   9.0749999999999997e-01
   6.9029532555021387e+00   9.1000000000000003e-01
   6.7641352512988844e+00   9.1249999999999998e-01
   6.6256158311324764e+00   9.1500000000000004e-01
   6.4873323234088041e+00   9.1749999999999998e-01
   6.3492189051981773e+00   9.1999999999999993e-01
   6.2112061981002977e+00   9.2249999999999999e-01
   6.0732208054807426e+00   9.2500000000000004e-01
   5.9351847800810429e+00   9.2749999999999999e-01
   5.7970150085017016e+00   9.2999999999999994e-01
   5.6586224958704268e+00   9.3250000000000000e-01
   5.5199115299245163e+00   9.3500000000000005e-01
   5.3807786984539074e+00   9.3750000000000000e-01
   5.2411117271596277e+00   9.3999999999999995e-01
   5.1007880958990031e+00   9.4250000000000000e-01
   4.9596733791930312e+00   9.4500000000000006e-01
   4.8176192405773621e+00   9.4750000000000001e-01
   4.6744609881583266e+00   9.4999999999999996e-01
   4.5300145680224091e+00   9.5250000000000001e-01
   4.3840728290705249e+00   9.5500000000000007e-01
   4.2364008314480959e+00   9.5750000000000002e-01
   4.0867298816597017e+00   9.5999999999999996e-01
   3.9347498456548204e+00   9.6250000000000002e-01
   3.7800990918525059e+00   9.6499999999999997e-01
   3.6223511071866650e+00   9.6750000000000003e-01
   3.4609963371554695e+00   9.6999999999999997e-01
   3.2954169918214835e+00   9.7249999999999992e-01
   3.1248511806233097e+00   9.7499999999999998e-01
   2.9483402871152333e+00   9.7750000000000004e-01
   2.7646489146259099e+00   9.7999999999999998e-01
   2.5721376544169448e+00   9.8249999999999993e-01
   2.3685495744489358e+00   9.8499999999999999e-01
   2.1506261374434077e+00   9.8750000000000004e-01
   1.9133494584712150e+00   9.8999999999999999e-01
   1.6482404190958919e+00   9.9249999999999994e-01
   1.3386952801371725e+00   9.9500000000000000e-01
   9.4163942533358824e-01   9.9750000000000005e-01
   0.0000000000000000e+00   1.0000000000000000e+00

==> Quad_vK_c1_c2_N70.txt <==
   1.5400000000000000e+02   8.0999999999999997e-07   2.5872390185810445e-07   5.8729435537492325e-03
   1.6100000000000000e+02   2.9999999999999999e-07   9.0600115409955606e-08   2.0979977598079014e-03
   1.6800000000000000e+02   2.3000000000000001e-08   7.0215978587029326e-09   1.2784470543170112e-04
   1.7500000000000000e+02   6.6000000000000004e-09   2.0639292497293127e-09   2.3015992956842979e-05
   2.1000000000000000e+02   6.9999999999999998e-09   2.1496830981959647e-09   5.2241707149569550e-05
   2.8000000000000000e+02   9.3999999999999999e-11   2.9455771155539878e-11   6.8805096176127734e-07
   3.5000000000000000e+02   1.3000000000000000e-11   4.6496140271301556e-12   1.0102841718762079e-07
   4.2000000000000000e+02   8.0000000000000000e-14   6.1550764485218679e-13   4.4951125044434548e-09
   5.6000000000000000e+02   4.5000000000000000e-13   4.5519144009631418e-13   8.1292972353708137e-10
   7.0000000000000000e+02   4.0000000000000001e-13   4.1833203567875898e-13   8.6666940291024730e-10
   1.4000000000000000e+03   1.4999999999999999e-14   4.5052850339288852e-13   1.4039904794316271e-09
   2.8000000000000000e+03   1.6000000000000000e-13   4.3343106881366111e-13   1.6658081580800399e-09
   4.2000000000000000e+03   5.7999999999999995e-13   4.7539749914449203e-13   2.2541852828794617e-09
   5.6000000000000000e+03   3.0999999999999999e-13   4.4875214655348827e-13   1.8731993733922536e-09
   7.0000000000000000e+03   1.1000000000000000e-13   4.4586556668946287e-13   1.7190175949366449e-09
   8.4000000000000000e+03   1.2999999999999999e-12   3.7547742692822794e-13   5.1873294548698823e-10
   1.0500000000000000e+04   4.9999999999999999e-13   4.3320902420873608e-13   2.3242314739491121e-09


==> R_AdiaIndex.txt <==
   3.6594631214290598e+17   1.1033231711718088e+00
   3.8248482344472103e+07   1.1033231711918143e+00
   1.9103626470603354e+06   1.1033231762322524e+00
   3.3006644037842168e+05   1.1033232927124172e+00
   9.4898380804957953e+04   1.1033243036730935e+00
   3.6076407804214774e+04   1.1033294412018873e+00
   1.6366707561799734e+04   1.1033481063287032e+00
   8.3888984808970035e+03   1.1034019424688311e+00
   4.7018407290499763e+03   1.1035328936014395e+00
   2.8216925045111175e+03   1.1038114167872899e+00
   1.7873398588448458e+03   1.1043403477278400e+00
   1.1828998985100695e+03   1.1052458423725950e+00
   8.1191156180845462e+02   1.1066438505699485e+00
   5.7475317230542191e+02   1.1085769754047812e+00
   4.1786406980124798e+02   1.1109403541449634e+00
   3.1099442914595073e+02   1.1134425178298064e+00
   2.3632608518861801e+02   1.1156407748484340e+00
   1.8297584353758251e+02   1.1170425266146935e+00
   1.4408415305657007e+02   1.1172213589278075e+00
   1.1520822488624292e+02   1.1158986826236872e+00
   9.3401897928633517e+01   1.1129730913008762e+00
   7.6670941048490562e+01   1.1085068168895165e+00
   6.3640802593469502e+01   1.1026883252543715e+00
   5.3348495301839336e+01   1.0957875117398661e+00
   4.5109191354851802e+01   1.0881136684787642e+00
   3.8428988721937294e+01   1.0799810257361819e+00
   3.2946876428913789e+01   1.0716833020028860e+00
   2.8395530857325717e+01   1.0634769235686796e+00
   2.4574459335248683e+01   1.0555717571036993e+00
   2.1331353359088876e+01   1.0481278882217759e+00
   1.8548962938593423e+01   1.0412569309994066e+00
   1.6135713591623762e+01   1.0350264493620118e+00
   1.4018862749959727e+01   1.0294662504496470e+00
   1.2139348961658717e+01   1.0245755337855595e+00
   1.0447683143971064e+01   1.0203301185444511e+00
   8.9002664861469931e+00   1.0166892009275854e+00
   7.4552806186448732e+00   1.0136012978747193e+00
   6.0662721600237415e+00   1.0110092022355184e+00
   4.6815971482290681e+00   1.0088734873947278e+00
   4.6528301053288512e+00   1.0088343593418407e+00
   4.6240104285476820e+00   1.0087953825211589e+00
   4.5951365141944107e+00   1.0087565564796515e+00
   4.5662067194549012e+00   1.0087178807648305e+00
   4.5372193609274598e+00   1.0086793549247433e+00
   4.5081727130884053e+00   1.0086409785079915e+00
   4.4790650066836539e+00   1.0086027510637252e+00
   4.4498944270418601e+00   1.0085646721416572e+00
   4.4206591123044641e+00   1.0085267412920578e+00
   4.3913571515675924e+00   1.0084889580657688e+00
   4.3619865829303244e+00   1.0084513220142013e+00
   4.3325453914435723e+00   1.0084138326893461e+00
   4.3030315069532810e+00   1.0083764896437766e+00
   4.2734428018313606e+00   1.0083392924306509e+00
   4.2437770885868211e+00   1.0083022406037190e+00
   4.2140321173497677e+00   1.0082653337173286e+00
   4.1842055732194474e+00   1.0082285713264247e+00
   4.1542950734675896e+00   1.0081919529865639e+00
   4.1242981645871097e+00   1.0081554782539024e+00
   4.0942123191757513e+00   1.0081191466852231e+00
   4.0640349326431453e+00   1.0080829578379171e+00
   4.0337633197290401e+00   1.0080469112700021e+00
   4.0033947108191699e+00   1.0080110065401255e+00
   3.9729262480444203e+00   1.0079752432075595e+00
   3.9423549811473872e+00   1.0079396208322209e+00
   3.9116778630992095e+00   1.0079041389746604e+00
   3.8808917454481335e+00   1.0078687971960725e+00
   3.8499933733793559e+00   1.0078335950583042e+00
   3.8189793804640075e+00   1.0077985321238501e+00
   3.7878462830732791e+00   1.0077636079558638e+00
   3.7565904744308596e+00   1.0077288221181586e+00
   3.7252082182752493e+00   1.0076941741752097e+00
   3.6936956420996960e+00   1.0076596636921620e+00
   3.6620487299353841e+00   1.0076252902348355e+00
   3.6302633146393535e+00   1.0075910533697152e+00
   3.5983350696452292e+00   1.0075569526639800e+00
   3.5662595001302608e+00   1.0075229876854808e+00
   3.5340319335476131e+00   1.0074891580027565e+00
   3.5016475094672743e+00   1.0074554631850416e+00
   3.4691011686630544e+00   1.0074219028022593e+00
   3.4363876413761938e+00   1.0073884764250329e+00
   3.4035014346785726e+00   1.0073551836246848e+00
   3.3704368188498530e+00   1.0073220239732426e+00
   3.3371878126728203e+00   1.0072889970434418e+00
   3.3037481675405065e+00   1.0072561024087296e+00
   3.2701113502555925e+00   1.0072233396432650e+00
   3.2362705243885568e+00   1.0071907083219274e+00
   3.2022185300443935e+00   1.0071582080203181e+00
   3.1679478618686954e+00   1.0071258383147603e+00
   3.1334506451030109e+00   1.0070935987823071e+00
   3.0987186094736732e+00   1.0070614890007377e+00
   3.0637430606701979e+00   1.0070295085485714e+00
   3.0285148491360703e+00   1.0069976570050609e+00
   2.9930243358563766e+00   1.0069659339501991e+00
   2.9572613547816657e+00   1.0069343389647227e+00
   2.9212151714758763e+00   1.0069028716301160e+00
   2.8848744375144020e+00   1.0068715315286070e+00
   2.8482271400870292e+00   1.0068403182431824e+00
   2.8112605461756734e+00   1.0068092313575825e+00
   2.7739611405767084e+00   1.0067782704562962e+00
   2.7363145569187806e+00   1.0067474351245853e+00
   2.6983055006850725e+00   1.0067167249484670e+00
   2.6599176630790105e+00   1.0066861395147293e+00
   2.6211336243680132e+00   1.0066556784109224e+00
   2.5819347450926946e+00   1.0066253412253707e+00
   2.5423010432285920e+00   1.0065951275471745e+00
   2.5022110550210748e+00   1.0065650369662065e+00
   2.4616416767637928e+00   1.0065350690731203e+00
   2.4205679842352694e+00   1.0065052234593426e+00
   2.3789630258175709e+00   1.0064754997170986e+00
   2.3367975844573303e+00   1.0064458974393828e+00
   2.2940399025418392e+00   1.0064164162199902e+00
   2.2506553623832217e+00   1.0063870556534951e+00
   2.2066061132400914e+00   1.0063578153352750e+00
   2.1618506335322691e+00   1.0063286948614931e+00
   2.1163432139463723e+00   1.0062996938291169e+00
   2.0700333432456266e+00   1.0062708118359085e+00
   2.0228649734426765e+00   1.0062420484804375e+00
   1.9747756340770044e+00   1.0062134033620715e+00
   1.9256953559435321e+00   1.0061848760809882e+00
   1.8755453516895706e+00   1.0061564662381757e+00
   1.8242363826463623e+00   1.0061281734354308e+00
   1.7716667156619506e+00   1.0060999972753673e+00
   1.7177195367640556e+00   1.0060719373614098e+00
   1.6622596341543852e+00   1.0060439932978056e+00
   1.6051290814176318e+00   1.0060161646896146e+00
   1.5461415262590219e+00   1.0059884511427302e+00
   1.4850744916502143e+00   1.0059608522638495e+00
   1.4216587729937535e+00   1.0059333676605067e+00
   1.3555634695746550e+00   1.0059059969410538e+00
   1.2863742306270827e+00   1.0058787397146625e+00
   1.2135605317919143e+00   1.0058515955913394e+00
   1.1364243579536257e+00   1.0058245641819052e+00
   1.0540154848180729e+00   1.0057976450980171e+00
   9.6498220436733273e-01   1.0057708379521570e+00
   8.6728478850591739e-01   1.0057441423576619e+00
   7.5757636859011290e-01   1.0057175579287170e+00
   6.2960653190533555e-01   1.0056910842803930e+00
   4.6864356900616627e-01   1.0056647210286829e+00


==> R_Gamma_Kin_Loc_Con.txt <==
   3.6594631214290598e+17   1.6238514611522896e-13   2.3180466867738658e-13   3.7932225289867612e-17
   3.8248482344472103e+07   7.7838346421825365e-06   1.1111417843942002e-05   3.6292049005199581e-07
   1.9103626470603354e+06   7.8118030622586782e-05   1.1151342632596281e-04   7.2662423428144599e-06
   3.3006644037842168e+05   3.0167424127983729e-04   4.3063963951518410e-04   4.2055647766813723e-05
   9.4898380804957953e+04   7.8727138642195062e-04   1.1238267365906020e-03   1.4627391783143793e-04
   3.6076407804214774e+04   1.6571487228925303e-03   2.3655482900601776e-03   3.8477106788273975e-04
   1.6366707561799734e+04   3.0445536592952280e-03   4.3458732534441928e-03   8.4813380478550619e-04
   8.3888984808970035e+03   5.0922634493783068e-03   7.2679912726195265e-03   1.6547056789172931e-03
   4.7018407290499763e+03   7.9516927845539719e-03   1.1345888363765834e-02   2.9522816182260734e-03
   2.8216925045111175e+03   1.1782551414993722e-02   1.6801359260537566e-02   4.9194438919225730e-03
   1.7873398588448458e+03   1.6753186777024410e-02   2.3859424102146039e-02   7.7663785583410470e-03
   1.1828998985100695e+03   2.3041838968378033e-02   3.2741241286433527e-02   1.1734854296365265e-02
   8.1191156180845462e+02   3.0838989650795842e-02   4.3654229482979291e-02   1.7096884204089894e-02
   5.7475317230542191e+02   4.0350689119632389e-02   5.6780756776832392e-02   2.4151511683739822e-02
   4.1786406980124798e+02   5.1802161171836329e-02   7.2269091152131940e-02   3.3219314507713787e-02
   3.1099442914595073e+02   6.5440381443417781e-02   9.0231537538699655e-02   4.4634747941695287e-02
   2.3632608518861801e+02   8.1534299063196120e-02   1.1075280138132981e-01   5.8737307585499970e-02
   1.8297584353758251e+02   1.0037232976968360e-01   1.3390730946662607e-01   7.5863336317123137e-02
   1.4408415305657007e+02   1.2225827978294072e-01   1.5978088163923990e-01   9.6340629151291379e-02
   1.1520822488624292e+02   1.4750796521124948e-01   1.8849199011723694e-01   1.2048756041426069e-01
   9.3401897928633517e+01   1.7644883761615945e-01   2.2020992028706954e-01   1.4861751489040656e-01
   7.6670941048490562e+01   2.0942414093078562e-01   2.5516942850135516e-01   1.8104848807609888e-01
   6.3640802593469502e+01   2.4680221050843498e-01   2.9368297897871287e-01   2.1811726739010892e-01
   5.3348495301839336e+01   2.8899104184139085e-01   3.3615240579949046e-01   2.6019774086716058e-01
   4.5109191354851802e+01   3.3645838664996847e-01   3.8308228566957664e-01   3.0772349357816431e-01
   3.8428988721937294e+01   3.8975831943551797e-01   4.3509776171541453e-01   3.6121580134834064e-01
   3.2946876428913789e+01   4.4956639458094111e-01   4.9297029800791387e-01   4.2131939232998078e-01
   2.8395530857325717e+01   5.1672728454214101e-01   5.5765617510661492e-01   4.8885009496555148e-01
   2.4574459335248683e+01   5.9232154392718739e-01   6.3035493838009471e-01   5.6486117423101601e-01
   2.1331353359088876e+01   6.7776275121387919e-01   7.1259936704489391e-01   6.5073967518738951e-01
   1.8548962938593423e+01   7.7494453223002557e-01   8.0639661506949900e-01   7.4835223953784769e-01
   1.6135713591623762e+01   8.8647268352966646e-01   9.1445577203955941e-01   8.6027543048401622e-01
   1.4018862749959727e+01   1.0160494359757284e+00   1.0405688231019237e+00   9.9017717797692273e-01
   1.2139348961658717e+01   1.1691459896380474e+00   1.1902809913055588e+00   1.1434845476510800e+00
   1.0447683143971064e+01   1.3542626224191485e+00   1.3721495105817396e+00   1.3286350442405195e+00
   8.9002664861469931e+00   1.5855040516180881e+00   1.6003180765798799e+00   1.5596339702644348e+00
   7.4552806186448732e+00   1.8884896322137299e+00   1.9004257192078835e+00   1.8619229330530640e+00
   6.0662721600237415e+00   2.3163396150692050e+00   2.3255892423396052e+00   2.2882517615475066e+00
   4.6815971482290681e+00   2.9964015413845333e+00   3.0031411244816502e+00   2.9650475076549081e+00
   4.6528301053288512e+00   3.0148324309265839e+00   3.0215222274079392e+00   2.9833795006404680e+00
   4.6240104285476820e+00   3.0335274568801078e+00   3.0401674820665217e+00   3.0019737564823670e+00
   4.5951365141944107e+00   3.0524932959006912e+00   3.0590835634385258e+00   3.0208369029564031e+00
   4.5662067194549012e+00   3.0717368654419372e+00   3.0782773872567373e+00   3.0399758068460843e+00
   4.5372193609274598e+00   3.0912653350661281e+00   3.0977561213145366e+00   3.0593975851684316e+00
   4.5081727130884053e+00   3.1110861384118795e+00   3.1175271974317829e+00   3.0791096170517802e+00
   4.4790650066836539e+00   3.1312069858643485e+00   3.1375983241231173e+00   3.0991195563108556e+00
   4.4498944270418601e+00   3.1516358779773497e+00   3.1579775000181596e+00   3.1194353447680894e+00
   4.4206591123044641e+00   3.1723811197007379e+00   3.1786730280867519e+00   3.1400652263740727e+00
   4.3913571515675924e+00   3.1934513354707033e+00   3.1996935307271444e+00   3.1610177621844620e+00
   4.3619865829303244e+00   3.2148554852257516e+00   3.2210479657796318e+00   3.1823018462555077e+00
   4.3325453914435723e+00   3.2366028814160779e+00   3.2427456435335813e+00   3.2039267225255372e+00
   4.3030315069532810e+00   3.2587032070802135e+00   3.2647962448015067e+00   3.2259020027555740e+00
   4.2734428018313606e+00   3.2811665350688437e+00   3.2872098401402257e+00   3.2482376856084816e+00
   4.2437770885868211e+00   3.3040033485031475e+00   3.3099969103064200e+00   3.2709441769533076e+00
   4.2140321173497677e+00   3.3272245625622379e+00   3.3331683680410933e+00   3.2940323114886167e+00
   4.1842055732194474e+00   3.3508415477032818e+00   3.3567355812865549e+00   3.3175133757876920e+00
   4.1542950734675896e+00   3.3748661544268388e+00   3.3807103979485258e+00   3.3413991328772714e+00
   4.1242981645871097e+00   3.3993107397107085e+00   3.4051051723264214e+00   3.3657018484721002e+00
   4.0942123191757513e+00   3.4241881952466660e+00   3.4299327933464894e+00   3.3904343189987483e+00
   4.0640349326431453e+00   3.4495119776274272e+00   3.4552067147448455e+00   3.4156099015548991e+00
   4.0337633197290401e+00   3.4752961406451548e+00   3.4809409873618531e+00   3.4412425459640907e+00
   4.0033947108191699e+00   3.5015553698783592e+00   3.5071502937247128e+00   3.4673468291015896e+00
   3.9729262480444203e+00   3.5283050197613921e+00   3.5338499851123015e+00   3.4939379916839881e+00
   3.9423549811473872e+00   3.5555611533501517e+00   3.5610561213159966e+00   3.5210319777345207e+00
   3.9116778630992095e+00   3.5833405850188433e+00   3.5887855133312554e+00   3.5486454769572791e+00
   3.8808917454481335e+00   3.6116609263468185e+00   3.6170557692389012e+00   3.5767959702771979e+00
   3.8499933733793559e+00   3.6405406354811678e+00   3.6458853435619050e+00   3.6055017788294661e+00
   3.8189793804640075e+00   3.6699990702908307e+00   3.6752935904131854e+00   3.6347821167116012e+00
   3.7878462830732791e+00   3.7000565456611016e+00   3.7053008207835672e+00   3.6646571478445558e+00
   3.7565904744308596e+00   3.7307343953159835e+00   3.7359283643569774e+00   3.6951480473271396e+00
   3.7252082182752493e+00   3.7620550385968707e+00   3.7671986362816261e+00   3.7262770677092041e+00
   3.6936956420996960e+00   3.7940420526750946e+00   3.7991352093744921e+00   3.7580676106573105e+00
   3.6620487299353841e+00   3.8267202507284170e+00   3.8317628922892282e+00   3.7905443045390208e+00
   3.6302633146393535e+00   3.8601157666731303e+00   3.8651078142389967e+00   3.8237330885128755e+00
   3.5983350696452292e+00   3.8942561471114923e+00   3.8991975169341710e+00   3.8576613037788920e+00
   3.5662595001302608e+00   3.9291704512327676e+00   3.9340610544727088e+00   3.8923577927220112e+00
   3.5340319335476131e+00   3.9648893594939874e+00   3.9697291020096475e+00   3.9278530067685105e+00
   3.5016475094672743e+00   4.0014452920077925e+00   4.0062340741328084e+00   3.9641791238755339e+00
   3.4691011686630544e+00   4.0388725376792607e+00   4.0436102539865360e+00   4.0013701766877379e+00
   3.4363876413761938e+00   4.0772073952651677e+00   4.0818939343168852e+00   4.0394621925254750e+00
   3.4035014346785726e+00   4.1164883276791251e+00   4.1211235717616281e+00   4.0784933465179707e+00
   3.3704368188498530e+00   4.1567561310388319e+00   4.1613399558811750e+00   4.1185041293661779e+00
   3.3371878126728203e+00   4.1980541201503270e+00   4.2025863946251460e+00   4.1595375314172767e+00
   3.3037481675405065e+00   4.2404283323525238e+00   4.2449089181578294e+00   4.2016392449594093e+00
   3.2701113502555925e+00   4.2839277519104337e+00   4.2883565032307169e+00   4.2448578869083375e+00
   3.2362705243885568e+00   4.3286045574517056e+00   4.3329813205966277e+00   4.2892452443615028e+00
   3.2022185300443935e+00   4.3745143952974539e+00   4.3788390083161506e+00   4.3348565458486945e+00
   3.1679478618686954e+00   4.4217166819536438e+00   4.4259889742225900e+00   4.3817507615206672e+00
   3.1334506451030109e+00   4.4702749395134376e+00   4.4744947312953860e+00   4.4299909359972025e+00
   3.0987186094736732e+00   4.5202571682897057e+00   4.5244242702611466e+00   4.4796445581609881e+00
   3.0637430606701979e+00   4.5717362616641610e+00   4.5758504744083828e+00   4.5307839728454260e+00
   3.0285148491360703e+00   4.6247904689266175e+00   4.6288515823890073e+00   4.5834868401456692e+00
   2.9930243358563766e+00   4.6795039128085145e+00   4.6835117057105622e+00   4.6378366490057923e+00
   2.9572613547816657e+00   4.7359671695204728e+00   4.7399214087282813e+00   4.6939232928317791e+00
   2.9212151714758763e+00   4.7942779204179162e+00   4.7981783602606889e+00   4.7518437161846556e+00
   2.8848744375144020e+00   4.8545416859929329e+00   4.8583880675261657e+00   4.8117026431697605e+00
   2.8482271400870292e+00   4.9168726547768404e+00   4.9206647049844996e+00   4.8736134000102176e+00
   2.8112605461756734e+00   4.9813946220120568e+00   4.9851320529410490e+00   4.9376988465492095e+00
   2.7739611405767084e+00   5.0482420557028451e+00   5.0519245635221264e+00   5.0040924341553765e+00
   2.7363145569187806e+00   5.1175613109966749e+00   5.1211885749727895e+00   5.0729394108226229e+00
   2.6983055006850725e+00   5.1895120179294114e+00   5.1930836993083327e+00   5.1443981983050620e+00
   2.6599176630790105e+00   5.2642686725727010e+00   5.2677844133569049e+00   5.2186419710949519e+00
   2.6211336243680132e+00   5.3420224677929191e+00   5.3454818894009284e+00   5.2958604731751660e+00
   2.5819347450926946e+00   5.4229834074806140e+00   5.4263861092739241e+00   5.3762621160677604e+00
   2.5423010432285920e+00   5.5073827576418415e+00   5.5107283153023001e+00   5.4600764111604052e+00
   2.5022110550210748e+00   5.5954758996958187e+00   5.5987638634331303e+00   5.5475568011524157e+00
   2.4616416767637928e+00   5.6875456664010722e+00   5.6907755589673590e+00   5.6389839704249098e+00
   2.4205679842352694e+00   5.7839062599805962e+00   5.7870775744643730e+00   5.7346697331396799e+00
   2.3789630258175709e+00   5.8849078765004510e+00   5.8880200738678710e+00   5.8349616221674694e+00
   2.3367975844573303e+00   5.9909421920967256e+00   5.9939946984417203e+00   5.9402483332438560e+00
   2.2940399025418392e+00   6.1024489075951305e+00   6.1054411110529259e+00   6.0509662193845628e+00
   2.2506553623832217e+00   6.2199236016758981e+00   6.2228548489452553e+00   6.1676070837883188e+00
   2.2066061132400914e+00   6.3439272135459444e+00   6.3467968059545443e+00   6.2907275897184896e+00
   2.1618506335322691e+00   6.4750975704994662e+00   6.4779047595323584e+00   6.4209606995467414e+00
   2.1163432139463723e+00   6.6141635029376200e+00   6.6169074851316649e+00   6.5590296813514248e+00
   2.0700333432456266e+00   6.7619622626322196e+00   6.7646421737163598e+00   6.7057653933421744e+00
   2.0228649734426765e+00   6.9194611987002519e+00   6.9220761068330825e+00   6.8621277932242997e+00
   1.9747756340770044e+00   7.0877849788549128e+00   7.0903338767733315e+00   7.0292329501467012e+00
   1.9256953559435321e+00   7.2682501147998622e+00   7.2707319106436898e+00   7.2083873045430797e+00
   1.8755453516895706e+00   7.4624092275224312e+00   7.4648227340348488e+00   7.4011315928437513e+00
   1.8242363826463623e+00   7.6721084763932064e+00   7.6744523981092554e+00   7.6092978345624074e+00
   1.7716667156619506e+00   7.8995630445423259e+00   7.9018359624589403e+00   7.8350842364922375e+00
   1.7177195367640556e+00   8.1474577988954469e+00   8.1496581519510372e+00   8.0811550774762058e+00
   1.6622596341543852e+00   8.4190836913326930e+00   8.4212097537924357e+00   8.3507760586765762e+00
   1.6051290814176318e+00   8.7185259396700516e+00   8.7205757931790213e+00   8.6480010342478142e+00
   1.5461415262590219e+00   9.0509289505266999e+00   9.0529004491038076e+00   8.9779348917606416e+00
   1.4850744916502143e+00   9.4228779489594459e+00   9.4247686744686749e+00   9.3471122386434544e+00
   1.4216587729937535e+00   9.8429633963867431e+00   9.8447706008853526e+00   9.7640574657516037e+00
   1.3555634695746550e+00   1.0322641593005036e+01   1.0324362122552234e+01   1.0240138708190857e+01
   1.2863742306270827e+00   1.0877594644345308e+01   1.0879224835849149e+01   1.0790917312945648e+01
   1.2135605317919143e+00   1.1529972886617589e+01   1.1531508424096650e+01   1.1438372946839612e+01
   1.1364243579536257e+00   1.2312287668310864e+01   1.2313723375466232e+01   1.2214766305429169e+01
   1.0540154848180729e+00   1.3274613496621772e+01   1.3275943024192662e+01   1.3169785601960928e+01
   9.6498220436733273e-01   1.4499038093727375e+01   1.4500253421325873e+01   1.4384884916402962e+01
   8.6728478850591739e-01   1.6131933215342315e+01   1.6133023796926722e+01   1.6005305454641000e+01
   7.5757636859011290e-01   1.8467640221403514e+01   1.8468591360211185e+01   1.8323113723880336e+01
   6.2960653190533555e-01   2.2220729319788180e+01   2.2221518554974249e+01   2.2047353788076688e+01
   4.6864356900616627e-01   2.9852081055596642e+01   2.9852667596478582e+01   2.9619862245497451e+01


==> R_InvLamb_INVnTkin_INVnTloc_INVnTcon.txt <==
   3.6594631214290598e+17  -2.2451833239711105e-01   1.7239350883122806e+00   2.4609159860223953e+00   4.0270120586147564e-04
   3.8248482344472103e+07  -2.2451833241315924e-01   1.7239350884385811e+00   2.4609159860188323e+00   8.0378296286410036e-02
   1.9103626470603354e+06  -2.2451833379186953e-01   1.7239351039825064e+00   2.4609159841404158e+00   1.6035389203990635e-01
   3.3006644037842168e+05  -2.2451836639191236e-01   1.7239354715490456e+00   2.4609159431900718e+00   2.4032951125151850e-01
   9.4898380804957953e+04  -2.2451865568398635e-01   1.7239387336400531e+00   2.4609156061343902e+00   3.2030539534317309e-01
   3.6076407804214774e+04  -2.2452016115563586e-01   1.7239557111969304e+00   2.4609139954820156e+00   4.0028289001213424e-01
   1.6366707561799734e+04  -2.2452577466381560e-01   1.7240190230398056e+00   2.4609085597105409e+00   4.8026705296274275e-01
   8.3888984808970035e+03  -2.2454244494340991e-01   1.7242070633449114e+00   2.4608942591353320e+00   5.6027250901539993e-01
   4.7018407290499763e+03  -2.2458439161093979e-01   1.7246803029106548e+00   2.4608634551401050e+00   6.4033434056694882e-01
   2.8216925045111175e+03  -2.2467737191937498e-01   1.7257295636662457e+00   2.4608084755556972e+00   7.2052558584930515e-01
   1.7873398588448458e+03  -2.2486361648072198e-01   1.7278321030516330e+00   2.4607305745882653e+00   8.0098182967687093e-01
   1.1828998985100695e+03  -2.2520647630412030e-01   1.7317050957618700e+00   2.4606618618894456e+00   8.8193077865368663e-01
   8.1191156180845462e+02  -2.2579299512587661e-01   1.7383371881828726e+00   2.4607087129319667e+00   9.6371995161311297e-01
   5.7475317230542191e+02  -2.2673180426313011e-01   1.7489702831384508e+00   2.4611192131654178e+00   1.0468291161645287e+00
   4.1786406980124798e+02  -2.2814376697794256e-01   1.7650047730935290e+00   2.4623546189032970e+00   1.1318494699564514e+00
   3.1099442914595073e+02  -2.3014474187620690e-01   1.7878230831271513e+00   2.4651143847201280e+00   1.2194157631685631e+00
   2.3632608518861801e+02  -2.3282355698773002e-01   1.8185655380245218e+00   2.4702638048761534e+00   1.3100945810343017e+00
   1.8297584353758251e+02  -2.3622146197105506e-01   1.8579231970460282e+00   2.4786661531414418e+00   1.4042540675558939e+00
   1.4408415305657007e+02  -2.4031923471090194e-01   1.9060075787748045e+00   2.4909852476936756e+00   1.5019511940790953e+00
   1.1520822488624292e+02  -2.4503466083696906e-01   1.9623202140772007e+00   2.5075367412802296e+00   1.6028637843883247e+00
   9.3401897928633517e+01  -2.5022888143755334e-01   2.0258042658678721e+00   2.5282240559408184e+00   1.7062736128791531e+00
   7.6670941048490562e+01  -2.5571765156888421e-01   2.0949394987928995e+00   2.5525448607597365e+00   1.8110883835138023e+00
   6.3640802593469502e+01  -2.6128344368978940e-01   2.1678431440339927e+00   2.5796309975786160e+00   1.9158824458402648e+00
   5.3348495301839336e+01  -2.6668561974545918e-01   2.2423520468345313e+00   2.6082885835836316e+00   2.0189377950835654e+00
   4.5109191354851802e+01  -2.7166742068251293e-01   2.3160752008809502e+00   2.6370196640666248e+00   2.1182731074191659e+00
   3.8428988721937294e+01  -2.7595963267119883e-01   2.3864151941376170e+00   2.6640198751798931e+00   2.2116548479249571e+00
   3.2946876428913789e+01  -2.7928135921949487e-01   2.4505616655139408e+00   2.6871539534471940e+00   2.2965888114150959e+00
   2.8395530857325717e+01  -2.8133849347768480e-01   2.5054610275809877e+00   2.7039133703913341e+00   2.3702926048320294e+00
   2.4574459335248683e+01  -2.8182042768434334e-01   2.5477660491868930e+00   2.7113599486759883e+00   2.4296501401356672e+00
   2.1331353359088876e+01  -2.8039539254655843e-01   2.5737675268817575e+00   2.7060576983491869e+00   2.4711488517991786e+00
   1.8548962938593423e+01  -2.7670466341373073e-01   2.5793087941584640e+00   2.6839932334808569e+00   2.4907995763384077e+00
   1.6135713591623762e+01  -2.7035573390877327e-01   2.5596824577604655e+00   2.6404833917357022e+00   2.4840381087490191e+00
   1.4018862749959727e+01  -2.6091444838511774e-01   2.5095075543914418e+00   2.5700671935620947e+00   2.4456065033275487e+00
   1.2139348961658717e+01  -2.4789599860051106e-01   2.4225842493563707e+00   2.4663780292637765e+00   2.3694112446766464e+00
   1.0447683143971064e+01  -2.3075462056190368e-01   2.2917221858466945e+00   2.3219908927868183e+00   2.2483544604766545e+00
   8.9002664861469931e+00  -2.0887176767163718e-01   2.1085375712644092e+00   2.1282385163245676e+00   2.0741333460296092e+00
   7.4552806186448732e+00  -1.8154248035992115e-01   1.8632129931327581e+00   1.8749893206250092e+00   1.8370018780669322e+00
   6.0662721600237415e+00  -1.4795961580801209e-01   1.5442127355993553e+00   1.5503790991747040e+00   1.5254876657394343e+00
   4.6672201072729491e+00  -1.0719554056776255e-01   1.1379449649719839e+00   1.1404872143922282e+00   1.1260553732507104e+00
   3.1161145127504555e+00  -5.8180820958651173e-02   6.2836051606080390e-01   6.2894671465563701e-01   6.2270650079640111e-01
   1.3555634695746550e+00  -1.2819264664651211e-02   1.4037173945562859e-01   1.4039513595962894e-01   1.3924982958771098e-01
   1.3487914837090484e+00  -1.2696345836921863e-02   1.3903065022776423e-01   1.3905358876767157e-01   1.3791979290107428e-01
   1.3419881841273078e+00  -1.2573384671026897e-02   1.3768900318504501e-01   1.3771148835765173e-01   1.3658919631577840e-01
   1.3351530908276708e+00  -1.2450381155039233e-02   1.3634679813911543e-01   1.3636883453909560e-01   1.3525803964378838e-01
   1.3282857116688371e+00  -1.2327335277028282e-02   1.3500403490155669e-01   1.3502562712146685e-01   1.3392632269700397e-01
   1.3213855419366998e+00  -1.2204247025060273e-02   1.3366071328388940e-01   1.3368186591416797e-01   1.3259404528726490e-01
   1.3144520638908850e+00  -1.2081116387197281e-02   1.3231683309756442e-01   1.3233755072653366e-01   1.3126120722634302e-01
   1.3074847462901633e+00  -1.1957943351498270e-02   1.3097239415397155e-01   1.3099268136783729e-01   1.2992780832594628e-01
   1.3004830438953714e+00  -1.1834727906018453e-02   1.2962739626443581e-01   1.2964725764728727e-01   1.2859384839771970e-01
   1.2934463969485772e+00  -1.1711470038809580e-02   1.2828183924021733e-01   1.2830127937402930e-01   1.2725932725324271e-01
   1.2863742306270827e+00  -1.1588169737919816e-02   1.2693572289251290e-01   1.2695474635714443e-01   1.2592424470403191e-01
   1.2792659544707468e+00  -1.1464826991393911e-02   1.2558904703245580e-01   1.2560765840565161e-01   1.2458860056153714e-01
   1.2721209617810574e+00  -1.1341441787272888e-02   1.2424181147111323e-01   1.2426001532850391e-01   1.2325239463714679e-01
   1.2649386289901896e+00  -1.1218014113594217e-02   1.2289401601948859e-01   1.2291181693459091e-01   1.2191562674218327e-01
   1.2577183149981921e+00  -1.1094543958391847e-02   1.2154566048852015e-01   1.2156306303273778e-01   1.2057829668790350e-01
   1.2504593604763994e+00  -1.0971031309696474e-02   1.2019674468908621e-01   1.2021375343171024e-01   1.1924040428550339e-01
   1.2431610871347822e+00  -1.0847476155534833e-02   1.1884726843199561e-01   1.1886388794020511e-01   1.1790194934611190e-01
   1.2358227969511153e+00  -1.0723878483930272e-02   1.1749723152799467e-01   1.1751346636685635e-01   1.1656293168079380e-01
   1.2284437713593490e+00  -1.0600238282902529e-02   1.1614663378776532e-01   1.1616248852023486e-01   1.1522335110054951e-01
   1.2210232703946087e+00  -1.0476555540467829e-02   1.1479547502192493e-01   1.1481095420884760e-01   1.1388320741631484e-01
   1.2135605317919143e+00  -1.0352830244638929e-02   1.1344375504102723e-01   1.1345886324113696e-01   1.1254250043896143e-01
   1.2060547700355349e+00  -1.0229062383424789e-02   1.1209147365555959e-01   1.1210621542548135e-01   1.1120122997929609e-01
   1.1985051753556244e+00  -1.0105251944830983e-02   1.1073863067594653e-01   1.1075301057019507e-01   1.0985939584806192e-01
   1.1909109126685260e+00  -9.9813989168595508e-03   1.0938522591254782e-01   1.0939924848352948e-01   1.0851699785593523e-01
   1.1832711204568638e+00  -9.8575032875086697e-03   1.0803125917565591e-01   1.0804492897366810e-01   1.0717403581352924e-01
   1.1755849095851325e+00  -9.7335650447735230e-03   1.0667673027550487e-01   1.0669005184873710e-01   1.0583050953139478e-01
   1.1678513620461870e+00  -9.6095841766453086e-03   1.0532163902225945e-01   1.0533461691679338e-01   1.0448641882001365e-01
   1.1600695296337371e+00  -9.4855606711116685e-03   1.0396598522602013e-01   1.0397862398583055e-01   1.0314176348980554e-01
   1.1522384325353148e+00  -9.3614945161567473e-03   1.0260976869682299e-01   1.0262207286377804e-01   1.0179654335112594e-01
   1.1443570578398725e+00  -9.2373856997611907e-03   1.0125298924464074e-01   1.0126496335850212e-01   1.0045075821426297e-01
   1.1364243579536257e+00  -9.1132342099019010e-03   9.9895646679379710e-02   9.9907295277803593e-02   9.9104407889442234e-02
   1.1284392489170927e+00  -8.9890400345524046e-03   9.8537740810882610e-02   9.8549068429419920e-02   9.7757492186824668e-02
   1.1204006086157194e+00  -8.8648031616825711e-03   9.7179271448927504e-02   9.7190282621024013e-02   9.6410010916504738e-02
   1.1123072748757714e+00  -8.7405235792586463e-03   9.5820238403226857e-02   9.5830937660224311e-02   9.5061963888513665e-02
   1.1041580434363354e+00  -8.6162012752432557e-03   9.4460641483427546e-02   9.4471033354563513e-02   9.3713350912815782e-02
   1.0959516657874975e+00  -8.4918362375957911e-03   9.3100480499115873e-02   9.3110569511524785e-02   9.2364171799314859e-02
   1.0876868468636272e+00  -8.3674284542716772e-03   9.1739755259808792e-02   9.1749545938521845e-02   9.1014426357845429e-02
   1.0793622425798841e+00  -8.2429779132228986e-03   9.0378465574959710e-02   9.0387962442905756e-02   8.9664114398178937e-02
   1.0709764571985889e+00  -8.1184846023978421e-03   8.9016611253957434e-02   8.9025818831963449e-02   8.8313235730021852e-02
   1.0625280405109481e+00  -7.9939485097414373e-03   8.7654192106126849e-02   8.7663114912917797e-02   8.6961790163014502e-02
   1.0540154848180729e+00  -7.8693696231948128e-03   8.6291207940725756e-02   8.6299850492925961e-02   8.5609777506734347e-02
   1.0454372216934491e+00  -7.7447479306957077e-03   8.4927658566948713e-02   8.4936025379081626e-02   8.4257197570692027e-02
   1.0367916185073620e+00  -7.6200834201781533e-03   8.3563543793924444e-02   8.3571639378413498e-02   8.2904050164334414e-02
   1.0280769746913754e+00  -7.4953760795726486e-03   8.2198863430717348e-02   8.2206692297885908e-02   8.1550335097043083e-02
   1.0192915177188242e+00  -7.3706258968060274e-03   8.0833617286325252e-02   8.0841183944397835e-02   8.0196052178131444e-02
   1.0104333987744798e+00  -7.2458328598017747e-03   7.9467805169684144e-02   7.9475114124786514e-02   7.8841201216855158e-02
   1.0015006880833222e+00  -7.1209969564795745e-03   7.8101426889662609e-02   7.8108482645821861e-02   7.7485782022398295e-02
   9.9249136986535469e-01  -6.9961181747555312e-03   7.6734482255063879e-02   7.6741289314209662e-02   7.6129794403881679e-02
   9.8340333687893500e-01  -6.8711965025421854e-03   7.5366971074626851e-02   7.5373533936591172e-02   7.4773238170361744e-02
   9.7423438451100319e-01  -6.7462319277485005e-03   7.3998893157025125e-02   7.4005216319543224e-02   7.3416113130828298e-02
   9.6498220436733273e-01  -6.6212244382798519e-03   7.2630248310867285e-02   7.2636336269577856e-02   7.2058419094207793e-02
   9.5564437731008600e-01  -6.4961740220380064e-03   7.1261036344696771e-02   7.1266893593142588e-02   7.0700155869359793e-02
   9.4621836588336283e-01  -6.3710806669211480e-03   6.9891257066991716e-02   6.9896888096620008e-02   6.9341323265079441e-02
   9.3670150605965519e-01  -6.2459443608238073e-03   6.8520910286164596e-02   6.8526319586327641e-02   6.7981921090097056e-02
   9.2709099823125540e-01  -6.1207650916368719e-03   6.7149995810561927e-02   6.7155187868517263e-02   6.6621949153074900e-02
   9.1738389736059989e-01  -5.9955428472479822e-03   6.5778513448469009e-02   6.5783492749380224e-02   6.5261407262615714e-02
   9.0757710219130083e-01  -5.8702776155407557e-03   6.4406463008101308e-02   6.4411234035038387e-02   6.3900295227252088e-02
   8.9766734340831855e-01  -5.7449693843954156e-03   6.3033844297610914e-02   6.3038411531550417e-02   6.2538612855451772e-02
   8.8765117061921350e-01  -5.6196181416884967e-03   6.1660657125083999e-02   6.1665025044909998e-02   6.1176359955618556e-02
   8.7752493800987708e-01  -5.4942238752929817e-03   6.0286901298541688e-02   6.0291074381045806e-02   5.9813536336090517e-02
   8.6728478850591739e-01  -5.3687865730782285e-03   5.8912576625939697e-02   5.8916559345822080e-02   5.8450141805139577e-02
   8.5692663624504728e-01  -5.2433062229100148e-03   5.7537682915168496e-02   5.7541479745037753e-02   5.7086176170972343e-02
   8.4644614713490196e-01  -5.1177828126504664e-03   5.6162219974052671e-02   5.6165835384426564e-02   5.5721639241730916e-02
   8.3583871723443737e-01  -4.9922163301581394e-03   5.4786187610351728e-02   5.4789626069657767e-02   5.4356530825491113e-02
   8.2509944865348639e-01  -4.8666067632878365e-03   5.3409585631758176e-02   5.3412851606333862e-02   5.2990850730261767e-02
   8.1422312261329310e-01  -4.7409540998911487e-03   5.2032413845903451e-02   5.2035511799996922e-02   5.1624598763990927e-02
   8.0320416924804783e-01  -4.6152583278156476e-03   5.0654672060348946e-02   5.0657606456119338e-02   5.0257774734556511e-02
   7.9203663365259924e-01  -4.4895194349054250e-03   4.9276360082592063e-02   4.9279135380109862e-02   4.8890378449772121e-02
   7.8071413758962704e-01  -4.3637374090009767e-03   4.7897477720064550e-02   4.7900098377312565e-02   4.7522409717386215e-02
   7.6922983615835150e-01  -4.2379122379391449e-03   4.6518024780132630e-02   4.6520495253005757e-02   4.6153868345081103e-02
   7.5757636859011290e-01  -4.1120439095532306e-03   4.5138001070097168e-02   4.5140325812403376e-02   4.4784754140473670e-02
   7.4574580216772013e-01  -3.9861324116728337e-03   4.3757406397192923e-02   4.3759589860653467e-02   4.3415066911115248e-02
   7.3372956805641276e-01  -3.8601777321239650e-03   4.2376240568589310e-02   4.2378287202839343e-02   4.2044806464491227e-02
   7.2151838757346587e-01  -3.7341798587290395e-03   4.0994503391389957e-02   4.0996417643978787e-02   4.0673972608021518e-02
   7.0910218709547690e-01  -3.6081387793067007e-03   3.9612194672631398e-02   3.9613980989023335e-02   3.9302565149058125e-02
   6.9646999938741816e-01  -3.4820544816723626e-03   3.8229314219288831e-02   3.8230977042863185e-02   3.7930583894892671e-02
   6.8360984860750895e-01  -3.3559269536374259e-03   3.6845861838267248e-02   3.6847405610319267e-02   3.6558028652745954e-02
   6.7050861556132202e-01  -3.2297561830098194e-03   3.5461837336407648e-02   3.5463266496148636e-02   3.5184899229774171e-02
   6.5715187889388149e-01  -3.1035421575937939e-03   3.4077240520484581e-02   3.4078559505042454e-02   3.3811195433068243e-02
   6.4352372675061509e-01  -2.9772848651900400e-03   3.2692071197207594e-02   3.2693284441627453e-02   3.2436917069652633e-02
   6.2960653190533555e-01  -2.8509842935955771e-03   3.1306329173219828e-02   3.1307441110464303e-02   3.1062063946486192e-02
   6.1538068130243562e-01  -2.7246404306038021e-03   2.9920014255098732e-02   2.9921029316048536e-02   2.9686635870461758e-02
   6.0082424818393732e-01  -2.5982532640045158e-03   2.8533126249356170e-02   2.8534048862810506e-02   2.8310632648406039e-02
   5.8591259116344208e-01  -2.4718227815838626e-03   2.7145664962437779e-02   2.7146499555114882e-02   2.6934054087079683e-02
   5.7061785931175291e-01  -2.3453489711242168e-03   2.5757630200721894e-02   2.5758381197259417e-02   2.5556899993175942e-02
   5.5490837483647915e-01  -2.2188318204047412e-03   2.4369021770525467e-02   2.4369693593481005e-02   2.4179170173326284e-02
   5.3874785418858007e-01  -2.0922713172005589e-03   2.2979839478094906e-02   2.2980436547946435e-02   2.2800864434091826e-02
   5.2209441269679890e-01  -1.9656674492833032e-03   2.1590083129612431e-02   2.1590609864758789e-02   2.1421982581968611e-02
   5.0489927432203840e-01  -1.8390202044209552e-03   2.0199752531193823e-02   2.0200213347955277e-02   2.0042524423386800e-02
   4.8710507217400567e-01  -1.7123295703778854e-03   1.8808847488889384e-02   1.8809246801507810e-02   1.8662489764710018e-02
   4.6864356900616627e-01  -1.5855955349148082e-03   1.7417367808682981e-02   1.7417710029322696e-02   1.7281878412235878e-02
   4.4943253568659075e-01  -1.4588180857888198e-03   1.6025313296492653e-02   1.6025602835240665e-02   1.5900690172195520e-02
   4.2937137311547208e-01  -1.3319972107533728e-03   1.4632683758170409e-02   1.4632925023036874e-02   1.4518924850753756e-02
   4.0833479786765253e-01  -1.2051328975582777e-03   1.3239478999501942e-02   1.3239676396420787e-02   1.3136582254009124e-02
   3.8616342920795277e-01  -1.0782251339495875e-03   1.1845698826205741e-02   1.1845856759034958e-02   1.1753662187991842e-02
   3.6264918779068916e-01  -9.5127390767011657e-04   1.0451343043938398e-02   1.0451465914460684e-02   1.0370164458670549e-02
   3.3751151361719450e-01  -8.2427920645863570e-04   9.0564114582860292e-03   9.0565036662090849e-03   8.9860888719426098e-03
   3.1035617594612225e-01  -6.9724101805040744e-04   7.6609038747700300e-03   7.6609698177271856e-03   7.6014352336404318e-03
   2.8059799074768360e-01  -5.7015933017706612e-04   6.2648200988457328e-03   6.2648641723963179e-03   6.2162033495296847e-03
   2.4729910604830727e-01  -4.4303413056660253e-04   4.8681599359022788e-03   4.8681865335321031e-03   4.8303930253093966e-03


==> R_Lambda.txt <==
   3.6594631214290598e+17  -4.4539792778759626e+00
   3.7860172086621712e+10  -4.4539792775623450e+00
   1.9735157455019662e+09  -4.4539792777207623e+00
   3.4591812671405953e+08  -4.4539792776608538e+00
   1.0017650228376375e+08  -4.4539792776906735e+00
   3.8248482344472103e+07  -4.4539792775575995e+00
   1.7402286386612810e+07  -4.4539792772125093e+00
   8.9379314491731282e+06  -4.4539792760678134e+00
   5.0169939777996913e+06  -4.4539792729944745e+00
   3.0139794998643929e+06  -4.4539792657604016e+00
   1.9103626470603354e+06  -4.4539792502068396e+00
   1.2645486961268715e+06  -4.4539792192527701e+00
   8.6760615605155414e+05  -4.4539791614697046e+00
   6.1346094457678904e+05  -4.4539790591448067e+00
   4.4503258485526301e+05  -4.4539788858619653e+00
   3.3006644037842168e+05  -4.4539786034895279e+00
   2.4956111541882897e+05  -4.4539781584646567e+00
   1.9191324771735191e+05  -4.4539774772937193e+00
   1.4981168233702076e+05  -4.4539764612185255e+00
   1.1852103671969521e+05  -4.4539749799735286e+00
   9.4898380804957953e+04  -4.4539728645423402e+00
   7.6811710401146483e+04  -4.4539698988332601e+00
   6.2786159559915162e+04  -4.4539658102100113e+00
   5.1783229633336523e+04  -4.4539602588220042e+00
   4.3059832848980994e+04  -4.4539528256756657e+00
   3.6076407804214774e+04  -4.4539429993852835e+00
   3.0435880054707250e+04  -4.4539301615543279e+00
   2.5842405942396494e+04  -4.4539135707468214e+00
   2.2073041431121390e+04  -4.4538923450237853e+00
   1.8957999890637857e+04  -4.4538654430255944e+00
   1.6366707561799734e+04  -4.4538316435932970e+00
   1.4197829724887333e+04  -4.4537895239262699e+00
   1.2372053175935436e+04  -4.4537374362941939e+00
   1.0826806155098868e+04  -4.4536734833361180e+00
   9.5123561616989682e+03  -4.4535954920010319e+00
   8.3888984808970035e+03  -4.4535009862034061e+00
   7.4243643831645750e+03  -4.4533871582888187e+00
   6.5927571694740991e+03  -4.4532508394284962e+00
   5.8728788927068590e+03  -4.4530884690905062e+00
   5.2473487143914490e+03  -4.4528960637688515e+00
   4.7018407290499763e+03  -4.4526691851869939e+00
   4.2244882135393082e+03  -4.4524029082355590e+00
   3.8054149953083597e+03  -4.4520917889469649e+00
   3.4363645858856253e+03  -4.4517298328552277e+00
   3.1104049963482207e+03  -4.4513104641443535e+00
   2.8216925045111175e+03  -4.4508264960427253e+00
   2.5652816142853999e+03  -4.4502701029823166e+00
   2.3369714139991379e+03  -4.4496327951049306e+00
   2.1331807715440209e+03  -4.4489053957623197e+00
   1.9508464931290575e+03  -4.4480780227205683e+00
   1.7873398588448458e+03  -4.4471400738399671e+00
   1.6403979338883710e+03  -4.4460802180590369e+00
   1.5080668137711332e+03  -4.4448863925565814e+00
   1.3886545502089339e+03  -4.4435458070044556e+00
   1.2806919625886044e+03  -4.4420449558418067e+00
   1.1828998985100695e+03  -4.4403696395018120e+00
   1.0941617889071433e+03  -4.4385049954947231e+00
   1.0135005660418509e+03  -4.4364355401924351e+00
   9.4005918946052316e+02  -4.4341452220693620e+00
   8.7308416589153853e+02  -4.4316174870217662e+00
   8.1191156180845462e+02  -4.4288353562187046e+00
   7.5595509795953706e+02  -4.4257815167265147e+00
   7.0469598821301122e+02  -4.4224384248994051e+00
   6.5767424419644863e+02  -4.4187884222441314e+00
   6.1448121524220926e+02  -4.4148138631538041e+00
   5.7475317230542191e+02  -4.4104972535721778e+00
   5.3816577654448315e+02  -4.4058213993071336e+00
   5.0442929952991454e+02  -4.4007695623745979e+00
   4.7328448367454553e+02  -4.3953256234320177e+00
   4.4449894933287942e+02  -4.3894742480741549e+00
   4.1786406980124798e+02  -4.3832010545205131e+00
   3.9319224772615911e+02  -4.3764927800426721e+00
   3.7031453664965909e+02  -4.3693374433647829e+00
   3.4907855995422710e+02  -4.3617245002354563e+00
   3.2934668661302555e+02  -4.3536449894131080e+00
   3.1099442914595073e+02  -4.3450916664343886e+00
   2.9390903422507438e+02  -4.3360591227412684e+00
   2.7798824062605092e+02  -4.3265438880204821e+00
   2.6313918281708885e+02  -4.3165445139507010e+00
   2.4927742152304552e+02  -4.3060616379439507e+00
   2.3632608518861801e+02  -4.2950980258956388e+00
   2.2421510846580756e+02  -4.2836585934049163e+00
   2.1288055572803799e+02  -4.2717504053804962e+00
   2.0226401921770420e+02  -4.2593826543888014e+00
   1.9231208280784151e+02  -4.2465666185199860e+00
   1.8297584353758251e+02  -4.2333155999285665e+00
   1.7421048409461375e+02  -4.2196448455417261e+00
   1.6597489029088845e+02  -4.2055714517082254e+00
   1.5823130833114502e+02  -4.1911142547860649e+00
   1.5094503732492592e+02  -4.1762937098256510e+00
   1.4408415305657007e+02  -4.1611317596070707e+00
   1.3761925951654183e+02  -4.1456516963304679e+00
   1.3152326512212841e+02  -4.1298780182440273e+00
   1.2577118092491017e+02  -4.1138362834304285e+00
   1.2033993842418668e+02  -4.0975529628661214e+00
   1.1520822488624292e+02  -4.0810552947255827e+00
   1.1035633431452077e+02  -4.0643711417324404e+00
   1.0576603243020641e+02  -4.0475288531690472e+00
   1.0142043421054377e+02  -4.0305571329519934e+00
   9.7303892696833429e+01  -4.0134849149715865e+00
   9.3401897928633517e+01  -3.9963412466820225e+00
   8.9700984987708935e+01  -3.9791551817233084e+00
   8.6188650247081029e+01  -3.9619556821605380e+00
   8.2853275019006475e+01  -3.9447715307409372e+00
   7.9684055882596127e+01  -3.9276312534029048e+00
   7.6670941048490562e+01  -3.9105630521193171e+00
   7.3804572185841636e+01  -3.8935947480262851e+00
   7.1076231196874474e+01  -3.8767537346753991e+00
   6.8477791477515666e+01  -3.8600669411527644e+00
   6.6001673249770519e+01  -3.8435608047329719e+00
   6.3640802593469502e+01  -3.8272612526772152e+00
   6.1388573842297198e+01  -3.8111936927424845e+00
   5.9238815042235167e+01  -3.7953830119419383e+00
   5.7185756200163574e+01  -3.7798535830829518e+00
   5.5224000076806824e+01  -3.7646292786077531e+00
   5.3348495301839336e+01  -3.7497334912713338e+00
   5.1554511610118688e+01  -3.7351891612097661e+00
   4.9837617016953708e+01  -3.7210188089783842e+00
   4.8193656767320611e+01  -3.7072445741730435e+00
   4.6618733909188101e+01  -3.6938882592854316e+00
   4.5109191354851802e+01  -3.6809713784880405e+00
   4.3661595306517881e+01  -3.6685152110909383e+00
   4.2272719933518246e+01  -3.6565408594637105e+00
   4.0939533198580421e+01  -3.6450693112700234e+00
   3.9659183739646060e+01  -3.6341215059180780e+00
   3.8428988721937294e+01  -3.6237184051896563e+00
   3.7246422582382451e+01  -3.6138810680711471e+00
   3.6109106595238558e+01  -3.6046307298733953e+00
   3.5014799193836190e+01  -3.5959888857939615e+00
   3.3961386988899193e+01  -3.5879773791437599e+00
   3.2946876428913789e+01  -3.5806184945342974e+00
   3.1969386052582500e+01  -3.5739350563983865e+00
   3.1027139287551400e+01  -3.5679505333011061e+00
   3.0118457753380525e+01  -3.5626891485875665e+00
   2.9241755030160288e+01  -3.5581759980101837e+00
   2.8395530857325717e+01  -3.5544371750868069e+00
   2.7578365730064018e+01  -3.5514999050562173e+00
   2.6788915863332637e+01  -3.5493926884303586e+00
   2.6025908495873136e+01  -3.5481454552866536e+00
   2.5288137508790474e+01  -3.5477897316105933e+00
   2.4574459335248683e+01  -3.5483588191841902e+00
   2.3883789139650638e+01  -3.5498879907294389e+00
   2.3215097246330888e+01  -3.5524147022596084e+00
   2.2567405799302772e+01  -3.5559788248711754e+00
   2.1939785635984229e+01  -3.5606228985318902e+00
   2.1331353359088876e+01  -3.5663924107952467e+00
   2.0741268592018780e+01  -3.5733361038064708e+00
   2.0168731404143433e+01  -3.5815063134730054e+00
   1.9612979893307177e+01  -3.5909593452680126e+00
   1.9073287913772337e+01  -3.6017558918343839e+00
   1.8548962938593423e+01  -3.6139614983820967e+00
   1.8039344046122064e+01  -3.6276470828463845e+00
   1.7543800020977482e+01  -3.6428895189328774e+00
   1.7061727560374283e+01  -3.6597722915539221e+00
   1.6592549577195665e+01  -3.6783862358093420e+00
   1.6135713591623762e+01  -3.6988303726431493e+00
   1.5690690203502269e+01  -3.7212128566909706e+00
   1.5256971637899120e+01  -3.7456520547160639e+00
   1.4834070356565357e+01  -3.7722777765323916e+00
   1.4421517728131938e+01  -3.8012326845831383e+00
   1.4018862749959727e+01  -3.8326739135732697e+00
   1.3625670814535850e+01  -3.8667749379927994e+00
   1.3241522513196616e+01  -3.9037277333318152e+00
   1.2866012469728933e+01  -3.9437452866913572e+00
   1.2498748196050387e+01  -3.9870645248761991e+00
   1.2139348961658717e+01  -4.0339497436242135e+00
   1.1787444667846721e+01  -4.0846966413191002e+00
   1.1442674716753208e+01  -4.1396370856002092e+00
   1.1104686864114083e+01  -4.1991447734048828e+00
   1.0773136043017567e+01  -4.2636419864332735e+00
   1.0447683143971064e+01  -4.3336076979300779e+00
   1.0127993734021373e+01  -4.4095873573247664e+00
   9.8137366943800135e+00  -4.4922047726511574e+00
   9.5045827517539827e+00  -4.5821766351987909e+00
   9.2002028730758330e+00  -4.6803303985289979e+00
   8.9002664861469931e+00  -4.7876264520922645e+00
   8.6044394792872598e+00  -4.9051858434176987e+00
   8.3123819206185399e+00  -5.0343252394835263e+00
   8.0237454209501706e+00  -5.1766014333484707e+00
   7.7381700417192789e+00  -5.3338685816831752e+00
   7.4552806186448732e+00  -5.5083526346969993e+00
   7.1746823290927519e+00  -5.7027493009587857e+00
   6.8959552711980088e+00  -5.9203547124368203e+00
   6.6186477372014139e+00  -6.1652422745748714e+00
   6.3422677390620468e+00  -6.4425059392656410e+00
   6.0662721600237415e+00  -6.7586009502590869e+00
   5.7900526264676087e+00  -7.1218308850774319e+00
   5.5129167607170704e+00  -7.5430599213602587e+00
   5.2340627833321554e+00  -8.0367819848077655e+00
   4.9525442933328474e+00  -8.6227744062635203e+00
   4.6672201072729491e+00  -9.3287462771630913e+00
   4.3766805679027678e+00  -1.0194757327942749e+01
   4.0791352344455145e+00  -1.1280961427759518e+01
   3.7722339480629925e+00  -1.2682011327561499e+01
   3.4527656412528218e+00  -1.4555928844544784e+01
   3.1161145127504555e+00  -1.7187794594900872e+01
   2.7551821791974249e+00  -2.1149577440446556e+01
   2.3579522873041485e+00  -2.7782328164148339e+01
   1.9007593803824534e+00  -4.1143396255139372e+01
   1.3213855419366998e+00  -8.1938688879911567e+01


==> R_LocEqnState.txt <==
   3.6594631214290598e+17   4.9166780693360584e-01
   3.8248482344472103e+07   4.9166780654863063e-01
   1.9103626470603354e+06   4.9166772105402040e-01
   3.3006644037842168e+05   4.9166597717047944e-01
   9.4898380804957953e+04   4.9165229870346766e-01
   3.6076407804214774e+04   4.9158856120532429e-01
   1.6366707561799734e+04   4.9137415516564154e-01
   8.3888984808970035e+03   4.9079774545446214e-01
   4.7018407290499763e+03   4.8948533180841264e-01
   2.8216925045111175e+03   4.8686693886570237e-01
   1.7873398588448458e+03   4.8220325369555611e-01
   1.1828998985100695e+03   4.7473290190674727e-01
   8.1191156180845462e+02   4.6398769964246739e-01
   5.7475317230542191e+02   4.5021780465127925e-01
   4.1786406980124798e+02   4.3468391436261372e-01
   3.1099442914595073e+02   4.1952513775557343e-01
   2.3632608518861801e+02   4.0719823515760895e-01
   1.8297584353758251e+02   3.9984410905241058e-01
   1.4408415305657007e+02   3.9893250360281302e-01
   1.1520822488624292e+02   4.0523604459648704e-01
   9.3401897928633517e+01   4.1897237970600948e-01
   7.6670941048490562e+01   4.3995472832761107e-01
   6.3640802593469502e+01   4.6768377568047753e-01
   5.3348495301839336e+01   5.0138613833987622e-01
   4.5109191354851802e+01   5.4003263031662707e-01
   3.8428988721937294e+01   5.8236854860863629e-01
   3.2946876428913789e+01   6.2697446444674021e-01
   2.8395530857325717e+01   6.7235918297228214e-01
   2.4574459335248683e+01   7.1707235305466621e-01
   2.1331353359088876e+01   7.5981633861909670e-01
   1.8548962938593423e+01   7.9953679142911860e-01
   1.6135713591623762e+01   8.3547763282527510e-01
   1.4018862749959727e+01   8.6719563377062381e-01
   1.2139348961658717e+01   8.9453883618879626e-01
   1.0447683143971064e+01   9.1759909637536263e-01
   8.9002664861469931e+00   9.3665118430247352e-01
   7.4552806186448732e+00   9.5208975113897010e-01
   6.0662721600237415e+00   9.6437244093029284e-01
   4.6815971482290681e+00   9.7388958258494085e-01
   4.6528301053288512e+00   9.7405790446019636e-01
   4.6240104285476820e+00   9.7422534010384254e-01
   4.5951365141944107e+00   9.7439189305196550e-01
   4.5662067194549012e+00   9.7455756683413952e-01
   4.5372193609274598e+00   9.7472236497342279e-01
   4.5081727130884053e+00   9.7488629098625756e-01
   4.4790650066836539e+00   9.7504934838246116e-01
   4.4498944270418601e+00   9.7521154066514393e-01
   4.4206591123044641e+00   9.7537287133069850e-01
   4.3913571515675924e+00   9.7553334386871848e-01
   4.3619865829303244e+00   9.7569296176197862e-01
   4.3325453914435723e+00   9.7585172848637092e-01
   4.3030315069532810e+00   9.7600964751086272e-01
   4.2734428018313606e+00   9.7616672229746226e-01
   4.2437770885868211e+00   9.7632295630116717e-01
   4.2140321173497677e+00   9.7647835296991570e-01
   4.1842055732194474e+00   9.7663291574456246e-01
   4.1542950734675896e+00   9.7678664805880155e-01
   4.1242981645871097e+00   9.7693955333918092e-01
   4.0942123191757513e+00   9.7709163500498586e-01
   4.0640349326431453e+00   9.7724289646827556e-01
   4.0337633197290401e+00   9.7739334113379495e-01
   4.0033947108191699e+00   9.7754297239894106e-01
   3.9729262480444203e+00   9.7769179365375503e-01
   3.9423549811473872e+00   9.7783980828082873e-01
   3.9116778630992095e+00   9.7798701965532231e-01
   3.8808917454481335e+00   9.7813343114490336e-01
   3.8499933733793559e+00   9.7827904610969818e-01
   3.8189793804640075e+00   9.7842386790228386e-01
   3.7878462830732791e+00   9.7856789986762927e-01
   3.7565904744308596e+00   9.7871114534307158e-01
   3.7252082182752493e+00   9.7885360765828766e-01
   3.6936956420996960e+00   9.7899529013524611e-01
   3.6620487299353841e+00   9.7913619608817015e-01
   3.6302633146393535e+00   9.7927632882355242e-01
   3.5983350696452292e+00   9.7941569164003761e-01
   3.5662595001302608e+00   9.7955428782847753e-01
   3.5340319335476131e+00   9.7969212067185640e-01
   3.5016475094672743e+00   9.7982919344525155e-01
   3.4691011686630544e+00   9.7996550941583538e-01
   3.4363876413761938e+00   9.8010107184282091e-01
   3.4035014346785726e+00   9.8023588397744743e-01
   3.3704368188498530e+00   9.8036994906294572e-01
   3.3371878126728203e+00   9.8050327033450746e-01
   3.3037481675405065e+00   9.8063585101926387e-01
   3.2701113502555925e+00   9.8076769433626299e-01
   3.2362705243885568e+00   9.8089880349642988e-01
   3.2022185300443935e+00   9.8102918170254438e-01
   3.1679478618686954e+00   9.8115883214922961e-01
   3.1334506451030109e+00   9.8128775802290757e-01
   3.0987186094736732e+00   9.8141596250179974e-01
   3.0637430606701979e+00   9.8154344875586752e-01
   3.0285148491360703e+00   9.8167021994682169e-01
   2.9930243358563766e+00   9.8179627922808443e-01
   2.9572613547816657e+00   9.8192162974476627e-01
   2.9212151714758763e+00   9.8204627463364402e-01
   2.8848744375144020e+00   9.8217021702315899e-01
   2.8482271400870292e+00   9.8229346003335571e-01
   2.8112605461756734e+00   9.8241600677589047e-01
   2.7739611405767084e+00   9.8253786035403212e-01
   2.7363145569187806e+00   9.8265902386257920e-01
   2.6983055006850725e+00   9.8277950038790018e-01
   2.6599176630790105e+00   9.8289929300787615e-01
   2.6211336243680132e+00   9.8301840479192082e-01
   2.5819347450926946e+00   9.8313683880092850e-01
   2.5423010432285920e+00   9.8325459808726490e-01
   2.5022110550210748e+00   9.8337168569476519e-01
   2.4616416767637928e+00   9.8348810465869907e-01
   2.4205679842352694e+00   9.8360385800579198e-01
   2.3789630258175709e+00   9.8371894875413091e-01
   2.3367975844573303e+00   9.8383337991325215e-01
   2.2940399025418392e+00   9.8394715448403580e-01
   2.2506553623832217e+00   9.8406027545876595e-01
   2.2066061132400914e+00   9.8417274582104630e-01
   2.1618506335322691e+00   9.8428456854585145e-01
   2.1163432139463723e+00   9.8439574659946150e-01
   2.0700333432456266e+00   9.8450628293948594e-01
   2.0228649734426765e+00   9.8461618051481903e-01
   1.9747756340770044e+00   9.8472544226566239e-01
   1.9256953559435321e+00   9.8483407112348553e-01
   1.8755453516895706e+00   9.8494207001101486e-01
   1.8242363826463623e+00   9.8504944184223897e-01
   1.7716667156619506e+00   9.8515618952237793e-01
   1.7177195367640556e+00   9.8526231594789693e-01
   1.6622596341543852e+00   9.8536782400646883e-01
   1.6051290814176318e+00   9.8547271657699809e-01
   1.5461415262590219e+00   9.8557699652955977e-01
   1.4850744916502143e+00   9.8568066672548282e-01
   1.4216587729937535e+00   9.8578373001725095e-01
   1.3555634695746550e+00   9.8588618924855687e-01
   1.2863742306270827e+00   9.8598804725429734e-01
   1.2135605317919143e+00   9.8608930686052387e-01
   1.1364243579536257e+00   9.8618997088450699e-01
   1.0540154848180729e+00   9.8629004213466565e-01
   9.6498220436733273e-01   9.8638952341059616e-01
   8.6728478850591739e-01   9.8648841750298000e-01
   7.5757636859011290e-01   9.8658672719359120e-01
   6.2960653190533555e-01   9.8668445525516979e-01
   4.6864356900616627e-01   9.8678160445128948e-01


==> R_LocT_KinT.txt <==
   3.6594631214290598e+17   1.1788551536952492e-05   1.6828148070085665e-05
   3.8248482344472103e+07   2.3529695824823452e-03   3.3588622326792203e-03
   1.9103626470603354e+06   4.6941506367081534e-03   6.7008962849887102e-03
   3.3006644037842168e+05   7.0353324929381027e-03   1.0042929206600507e-02
   9.4898380804957953e+04   9.3765233092939718e-03   1.3384949298286536e-02
   3.6076407804214774e+04   1.1717767978799596e-02   1.6726890967992451e-02
   1.6366707561799734e+04   1.4059232771427253e-02   2.0068506094070775e-02
   8.3888984808970035e+03   1.6401390321005630e-02   2.3409071996549697e-02
   4.7018407290499763e+03   1.8745351147288918e-02   2.6746840857567122e-02
   2.8216925045111175e+03   2.1093366426054250e-02   3.0078139687751793e-02
   1.7873398588448458e+03   2.3449463051249581e-02   3.3396075108209369e-02
   1.1828998985100695e+03   2.5820037287073532e-02   3.6688914977704719e-02
   8.1191156180845462e+02   2.8214018512551158e-02   3.9938443273615794e-02
   5.7475317230542191e+02   3.0642023864156969e-02   4.3118899382911996e-02
   4.1786406980124798e+02   3.3114055863886431e-02   4.6197352919419989e-02
   3.1099442914595073e+02   3.5636006760995299e-02   4.9136200169681732e-02
   2.3632608518861801e+02   3.8206180147208807e-02   5.1897686372496941e-02
   1.8297584353758251e+02   4.0813323160613736e-02   5.4449292024707274e-02
   1.4408415305657007e+02   4.3436914581950314e-02   5.6768249315420204e-02
   1.1520822488624292e+02   4.6049361738959481e-02   5.8843844977281658e-02
   9.3401897928633517e+01   4.8619156405629201e-02   6.0677195164065285e-02
   7.6670941048490562e+01   5.1114081994441674e-02   6.2279119460271287e-02
   6.3640802593469502e+01   5.3503916688508846e-02   6.3667134940726622e-02
   5.3348495301839336e+01   5.5762418510116096e-02   6.4862464303171538e-02
   4.5109191354851802e+01   5.7868588336250970e-02   6.5887586601862780e-02
   3.8428988721937294e+01   5.9807299763314538e-02   6.6764507551624191e-02
   3.2946876428913789e+01   6.1569411092443842e-02   6.7513700535170140e-02
   2.8395530857325717e+01   6.3151474047962605e-02   6.8153570603759012e-02
   2.4574459335248683e+01   6.4555146162620300e-02   6.8700278756801000e-02
   2.1331353359088876e+01   6.5786405519229221e-02   6.9167788948566622e-02
   1.8548962938593423e+01   6.6854657834075723e-02   6.9568036855347209e-02
   1.6135713591623762e+01   6.7771815196903631e-02   6.9911153202875692e-02
   1.4018862749959727e+01   6.8551412281599347e-02   7.0205700504461080e-02
   1.2139348961658717e+01   6.9207809889611852e-02   7.0458900164381222e-02
   1.0447683143971064e+01   6.9755518633795130e-02   7.0676838575637294e-02
   8.9002664861469931e+00   7.0208659145660962e-02   7.0864647900818228e-02
   7.4552806186448732e+00   7.0580560953882779e-02   7.1026661213725958e-02
   6.0662721600237415e+00   7.0883491171062088e-02   7.1166543737573348e-02
   4.6672201072729491e+00   7.1128496733810484e-02   7.1287402819034756e-02
   3.1161145127504555e+00   7.1325339994913931e-02   7.1391879525983012e-02
   1.3555634695746550e+00   7.1452415405857547e-02   7.1464324759758557e-02
   1.3487914837090484e+00   7.1452708904428439e-02   7.1464497821562945e-02
   1.3419881841273078e+00   7.1453002268083973e-02   7.1464670833126215e-02
   1.3351530908276708e+00   7.1453295496879704e-02   7.1464843794463231e-02
   1.3282857116688371e+00   7.1453588590870740e-02   7.1465016705588566e-02
   1.3213855419366998e+00   7.1453881550112591e-02   7.1465189566516693e-02
   1.3144520638908850e+00   7.1454174374660381e-02   7.1465362377262476e-02
   1.3074847462901633e+00   7.1454467064569274e-02   7.1465535137840472e-02
   1.3004830438953714e+00   7.1454759619894795e-02   7.1465707848265225e-02
   1.2934463969485772e+00   7.1455052040691788e-02   7.1465880508551613e-02
   1.2863742306270827e+00   7.1455344327015710e-02   7.1466053118714096e-02
   1.2792659544707468e+00   7.1455636478921447e-02   7.1466225678767120e-02
   1.2721209617810574e+00   7.1455928496464455e-02   7.1466398188725591e-02
   1.2649386289901896e+00   7.1456220379699828e-02   7.1466570648603969e-02
   1.2577183149981921e+00   7.1456512128682648e-02   7.1466743058416868e-02
   1.2504593604763994e+00   7.1456803743467939e-02   7.1466915418178886e-02
   1.2431610871347822e+00   7.1457095224110784e-02   7.1467087727904693e-02
   1.2358227969511153e+00   7.1457386570666456e-02   7.1467259987608833e-02
   1.2284437713593490e+00   7.1457677783189830e-02   7.1467432197305850e-02
   1.2210232703946087e+00   7.1457968861735791e-02   7.1467604357010439e-02
   1.2135605317919143e+00   7.1458259806359628e-02   7.1467776466736910e-02
   1.2060547700355349e+00   7.1458550617116118e-02   7.1467948526500166e-02
   1.1985051753556244e+00   7.1458841294060424e-02   7.1468120536314544e-02
   1.1909109126685260e+00   7.1459131837247267e-02   7.1468292496194727e-02
   1.1832711204568638e+00   7.1459422246731880e-02   7.1468464406155299e-02
   1.1755849095851325e+00   7.1459712522568955e-02   7.1468636266210764e-02
   1.1678513620461870e+00   7.1460002664813546e-02   7.1468808076375581e-02
   1.1600695296337371e+00   7.1460292673520401e-02   7.1468979836664379e-02
   1.1522384325353148e+00   7.1460582548744378e-02   7.1469151547091728e-02
   1.1443570578398725e+00   7.1460872290540392e-02   7.1469323207672061e-02
   1.1364243579536257e+00   7.1461161898963302e-02   7.1469494818420118e-02
   1.1284392489170927e+00   7.1461451374067800e-02   7.1469666379350302e-02
   1.1204006086157194e+00   7.1461740715908717e-02   7.1469837890476978e-02
   1.1123072748757714e+00   7.1462029924540857e-02   7.1470009351814925e-02
   1.1041580434363354e+00   7.1462319000019023e-02   7.1470180763378466e-02
   1.0959516657874975e+00   7.1462607942397796e-02   7.1470352125182227e-02
   1.0876868468636272e+00   7.1462896751732133e-02   7.1470523437240710e-02
   1.0793622425798841e+00   7.1463185428076559e-02   7.1470694699568363e-02
   1.0709764571985889e+00   7.1463473971485697e-02   7.1470865912179729e-02
   1.0625280405109481e+00   7.1463762382014420e-02   7.1471037075089186e-02
   1.0540154848180729e+00   7.1464050659717088e-02   7.1471208188311319e-02
   1.0454372216934491e+00   7.1464338804648642e-02   7.1471379251860659e-02
   1.0367916185073620e+00   7.1464626816863386e-02   7.1471550265751596e-02
   1.0280769746913754e+00   7.1464914696416262e-02   7.1471721229998578e-02
   1.0192915177188242e+00   7.1465202443361492e-02   7.1471892144616120e-02
   1.0104333987744798e+00   7.1465490057753767e-02   7.1472063009618808e-02
   1.0015006880833222e+00   7.1465777539647710e-02   7.1472233825020867e-02
   9.9249136986535469e-01   7.1466064889097583e-02   7.1472404590836897e-02
   9.8340333687893500e-01   7.1466352106158176e-02   7.1472575307081315e-02
   9.7423438451100319e-01   7.1466639190883918e-02   7.1472745973768723e-02
   9.6498220436733273e-01   7.1466926143329126e-02   7.1472916590913330e-02
   9.5564437731008600e-01   7.1467212963548285e-02   7.1473087158529583e-02
   9.4621836588336283e-01   7.1467499651595878e-02   7.1473257676632027e-02
   9.3670150605965519e-01   7.1467786207526252e-02   7.1473428145235066e-02
   9.2709099823125540e-01   7.1468072631393931e-02   7.1473598564353105e-02
   9.1738389736059989e-01   7.1468358923253109e-02   7.1473768934000606e-02
   9.0757710219130083e-01   7.1468645083158172e-02   7.1473939254191973e-02
   8.9766734340831855e-01   7.1468931111163550e-02   7.1474109524941543e-02
   8.8765117061921350e-01   7.1469217007323532e-02   7.1474279746263886e-02
   8.7752493800987708e-01   7.1469502771692381e-02   7.1474449918173130e-02
   8.6728478850591739e-01   7.1469788404324303e-02   7.1474620040683987e-02
   8.5692663624504728e-01   7.1470073905273615e-02   7.1474790113810568e-02
   8.4644614713490196e-01   7.1470359274594747e-02   7.1474960137567503e-02
   8.3583871723443737e-01   7.1470644512341627e-02   7.1475130111969029e-02
   8.2509944865348639e-01   7.1470929618568671e-02   7.1475300037029579e-02
   8.1422312261329310e-01   7.1471214593329946e-02   7.1475469912763531e-02
   8.0320416924804783e-01   7.1471499436679617e-02   7.1475639739185193e-02
   7.9203663365259924e-01   7.1471784148672099e-02   7.1475809516308983e-02
   7.8071413758962704e-01   7.1472068729361043e-02   7.1475979244149349e-02
   7.6922983615835150e-01   7.1472353178801004e-02   7.1476148922720514e-02
   7.5757636859011290e-01   7.1472637497045799e-02   7.1476318552036858e-02
   7.4574580216772013e-01   7.1472921684149718e-02   7.1476488132112811e-02
   7.3372956805641276e-01   7.1473205740166607e-02   7.1476657662962614e-02
   7.2151838757346587e-01   7.1473489665150769e-02   7.1476827144600588e-02
   7.0910218709547690e-01   7.1473773459156051e-02   7.1476996577041305e-02
   6.9646999938741816e-01   7.1474057122236562e-02   7.1477165960298780e-02
   6.8360984860750895e-01   7.1474340654446092e-02   7.1477335294387559e-02
   6.7050861556132202e-01   7.1474624055838695e-02   7.1477504579321852e-02
   6.5715187889388149e-01   7.1474907326468509e-02   7.1477673815116036e-02
   6.4352372675061509e-01   7.1475190466389268e-02   7.1477843001784433e-02
   6.2960653190533555e-01   7.1475473475654930e-02   7.1478012139341254e-02
   6.1538068130243562e-01   7.1475756354319506e-02   7.1478181227801002e-02
   6.0082424818393732e-01   7.1476039102436675e-02   7.1478350267177707e-02
   5.8591259116344208e-01   7.1476321720060548e-02   7.1478519257485995e-02
   5.7061785931175291e-01   7.1476604207244693e-02   7.1478688198739843e-02
   5.5490837483647915e-01   7.1476886564043107e-02   7.1478857090953724e-02
   5.3874785418858007e-01   7.1477168790509665e-02   7.1479025934141946e-02
   5.2209441269679890e-01   7.1477450886697991e-02   7.1479194728318610e-02
   5.0489927432203840e-01   7.1477732852661763e-02   7.1479363473498245e-02
   4.8710507217400567e-01   7.1478014688455091e-02   7.1479532169694812e-02
   4.6864356900616627e-01   7.1478296394131405e-02   7.1479700816922856e-02
   4.4943253568659075e-01   7.1478577969744536e-02   7.1479869415196629e-02
   4.2937137311547208e-01   7.1478859415348164e-02   7.1480037964530049e-02
   4.0833479786765253e-01   7.1479140730996052e-02   7.1480206464937870e-02
   3.8616342920795277e-01   7.1479421916741739e-02   7.1480374916433831e-02
   3.6264918779068916e-01   7.1479702972638851e-02   7.1480543319032627e-02
   3.3751151361719450e-01   7.1479983898741245e-02   7.1480711672748179e-02
   3.1035617594612225e-01   7.1480264695102283e-02   7.1480879977594947e-02
   2.8059799074768360e-01   7.1480545361775560e-02   7.1481048233587058e-02
   2.4729910604830727e-01   7.1480825898814895e-02   7.1481216440738710e-02


==> R_M_KE_PE_NegEtot_InvTemp.txt <==
   3.6594631214290598e+17   1.0616334865314414e+13   2.6797988261268586e+08  -9.5386288329448903e+08   6.8588300068180323e+08   5.9424245367654970e+04
   3.7860172086621712e+10   4.4724244000935756e+07   4.5969923659143977e+04  -1.6362796900395141e+05   1.1765804534480744e+05   1.4593534350596933e+03
   1.9735157455019662e+09   4.6053777235023258e+06   9.3510475622072972e+03  -3.3284652200461132e+04   2.3933604638253833e+04   7.3874788244824765e+02
   3.4591812671405953e+08   1.2058292628860394e+06   3.6573680572517028e+03  -1.3018244527595061e+04   9.3608764703433590e+03   4.9454795525507592e+02
   1.0017650228376375e+08   4.6463569718514831e+05   1.8751224418023226e+03  -6.6744178011405529e+03   4.7992953593382299e+03   3.7168428591139229e+02
   3.8248482344472103e+07   2.2147632467629103e+05   1.1158626935816922e+03  -3.9718653351315675e+03   2.8560026415498751e+03   2.9771986188380907e+02
   1.7402286386612810e+07   1.2081973121613104e+05   7.2986034611614514e+02  -2.5979065569408494e+03   1.8680462108247043e+03   2.4830722451025844e+02
   8.9379314491731282e+06   7.2352916102699324e+04   5.0961876288964277e+02  -1.8139661002429655e+03   1.3043473373533227e+03   2.1296188848829897e+02
   5.0169939777996913e+06   4.6393800735653931e+04   3.7329027441801964e+02  -1.3287107006464119e+03   9.5542042622839222e+02   1.8642516527379848e+02
   3.0139794998643929e+06   3.1344242508555730e+04   2.8362572015509522e+02  -1.0095535709905297e+03   7.2592785083543447e+02   1.6576904145760693e+02
   1.9103626470603354e+06   2.2068338003954410e+04   2.2181646621985990e+02  -7.8954618684667207e+02   5.6772972062681220e+02   1.4923376776330522e+02
   1.2645486961268715e+06   1.6065080005659673e+04   1.7758266483049354e+02  -6.3209787165264970e+02   4.5451520682215619e+02   1.3569804255100689e+02
   8.6760615605155414e+05   1.2021976426168259e+04   1.4494373636211165e+02  -5.1592100924733336e+02   3.7097727288522174e+02   1.2441354895254524e+02
   6.1346094457678904e+05   9.2073007746578933e+03   1.2023974886092769e+02  -4.2798822923269103e+02   3.0774848037176332e+02   1.1486177651585859e+02
   4.4503258485526301e+05   7.1922032524387705e+03   1.0113521153514182e+02  -3.5998645269349356e+02   2.5885124115835174e+02   1.0667209486094272e+02
   3.3006644037842168e+05   5.7145597324960172e+03   8.6086378260521144e+01  -3.0642078190784639e+02   2.2033440364732525e+02   9.9572542973097015e+01
   2.4956111541882897e+05   4.6083090190983476e+03   7.4041713231656630e+01  -2.6354832070189826e+02   1.8950660747024165e+02   9.3359043530236534e+01
   1.9191324771735191e+05   3.7649436236111301e+03   6.4266121673101026e+01  -2.2875253121995104e+02   1.6448640954685001e+02   8.7875466706130084e+01
   1.4981168233702076e+05   3.1116244397041837e+03   5.6233952970420958e+01  -2.0016238316956316e+02   1.4392843019914221e+02   8.3000330103262442e+01
   1.1852103671969521e+05   2.5982815011335761e+03   4.9561757154751135e+01  -1.7641300342094419e+02   1.2685124626619306e+02   7.8637693161908913e+01
   9.4898380804957953e+04   2.1897642456880567e+03   4.3964825105602955e+01  -1.5649098272987774e+02   1.1252615762427479e+02   7.4710779825517477e+01
   7.6811710401146483e+04   1.8609276466097940e+03   3.9228395653560412e+01  -1.3963188866070078e+02   1.0040349300714037e+02   7.1157421133569642e+01
   6.2786159559915162e+04   1.5934776971757028e+03   3.5188153724082547e+01  -1.2525084957091279e+02   9.0062695846830252e+01   6.7926739336929330e+01
   5.1783229633336523e+04   1.3739000557221379e+03   3.1716757044276768e+01  -1.1289459700650731e+02   8.1177839962230536e+01   6.4976696094945922e+01
   4.3059832848980994e+04   1.1920719205187572e+03   2.8714359843592195e+01  -1.0220773522526152e+02   7.3493375381669324e+01   6.2272252995295815e+01
   3.6076407804214774e+04   1.0403144192078244e+03   2.6101838793779503e+01  -9.2908629224335655e+01   6.6806790430556148e+01   5.9783973119304626e+01
   3.0435880054707250e+04   9.1273473232126696e+02   2.3815878507422511e+01  -8.4771911786445543e+01   6.0956033279023032e+01   5.7486945025152153e+01
   2.5842405942396494e+04   8.0476227287670417e+02   2.1805357563392324e+01  -7.7615619695422566e+01   5.5810262132030246e+01   5.5359945637472833e+01
   2.2073041431121390e+04   7.1281702048104307e+02   2.0028657666811238e+01  -7.1291615809075353e+01   5.1262958142264111e+01   5.3384782370779611e+01
   1.8957999890637857e+04   6.3406924211572812e+02   1.8451637057759452e+01  -6.5678375496534841e+01   4.7226738438775385e+01   5.1545771261180604e+01
   1.6366707561799734e+04   5.6626330686478741e+02   1.7046087936996983e+01  -6.0675495912977659e+01   4.3629407975980676e+01   4.9829319397892263e+01
   1.4197829724887333e+04   5.0758704439179189e+02   1.5788550712122785e+01  -5.6199475360934500e+01   4.0410924648811715e+01   4.8223588122188040e+01
   1.2372053175935436e+04   4.5657386101396838e+02   1.4659394154993734e+01  -5.2180439150847221e+01   3.7521044995853487e+01   4.6718219339757248e+01
   1.0826806155098868e+04   4.1202868461616225e+02   1.3642095728660038e+01  -4.8559577955922961e+01   3.4917482227262923e+01   4.5304111568857103e+01
   9.5123561616989682e+03   3.7297142714418879e+02   1.2722674018832594e+01  -4.5287127576010093e+01   3.2564453557177501e+01   4.3973235491859107e+01
   8.3888984808970035e+03   3.3859345269251787e+02   1.1889237767459242e+01  -4.2320763741099668e+01   3.0431525973640426e+01   4.2718481114817010e+01
   7.4243643831645750e+03   3.0822379108106844e+02   1.1131625032802138e+01  -3.9624317715625011e+01   2.8492692682822874e+01   4.1533530392841485e+01
   6.5927571694740991e+03   2.8130271776282353e+02   1.0441112553844867e+01  -3.7166741791397122e+01   2.6725629237552255e+01   4.0412750506061123e+01
   5.8728788927068590e+03   2.5736094745846191e+02   9.8101802009492047e+00  -3.4921270856963609e+01   2.5111090656014404e+01   3.9351103983833106e+01
   5.2473487143914490e+03   2.3600313902144296e+02   9.2323189486170527e+00  -3.2864738881261914e+01   2.3632419932644861e+01   3.8344072654161529e+01
   4.7018407290499763e+03   2.1689473545316250e+02   8.7018734580147878e+00  -3.0977018588400416e+01   2.2275145130385628e+01   3.7387592999308680e+01
   4.2244882135393082e+03   1.9975140182188960e+02   8.2139123516818007e+00  -2.9240559700674613e+01   2.1026647348992810e+01   3.6478000970084089e+01
   3.8054149953083597e+03   1.8433050006982614e+02   7.7641207749367940e+00  -2.7640006509151590e+01   1.9875885734214798e+01   3.5611984681805787e+01
   3.4363645858856253e+03   1.7042417077123429e+02   7.3487109930583756e+00  -2.6161879640761420e+01   1.8813168647703044e+01   3.4786543707913744e+01
   3.1104049963482207e+03   1.5785369014047114e+02   6.9643476609876052e+00  -2.4794310050463405e+01   1.7829962389475799e+01   3.3998953920277032e+01
   2.8216925045111175e+03   1.4646484474238682e+02   6.6080850892595846e+00  -2.3526815712252013e+01   1.6918730622992427e+01   3.3246737011704646e+01
   2.5652816142853999e+03   1.3612412271665619e+02   6.2773143648233081e+00  -2.2350113386906582e+01   1.6072799022083274e+01   3.2527633986151599e+01
   2.3369714139991379e+03   1.2671556344228017e+02   5.9697186044668387e+00  -2.1255959336009674e+01   1.5286240731542836e+01   3.1839582023380128e+01
   2.1331807715440209e+03   1.1813814075666353e+02   5.6832349487003233e+00  -2.0237014026866589e+01   1.4553779078166265e+01   3.1180694223370107e+01
   1.9508464931290575e+03   1.1030358054266419e+02   5.4160221654390597e+00  -1.9286726803729437e+01   1.3870704638290377e+01   3.0549241816218334e+01
   1.7873398588448458e+03   1.0313453350984004e+02   5.1664329410171312e+00  -1.8399237241778952e+01   1.3232804300761821e+01   2.9943638489248144e+01
   1.6403979338883710e+03   9.6563039665604450e+01   4.9329901026356930e+00  -1.7569290493248637e+01   1.2636300390612945e+01   2.9362426537409089e+01
   1.5080668137711332e+03   9.0529233304647974e+01   4.7143661502589529e+00  -1.6792164411745063e+01   1.2077798261486109e+01   2.8804264588042873e+01
   1.3886545502089339e+03   8.4980247099644643e+01   4.5093655841083038e+00  -1.6063606625757288e+01   1.1554241041648984e+01   2.8267916688478778e+01
   1.2806919625886044e+03   7.9869281628897070e+01   4.3169096016141975e+00  -1.5379780044587639e+01   1.1062870442973441e+01   2.7752242576158650e+01
   1.1828998985100695e+03   7.5154812866213206e+01   4.1360228091207079e+00  -1.4737215534249891e+01   1.0601192725129184e+01   2.7256188977179740e+01
   1.0941617889071433e+03   7.0799915121975630e+01   3.9658216520559573e+00  -1.4132770708870170e+01   1.0166949056814213e+01   2.6778781801220791e+01
   1.0135005660418509e+03   6.6771680921712644e+01   3.8055043152370391e+00  -1.3563593953879577e+01   9.7580896386425380e+00   2.6319119119519460e+01
   9.4005918946052316e+02   6.3040722540767533e+01   3.6543418844943467e+00  -1.3027092938003978e+01   9.3727510535096314e+00   2.5876364828474653e+01
   8.7308416589153853e+02   5.9580742537586701e+01   3.5116705934768375e+00  -1.2520906987429287e+01   9.0092363939524489e+00   2.5449742915065229e+01
   8.1191156180845462e+02   5.6368162766253683e+01   3.3768850066169471e+00  -1.2042882792106063e+01   8.6659977854891164e+00   2.5038532251972420e+01
   7.5595509795953706e+02   5.3381803097432808e+01   3.2494320118093221e+00  -1.1591052994569056e+01   8.3416209827597338e+00   2.4642061860393806e+01
   7.0469598821301122e+02   5.0602602511874565e+01   3.1288055152151033e+00  -1.1163617278820363e+01   8.0348117636052585e+00   2.4259706587289593e+01
   6.5767424419644863e+02   4.8013376412212509e+01   3.0145417464018003e+00  -1.0758925633095718e+01   7.7443838866939174e+00   2.3890883151405330e+01
   6.1448121524220926e+02   4.5598604974861196e+01   2.9062150953039558e+00  -1.0375463507609215e+01   7.4692484123052587e+00   2.3535046519032061e+01
   5.7475317230542191e+02   4.3344248172641485e+01   2.8034344136761429e+00  -1.0011838628194715e+01   7.2084042145185716e+00   2.3191686576218586e+01
   5.3816577654448315e+02   4.1237583770964548e+01   2.7058397231610809e+00  -9.6667692603881328e+00   6.9609295372270523e+00   2.2860325069137314e+01
   5.0442929952991454e+02   3.9267065160676630e+01   2.6130992801008541e+00  -9.3390737469539982e+00   6.7259744668531436e+00   2.2540512788607725e+01
   4.7328448367454553e+02   3.7422196358943964e+01   2.5249069540166746e+00  -9.0276611659973511e+00   6.5027542119806760e+00   2.2231826978462685e+01
   4.4449894933287942e+02   3.5693421901969558e+01   2.4409798824666171e+00  -8.7315229773126539e+00   6.2905430948460364e+00   2.1933868950551073e+01
   4.1786406980124798e+02   3.4072029683061224e+01   2.3610563699239995e+00  -8.4497255420863073e+00   6.0886691721623079e+00   2.1646261891763714e+01
   3.9319224772615911e+02   3.2550065067302228e+01   2.2848940025344739e+00  -8.1814034159644091e+00   5.8965094134299356e+00   2.1368648850579092e+01
   3.7031453664965909e+02   3.1120254848639039e+01   2.2122679542196519e+00  -7.9257533282284447e+00   5.7134853740087923e+00   2.1100690892313015e+01
   3.4907855995422710e+02   2.9775939813771988e+01   2.1429694626920468e+00  -7.6820287707207093e+00   5.5390593080286621e+00   2.0842065413545448e+01
   3.2934668661302555e+02   2.8511014845794207e+01   2.0768044566079658e+00  -7.4495351295149854e+00   5.3727306729070197e+00   2.0592464607159819e+01
   3.1099442914595073e+02   2.7319875643954951e+01   2.0135923173782748e+00  -7.2276253003734663e+00   5.2140329829951915e+00   2.0351594070088982e+01
   2.9390903422507438e+02   2.6197371258300070e+01   1.9531647611356371e+00  -7.0156957359693735e+00   5.0625309748337362e+00   2.0119171546286772e+01
   2.7798824062605092e+02   2.5138761742633037e+01   1.8953648280690472e+00  -6.8131828788582673e+00   4.9178180507892204e+00   1.9894925797671217e+01
   2.6313918281708885e+02   2.4139680319032443e+01   1.8400459678205823e+00  -6.6195599393915394e+00   4.7795139715709567e+00   1.9678595595867936e+01
   2.4927742152304552e+02   2.3196099524394374e+01   1.7870712109298144e+00  -6.4343339823062458e+00   4.6472627713764316e+00   1.9469928827563699e+01
   2.3632608518861801e+02   2.2304300876064151e+01   1.7363124174356790e+00  -6.2570432896972878e+00   4.5207308722616091e+00   1.9268681706203143e+01
   2.2421510846580756e+02   2.1460847651207608e+01   1.6876495947291501e+00  -6.0872549715668578e+00   4.3996053768377079e+00   1.9074618082658191e+01
   2.1288055572803799e+02   2.0662560424483580e+01   1.6409702776117114e+00  -5.9245627982244011e+00   4.2835925206126895e+00   1.8887508847408373e+01
   2.0226401921770420e+02   1.9906495051950380e+01   1.5961689642732013e+00  -5.7685852315362158e+00   4.1724162672630145e+00   1.8707131416705554e+01
   1.9231208280784151e+02   1.9189922826905075e+01   1.5531466025713663e+00  -5.6189636344480816e+00   4.0658170318767155e+00   1.8533269295185519e+01
   1.8297584353758251e+02   1.8510312566314411e+01   1.5118101215877933e+00  -5.4753606403676542e+00   3.9635505187798610e+00   1.8365711707440262e+01
   1.7421048409461375e+02   1.7865314415301636e+01   1.4720720039603867e+00  -5.3374586659284580e+00   3.8653866619680715e+00   1.8204253291181800e+01
   1.6597489029088845e+02   1.7252745182384754e+01   1.4338498949605749e+00  -5.2049585523945252e+00   3.7711086574339503e+00   1.8048693844824463e+01
   1.5823130833114502e+02   1.6670575040266460e+01   1.3970662447007580e+00  -5.0775783225237454e+00   3.6805120778229874e+00   1.7898838122565746e+01
   1.5094503732492592e+02   1.6116915446391914e+01   1.3616479802310488e+00  -4.9550520411129249e+00   3.5934040608818760e+00   1.7754495670375626e+01
   1.4408415305657007e+02   1.5590008154529578e+01   1.3275262046186536e+00  -4.8371287687096549e+00   3.5096025640910016e+00   1.7615480696678198e+01
   1.3761925951654183e+02   1.5088215203610085e+01   1.2946359204032085e+00  -4.7235715991129013e+00   3.4289356787096930e+00   1.7481611971932921e+01
   1.3152326512212841e+02   1.4610009783228339e+01   1.2629157750907252e+00  -4.6141567723062629e+00   3.3512409972155375e+00   1.7352712751781233e+01
   1.2577118092491017e+02   1.4153967886791627e+01   1.2323078265906411e+00  -4.5086728553852637e+00   3.2763650287946229e+00   1.7228610718902889e+01
   1.2033993842418668e+02   1.3718760673479267e+01   1.2027573267176823e+00  -4.4069199848628253e+00   3.2041626581451430e+00   1.7109137939218815e+01
   1.1520822488624292e+02   1.3303147469134414e+01   1.1742125210754935e+00  -4.3087091644735631e+00   3.1344966433980694e+00   1.6994130828569727e+01
   1.1035633431452077e+02   1.2905969344082369e+01   1.1466244638139589e+00  -4.2138616132545037e+00   3.0672371494405448e+00   1.6883430126486960e+01
   1.0576603243020641e+02   1.2526143212793427e+01   1.1199468459093274e+00  -4.1222081592656252e+00   3.0022613133562981e+00   1.6776880874140470e+01
   1.0142043421054377e+02   1.2162656406397536e+01   1.0941358357569104e+00  -4.0335886748338616e+00   2.9394528390769512e+00   1.6674332393998711e+01
   9.7303892696833429e+01   1.1814561674409575e+01   1.0691499309920660e+00  -3.9478515496651916e+00   2.8787016186731256e+00   1.6575638269152986e+01
   9.3401897928633517e+01   1.1480972576734876e+01   1.0449498205677354e+00  -3.8648531985773684e+00   2.8199033780096330e+00   1.6480656320650557e+01
   8.9700984987708935e+01   1.1161059231165494e+01   1.0214982562172974e+00  -3.7844576009652346e+00   2.7629593447479373e+00   1.6389248581533455e+01
   8.6188650247081029e+01   1.0854044385223673e+01   9.9875993252104767e-01  -3.7065358694272650e+00   2.7077759369062173e+00   1.6301281266599474e+01
   8.2853275019006475e+01   1.0559199784421192e+01   9.7670137487436004e-01  -3.6309658452596665e+00   2.6542644703853062e+00   1.6216624737186681e+01
   7.9684055882596127e+01   1.0275842811832851e+01   9.5529083472661191e-01  -3.5576317187685684e+00   2.6023408840419564e+00   1.6135153460527480e+01
   7.6670941048490562e+01   1.0003333376381255e+01   9.3449819152285063e-01  -3.4864236725637889e+00   2.5519254810409384e+00   1.6056745963435045e+01
   7.3804572185841636e+01   9.7410710294367231e+00   9.1429486083628042e-01  -3.4172375461845825e+00   2.5029426853483021e+00   1.5981284780262516e+01
   7.1076231196874474e+01   9.4884922912893526e+00   8.9465370822922197e-01  -3.3499745205710210e+00   2.4553208123417991e+00   1.5908656395226627e+01
   6.8477791477515666e+01   9.2450681707826412e+00   8.7554896842431751e-01  -3.2845408210371621e+00   2.4089918526128447e+00   1.5838751179309599e+01
   6.6001673249770519e+01   9.0103018629352079e+00   8.5695616940678265e-01  -3.2208474375271710e+00   2.3638912681203883e+00   1.5771463322049149e+01
   6.3640802593469502e+01   8.7837266107464700e+00   8.3885206111327015e-01  -3.1588098610446642e+00   2.3199577999313941e+00   1.5706690758599215e+01
   6.1388573842297198e+01   8.5649037186034640e+00   8.2121454839361896e-01  -3.0983478352414320e+00   2.2771332868478131e+00   1.5644335092499224e+01
   5.9238815042235167e+01   8.3534207057979923e+00   8.0402262795924062e-01  -3.0393851222360722e+00   2.2353624942768313e+00   1.5584301514623785e+01
   5.7185756200163574e+01   8.1488895896418878e+00   7.8725632905616216e-01  -2.9818492818071043e+00   2.1945929527509422e+00   1.5526498718806526e+01
   5.5224000076806824e+01   7.9509452885488257e+00   7.7089665762256521e-01  -2.9256714631711733e+00   2.1547748055486080e+00   1.5470838814639761e+01
   5.3348495301839336e+01   7.7592441362428755e+00   7.5492554370996989e-01  -2.8707862086150131e+00   2.1158606649050431e+00   1.5417237237949093e+01
   5.1554511610118688e+01   7.5734624989710158e+00   7.3932579196467774e-01  -2.8171312683022971e+00   2.0778054763376193e+00   1.5365612659431301e+01
   4.9837617016953708e+01   7.3932954882447675e+00   7.2408103498162324e-01  -2.7646474256230071e+00   2.0405663906413838e+00   1.5315886891925855e+01
   4.8193656767320611e+01   7.2184557622252985e+00   7.0917568935685515e-01  -2.7132783324952965e+00   2.0041026431384412e+00   1.5267984796768026e+01
   4.6618733909188101e+01   7.0486724094019753e+00   6.9459491427756681e-01  -2.6629703540680101e+00   1.9683754397904432e+00   1.5221834189643788e+01
   4.5109191354851802e+01   6.8836899087032091e+00   6.8032457250007738e-01  -2.6136724223069705e+00   1.9333478498068932e+00   1.5177365746338142e+01
   4.3661595306517881e+01   6.7232671606249390e+00   6.6635119357662354e-01  -2.5653358979801197e+00   1.8989847044034962e+00   1.5134512908736539e+01
   4.2272719933518246e+01   6.5671765843715448e+00   6.5266193920137883e-01  -2.5179144405861456e+00   1.8652525013847667e+00   1.5093211791407777e+01
   4.0939533198580421e+01   6.4152032763788025e+00   6.3924457055483863e-01  -2.4713638857986111e+00   1.8321193152437725e+00   1.5053401089063604e+01
   3.9659183739646060e+01   6.2671442259338814e+00   6.2608741753374431e-01  -2.4256421300230322e+00   1.7995547124892879e+00   1.5015021985159365e+01
   3.8428988721937294e+01   6.1228075839249092e+00   6.1317934976114474e-01  -2.3807090216883395e+00   1.7675296719271949e+00   1.4978018061868754e+01
   3.7246422582382451e+01   5.9820119810449057e+00   6.0050974927801859e-01  -2.3365262589164124e+00   1.7360165096383939e+00   1.4942335211635527e+01
   3.6109106595238558e+01   5.8445858920459068e+00   5.8806848482427665e-01  -2.2930572932347117e+00   1.7049888084104352e+00   1.4907921550478139e+01
   3.5014799193836190e+01   5.7103670428878841e+00   5.7584588762287203e-01  -2.2502672390169249e+00   1.6744213513940529e+00   1.4874727333194922e+01
   3.3961386988899193e+01   5.5792018578590143e+00   5.6383272858630851e-01  -2.2081227883556473e+00   1.6442900597693388e+00   1.4842704870594382e+01
   3.2946876428913789e+01   5.4509449439569604e+00   5.5202019687001502e-01  -2.1665921310891632e+00   1.6145719342191480e+00   1.4811808448850565e+01
   3.1969386052582500e+01   5.3254586100198891e+00   5.4039987970194148e-01  -2.1256448797217447e+00   1.5852450000198033e+00   1.4781994251064106e+01
   3.1027139287551400e+01   5.2026124182792719e+00   5.2896374342234764e-01  -2.0852519989933342e+00   1.5562882555709865e+00   1.4753220281088188e+01
   3.0118457753380525e+01   5.0822827661777943e+00   5.1770411567206176e-01  -2.0453857398704538e+00   1.5276816241983919e+00   1.4725446289663511e+01
   2.9241755030160288e+01   4.9643524964541825e+00   5.0661366867166102e-01  -2.0060195777452470e+00   1.4994059090735861e+00   1.4698633702888518e+01
   2.8395530857325717e+01   4.8487105336444793e+00   4.9568540353789359e-01  -1.9671281546444639e+00   1.4714427511065704e+00   1.4672745553038492e+01
   2.7578365730064018e+01   4.7352515452866895e+00   4.8491263558740416e-01  -1.9286872252641263e+00   1.4437745896767220e+00   1.4647746411734326e+01
   2.6788915863332637e+01   4.6238756262437146e+00   4.7428898058140562e-01  -1.8906736066595753e+00   1.4163846260781696e+00   1.4623602325450040e+01
   2.6025908495873136e+01   4.5144880046790989e+00   4.6380834186831654e-01  -1.8530651314337121e+00   1.3892567895653956e+00   1.4600280753340273e+01
   2.5288137508790474e+01   4.4069987683311691e+00   4.5346489838470078e-01  -1.8158406042793120e+00   1.3623757058946113e+00   1.4577750507358305e+01
   2.4574459335248683e+01   4.3013226098358546e+00   4.4325309347798098e-01  -1.7789797617439134e+00   1.3357266682659323e+00   1.4555981694630384e+01
   2.3883789139650638e+01   4.1973785899455223e+00   4.3316762451747282e-01  -1.7424632350981211e+00   1.3092956105806484e+00   1.4534945662044318e+01
   2.3215097246330888e+01   4.0950899175829694e+00   4.2320343326325177e-01  -1.7062725162004215e+00   1.2830690829371698e+00   1.4514614943006515e+01
   2.2567405799302772e+01   3.9943837457552736e+00   4.1335569696528507e-01  -1.6703899262635771e+00   1.2570342292982919e+00   1.4494963206315994e+01
   2.1939785635984229e+01   3.8951909824334257e+00   4.0361982016808201e-01  -1.6347985874396480e+00   1.2311787672715659e+00   1.4475965207102538e+01
   2.1331353359088876e+01   3.7974461155797021e+00   3.9399142719895647e-01  -1.5994823971526262e+00   1.2054909699536698e+00   1.4457596739771500e+01
   2.0741268592018780e+01   3.7010870515771934e+00   3.8446635532076406e-01  -1.5644260051196404e+00   1.1799596497988762e+00   1.4439834592896979e+01
   2.0168731404143433e+01   3.6060549663845811e+00   3.7504064853276592e-01  -1.5296147930138226e+00   1.1545741444810567e+00   1.4422656506003509e+01
   1.9612979893307177e+01   3.5122941688047202e+00   3.6571055200607255e-01  -1.4950348567342091e+00   1.1293243047281365e+00   1.4406041128175048e+01
   1.9073287913772337e+01   3.4197519753184991e+00   3.5647250714295420e-01  -1.4606729912607237e+00   1.1042004841177695e+00   1.4389967978429938e+01
   1.8548962938593423e+01   3.3283785959958898e+00   3.4732314725218627e-01  -1.4265166780853027e+00   1.0791935308331164e+00   1.4374417407800362e+01
   1.8039344046122064e+01   3.2381270310550709e+00   3.3825929383560827e-01  -1.3925540752238212e+00   1.0542947813882129e+00   1.4359370563054414e+01
   1.7543800020977482e+01   3.1489529776977827e+00   3.2927795348411598e-01  -1.3587740098276999e+00   1.0294960563435840e+00   1.4344809352000929e+01
   1.7061727560374283e+01   3.0608147469057747e+00   3.2037631538460376e-01  -1.3251659734292072e+00   1.0047896580446034e+00   1.4330716410315832e+01
   1.6592549577195665e+01   2.9736731899396029e+00   3.1155174944275810e-01  -1.2917201198705339e+00   9.8016837042777583e-01   1.4317075069831828e+01
   1.6135713591623762e+01   2.8874916343373189e+00   3.0280180503026732e-01  -1.2584272659840141e+00   9.5562546095374679e-01   1.4303869328232830e+01
   1.5690690203502269e+01   2.8022358292683527e+00   2.9412421036895225e-01  -1.2252788951097138e+00   9.3115468474076146e-01   1.4291083820096961e+01
   1.5256971637899120e+01   2.7178739001562917e+00   2.8551687256856367e-01  -1.1922671635569968e+00   9.0675029098843307e-01   1.4278703789232061e+01
   1.4834070356565357e+01   2.6343763125459732e+00   2.7697787833968085e-01  -1.1593849101393583e+00   8.8240703179967750e-01   1.4266715062250674e+01
   1.4421517728131938e+01   2.5517158452541016e+00   2.6850549540827412e-01  -1.1266256689368435e+00   8.5812017352856929e-01   1.4255104023331672e+01
   1.4018862749959727e+01   2.4698675729114714e+00   2.6009817466425444e-01  -1.0939836854683411e+00   8.3388551080408668e-01   1.4243857590117729e+01
   1.3625670814535850e+01   2.3888088580784932e+00   2.5175455308273714e-01  -1.0614539364876090e+00   8.0969938340487180e-01   1.4232963190700053e+01
   1.3241522513196616e+01   2.3085193531962651e+00   2.4347345746403631e-01  -1.0290321536525109e+00   7.8555869618847463e-01   1.4222408741642353e+01
   1.2866012469728933e+01   2.2289810127243088e+00   2.3525390904665311e-01  -9.9671485135771909e-01   7.6146094231106598e-01   1.4212182626999072e+01
   1.2498748196050387e+01   2.1501781159152054e+00   2.2709512905702167e-01  -9.6449935906772233e-01   7.3740423001070066e-01   1.4202273678282948e+01
   1.2139348961658717e+01   2.0720973007882209e+00   2.1899654527068160e-01  -9.3238385854095840e-01   7.1338731327027682e-01   1.4192671155340083e+01
   1.1787444667846721e+01   1.9947276099916085e+00   2.1095779967226536e-01  -9.0036742639844469e-01   6.8940962672617934e-01   1.4183364728091554e+01
   1.1442674716753208e+01   1.9180605493899989e+00   2.0297875731653070e-01  -8.6845008256351097e-01   6.6547132524698027e-01   1.4174344459102107e+01
   1.1104686864114083e+01   1.8420901603839743e+00   1.9505951651014425e-01  -8.3663284518531544e-01   6.4157332867517125e-01   1.4165600786938594e+01
   1.0773136043017567e+01   1.7668131071689643e+00   1.8720042045463781e-01  -8.0491779276075659e-01   6.1771737230611878e-01   1.4157124510281989e+01
   1.0447683143971064e+01   1.6922287803771336e+00   1.7940207051564336e-01  -7.7330813429077538e-01   5.9390606377513200e-01   1.4148906772758588e+01
   1.0127993734021373e+01   1.6183394188280695e+00   1.7166534131316927e-01  -7.4180828845259394e-01   5.7014294713942471e-01   1.4140939048457058e+01
   9.8137366943800135e+00   1.5451502514534032e+00   1.6399139786351696e-01  -7.1042397294514492e-01   5.4643257508162790e-01   1.4133213128099859e+01
   9.5045827517539827e+00   1.4726696618720325e+00   1.5638171504709877e-01  -6.7916230537862110e-01   5.2278059033152235e-01   1.4125721105838650e+01
   9.2002028730758330e+00   1.4009093785960154e+00   1.4883809972998593e-01  -6.4803191734081955e-01   4.9919381761083359e-01   1.4118455366644728e+01
   8.9002664861469931e+00   1.3298846944683229e+00   1.4136271593327740e-01  -6.1704308359611471e-01   4.7568036766283728e-01   1.4111408574266742e+01
   8.6044394792872598e+00   1.2596147197068521e+00   1.3395811352702169e-01  -5.8620786877527398e-01   4.5224975524825228e-01   1.4104573659729455e+01
   8.3123819206185399e+00   1.1901226739006421e+00   1.2662726102941022e-01  -5.5554029441965602e-01   4.2891303339024578e-01   1.4097943810348543e+01
   8.0237454209501706e+00   1.1214362235369941e+00   1.1937358322405375e-01  -5.2505652988410612e-01   4.0568294666005233e-01   1.4091512459236771e+01
   7.7381700417192789e+00   1.0535878732191561e+00   1.1220100447766525e-01  -4.9477511142360153e-01   3.8257410694593630e-01   1.4085273275279146e+01
   7.4552806186448732e+00   9.8661542078399345e-01   1.0511399886039356e-01  -4.6471719485165847e-01   3.5960319599126489e-01   1.4079220153554806e+01
   7.1746823290927519e+00   9.2056248921951223e-01   9.8117648459808526e-02  -4.3490684855148548e-01   3.3678920009167695e-01   1.4073347206184797e+01
   6.8959552711980088e+00   8.5547915185889822e-01   9.1217711663524548e-02  -4.0537139547008066e-01   3.1415368380655612e-01   1.4067648753585990e+01
   6.6186477372014139e+00   7.9142267215133022e-01   8.4420703703372749e-02  -3.7614181521516199e-01   2.9172111151178926e-01   1.4062119316112351e+01
   6.3422677390620468e+00   7.2845838591639012e-01   7.7733992463461091e-02  -3.4725322077920484e-01   2.6951922831574376e-01   1.4056753606064985e+01
   6.0662721600237415e+00   6.6666076319435541e-01   7.1165913542992676e-02  -3.1874542915047838e-01   2.4757951560748570e-01   1.4051546520054428e+01
   5.7900526264676087e+00   6.0611469987773159e-01   6.4725909968584031e-02  -2.9066365178488063e-01   2.2593774181629661e-01   1.4046493131697671e+01
   5.5129167607170704e+00   5.4691710827457785e-01   5.8424703987343896e-02  -2.6305934063583392e-01   2.0463463664849002e-01   1.4041588684635503e+01
   5.2340627833321554e+00   4.8917890393398555e-01   5.2274511397853170e-02  -2.3599123986310150e-01   1.8371672846524834e-01   1.4036828585854808e+01
   4.9525442933328474e+00   4.3302752909230668e-01   4.6289313496140821e-02  -2.0952671532831640e-01   1.6323740183217558e-01   1.4032208399301769e+01
   4.6672201072729491e+00   3.7861022088481588e-01   4.0485208991429392e-02  -1.8374346856586551e-01   1.4325825957443611e-01   1.4027723839771950e+01
   4.3766805679027678e+00   3.2609834320068604e-01   3.4880880134028409e-02  -1.5873179831564574e-01   1.2385091818161734e-01   1.4023370767064907e+01
   4.0791352344455145e+00   2.7569328982752161e-01   2.9498227560957661e-02  -1.3459766869106057e-01   1.0509944113010292e-01   1.4019145180391199e+01
   3.7722339480629925e+00   2.2763480514448881e-01   2.4363264709702209e-02  -1.1146701496100320e-01   8.7103750251300988e-02   1.4015043213020475e+01
   3.4527656412528218e+00   1.8221321493372103e-01   1.9507432015323498e-02  -8.9492045518329247e-02   6.9984613503005749e-02   1.4011061127158259e+01
   3.1161145127504555e+00   1.3978839304629029e-01   1.4969634173237278e-02  -6.8860973274037368e-02   5.3891339100800087e-02   1.4007195309041428e+01
   2.7551821791974249e+00   1.0082132989234052e-01   1.0799629975599842e-02  -4.9814145821614086e-02   3.9014515846014244e-02   1.4003442264243958e+01
   2.3579522873041485e+00   6.5932112891344180e-02   7.0642565703695117e-03  -3.2673551126014375e-02   2.5609294555644861e-02   1.3999798613181341e+01
   1.9007593803824534e+00   3.6023460843709519e-02   3.8606875743773523e-03  -1.7905432894673282e-02   1.4044745320295930e-02   1.3996261086803694e+01
   1.3213855419366998e+00   1.2621991259207646e-02   1.3530494970692868e-03  -6.2925747982569566e-03   4.9395253011876696e-03   1.3992826522474182e+01


==> R_NegLambda_Eta_InvEta.txt <==
   3.6594631214290598e+17   4.2465453708293426e+00   3.8151925961725159e+00   2.6210996556326455e-01
   3.7860172086621712e+10   4.2465453666124713e+00   3.8151925957255632e+00   2.6210996559397093e-01
   1.9735157455019662e+09   4.2465453665865152e+00   3.8151925956804198e+00   2.6210996559707234e-01
   3.4591812671405953e+08   4.2465453666181805e+00   3.8151925956958803e+00   2.6210996559601019e-01
   1.0017650228376375e+08   4.2465453665422528e+00   3.8151925955957480e+00   2.6210996560288946e-01
   3.8248482344472103e+07   4.2465453663676724e+00   3.8151925952992287e+00   2.6210996562326078e-01
   1.7402286386612810e+07   4.2465453655565044e+00   3.8151925939253069e+00   2.6210996571765149e-01
   8.9379314491731282e+06   4.2465453629997203e+00   3.8151925896706524e+00   2.6210996600995318e-01
   5.0169939777996913e+06   4.2465453562513478e+00   3.8151925784047775e+00   2.6210996678393722e-01
   3.0139794998643929e+06   4.2465453402580451e+00   3.8151925517654197e+00   2.6210996861410463e-01
   1.9103626470603354e+06   4.2465453058676896e+00   3.8151924946526248e+00   2.6210997253784712e-01
   1.2645486961268715e+06   4.2465452375357442e+00   3.8151923814160598e+00   2.6210998031738486e-01
   8.6760615605155414e+05   4.2465451100588121e+00   3.8151921706072973e+00   2.6210999480029373e-01
   6.1346094457678904e+05   4.2465448844061306e+00   3.8151917982744967e+00   2.6211002038017372e-01
   4.4503258485526301e+05   4.2465445024749462e+00   3.8151911694890086e+00   2.6211006357878941e-01
   3.3006644037842168e+05   4.2465438804743254e+00   3.8151901477307000e+00   2.6211013377532610e-01
   2.4956111541882897e+05   4.2465429007569400e+00   3.8151885418989671e+00   2.6211024409877820e-01
   1.9191324771735191e+05   4.2465414020036141e+00   3.8151860907862023e+00   2.6211041249469647e-01
   1.4981168233702076e+05   4.2465391676234452e+00   3.8151824448000200e+00   2.6211066298099850e-01
   1.1852103671969521e+05   4.2465359121713959e+00   3.8151771446742102e+00   2.6211102711074591e-01
   9.4898380804957953e+04   4.2465312655888017e+00   3.8151695969319821e+00   2.6211154565819639e-01
   7.6811710401146483e+04   4.2465247551206797e+00   3.8151590459260571e+00   2.6211227054028857e-01
   6.2786159559915162e+04   4.2465157847957036e+00   3.8151445423193815e+00   2.6211326698307985e-01
   5.1783229633336523e+04   4.2465036123510540e+00   3.8151249078779497e+00   2.6211461594221314e-01
   4.3059832848980994e+04   4.2464873234757112e+00   3.8150986964547839e+00   2.6211641678608716e-01
   3.6076407804214774e+04   4.2464658032516516e+00   3.8150641510694179e+00   2.6211879024883122e-01
   3.0435880054707250e+04   4.2464377047024433e+00   3.8150191570360263e+00   2.6212188165705630e-01
   2.5842405942396494e+04   4.2464014143921620e+00   3.8149611911449428e+00   2.6212586443110863e-01
   2.2073041431121390e+04   4.2463550150444318e+00   3.8148872669483689e+00   2.6213094385877539e-01
   1.8957999890637857e+04   4.2462962451704822e+00   3.8147938762415126e+00   2.6213736113712127e-01
   1.6366707561799734e+04   4.2462224557170245e+00   3.8146769268754133e+00   2.6214539767568101e-01
   1.4197829724887333e+04   4.2461305637774469e+00   3.8145316770950646e+00   2.6215537965109897e-01
   1.2372053175935436e+04   4.2460170034551199e+00   3.8143526666661280e+00   2.6216768279951247e-01
   1.0826806155098868e+04   4.2458776740205817e+00   3.8141336451319479e+00   2.6218273742880488e-01
   9.5123561616989682e+03   4.2457078855611385e+00   3.8138674976249569e+00   2.6220103362865615e-01
   8.3888984808970035e+03   4.2455023023822589e+00   3.8135461687439642e+00   2.6222312665205300e-01
   7.4243643831645750e+03   4.2452548844867612e+00   3.8131605851027355e+00   2.6224964243751031e-01
   6.5927571694740991e+03   4.2449588275384853e+00   3.8127005772623113e+00   2.6228128323626310e-01
   5.8728788927068590e+03   4.2446065018103036e+00   3.8121548018792675e+00   2.6231883330315775e-01
   5.2473487143914490e+03   4.2441893907266373e+00   3.8115106650363968e+00   2.6236316460377812e-01
   4.7018407290499763e+03   4.2436980297332596e+00   3.8107542478680911e+00   2.6241524248367509e-01
   4.2244882135393082e+03   4.2431219463628551e+00   3.8098702357480501e+00   2.6247613123853669e-01
   3.8054149953083597e+03   4.2424496025116598e+00   3.8088418524707088e+00   2.6254699951674887e-01
   3.4363645858856253e+03   4.2416683401023629e+00   3.8076508010294434e+00   2.6262912547800815e-01
   3.1104049963482207e+03   4.2407643314804737e+00   3.8062772127726276e+00   2.6272390162343545e-01
   2.8216925045111175e+03   4.2397225360731312e+00   3.8046996068987395e+00   2.6283283920412132e-01
   2.5652816142853999e+03   4.2385266650279014e+00   3.8028948624298264e+00   2.6295757210628190e-01
   2.3369714139991379e+03   4.2371591557346733e+00   3.8008382049670524e+00   2.6309986010274500e-01
   2.1331807715440209e+03   4.2356011583102386e+00   3.7985032106757086e+00   2.6326159135248217e-01
   1.9508464931290575e+03   4.2338325362781406e+00   3.7958618300536568e+00   2.6344478402309612e-01
   1.7873398588448458e+03   4.2318318837973194e+00   3.7928844340965595e+00   2.6365158690583557e-01
   1.6403979338883710e+03   4.2295765618639258e+00   3.7895398854667515e+00   2.6388427888966043e-01
   1.5080668137711332e+03   4.2270427559191672e+00   3.7857956371863537e+00   2.6414526716059383e-01
   1.3886545502089339e+03   4.2242055572216106e+00   3.7816178611889133e+00   2.6443708399600357e-01
   1.2806919625886044e+03   4.2210390701689482e+00   3.7769716087619591e+00   2.6476238203119207e-01
   1.1828998985100695e+03   4.2175165474642933e+00   3.7718210044788760e+00   2.6512392788855643e-01
   1.0941617889071433e+03   4.2136105546006668e+00   3.7661294746401164e+00   2.6552459407826334e-01
   1.0135005660418509e+03   4.2092931645780132e+00   3.7598600105180617e+00   2.6596734910409936e-01
   9.4005918946052316e+02   4.2045361830666543e+00   3.7529754658273276e+00   2.6645524573914425e-01
   8.7308416589153853e+02   4.1993114033985028e+00   3.7454388868383952e+00   2.6699140747270911e-01
   8.1191156180845462e+02   4.1935908898206407e+00   3.7372138724414112e+00   2.6757901317184440e-01
   7.5595509795953706e+02   4.1873472864135568e+00   3.7282649602837008e+00   2.6822128004655160e-01
   7.0469598821301122e+02   4.1805541479981381e+00   3.7185580338988329e+00   2.6892144505581916e-01
   6.5767424419644863e+02   4.1731862882799691e+00   3.7080607445708060e+00   2.6968274493996897e-01
   6.1448121524220926e+02   4.1652201394627228e+00   3.6967429405997212e+00   2.7050839511112190e-01
   5.7475317230542191e+02   4.1566341166631275e+00   3.6845770957193356e+00   2.7140156767564427e-01
   5.3816577654448315e+02   4.1474089797382634e+00   3.6715387277276395e+00   2.7236536889777335e-01
   5.0442929952991454e+02   4.1375281846441334e+00   3.6576067979843114e+00   2.7340281644027314e-01
   4.7328448367454553e+02   4.1269782162264566e+00   3.6427640823478233e+00   2.7451681673425388e-01
   4.4449894933287942e+02   4.1157488944298324e+00   3.6269975043984499e+00   2.7571014283503165e-01
   4.1786406980124798e+02   4.1038336463106919e+00   3.6102984224260193e+00   2.7698541311386332e-01
   3.9319224772615911e+02   4.0912297369466986e+00   3.5926628626409522e+00   2.7834507111666579e-01
   3.7031453664965909e+02   4.0779384533243368e+00   3.5740916923572854e+00   2.7979136689144424e-01
   3.4907855995422710e+02   4.0639652365150623e+00   3.5545907284429301e+00   2.8132634004760509e-01
   3.2934668661302555e+02   4.0493197588608725e+00   3.5341707780656964e+00   2.8295180476460019e-01
   3.1099442914595073e+02   4.0340159444203794e+00   3.5128476106067317e+00   2.8466933691646307e-01
   2.9390903422507438e+02   4.0180719324990806e+00   3.4906418614775152e+00   2.8648026342545524e-01
   2.7798824062605092e+02   4.0015099856389469e+00   3.4675788703853772e+00   2.8838565390406323e-01
   2.6313918281708885e+02   3.9843563448984876e+00   3.4436884582631180e+00   2.9038631459257114e-01
   2.4927742152304552e+02   3.9666410365631641e+00   3.4190046485500667e+00   2.9248278455078452e-01
   2.3632608518861801e+02   3.9483976355352066e+00   3.3935653397291374e+00   2.9467533401900448e-01
   2.2421510846580756e+02   3.9296629915317665e+00   3.3674119369546673e+00   2.9696396482586390e-01
   2.1288055572803799e+02   3.9104769248484099e+00   3.3405889512280869e+00   2.9934841269003604e-01
   2.0226401921770420e+02   3.8908818988193157e+00   3.3131435748944038e+00   3.0182815123907569e-01
   1.9231208280784151e+02   3.8709226762294220e+00   3.2851252422508379e+00   3.0440239755207615e-01
   1.8297584353758251e+02   3.8506459668304145e+00   3.2565851838106887e+00   3.0707011902260495e-01
   1.7421048409461375e+02   3.8301000728036985e+00   3.2275759822808250e+00   3.0983004133440473e-01
   1.6597489029088845e+02   3.8093345385372319e+00   3.1981511376369918e+00   3.1268065734343842e-01
   1.5823130833114502e+02   3.7883998104704841e+00   3.1683646478579002e+00   3.1562023666565336e-01
   1.5094503732492592e+02   3.7673469120542982e+00   3.1382706109565310e+00   3.1864683577915048e-01
   1.4408415305657007e+02   3.7462271381039844e+00   3.1079228529673042e+00   3.2175830846162906e-01
   1.3761925951654183e+02   3.7250917720284340e+00   3.0773745855507002e+00   3.2495231639831351e-01
   1.3152326512212841e+02   3.7039918286274509e+00   3.0466780959004489e+00   3.2822633981108168e-01
   1.2577118092491017e+02   3.6829778243863545e+00   3.0158844707081793e+00   3.3157768797595338e-01
   1.2033993842418668e+02   3.6620995764850193e+00   2.9850433550835920e+00   3.3500350951250973e-01
   1.1520822488624292e+02   3.6414060310903187e+00   2.9542027465580363e+00   3.3850080234510221e-01
   1.1035633431452077e+02   3.6209451209295311e+00   2.9234088236288227e+00   3.4206642325129932e-01
   1.0576603243020641e+02   3.6007636516514365e+00   2.8927058077349832e+00   3.4569709692774109e-01
   1.0142043421054377e+02   3.5809072160756945e+00   2.8621358570936080e+00   3.4938942451720745e-01
   9.7303892696833429e+01   3.5614201351068053e+00   2.8317389904655457e+00   3.5313989155321029e-01
   9.3401897928633517e+01   3.5423454238438512e+00   2.8015530386550123e+00   3.5694487528963098e-01
   8.9700984987708935e+01   3.5237247812455514e+00   2.7716136213703049e+00   3.6080065139295753e-01
   8.6188650247081029e+01   3.5055986016056218e+00   2.7419541469744066e+00   3.6470339998334550e-01
   8.2853275019006475e+01   3.4880060060468088e+00   2.7126058326220304e+00   3.6864921101839210e-01
   7.9684055882596127e+01   3.4709848922480453e+00   2.6835977423063540e+00   3.7263408901982975e-01
   7.6670941048490562e+01   3.4545720006676852e+00   2.6549568404111303e+00   3.7665395714875205e-01
   7.3804572185841636e+01   3.4388029956098167e+00   2.6267080584738971e+00   3.8070466063936870e-01
   7.1076231196874474e+01   3.4237125595939419e+00   2.5988743730043038e+00   3.8478196960478628e-01
   6.8477791477515666e+01   3.4093344996227537e+00   2.5714768923595916e+00   3.8888158123108713e-01
   6.6001673249770519e+01   3.3957018640943799e+00   2.5445349508505539e+00   3.9299912137804710e-01
   6.3640802593469502e+01   3.3828470692679340e+00   2.5180662084292722e+00   3.9713014560637122e-01
   6.1388573842297198e+01   3.3708020343623328e+00   2.4920867544901961e+00   4.0127013965232888e-01
   5.9238815042235167e+01   3.3595983245433185e+00   2.4666112144942223e+00   4.0541451937128636e-01
   5.7185756200163574e+01   3.3492673012317655e+00   2.4416528582985664e+00   4.0955863017187333e-01
   5.5224000076806824e+01   3.3398402793447621e+00   2.4172237092409783e+00   4.1369774596245606e-01
   5.3348495301839336e+01   3.3313486912591421e+00   2.3933346531831914e+00   4.1782706763133876e-01
   5.1554511610118688e+01   3.3238242574649823e+00   2.3699955468650247e+00   4.2194172108161843e-01
   4.9837617016953708e+01   3.3172991640530745e+00   2.3472153250559313e+00   4.2603675484104603e-01
   4.8193656767320611e+01   3.3118062473571763e+00   2.3250021061149053e+00   4.3010713726664401e-01
   4.6618733909188101e+01   3.3073791862493014e+00   2.3033632956834631e+00   4.3414775336309941e-01
   4.5109191354851802e+01   3.3040527027665418e+00   2.2823056883392137e+00   4.3815340123332874e-01
   4.3661595306517881e+01   3.3018627719321474e+00   2.2618355671309929e+00   4.4211878817894884e-01
   4.2272719933518246e+01   3.3008468418252610e+00   2.2419588010012248e+00   4.4603852646775455e-01
   4.0939533198580421e+01   3.3010440651539836e+00   2.2226809401775092e+00   4.4990712878481665e-01
   3.9659183739646060e+01   3.3024955438001613e+00   2.2040073096855552e+00   4.5371900338328258e-01
   3.8428988721937294e+01   3.3052445880332217e+00   2.1859431011993351e+00   4.5746844895063465e-01
   3.7246422582382451e+01   3.3093369923397189e+00   2.1684934635034994e+00   4.6114964920593421e-01
   3.6109106595238558e+01   3.3148213300882499e+00   2.1516635918983091e+00   4.6475666724357600e-01
   3.5014799193836190e+01   3.3217492695537767e+00   2.1354588169308624e+00   4.6828343963908720e-01
   3.3961386988899193e+01   3.3301759141633256e+00   2.1198846928872821e+00   4.7172377033299884e-01
   3.2946876428913789e+01   3.3401601702086858e+00   2.1049470865329658e+00   4.7507132430919607e-01
   3.1969386052582500e+01   3.3517651457043338e+00   2.0906522666405420e+00   4.7831962108499976e-01
   3.1027139287551400e+01   3.3650585845637879e+00   2.0770069949010970e+00   4.8146202803116611e-01
   3.0118457753380525e+01   3.3801133408341197e+00   2.0640186188741860e+00   4.8449175354118057e-01
   2.9241755030160288e+01   3.3970078983789889e+00   2.0516951676972153e+00   4.8740184007080423e-01
   2.8395530857325717e+01   3.4158269421528211e+00   2.0400454513475990e+00   4.9018515707060695e-01
   2.7578365730064018e+01   3.4366619880781730e+00   2.0290791643324093e+00   4.9283439383648281e-01
   2.6788915863332637e+01   3.4596120795497494e+00   2.0188069947731777e+00   4.9534205230567602e-01
   2.6025908495873136e+01   3.4847845597650302e+00   2.0092407399591554e+00   4.9770043982899148e-01
   2.5288137508790474e+01   3.5122959304581980e+00   2.0003934295653600e+00   4.9990166195320751e-01
   2.4574459335248683e+01   3.5422728092252229e+00   1.9922794578731140e+00   5.0193761525181013e-01
   2.3883789139650638e+01   3.5748529995218408e+00   1.9849147264961065e+00   5.0379998024663830e-01
   2.3215097246330888e+01   3.6101866896472963e+00   1.9783167993078146e+00   5.0548021446812064e-01
   2.2567405799302772e+01   3.6484377996608295e+00   1.9725050714910870e+00   5.0696954570771491e-01
   2.1939785635984229e+01   3.6897854982994769e+00   1.9675009548951921e+00   5.0825896552272298e-01
   2.1331353359088876e+01   3.7344259156733659e+00   1.9633280821962351e+00   5.0933922306116630e-01
   2.0741268592018780e+01   3.7825740819328040e+00   1.9600125327226094e+00   5.1020081928298822e-01
   2.0168731404143433e+01   3.8344661273835117e+00   1.9575830832399899e+00   5.1083400166336901e-01
   1.9612979893307177e+01   3.8903617858607924e+00   1.9560714875028280e+00   5.1122875947475011e-01
   1.9073287913772337e+01   3.9505472507954811e+00   1.9555127889880950e+00   5.1137481975633758e-01
   1.8548962938593423e+01   4.0153384426084688e+00   1.9559456719526525e+00   5.1126164409345976e-01
   1.8039344046122064e+01   4.0850847572224609e+00   1.9574128568218634e+00   5.1087842634468106e-01
   1.7543800020977482e+01   4.1601733790450854e+00   1.9599615469559997e+00   5.1021409147189234e-01
   1.7061727560374283e+01   4.2410342583394725e+00   1.9636439350891426e+00   5.0925729564846156e-01
   1.6592549577195665e+01   4.3281458732053517e+00   1.9685177792421462e+00   5.0799642784277366e-01
   1.6135713591623762e+01   4.4220419213948023e+00   1.9746470597358177e+00   5.0641961309976435e-01
   1.5690690203502269e+01   4.5233191181042791e+00   1.9821027311486239e+00   5.0451471777171830e-01
   1.5256971637899120e+01   4.6326463142943117e+00   1.9909635857714598e+00   5.0226935698199593e-01
   1.4834070356565357e+01   4.7507751980350008e+00   2.0013172484321990e+00   4.9967090464212233e-01
   1.4421517728131938e+01   4.8785529015228857e+00   2.0132613266499990e+00   4.9670650638482550e-01
   1.4018862749959727e+01   5.0169369122698608e+00   2.0269047451374149e+00   4.9336309582333360e-01
   1.3625670814535850e+01   5.1670127831466841e+00   2.0423692999547782e+00   4.8962741460231596e-01
   1.3241522513196616e+01   5.3300152586306053e+00   2.0597914754787894e+00   4.8548603676862701e-01
   1.2866012469728933e+01   5.5073535919889105e+00   2.0793245772186126e+00   4.8092539806249962e-01
   1.2498748196050387e+01   5.7006420313416939e+00   2.1011412459881429e+00   4.7593183081307383e-01
   1.2139348961658717e+01   5.9117367166756898e+00   2.1254364348017938e+00   4.7049160521860273e-01
   1.1787444667846721e+01   6.1427805756040792e+00   2.1524309501502215e+00   4.6459097790347631e-01
   1.1442674716753208e+01   6.3962582615390211e+00   2.1823756854421785e+00   4.5821624877450312e-01
   1.1104686864114083e+01   6.6750637837640934e+00   2.2155567082885299e+00   4.5135382735135610e-01
   1.0773136043017567e+01   6.9825842906494771e+00   2.2523014075879146e+00   4.4399030992523442e-01
   1.0447683143971064e+01   7.3228045644909887e+00   2.2929859646973765e+00   4.3611256911115803e-01
   1.0127993734021373e+01   7.7004382833769460e+00   2.3380444904321238e+00   4.2770785761017627e-01
   9.8137366943800135e+00   8.1210941679055217e+00   2.3879802734382252e+00   4.1876392829669207e-01
   9.5045827517539827e+00   8.5914880020703297e+00   2.4433797258981436e+00   4.0926917310505945e-01
   9.2002028730758330e+00   9.1197155606249858e+00   2.5049298044135924e+00   3.9921278362293328e-01
   8.9002664861469931e+00   9.7156072362597161e+00   2.5734399489789488e+00   3.8858493682619838e-01
   8.6044394792872598e+00   1.0391193475169381e+01   2.6498699533992154e+00   3.7737701003674323e-01
   8.3123819206185399e+00   1.1161322298412300e+01   2.7353657047051372e+00   3.6558182998342320e-01
   8.0237454209501706e+00   1.2044488261849658e+01   2.8313054809348603e+00   3.5319396184328827e-01
   7.7381700417192789e+00   1.3063959492144814e+01   2.9393605907126732e+00   3.4021004539546523e-01
   7.4552806186448732e+00   1.4249331348110612e+01   3.0615757554575711e+00   3.2662918701828558e-01
   7.1746823290927519e+00   1.5638700873346901e+01   3.2004770675211400e+00   3.1245341831945334e-01
   6.8959552711980088e+00   1.7281761093138769e+01   3.3592190850707806e+00   2.9768823487704421e-01
   6.6186477372014139e+00   1.9244285739936046e+01   3.5417884553571968e+00   2.8234323212822937e-01
   6.3422677390620468e+00   2.1614762666791943e+01   3.7532907883105722e+00   2.6643286022880180e-01
   6.0662721600237415e+00   2.4514430333010679e+01   4.0003628128270696e+00   2.4997732625488953e-01
   5.7900526264676087e+00   2.8112854448531056e+01   4.2917776861989232e+00   2.3300368125210719e-01
   5.5129167607170704e+00   3.2652808316843391e+01   4.6393563267257329e+00   2.1554714265842109e-01
   5.2340627833321554e+00   3.8491338452494979e+01   5.0593788522580363e+00   1.9765272164856620e-01
   4.9525442933328474e+00   4.6170151376881272e+01   5.5748428545106021e+00   1.7937725351144213e-01
   4.6672201072729491e+00   5.6541675638927600e+01   6.2192159136960932e+00   1.6079197343796639e-01
   4.3766805679027678e+00   7.1006847386798825e+01   7.0429552741847550e+00   1.4198585126124533e-01
   4.0791352344455145e+00   9.1992384064978140e+01   8.1254558590962791e+00   1.2307001814310772e-01
   3.7722339480629925e+00   1.2398434555921054e+02   9.5984185553306283e+00   1.0418382926681549e-01
   3.4527656412528218e+00   1.7598994840944070e+02   1.1695427191063542e+01   8.5503503520085053e-02
   3.1161145127504555e+00   2.6817105123475534e+02   1.4868763527063194e+01   6.7255088036060465e-02
   2.7551821791974249e+00   4.5297205304535157e+02   2.0106439755414954e+01   4.9735309292172701e-02
   2.3579522873041485e+00   9.0090074862294625e+02   2.9986316110058063e+01   3.3348544593798178e-02
   1.9007593803824534e+00   2.4178353492201745e+03   5.3525081667627724e+01   1.8682829971370333e-02
   1.3213855419366998e+00   1.3608275239932211e+04   1.4897967266092795e+02   6.7123251255623434e-03


==> R_NegLambda_InvLambda_Eta_InvEta.txt <==
   3.6594631214290598e+17   4.4539792778759626e+00  -2.2451833239711105e-01   5.8006824432060977e-01   1.7239350883122806e+00
   3.7860172086621712e+10   4.4539792775623450e+00  -2.2451833241292005e-01   5.8006824428910275e-01   1.7239350884059179e+00
   1.9735157455019662e+09   4.4539792777207623e+00  -2.2451833240493446e-01   5.8006824430286685e-01   1.7239350883650117e+00
   3.4591812671405953e+08   4.4539792776608538e+00  -2.2451833240795435e-01   5.8006824429978854e-01   1.7239350883741604e+00
   1.0017650228376375e+08   4.4539792776906735e+00  -2.2451833240645119e-01   5.8006824430103399e-01   1.7239350883704589e+00
   3.8248482344472103e+07   4.4539792775575995e+00  -2.2451833241315924e-01   5.8006824427811232e-01   1.7239350884385811e+00
   1.7402286386612810e+07   4.4539792772125093e+00  -2.2451833243055472e-01   5.8006824421210035e-01   1.7239350886347655e+00
   8.9379314491731282e+06   4.4539792760678134e+00  -2.2451833248825709e-01   5.8006824399282741e-01   1.7239350892864342e+00
   5.0169939777996913e+06   4.4539792729944745e+00  -2.2451833264317944e-01   5.8006824340555796e-01   1.7239350910317710e+00
   3.0139794998643929e+06   4.4539792657604016e+00  -2.2451833300783808e-01   5.8006824202218310e-01   1.7239350951430950e+00
   1.9103626470603354e+06   4.4539792502068396e+00  -2.2451833379186953e-01   5.8006823904790528e-01   1.7239351039825064e+00
   1.2645486961268715e+06   4.4539792192527701e+00  -2.2451833535221721e-01   5.8006823312883682e-01   1.7239351215736953e+00
   8.6760615605155414e+05   4.4539791614697046e+00  -2.2451833826497392e-01   5.8006822207869835e-01   1.7239351544141805e+00
   6.1346094457678904e+05   4.4539790591448067e+00  -2.2451834342301702e-01   5.8006820251011304e-01   1.7239352125710870e+00
   4.4503258485526301e+05   4.4539788858619653e+00  -2.2451835215794314e-01   5.8006816937138128e-01   1.7239353110578330e+00
   3.3006644037842168e+05   4.4539786034895279e+00  -2.2451836639191236e-01   5.8006811536945058e-01   1.7239354715490456e+00
   2.4956111541882897e+05   4.4539781584646567e+00  -2.2451838882494943e-01   5.8006803025920495e-01   1.7239357244927760e+00
   1.9191324771735191e+05   4.4539774772937193e+00  -2.2451842316176460e-01   5.8006789998351649e-01   1.7239361116662661e+00
   1.4981168233702076e+05   4.4539764612185255e+00  -2.2451847438062539e-01   5.8006770565291066e-01   1.7239366892084147e+00
   1.1852103671969521e+05   4.4539749799735286e+00  -2.2451854904805579e-01   5.8006742235062703e-01   1.7239375311712315e+00
   9.4898380804957953e+04   4.4539728645423402e+00  -2.2451865568398635e-01   5.8006701774634717e-01   1.7239387336400531e+00
   7.6811710401146483e+04   4.4539698988332601e+00  -2.2451880518140796e-01   5.8006645050371541e-01   1.7239404194668122e+00
   6.2786159559915162e+04   4.4539658102100113e+00  -2.2451901128375490e-01   5.8006566846878638e-01   1.7239427436547394e+00
   5.1783229633336523e+04   4.4539602588220042e+00  -2.2451929112283611e-01   5.8006460662847459e-01   1.7239458994271817e+00
   4.3059832848980994e+04   4.4539528256756657e+00  -2.2451966582028174e-01   5.8006318482746855e-01   1.7239501250151492e+00
   3.6076407804214774e+04   4.4539429993852835e+00  -2.2452016115563586e-01   5.8006130523254973e-01   1.7239557111969304e+00
   3.0435880054707250e+04   4.4539301615543279e+00  -2.2452080830360865e-01   5.8005884953489484e-01   1.7239630096184622e+00
   2.5842405942396494e+04   4.4539135707468214e+00  -2.2452164464258395e-01   5.8005567588284068e-01   1.7239724419177642e+00
   2.2073041431121390e+04   4.4538923450237853e+00  -2.2452271463572154e-01   5.8005161553982731e-01   1.7239845096704818e+00
   1.8957999890637857e+04   4.4538654430255944e+00  -2.2452407078573106e-01   5.8004646926404924e-01   1.7239998051686771e+00
   1.6366707561799734e+04   4.4538316435932970e+00  -2.2452577466381560e-01   5.8004000340830997e-01   1.7240190230398056e+00
   1.4197829724887333e+04   4.4537895239262699e+00  -2.2452789801311554e-01   5.8003194574018768e-01   1.7240429727088300e+00
   1.2372053175935436e+04   4.4537374362941939e+00  -2.2453052392600553e-01   5.8002198098607594e-01   1.7240725916971862e+00
   1.0826806155098868e+04   4.4536734833361180e+00  -2.2453374809392829e-01   5.8000974610580469e-01   1.7241089597442405e+00
   9.5123561616989682e+03   4.4535954920010319e+00  -2.2453768012745426e-01   5.7999482530835389e-01   1.7241533137271536e+00
   8.3888984808970035e+03   4.4535009862034061e+00  -2.2454244494340991e-01   5.7997674482322858e-01   1.7242070633449114e+00
   7.4243643831645750e+03   4.4533871582888187e+00  -2.2454818421496564e-01   5.7995496744624708e-01   1.7242718075221670e+00
   6.5927571694740991e+03   4.4532508394284962e+00  -2.2455505787954538e-01   5.7992888688340838e-01   1.7243493514766832e+00
   5.8728788927068590e+03   4.4530884690905062e+00  -2.2456324569815675e-01   5.7989782192227823e-01   1.7244417243802421e+00
   5.2473487143914490e+03   4.4528960637688515e+00  -2.2457294885828030e-01   5.7986101046677008e-01   1.7245511975275438e+00
   4.7018407290499763e+03   4.4526691851869939e+00  -2.2458439161093979e-01   5.7981760347836708e-01   1.7246803029106548e+00
   4.2244882135393082e+03   4.4524029082355590e+00  -2.2459782293069466e-01   5.7976665887523327e-01   1.7248318520765467e+00
   3.8054149953083597e+03   4.4520917889469649e+00  -2.2461351818546535e-01   5.7970713544914654e-01   1.7250089551256225e+00
   3.4363645858856253e+03   4.4517298328552277e+00  -2.2463178080117793e-01   5.7963788686962014e-01   1.7252150396872405e+00
   3.1104049963482207e+03   4.4513104641443535e+00  -2.2465294390384058e-01   5.7955765585520846e-01   1.7254538696833834e+00
   2.8216925045111175e+03   4.4508264960427253e+00  -2.2467737191937498e-01   5.7946506860295000e-01   1.7257295636662457e+00
   2.5652816142853999e+03   4.4502701029823166e+00  -2.2470546210888576e-01   5.7935862957891759e-01   1.7260466124873428e+00
   2.3369714139991379e+03   4.4496327951049306e+00  -2.2473764601431973e-01   5.7923671678525412e-01   1.7264098960265659e+00
   2.1331807715440209e+03   4.4489053957623197e+00  -2.2477439078666900e-01   5.7909757763167391e-01   1.7268246986797700e+00
   1.9508464931290575e+03   4.4480780227205683e+00  -2.2481620036610153e-01   5.7893932555172256e-01   1.7272967232740866e+00
   1.7873398588448458e+03   4.4471400738399671e+00  -2.2486361648072198e-01   5.7875993751582522e-01   1.7278321030516330e+00
   1.6403979338883710e+03   4.4460802180590369e+00  -2.2491721942807322e-01   5.7855725260384017e-01   1.7284374113355683e+00
   1.5080668137711332e+03   4.4448863925565814e+00  -2.2497762860139747e-01   5.7832897180817222e-01   1.7291196684707906e+00
   1.3886545502089339e+03   4.4435458070044556e+00  -2.2504550272075036e-01   5.7807265924509832e-01   1.7298863456124947e+00
   1.2806919625886044e+03   4.4420449558418067e+00  -2.2512153972797674e-01   5.7778574495419344e-01   1.7307453649263700e+00
   1.1828998985100695e+03   4.4403696395018120e+00  -2.2520647630412030e-01   5.7746552946421070e-01   1.7317050957618700e+00
   1.0941617889071433e+03   4.4385049954947231e+00  -2.2530108696848236e-01   5.7710919029650198e-01   1.7327743463697554e+00
   1.0135005660418509e+03   4.4364355401924351e+00  -2.2540618272042423e-01   5.7671379056327532e-01   1.7339623507586004e+00
   9.4005918946052316e+02   4.4341452220693620e+00  -2.2552260918809333e-01   5.7627628979757606e-01   1.7352787503217630e+00
   8.7308416589153853e+02   4.4316174870217662e+00  -2.2565124425304184e-01   5.7579355712316460e-01   1.7367335699209567e+00
   8.1191156180845462e+02   4.4288353562187046e+00  -2.2579299512587661e-01   5.7526238683608044e-01   1.7383371881828726e+00
   7.5595509795953706e+02   4.4257815167265147e+00  -2.2594879485592864e-01   5.7467951642524617e-01   1.7401003018524659e+00
   7.0469598821301122e+02   4.4224384248994051e+00  -2.2611959826727185e-01   5.7404164700745264e-01   1.7420338841495542e+00
   6.5767424419644863e+02   4.4187884222441314e+00  -2.2630637732415773e-01   5.7334546609355741e-01   1.7441491371919595e+00
   6.1448121524220926e+02   4.4148138631538041e+00  -2.2651011594079562e-01   5.7258767253910237e-01   1.7464574386758376e+00
   5.7475317230542191e+02   4.4104972535721778e+00  -2.2673180426313011e-01   5.7176500346566417e-01   1.7489702831384508e+00
   5.3816577654448315e+02   4.4058213993071336e+00  -2.2697243246339072e-01   5.7087426287166965e-01   1.7516992182651545e+00
   5.0442929952991454e+02   4.4007695623745979e+00  -2.2723298410117457e-01   5.6991235158579234e-01   1.7546557768356490e+00
   4.7328448367454553e+02   4.3953256234320177e+00  -2.2751442911735092e-01   5.6887629815504981e-01   1.7578514050297900e+00
   4.4449894933287942e+02   4.3894742480741549e+00  -2.2781771653831701e-01   5.6776329020690264e-01   1.7612973879230249e+00
   4.1786406980124798e+02   4.3832010545205131e+00  -2.2814376697794256e-01   5.6657070578188695e-01   1.7650047730935290e+00
   3.9319224772615911e+02   4.3764927800426721e+00  -2.2849346503211865e-01   5.6529614410401596e-01   1.7689842933299709e+00
   3.7031453664965909e+02   4.3693374433647829e+00  -2.2886765166617803e-01   5.6393745524113759e-01   1.7732462894708840e+00
   3.4907855995422710e+02   4.3617245002354563e+00  -2.2926711669799815e-01   5.6249276810908555e-01   1.7778006344182324e+00
   3.2934668661302555e+02   4.3536449894131080e+00  -2.2969259147949148e-01   5.6096051629117627e-01   1.7826566593519975e+00
   3.1099442914595073e+02   4.3450916664343886e+00  -2.3014474187620690e-01   5.5933946117915700e-01   1.7878230831271513e+00
   2.9390903422507438e+02   4.3360591227412684e+00  -2.3062416163915156e-01   5.5762871199137631e-01   1.7933079457634975e+00
   2.7798824062605092e+02   4.3265438880204821e+00  -2.3113136625490899e-01   5.5582774228739618e-01   1.7991185468445730e+00
   2.6313918281708885e+02   4.3165445139507010e+00  -2.3166678734994761e-01   5.5393640267306721e-01   1.8052613895284999e+00
   2.4927742152304552e+02   4.3060616379439507e+00  -2.3223076771318069e-01   5.5195492947344360e-01   1.8117421307460455e+00
   2.3632608518861801e+02   4.2950980258956388e+00  -2.3282355698773002e-01   5.4988394923962092e-01   1.8185655380245218e+00
   2.2421510846580756e+02   4.2836585934049163e+00  -2.3344530806903971e-01   5.4772447904665189e-01   1.8257354532347385e+00
   2.1288055572803799e+02   4.2717504053804962e+00  -2.3409607423234441e-01   5.4547792262949635e-01   1.8332547634182210e+00
   2.0226401921770420e+02   4.2593826543888014e+00  -2.3477580699860709e-01   5.4314606248996988e-01   1.8411253787160919e+00
   1.9231208280784151e+02   4.2465666185199860e+00  -2.3548435473467744e-01   5.4073104818679762e-01   1.8493482172944249e+00
   1.8297584353758251e+02   4.2333155999285665e+00  -2.3622146197105506e-01   5.3823538109106561e-01   1.8579231970460282e+00
   1.7421048409461375e+02   4.2196448455417261e+00  -2.3698676940940941e-01   5.3566189594902969e-01   1.8668492337471656e+00
   1.6597489029088845e+02   4.2055714517082254e+00  -2.3777981458234848e-01   5.3301373964159837e-01   1.8761242452631821e+00
   1.5823130833114502e+02   4.1911142547860649e+00  -2.3860003311960412e-01   5.3029434756527638e-01   1.8857451613264751e+00
   1.5094503732492592e+02   4.1762937098256510e+00  -2.3944676056841493e-01   5.2750741808127788e-01   1.8957079383591169e+00
   1.4408415305657007e+02   4.1611317596070707e+00  -2.4031923471090194e-01   5.2465688548982958e-01   1.9060075787748045e+00
   1.3761925951654183e+02   4.1456516963304679e+00  -2.4121659831798026e-01   5.2174689198501378e-01   1.9166381541736586e+00
   1.3152326512212841e+02   4.1298780182440273e+00  -2.4213790227760468e-01   5.1878175903338386e-01   1.9275928318359581e+00
   1.2577118092491017e+02   4.1138362834304285e+00  -2.4308210903476310e-01   5.1576595859842778e-01   1.9388639039254505e+00
   1.2033993842418668e+02   4.0975529628661214e+00  -2.4404809628147639e-01   5.1270408460411443e-01   1.9504428188282372e+00
   1.1520822488624292e+02   4.0810552947255827e+00  -2.4503466083696906e-01   5.0960082499596493e-01   1.9623202140772007e+00
   1.1035633431452077e+02   4.0643711417324404e+00  -2.4604052266096679e-01   5.0646093471882503e-01   1.9744859503431909e+00
   1.0576603243020641e+02   4.0475288531690472e+00  -2.4706432894654759e-01   5.0328920988849624e-01   1.9869291460104024e+00
   1.0142043421054377e+02   4.0305571329519934e+00  -2.4810465824301484e-01   5.0009046339082497e-01   1.9996382118938578e+00
   9.7303892696833429e+01   4.0134849149715865e+00  -2.4916002456361033e-01   4.9686950209835928e-01   2.0126008856990421e+00
   9.3401897928633517e+01   3.9963412466820225e+00  -2.5022888143755334e-01   4.9363110585197195e-01   2.0258042658678721e+00
   8.9700984987708935e+01   3.9791551817233084e+00  -2.5130962587061406e-01   4.9038000831426182e-01   2.0392348444986901e+00
   8.6188650247081029e+01   3.9619556821605380e+00  -2.5240060218308119e-01   4.8712087976368024e-01   2.0528785390704987e+00
   8.2853275019006475e+01   3.9447715307409372e+00  -2.5350010569868731e-01   4.8385831186352557e-01   2.0667207227434270e+00
   7.9684055882596127e+01   3.9276312534029048e+00  -2.5460638626235566e-01   4.8059680440915636e-01   2.0807462530455143e+00
   7.6670941048490562e+01   3.9105630521193171e+00  -2.5571765156888421e-01   4.7734075402950693e-01   2.0949394987928995e+00
   7.3804572185841636e+01   3.8935947480262851e+00  -2.5683207028849453e-01   4.7409444479604351e-01   2.1092843651230764e+00
   7.1076231196874474e+01   3.8767537346753991e+00  -2.5794777497872973e-01   4.7086204067305265e-01   2.1237643165513931e+00
   6.8477791477515666e+01   3.8600669411527644e+00  -2.5906286477543872e-01   4.6764757972779392e-01   2.1383623979879789e+00
   6.6001673249770519e+01   3.8435608047329719e+00  -2.6017540785841015e-01   4.6445497000728581e-01   2.1530612536761384e+00
   6.3640802593469502e+01   3.8272612526772152e+00  -2.6128344368978940e-01   4.6128798698007628e-01   2.1678431440339927e+00
   6.1388573842297198e+01   3.8111936927424845e+00  -2.6238498502562679e-01   4.5815027243583889e-01   2.1826899603994971e+00
   5.9238815042235167e+01   3.7953830119419383e+00  -2.6347801970277090e-01   4.5504533473300462e-01   2.1975832376937663e+00
   5.7185756200163574e+01   3.7798535830829518e+00  -2.6456051220491261e-01   4.5197655028427663e-01   2.2125041650303245e+00
   5.5224000076806824e+01   3.7646292786077531e+00  -2.6563040501290025e-01   4.4894716617156005e-01   2.2274335943082026e+00
   5.3348495301839336e+01   3.7497334912713338e+00  -2.6668561974545918e-01   4.4596030378533713e-01   2.2423520468345313e+00
   5.1554511610118688e+01   3.7351891612097661e+00  -2.6772405809726557e-01   4.4301896338836666e-01   2.2572397180284205e+00
   4.9837617016953708e+01   3.7210188089783842e+00  -2.6874360258193714e-01   4.4012602950959556e-01   2.2720764802623385e+00
   4.8193656767320611e+01   3.7072445741730435e+00  -2.6974211708788193e-01   4.3728427708114720e-01   2.2868418838997706e+00
   4.6618733909188101e+01   3.6938882592854316e+00  -2.7071744725527946e-01   4.3449637823876902e-01   2.3015151565900269e+00
   4.5109191354851802e+01   3.6809713784880405e+00  -2.7166742068251293e-01   4.3176490971434633e-01   2.3160752008809502e+00
   4.3661595306517881e+01   3.6685152110909383e+00  -2.7258984697043720e-01   4.2909236075746615e-01   2.3305005902102862e+00
   4.2272719933518246e+01   3.6565408594637105e+00  -2.7348251761274339e-01   4.2648114153176431e-01   2.3447695633348888e+00
   4.0939533198580421e+01   3.6450693112700234e+00  -2.7434320574046306e-01   4.2393359194065328e-01   2.3588600172547558e+00
   3.9659183739646060e+01   3.6341215059180780e+00  -2.7516966572843654e-01   4.2145199084588092e-01   2.3727494986865207e+00
   3.8428988721937294e+01   3.6237184051896563e+00  -2.7595963267119883e-01   4.1903856565134373e-01   2.3864151941376170e+00
   3.7246422582382451e+01   3.6138810680711471e+00  -2.7671082173540773e-01   4.1669550223344765e-01   2.3998339186290627e+00
   3.6109106595238558e+01   3.6046307298733953e+00  -2.7742092739555679e-01   4.1442495520814981e-01   2.4129821031113781e+00
   3.5014799193836190e+01   3.5959888857939615e+00  -2.7808762255926972e-01   4.1222905853376329e-01   2.4258357806139368e+00
   3.3961386988899193e+01   3.5879773791437599e+00  -2.7870855758813101e-01   4.1010993645739263e-01   2.4383705711648673e+00
   3.2946876428913789e+01   3.5806184945342974e+00  -2.7928135921949487e-01   4.0806971482200033e-01   2.4505616655139408e+00
   3.1969386052582500e+01   3.5739350563983865e+00  -2.7980362939435854e-01   4.0611053276015435e-01   2.4623838076876279e+00
   3.1027139287551400e+01   3.5679505333011061e+00  -2.8027294399588809e-01   4.0423455481008730e-01   2.4738112764006734e+00
   3.0118457753380525e+01   3.5626891485875665e+00  -2.8068685150273398e-01   4.0244398349945987e-01   2.4848178653448354e+00
   2.9241755030160288e+01   3.5581759980101837e+00  -2.8104287156094127e-01   4.0074107245252094e-01   2.4953768623715957e+00
   2.8395530857325717e+01   3.5544371750868069e+00  -2.8133849347768480e-01   3.9912814008745362e-01   2.5054610275809877e+00
   2.7578365730064018e+01   3.5514999050562173e+00  -2.8157117463985143e-01   3.9760758398230739e-01   2.5150425703260670e+00
   2.6788915863332637e+01   3.5493926884303586e+00  -2.8173833885994398e-01   3.9618189600094811e-01   2.5240931251376688e+00
   2.6025908495873136e+01   3.5481454552866536e+00  -2.8183737465160102e-01   3.9485367828432483e-01   2.5325837265720583e+00
   2.5288137508790474e+01   3.5477897316105933e+00  -2.8186563343651966e-01   3.9362566022824980e-01   2.5404847829791759e+00
   2.4574459335248683e+01   3.5483588191841902e+00  -2.8182042768434334e-01   3.9250071658626001e-01   2.5477660491868930e+00
   2.3883789139650638e+01   3.5498879907294389e+00  -2.8169902898669141e-01   3.9148188685605173e-01   2.5543965980926751e+00
   2.3215097246330888e+01   3.5524147022596084e+00  -2.8149866606618962e-01   3.9057239613047856e-01   2.5603447911509085e+00
   2.2567405799302772e+01   3.5559788248711754e+00  -2.8121652272106190e-01   3.8977567761989168e-01   2.5655782477407367e+00
   2.1939785635984229e+01   3.5606228985318902e+00  -2.8084973570560318e-01   3.8909539708211499e-01   2.5700638133967932e+00
   2.1331353359088876e+01   3.5663924107952467e+00  -2.8039539254655843e-01   3.8853547943063366e-01   2.5737675268817575e+00
   2.0741268592018780e+01   3.5733361038064708e+00  -2.7985052929523119e-01   3.8810013783119379e-01   2.5766545860773573e+00
   2.0168731404143433e+01   3.5815063134730054e+00  -2.7921212821492830e-01   3.8779390564326227e-01   2.5786893126678367e+00
   1.9612979893307177e+01   3.5909593452680126e+00  -2.7847711540308867e-01   3.8762167161701477e-01   2.5798351155867230e+00
   1.9073287913772337e+01   3.6017558918343839e+00  -2.7764235834724971e-01   3.8758871882006640e-01   2.5800544531953689e+00
   1.8548962938593423e+01   3.6139614983820967e+00  -2.7670466341373073e-01   3.8770076784321750e-01   2.5793087941584640e+00
   1.8039344046122064e+01   3.6276470828463845e+00  -2.7566077326776878e-01   3.8796402492311560e-01   2.5775585769793321e+00
   1.7543800020977482e+01   3.6428895189328774e+00  -2.7450736422358835e-01   3.8838523572502309e-01   2.5747631681550338e+00
   1.7061727560374283e+01   3.6597722915539221e+00  -2.7324104352279377e-01   3.8897174565420845e-01   2.5708808189091163e+00
   1.6592549577195665e+01   3.6783862358093420e+00  -2.7185834653928714e-01   3.8973156771436768e-01   2.5658686204574916e+00
   1.6135713591623762e+01   3.6988303726431493e+00  -2.7035573390877327e-01   3.9067345911138007e-01   2.5596824577604655e+00
   1.5690690203502269e+01   3.7212128566909706e+00  -2.6872958858076024e-01   3.9180700801741275e-01   2.5522769617116134e+00
   1.5256971637899120e+01   3.7456520547160639e+00  -2.6697621279075379e-01   3.9314273217262469e-01   2.5436054597110318e+00
   1.4834070356565357e+01   3.7722777765323916e+00  -2.6509182495018557e-01   3.9469219132011163e-01   2.5336199245678990e+00
   1.4421517728131938e+01   3.8012326845831383e+00  -2.6307255645142513e-01   3.9646811585811020e-01   2.5222709216745303e+00
   1.4018862749959727e+01   3.8326739135732697e+00  -2.6091444838511774e-01   3.9848455456931314e-01   2.5095075543914418e+00
   1.3625670814535850e+01   3.8667749379927994e+00  -2.5861344816698567e-01   4.0075704487276359e-01   2.4952774075811694e+00
   1.3241522513196616e+01   3.9037277333318152e+00  -2.5616540607111044e-01   4.0330280976844429e-01   2.4795264892256728e+00
   1.2866012469728933e+01   3.9437452866913572e+00  -2.5356607166660083e-01   4.0614098654559122e-01   2.4621991700602357e+00
   1.2498748196050387e+01   3.9870645248761991e+00  -2.5081109015436631e-01   4.0929289345243480e-01   2.4432381211529957e+00
   1.2139348961658717e+01   4.0339497436242135e+00  -2.4789599860051106e-01   4.1278234194153568e-01   2.4225842493563707e+00
   1.1787444667846721e+01   4.0846966413191002e+00  -2.4481622206271428e-01   4.1663600389671801e-01   2.4001766305532612e+00
   1.1442674716753208e+01   4.1396370856002092e+00  -2.4156706960581528e-01   4.2088384552843328e-01   2.3759524406180703e+00
   1.1104686864114083e+01   4.1991447734048828e+00  -2.3814373020274518e-01   4.2555964254719286e-01   2.3498468840101632e+00
   1.0773136043017567e+01   4.2636419864332735e+00  -2.3454126851690579e-01   4.3070159499675864e-01   2.3217931199152533e+00
   1.0447683143971064e+01   4.3336076979300779e+00  -2.3075462056190368e-01   4.3635306503372800e-01   2.2917221858466945e+00
   1.0127993734021373e+01   4.4095873573247664e+00  -2.2677858923440983e-01   4.4256346736863716e-01   2.2595629186153343e+00
   9.8137366943800135e+00   4.4922047726511574e+00  -2.2260783971560397e-01   4.4938935058070517e-01   2.2252418725717256e+00
   9.5045827517539827e+00   4.5821766351987909e+00  -2.1823689473651564e-01   4.5689571885005520e-01   2.1886832350210348e+00
   9.2002028730758330e+00   4.6803303985289979e+00  -2.1366012970244461e-01   4.6515765890929300e-01   2.1498087387076703e+00
   8.9002664861469931e+00   4.7876264520922645e+00  -2.0887176767163718e-01   4.7426235777261411e-01   2.1085375712644092e+00
   8.6044394792872598e+00   4.9051858434176987e+00  -2.0386587418332103e-01   4.8431162534883948e-01   2.0647862815180638e+00
   8.3123819206185399e+00   5.0343252394835263e+00  -1.9863635192997392e-01   4.9542507577677630e-01   2.0184686825391336e+00
   8.0237454209501706e+00   5.1766014333484707e+00  -1.9317693526834898e-01   5.0774417732624000e-01   1.9694957513170490e+00
   7.7381700417192789e+00   5.3338685816831752e+00  -1.8748118456350049e-01   5.2143746074385566e-01   1.9177755249372606e+00
   7.4552806186448732e+00   5.5083526346969993e+00  -1.8154248035992115e-01   5.3670729201959133e-01   1.8632129931327581e+00
   7.1746823290927519e+00   5.7027493009587857e+00  -1.7535401737401871e-01   5.5379878671246097e-01   1.8057099870809434e+00
   6.8959552711980088e+00   5.9203547124368203e+00  -1.6890879830212058e-01   5.7301169983774303e-01   1.7451650643139838e+00
   6.6186477372014139e+00   6.1652422745748714e+00  -1.6219962743782940e-01   5.9471651837164485e-01   1.6814733896042366e+00
   6.3422677390620468e+00   6.4425059392656410e+00  -1.5521910409196868e-01   6.1937659792493649e-01   1.6145266116773629e+00
   6.0662721600237415e+00   6.7586009502590869e+00  -1.4795961580801209e-01   6.4757916894906964e-01   1.5442127355993553e+00
   5.7900526264676087e+00   7.1218308850774319e+00  -1.4041333136614176e-01   6.8007965523794867e-01   1.4704159906829097e+00
   5.5129167607170704e+00   7.5430599213602587e+00  -1.3257219356937941e-01   7.1786648679826115e-01   1.3930166937588571e+00
   5.2340627833321554e+00   8.0367819848077655e+00  -1.2442791180479178e-01   7.6225838727648176e-01   1.3118911076504640e+00
   4.9525442933328474e+00   8.6227744062635203e+00  -1.1597195437162397e-01   8.1505484898693736e-01   1.2269112946729144e+00
   4.6672201072729491e+00   9.3287462771630913e+00  -1.0719554056776255e-01   8.7877712084663062e-01   1.1379449649719839e+00
   4.3766805679027678e+00   1.0194757327942749e+01  -9.8089632527015233e-02   9.5707030563422257e-01   1.0448553195236050e+00
   4.0791352344455145e+00   1.1280961427759518e+01  -8.8644926800233489e-02   1.0554079822698617e+00   9.4750088761817408e-01
   3.7722339480629925e+00   1.2682011327561499e+01  -7.8851845671098320e-02   1.1824029701492211e+00   8.4573535862633908e-01
   3.4527656412528218e+00   1.4555928844544784e+01  -6.8700528195751398e-02   1.3524343811307822e+00   7.3940740782106651e-01
   3.1161145127504555e+00   1.7187794594900872e+01  -5.8180820958651173e-02   1.5914430879091614e+00   6.2836051606080390e-01
   2.7551821791974249e+00   2.1149577440446556e+01  -4.7282268537790974e-02   1.9514754576528652e+00   5.1243278314283736e-01
   2.3579522873041485e+00   2.7782328164148339e+01  -3.5994103665165415e-02   2.5545607259544294e+00   3.9145673455321056e-01
   1.9007593803824534e+00   4.1143396255139372e+01  -2.4305237073740268e-02   3.7698986362859253e+00   2.6525912139250307e-01
   1.3213855419366998e+00   8.1938688879911567e+01  -1.2204247025060273e-02   7.4816299825966404e+00   1.3366071328388940e-01


==> R_PeKeRatio_Virial.txt <==
   3.6594631214290598e+17   7.6927092059465163e-01   4.1790311807440084e+08
   3.8248482344472103e+07   7.6927092058552748e-01   1.7401399479680117e+03
   1.9103626470603354e+06   7.6927092217626469e-01   3.4591325440693402e+02
   3.3006644037842168e+05   7.6927095979811100e-01   1.3424802538679694e+02
   9.4898380804957953e+04   7.6927129375370107e-01   6.8561332518669573e+01
   3.6076407804214774e+04   7.6927303217996423e-01   4.0704951636775100e+01
   1.6366707561799734e+04   7.6927951635339464e-01   2.6583320038982492e+01
   8.3888984808970035e+03   7.6929877829499815e-01   1.8542288206180519e+01
   4.7018407290499763e+03   7.6934725998838205e-01   1.3573271672370407e+01
   2.8216925045111175e+03   7.6945474582677809e-01   1.0310645533732702e+01
   1.7873398588448458e+03   7.6967003906006159e-01   8.0663713597445721e+00
   1.1828998985100695e+03   7.7006621245286078e-01   6.4651699160084082e+00
   8.1191156180845462e+02   7.7074327904141393e-01   5.2891127788721377e+00
   5.7475317230542191e+02   7.7182528029482045e-01   4.4049698008423883e+00
   4.1786406980124798e+02   7.7344921918860332e-01   3.7276128022382897e+00
   3.1099442914595073e+02   7.7574617431281923e-01   3.2004406656169078e+00
   2.3632608518861801e+02   7.7881955427944405e-01   2.7844184548259254e+00
   1.8297584353758251e+02   7.8272830608274035e-01   2.4517403971920602e+00
   1.4408415305657007e+02   7.8748103757500409e-01   2.1820763594723482e+00
   1.1520822488624292e+02   7.9304171412365732e-01   1.9602841223225842e+00
   9.3401897928633517e+01   7.9934290643494399e-01   1.7749535574419024e+00
   7.6670941048490562e+01   8.0630110511818520e-01   1.6174272895180923e+00
   6.3640802593469502e+01   8.1382994867490654e-01   1.4811057388181275e+00
   5.3348495301839336e+01   8.2184948872655583e-01   1.3609351211950775e+00
   4.5109191354851802e+01   8.3029143254725168e-01   1.2530232773068213e+00
   3.8428988721937294e+01   8.3910122614933180e-01   1.1543503221660532e+00
   3.2946876428913789e+01   8.4823805468449121e-01   1.0625517373491380e+00
   2.8395530857325717e+01   8.5767367929465055e-01   9.7575734756867716e-01
   2.4574459335248683e+01   8.6739075859818637e-01   8.9247357478795086e-01
   2.1331353359088876e+01   8.7738105231932639e-01   8.1149954275471414e-01
   1.8548962938593423e+01   8.8764371916269691e-01   7.3187038358093104e-01
   1.6135713591623762e+01   8.9818380126686248e-01   6.5282365592348113e-01
   1.4018862749959727e+01   9.0901091821337865e-01   5.7378733613983324e-01
   1.2139348961658717e+01   9.2013815791884146e-01   4.9439076799959536e-01
   1.0447683143971064e+01   9.3158113659572050e-01   4.1450399325948906e-01
   8.9002664861469931e+00   9.4335719633290360e-01   3.3431765172956074e-01
   7.4552806186448732e+00   9.5548471111515831e-01   2.5448919713087154e-01
   6.0662721600237415e+00   9.6798247701097617e-01   1.7641360206449300e-01
   4.6815971482290681e+00   9.8073831588799243e-01   1.0347344082226705e-01
   4.6528301053288512e+00   9.8100006085165470e-01   1.0207358850810043e-01
   4.6240104285476820e+00   9.8126196871560922e-01   1.0067747753727802e-01
   4.5951365141944107e+00   9.8152403962078338e-01   9.9285165861722618e-02
   4.5662067194549012e+00   9.8178627370792493e-01   9.7896712376451075e-02
   4.5372193609274598e+00   9.8204867111761562e-01   9.6512176941537978e-02
   4.5081727130884053e+00   9.8231123199025405e-01   9.5131620404829698e-02
   4.4790650066836539e+00   9.8257395646607004e-01   9.3755104625454472e-02
   4.4498944270418601e+00   9.8283684468510768e-01   9.2382692498154798e-02
   4.4206591123044641e+00   9.8309989678723753e-01   9.1014447978490065e-02
   4.3913571515675924e+00   9.8336311291214629e-01   8.9650436108944867e-02
   4.3619865829303244e+00   9.8362649319933948e-01   8.8290723045989408e-02
   4.3325453914435723e+00   9.8389003778813799e-01   8.6935376088137242e-02
   4.3030315069532810e+00   9.8415374681768197e-01   8.5584463705051669e-02
   4.2734428018313606e+00   9.8441762042691894e-01   8.4238055567748188e-02
   4.2437770885868211e+00   9.8468165875461311e-01   8.2896222579956547e-02
   4.2140321173497677e+00   9.8494586193934086e-01   8.1559036910692814e-02
   4.1842055732194474e+00   9.8521023011948694e-01   8.0226572028110330e-02
   4.1542950734675896e+00   9.8547476343324281e-01   7.8898902734693244e-02
   4.1242981645871097e+00   9.8573946201861040e-01   7.7576105203867055e-02
   4.0942123191757513e+00   9.8600432601339560e-01   7.6258257018098130e-02
   4.0640349326431453e+00   9.8626935555521000e-01   7.4945437208566917e-02
   4.0337633197290401e+00   9.8653455078146934e-01   7.3637726296499700e-02
   4.0033947108191699e+00   9.8679991182938931e-01   7.2335206336251928e-02
   3.9729262480444203e+00   9.8706543883598619e-01   7.1037960960242869e-02
   3.9423549811473872e+00   9.8733113193807942e-01   6.9746075425847279e-02
   3.9116778630992095e+00   9.8759699127227984e-01   6.8459636664356824e-02
   3.8808917454481335e+00   9.8786301697500289e-01   6.7178733332136670e-02
   3.8499933733793559e+00   9.8812920918245306e-01   6.5903455864103705e-02
   3.8189793804640075e+00   9.8839556803063489e-01   6.4633896529671636e-02
   3.7878462830732791e+00   9.8866209365533919e-01   6.3370149491311173e-02
   3.7565904744308596e+00   9.8892878619215385e-01   6.2112310865891737e-02
   3.7252082182752493e+00   9.8919564577645613e-01   6.0860478788977761e-02
   3.6936956420996960e+00   9.8946267254341025e-01   5.9614753482271021e-02
   3.6620487299353841e+00   9.8972986662796880e-01   5.8375237324404687e-02
   3.6302633146393535e+00   9.8999722816487290e-01   5.7142034925310586e-02
   3.5983350696452292e+00   9.9026475728864682e-01   5.5915253204399509e-02
   3.5662595001302608e+00   9.9053245413360058e-01   5.4695001472816238e-02
   3.5340319335476131e+00   9.9080031883382624e-01   5.3481391520052060e-02
   3.5016475094672743e+00   9.9106835152319639e-01   5.2274537705222161e-02
   3.4691011686630544e+00   9.9133655233536344e-01   5.1074557053343045e-02
   3.4363876413761938e+00   9.9160492140376111e-01   4.9881569356974693e-02
   3.4035014346785726e+00   9.9187345886159850e-01   4.8695697283625737e-02
   3.3704368188498530e+00   9.9214216484186357e-01   4.7517066489357856e-02
   3.3371878126728203e+00   9.9241103947731646e-01   4.6345805739063405e-02
   3.3037481675405065e+00   9.9268008290049392e-01   4.5182047033943892e-02
   3.2701113502555925e+00   9.9294929524370412e-01   4.4025925746755325e-02
   3.2362705243885568e+00   9.9321867663902486e-01   4.2877580765460548e-02
   3.2022185300443935e+00   9.9348822721830887e-01   4.1737154645974987e-02
   3.1679478618686954e+00   9.9375794711317411e-01   4.0604793774781142e-02
   3.1334506451030109e+00   9.9402783645500481e-01   3.9480648542253222e-02
   3.0987186094736732e+00   9.9429789537495672e-01   3.8364873527639780e-02
   3.0637430606701979e+00   9.9456812400394856e-01   3.7257627696740001e-02
   3.0285148491360703e+00   9.9483852247265936e-01   3.6159074613441797e-02
   2.9930243358563766e+00   9.9510909091153787e-01   3.5069382666412491e-02
   2.9572613547816657e+00   9.9537982945078796e-01   3.3988725312388092e-02
   2.9212151714758763e+00   9.9565073822037709e-01   3.2917281337683485e-02
   2.8848744375144020e+00   9.9592181735003116e-01   3.1855235139739098e-02
   2.8482271400870292e+00   9.9619306696923637e-01   3.0802777030752543e-02
   2.8112605461756734e+00   9.9646448720723091e-01   2.9760103565702991e-02
   2.7739611405767084e+00   9.9673607819301258e-01   2.8727417897383534e-02
   2.7363145569187806e+00   9.9700784005533050e-01   2.7704930161404972e-02
   2.6983055006850725e+00   9.9727977292268655e-01   2.6692857894548783e-02
   2.6599176630790105e+00   9.9755187692333902e-01   2.5691426490323296e-02
   2.6211336243680132e+00   9.9782415218529308e-01   2.4700869696140024e-02
   2.5819347450926946e+00   9.9809659883630153e-01   2.3721430157188684e-02
   2.5423010432285920e+00   9.9836921700387049e-01   2.2753360012872138e-02
   2.5022110550210748e+00   9.9864200681524840e-01   2.1796921552589468e-02
   2.4616416767637928e+00   9.9891496839743610e-01   2.0852387938767779e-02
   2.4205679842352694e+00   9.9918810187716989e-01   1.9920044006368841e-02
   2.3789630258175709e+00   9.9946140738093781e-01   1.9000187149705097e-02
   2.3367975844573303e+00   9.9973488503496366e-01   1.8093128309338936e-02
   2.2940399025418392e+00   1.0000085349652190e+00   1.7199193074215351e-02
   2.2506553623832217e+00   1.0002823572974089e+00   1.6318722917086019e-02
   2.2066061132400914e+00   1.0005563521569831e+00   1.5452076584884455e-02
   2.1618506335322691e+00   1.0008305196691263e+00   1.4599631670188415e-02
   2.1163432139463723e+00   1.0011048599587586e+00   1.3761786395528034e-02
   2.0700333432456266e+00   1.0013793731505360e+00   1.2938961649406121e-02
   2.0228649734426765e+00   1.0016540593688514e+00   1.2131603321970946e-02
   1.9747756340770044e+00   1.0019289187378280e+00   1.1340184999976397e-02
   1.9256953559435321e+00   1.0022039513813188e+00   1.0565211095893480e-02
   1.8755453516895706e+00   1.0024791574229146e+00   9.8072205060966214e-03
   1.8242363826463623e+00   1.0027545369859272e+00   9.0667909197983051e-03
   1.7716667156619506e+00   1.0030300901934024e+00   8.3445439365684194e-03
   1.7177195367640556e+00   1.0033058171681095e+00   7.6411511998893886e-03
   1.6622596341543852e+00   1.0035817180325479e+00   6.9573418234090108e-03
   1.6051290814176318e+00   1.0038577929089356e+00   6.2939114848755027e-03
   1.5461415262590219e+00   1.0041340419192213e+00   5.6517337053145437e-03
   1.4850744916502143e+00   1.0044104651850714e+00   5.0317740425700232e-03
   1.4216587729937535e+00   1.0046870628278748e+00   4.4351082505854050e-03
   1.3555634695746550e+00   1.0049638349687435e+00   3.8629459615931792e-03
   1.2863742306270827e+00   1.0052407817285061e+00   3.3166622702543217e-03
   1.2135605317919143e+00   1.0055179032277095e+00   2.7978409896778785e-03
   1.1364243579536257e+00   1.0057951995866254e+00   2.3083358197443548e-03
   1.0540154848180729e+00   1.0060726709252303e+00   1.8503603211942438e-03
   9.6498220436733273e-01   1.0063503173632251e+00   1.4266270140955320e-03
   8.6728478850591739e-01   1.0066281390200220e+00   1.0405768745214393e-03
   7.5757636859011290e-01   1.0069061360147418e+00   6.9679327125696830e-04
   6.2960653190533555e-01   1.0071843084662135e+00   4.0185310930251656e-04
   4.6864356900616627e-01   1.0074626564929663e+00   1.6650292615366351e-04


==> R_PeKeRatio_regVirial.txt <==
   3.6594631214290598e+17   7.6927092058454472e-01  -2.4416497353673680e-01
   3.8248482344472103e+07   7.6927092058553193e-01  -2.4416497353110833e-01
   1.9103626470603354e+06   7.6927092217627724e-01  -2.4416497503758217e-01
   3.3006644037842168e+05   7.6927095979812621e-01  -2.4416501034248483e-01
   9.4898380804957953e+04   7.6927129375370928e-01  -2.4416532017949710e-01
   3.6076407804214774e+04   7.6927303217997334e-01  -2.4416691380275563e-01
   1.6366707561799734e+04   7.6927951635340641e-01  -2.4417278148253724e-01
   8.3888984808970035e+03   7.6929877829501092e-01  -2.4418996652682462e-01
   4.7018407290499763e+03   7.6934725998839171e-01  -2.4423253913966364e-01
   2.8216925045111175e+03   7.6945474582678075e-01  -2.4432521576017593e-01
   1.7873398588448458e+03   7.6967003906006548e-01  -2.4450684841515663e-01
   1.1828998985100695e+03   7.7006621245286411e-01  -2.4483214695674352e-01
   8.1191156180845462e+02   7.7074327904141404e-01  -2.4536882924550940e-01
   5.7475317230542191e+02   7.7182528029482311e-01  -2.4618661580087975e-01
   4.1786406980124798e+02   7.7344921918860499e-01  -2.4733582785220615e-01
   3.1099442914595073e+02   7.7574617431281911e-01  -2.4881832728394790e-01
   2.3632608518861801e+02   7.7881955427944405e-01  -2.5056028028668176e-01
   1.8297584353758251e+02   7.8272830608274058e-01  -2.5239900082348476e-01
   1.4408415305657007e+02   7.8748103757500332e-01  -2.5409120984261896e-01
   1.1520822488624292e+02   7.9304171412365543e-01  -2.5534071380461076e-01
   9.3401897928633517e+01   7.9934290643494232e-01  -2.5583643557686236e-01
   7.6670941048490562e+01   8.0630110511818365e-01  -2.5529031323907792e-01
   6.3640802593469502e+01   8.1382994867490521e-01  -2.5346750782324201e-01
   5.3348495301839336e+01   8.2184948872655406e-01  -2.5020558600269743e-01
   4.5109191354851802e+01   8.3029143254724946e-01  -2.4542272039743557e-01
   3.8428988721937294e+01   8.3910122614933036e-01  -2.3911681316975217e-01
   3.2946876428913789e+01   8.4823805468448887e-01  -2.3135805508248294e-01
   2.8395530857325717e+01   8.5767367929464999e-01  -2.2227730779984103e-01
   2.4574459335248683e+01   8.6739075859818648e-01  -2.1205227820117914e-01
   2.1331353359088876e+01   8.7738105231932584e-01  -2.0089299390631918e-01
   1.8548962938593423e+01   8.8764371916269647e-01  -1.8902769288239546e-01
   1.6135713591623762e+01   8.9818380126686082e-01  -1.7668992490361837e-01
   1.4018862749959727e+01   9.0901091821337743e-01  -1.6410741134272300e-01
   1.2139348961658717e+01   9.2013815791884146e-01  -1.5149299969092220e-01
   1.0447683143971064e+01   9.3158113659572006e-01  -1.3903786576739161e-01
   8.9002664861469931e+00   9.4335719633290216e-01  -1.2690695506357066e-01
   7.4552806186448732e+00   9.5548471111515765e-01  -1.1523651785070597e-01
   6.0662721600237415e+00   9.6798247701097617e-01  -1.0413348623478222e-01
   4.6815971482290681e+00   9.8073831588799110e-01  -9.3777552051227259e-02
   4.6528301053288512e+00   9.8100006085165392e-01  -9.3575257802207004e-02
   4.6240104285476820e+00   9.8126196871560922e-01  -9.3373243720018290e-02
   4.5951365141944107e+00   9.8152403962078216e-01  -9.3171510117677811e-02
   4.5662067194549012e+00   9.8178627370792504e-01  -9.2970057304442508e-02
   4.5372193609274598e+00   9.8204867111761529e-01  -9.2768885585821179e-02
   4.5081727130884053e+00   9.8231123199025461e-01  -9.2567995263585043e-02
   4.4790650066836539e+00   9.8257395646606960e-01  -9.2367386635778037e-02
   4.4498944270418601e+00   9.8283684468510768e-01  -9.2167059996727710e-02
   4.4206591123044641e+00   9.8309989678723830e-01  -9.1967015637055310e-02
   4.3913571515675924e+00   9.8336311291214584e-01  -9.1767253843684796e-02
   4.3619865829303244e+00   9.8362649319933948e-01  -9.1567774899855833e-02
   4.3325453914435723e+00   9.8389003778813833e-01  -9.1368579085132226e-02
   4.3030315069532810e+00   9.8415374681768097e-01  -9.1169666675415484e-02
   4.2734428018313606e+00   9.8441762042691849e-01  -9.0971037942948849e-02
   4.2437770885868211e+00   9.8468165875461289e-01  -9.0772693156337445e-02
   4.2140321173497677e+00   9.8494586193934031e-01  -9.0574632580550332e-02
   4.1842055732194474e+00   9.8521023011948505e-01  -9.0376856476935122e-02
   4.1542950734675896e+00   9.8547476343324192e-01  -9.0179365103227438e-02
   4.1242981645871097e+00   9.8573946201860985e-01  -8.9982158713562591e-02
   4.0942123191757513e+00   9.8600432601339560e-01  -8.9785237558485720e-02
   4.0640349326431453e+00   9.8626935555520945e-01  -8.9588601884962288e-02
   4.0337633197290401e+00   9.8653455078146879e-01  -8.9392251936387335e-02
   4.0033947108191699e+00   9.8679991182938898e-01  -8.9196187952599232e-02
   3.9729262480444203e+00   9.8706543883598497e-01  -8.9000410169887495e-02
   3.9423549811473872e+00   9.8733113193807875e-01  -8.8804918821004900e-02
   3.9116778630992095e+00   9.8759699127227973e-01  -8.8609714135178499e-02
   3.8808917454481335e+00   9.8786301697500212e-01  -8.8414796338119397e-02
   3.8499933733793559e+00   9.8812920918245306e-01  -8.8220165652033070e-02
   3.8189793804640075e+00   9.8839556803063466e-01  -8.8025822295633396e-02
   3.7878462830732791e+00   9.8866209365533853e-01  -8.7831766484146825e-02
   3.7565904744308596e+00   9.8892878619215385e-01  -8.7637998429333078e-02
   3.7252082182752493e+00   9.8919564577645558e-01  -8.7444518339485036e-02
   3.6936956420996960e+00   9.8946267254341003e-01  -8.7251326419448147e-02
   3.6620487299353841e+00   9.8972986662796814e-01  -8.7058422870626637e-02
   3.6302633146393535e+00   9.8999722816487290e-01  -8.6865807890997737e-02
   3.5983350696452292e+00   9.9026475728864749e-01  -8.6673481675119832e-02
   3.5662595001302608e+00   9.9053245413360080e-01  -8.6481444414145112e-02
   3.5340319335476131e+00   9.9080031883382547e-01  -8.6289696295829846e-02
   3.5016475094672743e+00   9.9106835152319606e-01  -8.6098237504547079e-02
   3.4691011686630544e+00   9.9133655233536344e-01  -8.5907068221295096e-02
   3.4363876413761938e+00   9.9160492140376000e-01  -8.5716188623710748e-02
   3.4035014346785726e+00   9.9187345886159872e-01  -8.5525598886082077e-02
   3.3704368188498530e+00   9.9214216484186368e-01  -8.5335299179354937e-02
   3.3371878126728203e+00   9.9241103947731657e-01  -8.5145289671147623e-02
   3.3037481675405065e+00   9.9268008290049392e-01  -8.4955570525762136e-02
   3.2701113502555925e+00   9.9294929524370412e-01  -8.4766141904194153e-02
   3.2362705243885568e+00   9.9321867663902474e-01  -8.4577003964147468e-02
   3.2022185300443935e+00   9.9348822721830876e-01  -8.4388156860035521e-02
   3.1679478618686954e+00   9.9375794711317433e-01  -8.4199600743008654e-02
   3.1334506451030109e+00   9.9402783645500525e-01  -8.4011335760950184e-02
   3.0987186094736732e+00   9.9429789537495739e-01  -8.3823362058495957e-02
   3.0637430606701979e+00   9.9456812400394801e-01  -8.3635679777041533e-02
   3.0285148491360703e+00   9.9483852247265958e-01  -8.3448289054758193e-02
   2.9930243358563766e+00   9.9510909091153787e-01  -8.3261190026595752e-02
   2.9572613547816657e+00   9.9537982945078785e-01  -8.3074382824302323e-02
   2.9212151714758763e+00   9.9565073822037697e-01  -8.2887867576429533e-02
   2.8848744375144020e+00   9.9592181735003049e-01  -8.2701644408345390e-02
   2.8482271400870292e+00   9.9619306696923704e-01  -8.2515713442245703e-02
   2.8112605461756734e+00   9.9646448720723035e-01  -8.2330074797162381e-02
   2.7739611405767084e+00   9.9673607819301213e-01  -8.2144728588978352e-02
   2.7363145569187806e+00   9.9700784005533039e-01  -8.1959674930435988e-02
   2.6983055006850725e+00   9.9727977292268644e-01  -8.1774913931147428e-02
   2.6599176630790105e+00   9.9755187692333980e-01  -8.1590445697608191e-02
   2.6211336243680132e+00   9.9782415218529219e-01  -8.1406270333207922e-02
   2.5819347450926946e+00   9.9809659883630153e-01  -8.1222387938240131e-02
   2.5423010432285920e+00   9.9836921700387049e-01  -8.1038798609916210e-02
   2.5022110550210748e+00   9.9864200681524895e-01  -8.0855502442375646e-02
   2.4616416767637928e+00   9.9891496839743743e-01  -8.0672499526698957e-02
   2.4205679842352694e+00   9.9918810187717011e-01  -8.0489789950917351e-02
   2.3789630258175709e+00   9.9946140738093803e-01  -8.0307373800029030e-02
   2.3367975844573303e+00   9.9973488503496355e-01  -8.0125251156008548e-02
   2.2940399025418392e+00   1.0000085349652197e+00  -7.9943422097819974e-02
   2.2506553623832217e+00   1.0002823572974091e+00  -7.9761886701427337e-02
   2.2066061132400914e+00   1.0005563521569831e+00  -7.9580645039810688e-02
   2.1618506335322691e+00   1.0008305196691270e+00  -7.9399697182974252e-02
   2.1163432139463723e+00   1.0011048599587584e+00  -7.9219043197956945e-02
   2.0700333432456266e+00   1.0013793731505360e+00  -7.9038683148846725e-02
   2.0228649734426765e+00   1.0016540593688514e+00  -7.8858617096788930e-02
   1.9747756340770044e+00   1.0019289187378280e+00  -7.8678845099994718e-02
   1.9256953559435321e+00   1.0022039513813192e+00  -7.8499367213752516e-02
   1.8755453516895706e+00   1.0024791574229144e+00  -7.8320183490435374e-02
   1.8242363826463623e+00   1.0027545369859274e+00  -7.8141293979508322e-02
   1.7716667156619506e+00   1.0030300901934015e+00  -7.7962698727539415e-02
   1.7177195367640556e+00   1.0033058171681088e+00  -7.7784397778205880e-02
   1.6622596341543852e+00   1.0035817180325473e+00  -7.7606391172303807e-02
   1.6051290814176318e+00   1.0038577929089347e+00  -7.7428678947762758e-02
   1.5461415262590219e+00   1.0041340419192211e+00  -7.7251261139657468e-02
   1.4850744916502143e+00   1.0044104651850709e+00  -7.7074137780224136e-02
   1.4216587729937535e+00   1.0046870628278748e+00  -7.6897308898886130e-02
   1.3555634695746550e+00   1.0049638349687435e+00  -7.6720774522271662e-02
   1.2863742306270827e+00   1.0052407817285056e+00  -7.6544534674245990e-02
   1.2135605317919143e+00   1.0055179032277095e+00  -7.6368589375940113e-02
   1.1364243579536257e+00   1.0057951995866254e+00  -7.6192938645773090e-02
   1.0540154848180729e+00   1.0060726709252303e+00  -7.6017582499464609e-02
   9.6498220436733273e-01   1.0063503173632247e+00  -7.5842520950028400e-02
   8.6728478850591739e-01   1.0066281390200211e+00  -7.5667754007713806e-02
   7.5757636859011290e-01   1.0069061360147409e+00  -7.5493281679881660e-02
   6.2960653190533555e-01   1.0071843084662131e+00  -7.5319103970764537e-02
   4.6864356900616627e-01   1.0074626564929663e+00  -7.5145220881050634e-02


==> R_Phi_Diff_Rasymp_N540.txt <==
   1.9236855984450734e-08   1.0000000000000000e+00   9.8813630831216637e-01   7.7367512075360390e+15
   5.9367772332284729e-01   9.9900000000000000e-01   3.6936035053282124e-01   2.5562813079174049e+02
   8.4134594581076128e-01   9.9800000000000000e-01   3.1727915580786847e-01   1.3647267636875898e+02
   1.0325970073274202e+00   9.9700000000000000e-01   2.8499601927675411e-01   9.4389665781593365e+01
   1.1948479013431872e+00   9.9600000000000000e-01   2.6128065228638842e-01   7.2583394477114169e+01
   1.3386954836565326e+00   9.9500000000000000e-01   2.4243354375390580e-01   5.9152453553718317e+01
   1.4695635243289964e+00   9.9399999999999999e-01   2.2675147171782695e-01   5.0010471021486460e+01
   1.5906677717123432e+00   9.9299999999999999e-01   2.1330267357159594e-01   4.3366755596429357e+01
   1.7040995585027707e+00   9.9199999999999999e-01   2.0151941673231688e-01   3.8309727685150094e+01
   1.8113089101849915e+00   9.9099999999999999e-01   1.9102906845168499e-01   3.4325230137124848e+01
   1.9133497402517163e+00   9.8999999999999999e-01   1.8157331627245632e-01   3.1100698911778068e+01
   2.0110163276390871e+00   9.8899999999999999e-01   1.7296542899533573e-01   2.8434914449742504e+01
   2.1049247452406981e+00   9.8799999999999999e-01   1.6506585994865230e-01   2.6192332025800940e+01
   2.1955641572962805e+00   9.8699999999999999e-01   1.5776746936777231e-01   2.4278226673129314e+01
   2.2833305810128333e+00   9.8599999999999999e-01   1.5098613569811947e-01   2.2624353197262923e+01
   2.3685499226746569e+00   9.8499999999999999e-01   1.4465455168411845e-01   2.1180266618898266e+01
   2.4514941780977257e+00   9.8399999999999999e-01   1.3871798769798260e-01   1.9907853714546377e+01
   2.5323931229024388e+00   9.8299999999999998e-01   1.3313131630469799e-01   1.8777768222322422e+01
   2.6114429375103496e+00   9.8199999999999998e-01   1.2785687154483749e-01   1.7767037829388258e+01
   2.6888126947840778e+00   9.8099999999999998e-01   1.2286287604902613e-01   1.6857416228001554e+01
   2.7646493235955889e+00   9.7999999999999998e-01   1.1812226381440993e-01   1.6034222526659232e+01
   2.8390814640190389e+00   9.7899999999999998e-01   1.1361178456793219e-01   1.5285507494748531e+01
   2.9122225021428001e+00   9.7799999999999998e-01   1.0931131233699665e-01   1.4601443898401843e+01
   2.9841729880870389e+00   9.7699999999999998e-01   1.0520330461995619e-01   1.3973873553834162e+01
   3.0550225837458798e+00   9.7599999999999998e-01   1.0127237431075942e-01   1.3395965948539114e+01
   3.1248516472632337e+00   9.7499999999999998e-01   9.7504947212246340e-02   1.2861957577864134e+01
   3.1937325337278377e+00   9.7399999999999998e-01   9.3888985323351215e-02   1.2366950535981820e+01
   3.2617306717462529e+00   9.7299999999999998e-01   9.0413761255106584e-02   1.1906755191883326e+01
   3.3289054613006623e+00   9.7199999999999998e-01   8.7069672805772158e-02   1.1477766068241630e+01
   3.3953110278516299e+00   9.7099999999999997e-01   8.3848089380542890e-02   1.1076863010228227e+01
   3.4609968597711753e+00   9.6999999999999997e-01   8.0741223891991010e-02   1.0701331818983387e+01
   3.5260083504662427e+00   9.6899999999999997e-01   7.7742025210258969e-02   1.0348800010532749e+01
   3.5903872619647492e+00   9.6799999999999997e-01   7.4844087320457109e-02   1.0017184434559086e+01
   3.6541721234839173e+00   9.6699999999999997e-01   7.2041572151944622e-02   9.7046482695153031e+00
   3.7173985757090526e+00   9.6599999999999997e-01   6.9329143677796412e-02   9.4095654891688962e+00
   3.7800996696069151e+00   9.6499999999999997e-01   6.6701911354684507e-02   9.1304913254774824e+00
   3.8423061268296652e+00   9.6399999999999997e-01   6.4155381356367669e-02   8.8661375774760440e+00
   3.9040465676287570e+00   9.6299999999999997e-01   6.1685414338535915e-02   8.6153518611381248e+00
   3.9653477110326394e+00   9.6199999999999997e-01   5.9288188712310563e-02   8.3771000841250043e+00
   4.0262345513555662e+00   9.6099999999999997e-01   5.6960168579843429e-02   8.1504515740206784e+00
   4.0867305143133104e+00   9.5999999999999996e-01   5.4698075639712074e-02   7.9345664020999607e+00
   4.1468575955935973e+00   9.5899999999999996e-01   5.2498864481977048e-02   7.7286845326018012e+00
   4.2066364841943473e+00   9.5799999999999996e-01   5.0359700793755291e-02   7.5321164974721055e+00
   4.2660866725455158e+00   9.5699999999999996e-01   4.8277942070644064e-02   7.3442353514942411e+00
   4.3252265550968669e+00   9.5599999999999996e-01   4.6251120495048648e-02   7.1644697068792356e+00
   4.3840735168012284e+00   9.5499999999999996e-01   4.4276927695179769e-02   6.9922976817004479e+00
   4.4426440127555793e+00   9.5399999999999996e-01   4.2353201139867180e-02   6.8272416249085692e+00
   4.5009536400166343e+00   9.5299999999999996e-01   4.0477911964061142e-02   6.6688635039551096e+00
   4.5590172025521847e+00   9.5199999999999996e-01   3.8649154045361511e-02   6.5167608595777926e+00
   4.6168487700733634e+00   9.5099999999999996e-01   3.6865134181764958e-02   6.3705632479465235e+00
   4.6744617314631771e+00   9.4999999999999996e-01   3.5124163238228645e-02   6.2299291027938928e+00
   4.7318688433878613e+00   9.4899999999999995e-01   3.3424648149522951e-02   6.0945429606994281e+00
   4.7890822745975612e+00   9.4799999999999995e-01   3.1765084682105482e-02   5.9641130013432706e+00
   4.8461136464030083e+00   9.4699999999999995e-01   3.0144050868476380e-02   5.8383688616305802e+00
   4.9029740696889368e+00   9.4599999999999995e-01   2.8560201041738065e-02   5.7170596887594325e+00
   4.9596741788471803e+00   9.4499999999999995e-01   2.7012260404140953e-02   5.5999524021727876e+00
   5.0162241629261359e+00   9.4399999999999995e-01   2.5499020073538325e-02   5.4868301386736178e+00
   5.0726337942605007e+00   9.4299999999999995e-01   2.4019332558411155e-02   5.3774908585400309e+00
   5.1289124548513900e+00   9.4199999999999995e-01   2.2572107616396719e-02   5.2717460934263682e+00
   5.1850691606805706e+00   9.4099999999999995e-01   2.1156308459093998e-02   5.1694198195220951e+00
   5.2411125841707884e+00   9.3999999999999995e-01   1.9770948268040600e-02   5.0703474415207932e+00
   5.2970510749638953e+00   9.3899999999999995e-01   1.8415086991548923e-02   4.9743748748604579e+00
   5.3528926791490727e+00   9.3799999999999994e-01   1.7087828396385230e-02   4.8813577153295027e+00
   5.4086451571052736e+00   9.3700000000000006e-01   1.5788317349156644e-02   4.7911604864212061e+00
   5.4643160000623743e+00   9.3599999999999994e-01   1.4515737306865617e-02   4.7036559560821321e+00
   5.5199124454892194e+00   9.3500000000000005e-01   1.3269307997620827e-02   4.6187245154885028e+00
   5.5754414914272683e+00   9.3399999999999994e-01   1.2048283273642268e-02   4.5362536133347353e+00
   5.6309099098356530e+00   9.3300000000000005e-01   1.0851949122242077e-02   4.4561372399513015e+00
   5.6863242590394245e+00   9.3199999999999994e-01   9.6796218205855711e-03   4.3782754561780015e+00
   5.7416908953621002e+00   9.3100000000000005e-01   8.5306462215460899e-03   4.3025739625054849e+00
   5.7970159839884632e+00   9.2999999999999994e-01   7.4043941603547658e-03   4.2289437045425995e+00
   5.8523055091331777e+00   9.2900000000000005e-01   6.3002629713457825e-03   4.1573005112575911e+00
   5.9075652835706913e+00   9.2799999999999994e-01   5.2176741057112785e-03   4.0875647628512013e+00
   5.9628009575596295e+00   9.2700000000000005e-01   4.1560718426781884e-03   4.0196610854809851e+00
   6.0180180272241470e+00   9.2599999999999993e-01   3.1149220859845173e-03   3.9535180703113220e+00
   6.0732218424294766e+00   9.2500000000000004e-01   2.0937112390547741e-03   3.8890680146561980e+00
   6.1284176141770832e+00   9.2399999999999993e-01   1.0919451532037661e-03   3.8262466832228545e+00
   6.1836104215698873e+00   9.2300000000000004e-01   1.0914814265128303e-04   3.7649930876364488e+00
   6.2388052183741136e+00   9.2200000000000004e-01   8.5513793853864151e-04   3.7052492826344428e+00
   6.2940068391959016e+00   9.2100000000000004e-01   1.8013545618538185e-03   3.6469601774860867e+00
   6.3492200053144110e+00   9.2000000000000004e-01   2.7299273368739385e-03   3.5900733613075597e+00
   6.4044493301907561e+00   9.1900000000000004e-01   3.6412667746477112e-03   3.5345389410946222e+00
   6.4596993246654835e+00   9.1800000000000004e-01   4.5357690051084365e-03   3.4803093914121845e+00
   6.5149744018784146e+00   9.1700000000000004e-01   5.4138164522743448e-03   3.4273394147586238e+00
   6.5702788819270594e+00   9.1600000000000004e-01   6.2757784701110708e-03   3.3755858117310402e+00
   6.6256169962708480e+00   9.1500000000000004e-01   7.1220119414392435e-03   3.3250073602054027e+00
   6.6809928919084989e+00   9.1400000000000003e-01   7.9528618428132969e-03   3.2755647027979427e+00
   6.7364106353440025e+00   9.1300000000000003e-01   8.7686617777065212e-03   3.2272202419509184e+00
   6.7918742163434835e+00   9.1200000000000003e-01   9.5697344797387451e-03   3.1799380420550376e+00
   6.8473875515048555e+00   9.1100000000000003e-01   1.0356392288247251e-02   3.1336837380550726e+00
   6.9029544876553928e+00   9.1000000000000003e-01   1.1128937598126276e-02   3.0884244500392177e+00
   6.9585788050774351e+00   9.0900000000000003e-01   1.1887663285250927e-02   3.0441287033673867e+00
   7.0142642205768482e+00   9.0800000000000003e-01   1.2632853109199260e-02   3.0007663539193641e+00
   7.0700143904111226e+00   9.0700000000000003e-01   1.3364782094958061e-02   2.9583085180773980e+00
   7.1258329130759641e+00   9.0600000000000003e-01   1.4083716894614406e-02   2.9167275071035244e+00
   7.1817233319588993e+00   9.0500000000000003e-01   1.4789916130280467e-02   2.8759967655920495e+00
   7.2376891378762886e+00   9.0400000000000003e-01   1.5483630719696162e-02   2.8360908136980294e+00
   7.2937337714951580e+00   9.0300000000000002e-01   1.6165104185379420e-02   2.7969851928774641e+00
   7.3498606256414494e+00   9.0200000000000002e-01   1.6834572948155380e-02   2.7586564148954271e+00
   7.4060730475097412e+00   9.0100000000000002e-01   1.7492266606278006e-02   2.7210819138683093e+00
   7.4623743407794612e+00   9.0000000000000002e-01   1.8138408200969458e-02   2.6842400011315859e+00
   7.5187677676350448e+00   8.9900000000000002e-01   1.8773214468928101e-02   2.6481098227453286e+00
   7.5752565507004102e+00   8.9800000000000002e-01   1.9396896082714887e-02   2.6126713194555626e+00
   7.6318438748970925e+00   8.9700000000000002e-01   2.0009657879867859e-02   2.5779051889442104e+00
   7.6885328892228717e+00   8.9600000000000002e-01   2.0611699081138912e-02   2.5437928502206222e+00
   7.7453267084547504e+00   8.9500000000000002e-01   2.1203213498467433e-02   2.5103164100140600e+00
   7.8022284147874741e+00   8.9400000000000002e-01   2.1784389733473297e-02   2.4774586310326372e+00
   7.8592410594080508e+00   8.9300000000000002e-01   2.2355411366900890e-02   2.4452029019703940e+00
   7.9163676640041274e+00   8.9200000000000002e-01   2.2916457139342983e-02   2.4135332091539889e+00
   7.9736112222153102e+00   8.9100000000000001e-01   2.3467701123887075e-02   2.3824341097219057e+00
   8.0309747010329655e+00   8.9000000000000001e-01   2.4009312891193568e-02   2.3518907062388497e+00
   8.0884610421448411e+00   8.8900000000000001e-01   2.4541457667216493e-02   2.3218886226596820e+00
   8.1460731632273742e+00   8.8800000000000001e-01   2.5064296483961135e-02   2.2924139815595894e+00
   8.2038139591946013e+00   8.8700000000000001e-01   2.5577986323822577e-02   2.2634533825499581e+00
   8.2616863034032431e+00   8.8600000000000001e-01   2.6082680257762503e-02   2.2349938818097397e+00
   8.3196930488111196e+00   8.8500000000000001e-01   2.6578527577489686e-02   2.2070229726678829e+00
   8.3778370290958168e+00   8.8400000000000001e-01   2.7065673922087807e-02   2.1795285671719680e+00
   8.4361210597385625e+00   8.8300000000000001e-01   2.7544261399452985e-02   2.1524989785835671e+00
   8.4945479390697916e+00   8.8200000000000001e-01   2.8014428702649141e-02   2.1259229047487698e+00
   8.5531204492768520e+00   8.8100000000000001e-01   2.8476311221396378e-02   2.0997894122936658e+00
   8.6118413573817616e+00   8.8000000000000000e-01   2.8930041149101804e-02   2.0740879215945993e+00
   8.6707134161891375e+00   8.7900000000000000e-01   2.9375747585609568e-02   2.0488081924797688e+00
   8.7297393652011959e+00   8.7800000000000000e-01   2.9813556635754690e-02   2.0239403106228191e+00
   8.7889219315032818e+00   8.7700000000000000e-01   3.0243591503971157e-02   1.9994746745887106e+00
   8.8482638306255676e+00   8.7600000000000000e-01   3.0665972585261381e-02   1.9754019834938414e+00
   8.9077677673790401e+00   8.7500000000000000e-01   3.1080817552610940e-02   1.9517132252479017e+00
   8.9674364366637107e+00   8.7400000000000000e-01   3.1488241440930542e-02   1.9283996653468927e+00
   9.0272725242538598e+00   8.7300000000000000e-01   3.1888356727778788e-02   1.9054528361859149e+00
   9.0872787075641899e+00   8.7200000000000000e-01   3.2281273411092881e-02   1.8828645268627051e+00
   9.1474576563932750e+00   8.7100000000000000e-01   3.2667099083933504e-02   1.8606267734474948e+00
   9.2078120336440268e+00   8.7000000000000000e-01   3.3045939006356884e-02   1.8387318496948752e+00
   9.2683444960266268e+00   8.6899999999999999e-01   3.3417896174649186e-02   1.8171722581727405e+00
   9.3290576947453889e+00   8.6799999999999999e-01   3.3783071388064023e-02   1.7959407217863899e+00
   9.3899542761656924e+00   8.6699999999999999e-01   3.4141563313046186e-02   1.7750301756789586e+00
   9.4510368824624802e+00   8.6599999999999999e-01   3.4493468545076178e-02   1.7544337594885384e+00
   9.5123081522550432e+00   8.6499999999999999e-01   3.4838881668333155e-02   1.7341448099424317e+00
   9.5737707212279410e+00   8.6399999999999999e-01   3.5177895313252217e-02   1.7141568537717948e+00
   9.6354272227351121e+00   8.6299999999999999e-01   3.5510600211973165e-02   1.6944636009317384e+00
   9.6972802883887184e+00   8.6199999999999999e-01   3.5837085251794409e-02   1.6750589381113006e+00
   9.7593325486375075e+00   8.6099999999999999e-01   3.6157437526817882e-02   1.6559369225176186e+00
   9.8215866333332844e+00   8.5999999999999999e-01   3.6471742387809813e-02   1.6370917759214683e+00
   9.8840451722828870e+00   8.5899999999999999e-01   3.6780083490276505e-02   1.6185178789523511e+00
   9.9467107957879577e+00   8.5799999999999998e-01   3.7082542840870980e-02   1.6002097656304539e+00
   1.0009586135176468e+01   8.5699999999999998e-01   3.7379200842280413e-02   1.5821621181230789e+00
   1.0072673823324141e+01   8.5599999999999998e-01   3.7670136336600324e-02   1.5643697617155143e+00
   1.0135976495163508e+01   8.5499999999999998e-01   3.7955426647190649e-02   1.5468276599869140e+00
   1.0199496788183144e+01   8.5399999999999998e-01   3.8235147619127163e-02   1.5295309101809000e+00
   1.0263237342920380e+01   8.5299999999999998e-01   3.8509373658368373e-02   1.5124747387609900e+00
   1.0327200803445677e+01   8.5199999999999998e-01   3.8778177769634548e-02   1.4956544971428802e+00
   1.0391389817836373e+01   8.5099999999999998e-01   3.9041631592995785e-02   1.4790656575960983e+00
   1.0455807038642556e+01   8.4999999999999998e-01   3.9299805439261926e-02   1.4627038093065976e+00
   1.0520455123347771e+01   8.4899999999999998e-01   3.9552768324287113e-02   1.4465646545923798e+00
   1.0585336734822949e+01   8.4799999999999998e-01   3.9800588002173676e-02   1.4306440052657161e+00
   1.0650454541771499e+01   8.4699999999999998e-01   4.0043330997374227e-02   1.4149377791359519e+00
   1.0715811219167614e+01   8.4599999999999997e-01   4.0281062635765030e-02   1.3994419966461569e+00
   1.0781409448690869e+01   8.4499999999999997e-01   4.0513847074793663e-02   1.3841527776370293e+00
   1.0847251919155443e+01   8.4399999999999997e-01   4.0741747332694533e-02   1.3690663382329153e+00
   1.0913341326931874e+01   8.4299999999999997e-01   4.0964825316749165e-02   1.3541789878451282e+00
   1.0979680376363104e+01   8.4199999999999997e-01   4.1183141850664740e-02   1.3394871262870918e+00
   1.1046271780177783e+01   8.4099999999999997e-01   4.1396756701156834e-02   1.3249872409958663e+00
   1.1113118259899670e+01   8.3999999999999997e-01   4.1605728603740344e-02   1.3106759043558189e+00
   1.1180222546250757e+01   8.3899999999999997e-01   4.1810115287693961e-02   1.2965497711206222e+00
   1.1247587379549518e+01   8.3799999999999997e-01   4.2009973500260145e-02   1.2826055759291299e+00
   1.1315215510107112e+01   8.3699999999999997e-01   4.2205359030158540e-02   1.2688401309106265e+00
   1.1383109698621087e+01   8.3599999999999997e-01   4.2396326730423706e-02   1.2552503233758603e+00
   1.1451272716564015e+01   8.3499999999999996e-01   4.2582930540533859e-02   1.2418331135908347e+00
   1.1519707346567751e+01   8.3399999999999996e-01   4.2765223507864603e-02   1.2285855326298096e+00
   1.1588416382806242e+01   8.3299999999999996e-01   4.2943257808548685e-02   1.2155046803037111e+00
   1.1657402631377135e+01   8.3199999999999996e-01   4.3117084767761993e-02   1.2025877231608695e+00
   1.1726668910679313e+01   8.3099999999999996e-01   4.3286754879394929e-02   1.1898318925577196e+00
   1.1796218051786813e+01   8.2999999999999996e-01   4.3452317825134257e-02   1.1772344827965571e+00
   1.1866052898821366e+01   8.2899999999999996e-01   4.3613822493017151e-02   1.1647928493272683e+00
   1.1936176309324871e+01   8.2799999999999996e-01   4.3771316995500298e-02   1.1525044070102877e+00
   1.2006591154629108e+01   8.2699999999999996e-01   4.3924848687000972e-02   1.1403666284388525e+00
   1.2077300320222255e+01   8.2599999999999996e-01   4.4074464180915429e-02   1.1283770423183055e+00
   1.2148306706114171e+01   8.2499999999999996e-01   4.4220209366172547e-02   1.1165332318998720e+00
   1.2219613227202233e+01   8.2399999999999995e-01   4.4362129423362262e-02   1.1048328334665247e+00
   1.2291222813636109e+01   8.2299999999999995e-01   4.4500268840426127e-02   1.0932735348692113e+00
   1.2363138411179458e+01   8.2199999999999995e-01   4.4634671427877581e-02   1.0818530741118375e+00
   1.2435362981570764e+01   8.2099999999999995e-01   4.4765380333608329e-02   1.0705692379827858e+00
   1.2507899502884920e+01   8.1999999999999995e-01   4.4892438057323680e-02   1.0594198607309624e+00
   1.2580750969895012e+01   8.1899999999999995e-01   4.5015886464605304e-02   1.0484028227847999e+00
   1.2653920394432253e+01   8.1799999999999995e-01   4.5135766800568966e-02   1.0375160495129210e+00
   1.2727410805744448e+01   8.1699999999999995e-01   4.5252119703141691e-02   1.0267575100248381e+00
   1.2801225250855625e+01   8.1599999999999995e-01   4.5364985216009179e-02   1.0161252160098269e+00
   1.2875366794926862e+01   8.1499999999999995e-01   4.5474402801249258e-02   1.0056172206125751e+00
   1.2949838521616456e+01   8.1399999999999995e-01   4.5580411351619610e-02   9.9523161734453069e-01
   1.3024643533438656e+01   8.1299999999999994e-01   4.5683049202496662e-02   9.8496653902975573e-01
   1.3099784952123249e+01   8.1199999999999994e-01   4.5782354143516280e-02   9.7482015678370249e-01
   1.3175265918977223e+01   8.1099999999999994e-01   4.5878363429943336e-02   9.6479067902358340e-01
   1.3251089595246926e+01   8.1000000000000005e-01   4.5971113793751517e-02   9.5487635050941777e-01
   1.3327259162479482e+01   8.0899999999999994e-01   4.6060641454394036e-02   9.4507545141482319e-01
   1.3403777822884305e+01   8.0800000000000005e-01   4.6146982129291247e-02   9.3538629642637949e-01
   1.3480648799697196e+01   8.0699999999999994e-01   4.6230171044081336e-02   9.2580723387024411e-01
   1.3557875337546085e+01   8.0600000000000005e-01   4.6310242942631197e-02   9.1633664486519417e-01
   1.3635460702817038e+01   8.0499999999999994e-01   4.6387232096776421e-02   9.0697294250134830e-01
   1.3713408184019999e+01   8.0400000000000005e-01   4.6461172315800825e-02   8.9771457104372765e-01
   1.3791721092156818e+01   8.0299999999999994e-01   4.6532096955692381e-02   8.8856000515949463e-01
   1.3870402761091883e+01   8.0200000000000005e-01   4.6600038928200194e-02   8.7950774916802799e-01
   1.3949456547924450e+01   8.0099999999999993e-01   4.6665030709664768e-02   8.7055633631316676e-01
   1.4028885833360663e+01   8.0000000000000004e-01   4.6727104349610915e-02   8.6170432805709429e-01
   1.4108694022087343e+01   7.9899999999999993e-01   4.6786291479123943e-02   8.5295031339488903e-01
   1.4188884543148831e+01   7.9800000000000004e-01   4.6842623319053533e-02   8.4429290818891001e-01
   1.4269460850326697e+01   7.9699999999999993e-01   4.6896130688032223e-02   8.3573075452238443e-01
   1.4350426422520089e+01   7.9600000000000004e-01   4.6946844010284039e-02   8.2726252007179724e-01
   1.4431784764127412e+01   7.9499999999999993e-01   4.6994793323231310e-02   8.1888689749738053e-01
   1.4513539405430523e+01   7.9400000000000004e-01   4.7040008284931378e-02   8.1060260385097815e-01
   1.4595693902982964e+01   7.9299999999999993e-01   4.7082518181364108e-02   8.0240838000057235e-01
   1.4678251840000215e+01   7.9200000000000004e-01   4.7122351933548634e-02   7.9430299007113736e-01
   1.4761216826751193e+01   7.9099999999999993e-01   4.7159538104467380e-02   7.8628522090136288e-01
   1.4844592500951588e+01   7.9000000000000004e-01   4.7194104905824652e-02   7.7835388151566931e-01
   1.4928382528161725e+01   7.8899999999999992e-01   4.7226080204676446e-02   7.7050780261077068e-01
   1.5012590602187556e+01   7.8800000000000003e-01   4.7255491529917037e-02   7.6274583605646051e-01
   1.5097220445483918e+01   7.8699999999999992e-01   4.7282366078604143e-02   7.5506685441024979e-01
   1.5182275809559279e+01   7.8600000000000003e-01   4.7306730722123991e-02   7.4746975044548469e-01
   1.5267760475384268e+01   7.8499999999999992e-01   4.7328612012222715e-02   7.3995343669230784e-01
   1.5353678253804203e+01   7.8400000000000003e-01   4.7348036186921849e-02   7.3251684499105019e-01
   1.5440032985955689e+01   7.8299999999999992e-01   4.7365029176310358e-02   7.2515892605766441e-01
   1.5526828543684630e+01   7.8200000000000003e-01   4.7379616608182795e-02   7.1787864906105614e-01
   1.5614068829967316e+01   7.8099999999999992e-01   4.7391823813543121e-02   7.1067500121179417e-01
   1.5701757779335642e+01   7.8000000000000003e-01   4.7401675832002166e-02   7.0354698736176668e-01
   1.5789899358307595e+01   7.7899999999999991e-01   4.7409197417077387e-02   6.9649362961436068e-01
   1.5878497565820290e+01   7.7800000000000002e-01   4.7414413041365178e-02   6.8951396694507172e-01
   1.5967556433665949e+01   7.7699999999999991e-01   4.7417346901584612e-02   6.8260705483218698e-01
   1.6057080026931278e+01   7.7600000000000002e-01   4.7418022923506831e-02   6.7577196489720359e-01
   1.6147072444442383e+01   7.7500000000000002e-01   4.7416464766801836e-02   6.6900778455452525e-01
   1.6237537819214104e+01   7.7400000000000002e-01   4.7412695829788021e-02   6.6231361667025623e-01
   1.6328480318902827e+01   7.7300000000000002e-01   4.7406739254069574e-02   6.5568857922989054e-01
   1.6419904146262105e+01   7.7200000000000002e-01   4.7398617929054643e-02   6.4913180501467915e-01
   1.6511813539603324e+01   7.7100000000000002e-01   4.7388354496390672e-02   6.4264244128625625e-01
   1.6604212773261850e+01   7.7000000000000002e-01   4.7375971354318702e-02   6.3621964947925780e-01
   1.6697106158067953e+01   7.6900000000000002e-01   4.7361490661944616e-02   6.2986260490175305e-01
   1.6790498041821277e+01   7.6800000000000002e-01   4.7344934343401146e-02   6.2357049644334983e-01
   1.6884392809768961e+01   7.6700000000000002e-01   4.7326324091914396e-02   6.1734252629073616e-01
   1.6978794885089517e+01   7.6600000000000001e-01   4.7305681373793984e-02   6.1117790965030827e-01
   1.7073708729382851e+01   7.6500000000000001e-01   4.7283027432364122e-02   6.0507587447765976e-01
   1.7169138843164788e+01   7.6400000000000001e-01   4.7258383291804762e-02   5.9903566121385166e-01
   1.7265089766365666e+01   7.6300000000000001e-01   4.7231769760899933e-02   5.9305652252829122e-01
   1.7361566078833416e+01   7.6200000000000001e-01   4.7203207436701700e-02   5.8713772306800982e-01
   1.7458572400843256e+01   7.6100000000000001e-01   4.7172716708138385e-02   5.8127853921302508e-01
   1.7556113393613501e+01   7.6000000000000001e-01   4.7140317759559069e-02   5.7547825883765913e-01
   1.7654193759826423e+01   7.5900000000000001e-01   4.7106030574202151e-02   5.6973618107771085e-01
   1.7752818244153282e+01   7.5800000000000001e-01   4.7069874937575973e-02   5.6405161610337051e-01
   1.7851991633785111e+01   7.5700000000000001e-01   4.7031870440770618e-02   5.5842388489762573e-01
   1.7951718758970323e+01   7.5600000000000001e-01   4.6992036483722410e-02   5.5285231903994814e-01
   1.8052004493559149e+01   7.5500000000000000e-01   4.6950392278422459e-02   5.4733626049512341e-01
   1.8152853755552950e+01   7.5400000000000000e-01   4.6906956852049264e-02   5.4187506140719721e-01
   1.8254271507658608e+01   7.5300000000000000e-01   4.6861749050026491e-02   5.3646808389838119e-01
   1.8356262757849429e+01   7.5200000000000000e-01   4.6814787539024794e-02   5.3111469987271109e-01
   1.8458832559933459e+01   7.5100000000000000e-01   4.6766090809919447e-02   5.2581429082428310e-01
   1.8561986014128667e+01   7.5000000000000000e-01   4.6715677180697801e-02   5.2056624764998372e-01
   1.8665728267643846e+01   7.4900000000000000e-01   4.6663564799298340e-02   5.1536997046665090e-01
   1.8770064515264902e+01   7.4800000000000000e-01   4.6609771646379583e-02   5.1022486843256598e-01
   1.8874999999948479e+01   7.4700000000000000e-01   4.6554315538045454e-02   5.0513035957306407e-01
   1.8980540013423727e+01   7.4600000000000000e-01   4.6497214128531805e-02   5.0008587061012100e-01
   1.9086689896801094e+01   7.4500000000000000e-01   4.6438484912844080e-02   4.9509083679587246e-01
   1.9193455041187480e+01   7.4399999999999999e-01   4.6378145229336143e-02   4.9014470174999503e-01
   1.9300840888307263e+01   7.4299999999999999e-01   4.6316212262222045e-02   4.8524691730087094e-01
   1.9408852931131648e+01   7.4199999999999999e-01   4.6252703044054266e-02   4.8039694333032590e-01
   1.9517496714516497e+01   7.4099999999999999e-01   4.6187634458167537e-02   4.7559424762184760e-01
   1.9626777835847903e+01   7.3999999999999999e-01   4.6121023241079362e-02   4.7083830571223428e-01
   1.9736701945694254e+01   7.3899999999999999e-01   4.6052885984830372e-02   4.6612860074664070e-01
   1.9847274748465324e+01   7.3799999999999999e-01   4.5983239139272269e-02   4.6146462333691135e-01
   1.9958502003080152e+01   7.3699999999999999e-01   4.5912099014322472e-02   4.5684587142304550e-01
   2.0070389523644085e+01   7.3599999999999999e-01   4.5839481782192326e-02   4.5227185013770382e-01
   2.0182943180134018e+01   7.3499999999999999e-01   4.5765403479571143e-02   4.4774207167372654e-01
   2.0296168899090759e+01   7.3399999999999999e-01   4.5689880009758710e-02   4.4325605515463151e-01
   2.0410072664319291e+01   7.3299999999999998e-01   4.5612927144749627e-02   4.3881332650798727e-01
   2.0524660517598360e+01   7.3199999999999998e-01   4.5534560527288770e-02   4.3441341834153546e-01
   2.0639938559399891e+01   7.3099999999999998e-01   4.5454795672903447e-02   4.3005586982198146e-01
   2.0755912949617301e+01   7.2999999999999998e-01   4.5373647971896913e-02   4.2574022655642807e-01
   2.0872589908301666e+01   7.2899999999999998e-01   4.5291132691293035e-02   4.2146604047642822e-01
   2.0989975716406175e+01   7.2799999999999998e-01   4.5207264976735217e-02   4.1723286972457579e-01
   2.1108076716541088e+01   7.2699999999999998e-01   4.5122059854366237e-02   4.1304027854349606e-01
   2.1226899313739025e+01   7.2599999999999998e-01   4.5035532232683195e-02   4.0888783716718896e-01
   2.1346449976229827e+01   7.2499999999999998e-01   4.4947696904358514e-02   4.0477512171470109e-01
   2.1466735236223784e+01   7.2399999999999998e-01   4.4858568548013178e-02   4.0070171408611288e-01
   2.1587761690704649e+01   7.2299999999999998e-01   4.4768161729957789e-02   3.9666720186073745e-01
   2.1709536002232969e+01   7.2199999999999998e-01   4.4676490905903643e-02   3.9267117819746539e-01
   2.1832064899761132e+01   7.2099999999999997e-01   4.4583570422662255e-02   3.8871324173716099e-01
   2.1955355179458497e+01   7.1999999999999997e-01   4.4489414519809145e-02   3.8479299650712229e-01
   2.2079413705546035e+01   7.1899999999999997e-01   4.4394037331309200e-02   3.8091005182757581e-01
   2.2204247411141001e+01   7.1799999999999997e-01   4.4297452887103850e-02   3.7706402222014163e-01
   2.2329863299113072e+01   7.1699999999999997e-01   4.4199675114678039e-02   3.7325452731818271e-01
   2.2456268442952975e+01   7.1599999999999997e-01   4.4100717840615644e-02   3.6948119177896727e-01
   2.2583469987652084e+01   7.1499999999999997e-01   4.4000594792123149e-02   3.6574364519765523e-01
   2.2711475150592349e+01   7.1399999999999997e-01   4.3899319598518005e-02   3.6204152202308609e-01
   2.2840291222446965e+01   7.1299999999999997e-01   4.3796905792679253e-02   3.5837446147531676e-01
   2.2969925568093601e+01   7.1199999999999997e-01   4.3693366812482592e-02   3.5474210746481916e-01
   2.3100385627540781e+01   7.1099999999999997e-01   4.3588716002226136e-02   3.5114410851328948e-01
   2.3231678916866247e+01   7.0999999999999996e-01   4.3482966614024177e-02   3.4758011767607078e-01
   2.3363813029166725e+01   7.0899999999999996e-01   4.3376131809173879e-02   3.4404979246616874e-01
   2.3496795635519170e+01   7.0799999999999996e-01   4.3268224659481103e-02   3.4055279477982625e-01
   2.3630634485955468e+01   7.0699999999999996e-01   4.3159258148577573e-02   3.3708879082357135e-01
   2.3765337410451181e+01   7.0599999999999996e-01   4.3049245173222728e-02   3.3365745104269456e-01
   2.3900912319927464e+01   7.0499999999999996e-01   4.2938198544585804e-02   3.3025845005115378e-01
   2.4037367207265437e+01   7.0399999999999996e-01   4.2826130989497058e-02   3.2689146656289519e-01
   2.4174710148332760e+01   7.0299999999999996e-01   4.2713055151663903e-02   3.2355618332456570e-01
   2.4312949303024880e+01   7.0199999999999996e-01   4.2598983592876394e-02   3.2025228704953040e-01
   2.4452092916320900e+01   7.0099999999999996e-01   4.2483928794199377e-02   3.1697946835317126e-01
   2.4592149319354295e+01   6.9999999999999996e-01   4.2367903157150000e-02   3.1373742168944102e-01
   2.4733126930496823e+01   6.9899999999999995e-01   4.2250919004844345e-02   3.1052584528868465e-01
   2.4875034256456104e+01   6.9799999999999995e-01   4.2132988583115205e-02   3.0734444109669490e-01
   2.5017879893388105e+01   6.9699999999999995e-01   4.2014124061612756e-02   3.0419291471494680e-01
   2.5161672528026017e+01   6.9599999999999995e-01   4.1894337534897463e-02   3.0107097534196020e-01
   2.5306420938824864e+01   6.9499999999999995e-01   4.1773641023520769e-02   2.9797833571578419e-01
   2.5452133997120843e+01   6.9399999999999995e-01   4.1652046475078031e-02   2.9491471205760755e-01
   2.5598820668305169e+01   6.9299999999999995e-01   4.1529565765233256e-02   2.9187982401647550e-01
   2.5746490013013993e+01   6.9199999999999995e-01   4.1406210698725632e-02   2.8887339461506084e-01
   2.5895151188335717e+01   6.9099999999999995e-01   4.1281993010371165e-02   2.8589515019644418e-01
   2.6044813449035608e+01   6.8999999999999995e-01   4.1156924366053227e-02   2.8294482037188945e-01
   2.6195486148796277e+01   6.8900000000000006e-01   4.1031016363688666e-02   2.8002213796962838e-01
   2.6347178741474462e+01   6.8799999999999994e-01   4.0904280534169724e-02   2.7712683898462404e-01
   2.6499900782373903e+01   6.8700000000000006e-01   4.0776728342281743e-02   2.7425866252930226e-01
   2.6653661929538085e+01   6.8599999999999994e-01   4.0648371187621768e-02   2.7141735078516199e-01
   2.6808471945060472e+01   6.8500000000000005e-01   4.0519220405504042e-02   2.6860264895529773e-01
   2.6964340696413451e+01   6.8399999999999994e-01   4.0389287267848184e-02   2.6581430521779670e-01
   2.7121278157793633e+01   6.8300000000000005e-01   4.0258582984042057e-02   2.6305207068003916e-01
   2.7279294411485843e+01   6.8199999999999994e-01   4.0127118701781761e-02   2.6031569933384369e-01
   2.7438399649246438e+01   6.8100000000000005e-01   3.9994905507908074e-02   2.5760494801143347e-01
   2.7598604173707635e+01   6.7999999999999994e-01   3.9861954429237345e-02   2.5491957634218382e-01
   2.7759918399800441e+01   6.7900000000000005e-01   3.9728276433373511e-02   2.5225934671018124e-01
   2.7922352856197239e+01   6.7799999999999994e-01   3.9593882429502347e-02   2.4962402421256277e-01
   2.8085918186772542e+01   6.7700000000000005e-01   3.9458783269154862e-02   2.4701337661864795e-01
   2.8250625152086005e+01   6.7599999999999993e-01   3.9322989746972903e-02   2.4442717432978411e-01
   2.8416484630886512e+01   6.7500000000000004e-01   3.9186512601463441e-02   2.4186519033991677e-01
   2.8583507621638393e+01   6.7399999999999993e-01   3.9049362515747088e-02   2.3932720019685760e-01
   2.8751705244067413e+01   6.7300000000000004e-01   3.8911550118279736e-02   2.3681298196427869e-01
   2.8921088740727942e+01   6.7199999999999993e-01   3.8773085983555555e-02   2.3432231618439808e-01
   2.9091669478592049e+01   6.7100000000000004e-01   3.8633980632797327e-02   2.3185498584133685e-01
   2.9263458950663026e+01   6.6999999999999993e-01   3.8494244534645672e-02   2.2941077632510223e-01
   2.9436468777611466e+01   6.6900000000000004e-01   3.8353888105841394e-02   2.2698947539621833e-01
   2.9610710709434620e+01   6.6799999999999993e-01   3.8212921711886283e-02   2.2459087315098480e-01
   2.9786196627137379e+01   6.6700000000000004e-01   3.8071355667684159e-02   2.2221476198737836e-01
   2.9962938544437201e+01   6.6599999999999993e-01   3.7929200238164151e-02   2.1986093657155539e-01
   3.0140948609494917e+01   6.6500000000000004e-01   3.7786465638910416e-02   2.1752919380492369e-01
   3.0320239106670499e+01   6.6399999999999992e-01   3.7643162036775868e-02   2.1521933279178967e-01
   3.0500822458304011e+01   6.6300000000000003e-01   3.7499299550491694e-02   2.1293115480757258e-01
   3.0682711226520450e+01   6.6199999999999992e-01   3.7354888251245555e-02   2.1066446326759442e-01
   3.0865918115059792e+01   6.6100000000000003e-01   3.7209938163250245e-02   2.0841906369642188e-01
   3.1050455971134625e+01   6.5999999999999992e-01   3.7064459264306571e-02   2.0619476369772399e-01
   3.1236337787315144e+01   6.5900000000000003e-01   3.6918461486362020e-02   2.0399137292464475e-01
   3.1423576703441981e+01   6.5799999999999992e-01   3.6771954716062538e-02   2.0180870305068060e-01
   3.1612186008564461e+01   6.5700000000000003e-01   3.6624948795279888e-02   1.9964656774108552e-01
   3.1802179142906834e+01   6.5599999999999992e-01   3.6477453521623904e-02   1.9750478262476742e-01
   3.1993569699862555e+01   6.5500000000000003e-01   3.6329478648944313e-02   1.9538316526667021e-01
   3.2186371428019719e+01   6.5399999999999991e-01   3.6181033887837666e-02   1.9328153514060287e-01
   3.2380598233215281e+01   6.5300000000000002e-01   3.6032128906141603e-02   1.9119971360253918e-01
   3.2576264180619432e+01   6.5199999999999991e-01   3.5882773329415363e-02   1.8913752386436875e-01
   3.2773383496847444e+01   6.5100000000000002e-01   3.5732976741397859e-02   1.8709479096812387e-01
   3.2971970572103835e+01   6.4999999999999991e-01   3.5582748684457322e-02   1.8507134176062487e-01
   3.3172039962357942e+01   6.4900000000000002e-01   3.5432098660040490e-02   1.8306700486855265e-01
   3.3373606391553068e+01   6.4799999999999991e-01   3.5281036129118259e-02   1.8108161067392284e-01
   3.3576684753846500e+01   6.4700000000000002e-01   3.5129570512615782e-02   1.7911499128998726e-01
   3.3781290115881930e+01   6.4599999999999991e-01   3.4977711191825245e-02   1.7716698053754323e-01
   3.3987437719093663e+01   6.4500000000000002e-01   3.4825467508802221e-02   1.7523741392165251e-01
   3.4195142982046661e+01   6.4399999999999991e-01   3.4672848766762909e-02   1.7332612860872984e-01
   3.4404421502811431e+01   6.4300000000000002e-01   3.4519864230478037e-02   1.7143296340400846e-01
   3.4615289061374703e+01   6.4199999999999990e-01   3.4366523126658555e-02   1.6955775872937270e-01
   3.4827761622083649e+01   6.4100000000000001e-01   3.4212834644322898e-02   1.6770035660157664e-01
   3.5041855336125643e+01   6.3999999999999990e-01   3.4058807935145596e-02   1.6586060061082578e-01
   3.5257586544044791e+01   6.3900000000000001e-01   3.3904452113801886e-02   1.6403833589971098e-01
   3.5474971778298070e+01   6.3799999999999990e-01   3.3749776258315212e-02   1.6223340914246823e-01
   3.5694027765848865e+01   6.3700000000000001e-01   3.3594789410395620e-02   1.6044566852458386e-01
   3.5914771430798965e+01   6.3599999999999990e-01   3.3439500575762615e-02   1.5867496372273371e-01
   3.6137219897057598e+01   6.3500000000000001e-01   3.3283918724453798e-02   1.5692114588506706e-01
   3.6361390491050813e+01   6.3399999999999990e-01   3.3128052791117302e-02   1.5518406761180595e-01
   3.6587300744472280e+01   6.3300000000000001e-01   3.2971911675311993e-02   1.5346358293615159e-01
   3.6814968397076456e+01   6.3199999999999990e-01   3.2815504241800797e-02   1.5175954730549082e-01
   3.7044411399512668e+01   6.3100000000000001e-01   3.2658839320831135e-02   1.5007181756291346e-01
   3.7275647916201095e+01   6.2999999999999989e-01   3.2501925708403379e-02   1.4840025192903233e-01
   3.7508696328249947e+01   6.2900000000000000e-01   3.2344772166517322e-02   1.4674470998410910e-01
   3.7743575236418742e+01   6.2799999999999989e-01   3.2187387423424418e-02   1.4510505265045084e-01
   3.7980303464126500e+01   6.2700000000000000e-01   3.2029780173874700e-02   1.4348114217508631e-01
   3.8218900060506506e+01   6.2599999999999989e-01   3.1871959079360357e-02   1.4187284211271112e-01
   3.8459384303504805e+01   6.2500000000000000e-01   3.1713932768339115e-02   1.4028001730892159e-01
   3.8701775703025348e+01   6.2399999999999989e-01   3.1555709836444068e-02   1.3870253388371601e-01
   3.8946094004121946e+01   6.2300000000000000e-01   3.1397298846684185e-02   1.3714025921526266e-01
   3.9192359190241540e+01   6.2199999999999989e-01   3.1238708329651699e-02   1.3559306192390619e-01
   3.9440591486515949e+01   6.2100000000000000e-01   3.1079946783719281e-02   1.3406081185643196e-01
   3.9690811363104366e+01   6.2000000000000000e-01   3.0921022675228116e-02   1.3254338007057465e-01
   3.9943039538583982e+01   6.1899999999999999e-01   3.0761944438657540e-02   1.3104063881978789e-01
   4.0197296983392746e+01   6.1799999999999999e-01   3.0602720476784695e-02   1.2955246153824981e-01
   4.0453604923325031e+01   6.1699999999999999e-01   3.0443359160839734e-02   1.2807872282610136e-01
   4.0711984843083428e+01   6.1599999999999999e-01   3.0283868830668581e-02   1.2661929843490044e-01
   4.0972458489883280e+01   6.1499999999999999e-01   3.0124257794877707e-02   1.2517406525331304e-01
   4.1235047877112514e+01   6.1399999999999999e-01   2.9964534330971349e-02   1.2374290129302755e-01
   4.1499775288045008e+01   6.1299999999999999e-01   2.9804706685464977e-02   1.2232568567490236e-01
   4.1766663279613006e+01   6.1199999999999999e-01   2.9644783074002756e-02   1.2092229861531777e-01
   4.2035734686238342e+01   6.1099999999999999e-01   2.9484771681469901e-02   1.1953262141273532e-01
   4.2307012623724027e+01   6.0999999999999999e-01   2.9324680662106362e-02   1.1815653643445924e-01
   4.2580520493204595e+01   6.0899999999999999e-01   2.9164518139602524e-02   1.1679392710360915e-01
   4.2856281985155782e+01   6.0799999999999998e-01   2.9004292207178928e-02   1.1544467788630272e-01
   4.3134321083466183e+01   6.0699999999999998e-01   2.8844010927657537e-02   1.1410867427903514e-01
   4.3414662069573957e+01   6.0599999999999998e-01   2.8683682333535909e-02   1.1278580279624345e-01
   4.3697329526668426e+01   6.0499999999999998e-01   2.8523314427054469e-02   1.1147595095805853e-01
   4.3982348343957376e+01   6.0399999999999998e-01   2.8362915180263570e-02   1.1017900727824335e-01
   4.4269743720998491e+01   6.0299999999999998e-01   2.8202492535062573e-02   1.0889486125232667e-01
   4.4559541172097774e+01   6.0199999999999998e-01   2.8042054403235372e-02   1.0762340334591951e-01
   4.4851766530777553e+01   6.0099999999999998e-01   2.7881608666478597e-02   1.0636452498320577e-01
   4.5146445954315517e+01   5.9999999999999998e-01   2.7721163176429808e-02   1.0511811853560268e-01
   4.5443605928356419e+01   5.9899999999999998e-01   2.7560725754695925e-02   1.0388407731058726e-01
   4.5743273271593978e+01   5.9799999999999998e-01   2.7400304192862546e-02   1.0266229554070146e-01
   4.6045475140525042e+01   5.9699999999999998e-01   2.7239906252490398e-02   1.0145266837272907e-01
   4.6350239034278239e+01   5.9599999999999997e-01   2.7079539665098684e-02   1.0025509185703667e-01
   4.6657592799521133e+01   5.9499999999999997e-01   2.6919212132159975e-02   9.9069462937065991e-02
   4.6967564635445122e+01   5.9399999999999997e-01   2.6758931325082225e-02   9.7895679438983446e-02
   4.7280183098829539e+01   5.9299999999999997e-01   2.6598704885190338e-02   9.6733640061484369e-02
   4.7595477109183321e+01   5.9199999999999997e-01   2.6438540423684653e-02   9.5583244365760045e-02
   4.7913475953967534e+01   5.9099999999999997e-01   2.6278445521590310e-02   9.4444392765617266e-02
   4.8234209293902296e+01   5.8999999999999997e-01   2.6118427729704630e-02   9.3316986517740327e-02
   4.8557707168358739e+01   5.8899999999999997e-01   2.5958494568544488e-02   9.2200927712096231e-02
   4.8884000000838704e+01   5.8799999999999997e-01   2.5798653528291027e-02   9.1096119262477029e-02
   4.9213118604539218e+01   5.8699999999999997e-01   2.5638912068717490e-02   9.0002464897192741e-02
   4.9545094188004498e+01   5.8599999999999997e-01   2.5479277619101515e-02   8.8919869149906905e-02
   4.9879958360868791e+01   5.8499999999999996e-01   2.5319757578134316e-02   8.7848237350606803e-02
   5.0217743139692033e+01   5.8399999999999996e-01   2.5160359313824321e-02   8.6787475616705217e-02
   5.0558480953891845e+01   5.8299999999999996e-01   2.5001090163409456e-02   8.5737490844265657e-02
   5.0902204651769289e+01   5.8199999999999996e-01   2.4841957433252126e-02   8.4698190699363199e-02
   5.1248947506629136e+01   5.8099999999999996e-01   2.4682968398717087e-02   8.3669483609580583e-02
   5.1598743222999147e+01   5.7999999999999996e-01   2.4524130304044656e-02   8.2651278755628679e-02
   5.1951625942949740e+01   5.7899999999999996e-01   2.4365450362215713e-02   8.1643486063090576e-02
   5.2307630252518578e+01   5.7799999999999996e-01   2.4206935754823355e-02   8.0646016194279524e-02
   5.2666791188238626e+01   5.7699999999999996e-01   2.4048593631935455e-02   7.9658780540219062e-02
   5.3029144243771498e+01   5.7599999999999996e-01   2.3890431111945887e-02   7.8681691212742697e-02
   5.3394725376645852e+01   5.7499999999999996e-01   2.3732455281409104e-02   7.7714661036717494e-02
   5.3763571015105789e+01   5.7399999999999995e-01   2.3574673194868279e-02   7.6757603542380121e-02
   5.4135718065073050e+01   5.7299999999999995e-01   2.3417091874688323e-02   7.5810432957779700e-02
   5.4511203917223561e+01   5.7199999999999995e-01   2.3259718310883581e-02   7.4873064201329928e-02
   5.4890066454180051e+01   5.7099999999999995e-01   2.3102559460941752e-02   7.3945412874469499e-02
   5.5272344057818245e+01   5.6999999999999995e-01   2.2945622249622932e-02   7.3027395254440505e-02
   5.5658075616693907e+01   5.6899999999999995e-01   2.2788913568757563e-02   7.2118928287169509e-02
   5.6047300533592015e+01   5.6799999999999995e-01   2.2632440277037702e-02   7.1219929580252112e-02
   5.6440058733201646e+01   5.6699999999999995e-01   2.2476209199808528e-02   7.0330317396036388e-02
   5.6836390669919311e+01   5.6599999999999995e-01   2.2320227128862724e-02   6.9450010644803120e-02
   5.7236337335777350e+01   5.6499999999999995e-01   2.2164500822213551e-02   6.8578928878053877e-02
   5.7639940268502812e+01   5.6399999999999995e-01   2.2009037003857257e-02   6.7716992281898161e-02
   5.8047241559709001e+01   5.6299999999999994e-01   2.1853842363528608e-02   6.6864121670537985e-02
   5.8458283863224864e+01   5.6199999999999994e-01   2.1698923556457306e-02   6.6020238479842924e-02
   5.8873110403565029e+01   5.6099999999999994e-01   2.1544287203130619e-02   6.5185264761014119e-02
   5.9291764984538815e+01   5.5999999999999994e-01   2.1389939889036924e-02   6.4359123174344543e-02
   5.9714291998001023e+01   5.5899999999999994e-01   2.1235888164401917e-02   6.3541736983073319e-02
   6.0140736432747090e+01   5.5799999999999994e-01   2.1082138543909945e-02   6.2733030047332189e-02
   6.0571143883558790e+01   5.5699999999999994e-01   2.0928697506427341e-02   6.1932926818176207e-02
   6.1005560560402728e+01   5.5599999999999994e-01   2.0775571494725975e-02   6.1141352331698477e-02
   6.1444033297784543e+01   5.5499999999999994e-01   2.0622766915205260e-02   6.0358232203227863e-02
   6.1886609564257405e+01   5.5399999999999994e-01   2.0470290137600378e-02   5.9583492621616212e-02
   6.2333337472089070e+01   5.5299999999999994e-01   2.0318147494675420e-02   5.8817060343610728e-02
   6.2784265787090852e+01   5.5200000000000005e-01   2.0166345281912079e-02   5.8058862688309357e-02
   6.3239443938615693e+01   5.5099999999999993e-01   2.0014889757201226e-02   5.7308827531690927e-02
   6.3698922029726383e+01   5.5000000000000004e-01   1.9863787140535827e-02   5.6566883301222906e-02
   6.4162750847535690e+01   5.4899999999999993e-01   1.9713043613695191e-02   5.5832958970548047e-02
   6.4630981873718142e+01   5.4800000000000004e-01   1.9562665319912576e-02   5.5106984054253939e-02
   6.5103667295201276e+01   5.4699999999999993e-01   1.9412658363538560e-02   5.4388888602716803e-02
   6.5580860015037047e+01   5.4600000000000004e-01   1.9263028809693994e-02   5.3678603197022438e-02
   6.6062613663464617e+01   5.4499999999999993e-01   1.9113782683939373e-02   5.2976058943951639e-02
   6.6548982609159481e+01   5.4400000000000004e-01   1.8964925971931779e-02   5.2281187471042344e-02
   6.7040021970675596e+01   5.4299999999999993e-01   1.8816464619074047e-02   5.1593920921722498e-02
   6.7535787628078822e+01   5.4200000000000004e-01   1.8668404530148619e-02   5.0914191950520139e-02
   6.8036336234782880e+01   5.4099999999999993e-01   1.8520751568950722e-02   5.0241933718338502e-02
   6.8541725229587598e+01   5.4000000000000004e-01   1.8373511557919331e-02   4.9577079887801162e-02
   6.9052012848929877e+01   5.3899999999999992e-01   1.8226690277773683e-02   4.8919564618657457e-02
   6.9567258139343167e+01   5.3800000000000003e-01   1.8080293467144681e-02   4.8269322563258506e-02
   7.0087520970130782e+01   5.3699999999999992e-01   1.7934326822187652e-02   4.7626288862100630e-02
   7.0612862046256268e+01   5.3600000000000003e-01   1.7788795996191542e-02   4.6990399139436062e-02
   7.1143342921459151e+01   5.3499999999999992e-01   1.7643706599181685e-02   4.6361589498944838e-02
   7.1679026011601223e+01   5.3400000000000003e-01   1.7499064197535885e-02   4.5739796519466067e-02
   7.2219974608246559e+01   5.3299999999999992e-01   1.7354874313592061e-02   4.5124957250789688e-02
   7.2766252892475251e+01   5.3200000000000003e-01   1.7211142425251236e-02   4.4517009209512799e-02
   7.3317925948937003e+01   5.3099999999999992e-01   1.7067873965561420e-02   4.3915890374957578e-02
   7.3875059780149556e+01   5.3000000000000003e-01   1.6925074322306388e-02   4.3321539185149277e-02
   7.4437721321050645e+01   5.2899999999999991e-01   1.6782748837589123e-02   4.2733894532849259e-02
   7.5005978453808268e+01   5.2800000000000002e-01   1.6640902807428803e-02   4.2152895761642752e-02
   7.5579900022890911e+01   5.2699999999999991e-01   1.6499541481345359e-02   4.1578482662084158e-02
   7.6159555850399599e+01   5.2600000000000002e-01   1.6358670061936031e-02   4.1010595467902124e-02
   7.6745016751670619e+01   5.2500000000000002e-01   1.6218293704441500e-02   4.0449174852259503e-02
   7.7336354551154358e+01   5.2400000000000002e-01   1.6078417516314891e-02   3.9894161924067258e-02
   7.7933642098578929e+01   5.2300000000000002e-01   1.5939046556795455e-02   3.9345498224348595e-02
   7.8536953285402603e+01   5.2200000000000002e-01   1.5800185836484681e-02   3.8803125722654305e-02
   7.9146363061556755e+01   5.2100000000000002e-01   1.5661840316915976e-02   3.8266986813532272e-02
   7.9761947452484520e+01   5.2000000000000002e-01   1.5524014910108797e-02   3.7737024313050482e-02
   8.0383783576482443e+01   5.1900000000000002e-01   1.5386714478121677e-02   3.7213181455371350e-02
   8.1011949662356457e+01   5.1800000000000002e-01   1.5249943832612578e-02   3.6695401889372058e-02
   8.1646525067396496e+01   5.1700000000000002e-01   1.5113707734403237e-02   3.6183629675312245e-02
   8.2287590295673795e+01   5.1600000000000001e-01   1.4978010893043736e-02   3.5677809281550309e-02
   8.2935227016665038e+01   5.1500000000000001e-01   1.4842857966364420e-02   3.5177885581309215e-02
   8.3589518084208862e+01   5.1400000000000001e-01   1.4708253560019147e-02   3.4683803849491775e-02
   8.4250547555807259e+01   5.1300000000000001e-01   1.4574202227034316e-02   3.4195509759539867e-02
   8.4918400712280302e+01   5.1200000000000001e-01   1.4440708467367225e-02   3.3712949380336289e-02
   8.5593164077777033e+01   5.1100000000000001e-01   1.4307776727461974e-02   3.3236069173151681e-02
   8.6274925440151023e+01   5.1000000000000001e-01   1.4175411399808713e-02   3.2764815988635128e-02
   8.6963773871700980e+01   5.0900000000000001e-01   1.4043616822483784e-02   3.2299137063852359e-02
   8.7659799750290659e+01   5.0800000000000001e-01   1.3912397278695199e-02   3.1838980019365998e-02
   8.8363094780857338e+01   5.0700000000000001e-01   1.3781756996330996e-02   3.1384292856356126e-02
   8.9073752017318014e+01   5.0600000000000001e-01   1.3651700147520929e-02   3.0935023953780085e-02
   8.9791865884876927e+01   5.0500000000000000e-01   1.3522230848193928e-02   3.0491122065573903e-02
   9.0517532202741506e+01   5.0400000000000000e-01   1.3393353157631127e-02   3.0052536317895295e-02
   9.1250848207253114e+01   5.0300000000000000e-01   1.3265071078011115e-02   2.9619216206408606e-02
   9.1991912575446122e+01   5.0200000000000000e-01   1.3137388553957186e-02   2.9191111593607919e-02
   9.2740825449048970e+01   5.0100000000000000e-01   1.3010309472103243e-02   2.8768172706175054e-02
   9.3497688458929716e+01   5.0000000000000000e-01   1.2883837660656594e-02   2.8350350132376034e-02
   9.4262604749996129e+01   4.9900000000000000e-01   1.2757976888965628e-02   2.7937594819494798e-02
   9.5035679006554489e+01   4.9800000000000000e-01   1.2632730867075725e-02   2.7529858071306364e-02
   9.5817017478141153e+01   4.9700000000000005e-01   1.2508103245284952e-02   2.7127091545586179e-02
   9.6606728005840253e+01   4.9600000000000005e-01   1.2384097613711065e-02   2.6729247251653269e-02
   9.7404920049097910e+01   4.9500000000000005e-01   1.2260717501871188e-02   2.6336277547946735e-02
   9.8211704713041740e+01   4.9400000000000005e-01   1.2137966378262588e-02   2.5948135139636015e-02
   9.9027194776308889e+01   4.9300000000000005e-01   1.2015847649939460e-02   2.5564773076267856e-02
   9.9851504719397340e+01   4.9200000000000005e-01   1.1894364662084156e-02   2.5186144749447244e-02
   1.0068475075355349e+02   4.9100000000000005e-01   1.1773520697585971e-02   2.4812203890550718e-02
   1.0152705085021115e+02   4.9000000000000005e-01   1.1653318976634131e-02   2.4442904568469925e-02
   1.0237852477099348e+02   4.8900000000000005e-01   1.1533762656321889e-02   2.4078201187385233e-02
   1.0323929409828051e+02   4.8800000000000004e-01   1.1414854830245735e-02   2.3718048484572863e-02
   1.0410948226635846e+02   4.8700000000000004e-01   1.1296598528103940e-02   2.3362401528243086e-02
   1.0498921459316057e+02   4.8600000000000004e-01   1.1178996715295986e-02   2.3011215715409896e-02
   1.0587861831261981e+02   4.8500000000000004e-01   1.1062052292532210e-02   2.2664446769788540e-02
   1.0677782260764691e+02   4.8400000000000004e-01   1.0945768095462771e-02   2.2322050739720309e-02
   1.0768695864374260e+02   4.8300000000000004e-01   1.0830146894309056e-02   2.1983983996126263e-02
   1.0860615960325427e+02   4.8200000000000004e-01   1.0715191393494639e-02   2.1650203230490328e-02
   1.0953556072028979e+02   4.8100000000000004e-01   1.0600904231273356e-02   2.1320665452871659e-02
   1.1047529931630913e+02   4.8000000000000004e-01   1.0487287979367821e-02   2.0995327989943226e-02
   1.1142551483641122e+02   4.7900000000000004e-01   1.0374345142623032e-02   2.0674148483055391e-02
   1.1238634888632818e+02   4.7800000000000004e-01   1.0262078158673082e-02   2.0357084886325101e-02
   1.1335794527014183e+02   4.7700000000000004e-01   1.0150489397616536e-02   2.0044095464750514e-02
   1.1434045002872666e+02   4.7600000000000003e-01   1.0039581161677802e-02   1.9735138792354147e-02
   1.1533401147894838e+02   4.7500000000000003e-01   9.9293556848827347e-03   1.9430173750349680e-02
   1.1633878025363293e+02   4.7400000000000003e-01   9.8198151327475447e-03   1.9129159525332420e-02
   1.1735490934232679e+02   4.7300000000000003e-01   9.7109616019825928e-03   1.8832055607492054e-02
   1.1838255413286157e+02   4.7200000000000003e-01   9.6027971202101714e-03   1.8538821788848581e-02
   1.1942187245373452e+02   4.7100000000000003e-01   9.4953236456791767e-03   1.8249418161512741e-02
   1.2047302461732460e+02   4.7000000000000003e-01   9.3885430669817804e-03   1.7963805115969778e-02
   1.2153617346396626e+02   4.6900000000000003e-01   9.2824572027823127e-03   1.7681943339385019e-02
   1.2261148440690677e+02   4.6800000000000003e-01   9.1770678015654639e-03   1.7403793813929074e-02
   1.2369912547816182e+02   4.6700000000000003e-01   9.0723765414024715e-03   1.7129317815123734e-02
   1.2479926737528649e+02   4.6600000000000003e-01   8.9683850297219703e-03   1.6858476910208912e-02
   1.2591208350907462e+02   4.6500000000000002e-01   8.8650948030786214e-03   1.6591232956531879e-02
   1.2703775005221645e+02   4.6400000000000002e-01   8.7625073269317344e-03   1.6327548099955944e-02
   1.2817644598893813e+02   4.6300000000000002e-01   8.6606239954427622e-03   1.6067384773287813e-02
   1.2932835316564800e+02   4.6200000000000002e-01   8.5594461312921144e-03   1.5810705694722538e-02
   1.3049365634260801e+02   4.6100000000000002e-01   8.4589749855117358e-03   1.5557473866306883e-02
   1.3167254324664447e+02   4.6000000000000002e-01   8.3592117373150199e-03   1.5307652572422534e-02
   1.3286520462492786e+02   4.5900000000000002e-01   8.2601574939351607e-03   1.5061205378287241e-02
   1.3407183429984585e+02   4.5800000000000002e-01   8.1618132904754948e-03   1.4818096128473459e-02
   1.3529262922500357e+02   4.5700000000000002e-01   8.0641800897842675e-03   1.4578288945442287e-02
   1.3652778954237317e+02   4.5600000000000002e-01   7.9672587823496066e-03   1.4341748228093185e-02
   1.3777751864061139e+02   4.5500000000000002e-01   7.8710501862004900e-03   1.4108438650330622e-02
   1.3904202321456847e+02   4.5400000000000001e-01   7.7755550468097123e-03   1.3878325159647700e-02
   1.4032151332602169e+02   4.5300000000000001e-01   7.6807740370083977e-03   1.3651372975725211e-02
   1.4161620246566750e+02   4.5200000000000001e-01   7.5867077569218289e-03   1.3427547589044627e-02
   1.4292630761640311e+02   4.5100000000000001e-01   7.4933567339310336e-03   1.3206814759514549e-02
   1.4425204931791939e+02   4.5000000000000001e-01   7.4007214226448070e-03   1.2989140515111649e-02
   1.4559365173263376e+02   4.4900000000000001e-01   7.3088022048810597e-03   1.2774491150535952e-02
   1.4695134271298934e+02   4.4800000000000001e-01   7.2175993896497204e-03   1.2562833225880775e-02
   1.4832535387016273e+02   4.4700000000000001e-01   7.1271132131560666e-03   1.2354133565315142e-02
   1.4971592064421978e+02   4.4600000000000001e-01   7.0373438388311449e-03   1.2148359255777433e-02
   1.5112328237574621e+02   4.4500000000000001e-01   6.9482913573817306e-03   1.1945477645681150e-02
   1.5254768237898114e+02   4.4400000000000001e-01   6.8599557868467276e-03   1.1745456343633316e-02
   1.5398936801648873e+02   4.4300000000000000e-01   6.7723370726653354e-03   1.1548263217165127e-02
   1.5544859077540417e+02   4.4200000000000000e-01   6.6854350877492141e-03   1.1353866391474345e-02
   1.5692560634530287e+02   4.4100000000000000e-01   6.5992496325850691e-03   1.1162234248177538e-02
   1.5842067469773261e+02   4.4000000000000000e-01   6.5137804353634365e-03   1.0973335424071759e-02
   1.5993406016743739e+02   4.3900000000000000e-01   6.4290271521214581e-03   1.0787138809906831e-02
   1.6146603153530808e+02   4.3800000000000000e-01   6.3449893668878765e-03   1.0603613549168436e-02
   1.6301686211310312e+02   4.3700000000000000e-01   6.2616665918409087e-03   1.0422729036871255e-02
   1.6458682982999235e+02   4.3600000000000000e-01   6.1790582674869921e-03   1.0244454918360572e-02
   1.6617621732096603e+02   4.3500000000000000e-01   6.0971637628630670e-03   1.0068761088122252e-02
   1.6778531201715870e+02   4.3400000000000000e-01   6.0159823757683917e-03   9.8956176886003441e-03
   1.6941440623811533e+02   4.3300000000000000e-01   5.9355133329961340e-03   9.7249951090240434e-03
   1.7106379728605057e+02   4.3200000000000000e-01   5.8557557905778435e-03   9.5568639842431354e-03
   1.7273378754215429e+02   4.3099999999999999e-01   5.7767088340396899e-03   9.3911951935710114e-03
   1.7442468456499910e+02   4.2999999999999999e-01   5.6983714786855710e-03   9.2279598596343784e-03
   1.7613680119110725e+02   4.2899999999999999e-01   5.6207426699124152e-03   9.0671293472287876e-03
   1.7787045563771298e+02   4.2800000000000005e-01   5.5438212835334788e-03   8.9086752621814619e-03
   1.7962597160776852e+02   4.2700000000000005e-01   5.4676061261080822e-03   8.7525694502214001e-03
   1.8140367839725752e+02   4.2600000000000005e-01   5.3920959352853348e-03   8.5987839958556311e-03
   1.8320391100487532e+02   4.2500000000000004e-01   5.3172893801667342e-03   8.4472912212510253e-03
   1.8502701024414350e+02   4.2400000000000004e-01   5.2431850617007392e-03   8.2980636851207046e-03
   1.8687332285801210e+02   4.2300000000000004e-01   5.1697815130997693e-03   8.1510741816153941e-03
   1.8874320163599532e+02   4.2200000000000004e-01   5.0970772002576492e-03   8.0062957392207194e-03
   1.9063700553390984e+02   4.2100000000000004e-01   5.0250705221808190e-03   7.8637016196595206e-03
   1.9255509979628218e+02   4.2000000000000004e-01   4.9537598114319792e-03   7.7232653167987331e-03
   1.9449785608150708e+02   4.1900000000000004e-01   4.8831433346054887e-03   7.5849605555594552e-03
   1.9646565258982008e+02   4.1800000000000004e-01   4.8132192928300732e-03   7.4487612908304439e-03
   1.9845887419414021e+02   4.1700000000000004e-01   4.7439858222768638e-03   7.3146417063858554e-03
   2.0047791257385364e+02   4.1600000000000004e-01   4.6754409946765385e-03   7.1825762138069404e-03
   2.0252316635161472e+02   4.1500000000000004e-01   4.6075828178482325e-03   7.0525394514072033e-03
   2.0459504123325323e+02   4.1400000000000003e-01   4.5404092362488768e-03   6.9245062831599421e-03
   2.0669395015087264e+02   4.1300000000000003e-01   4.4739181315611720e-03   6.7984517976276372e-03
   2.0882031340920136e+02   4.1200000000000003e-01   4.4081073232864476e-03   6.6743513068941961e-03
   2.1097455883527752e+02   4.1100000000000003e-01   4.3429745693495114e-03   6.5521803454998600e-03
   2.1315712193154855e+02   4.1000000000000003e-01   4.2785175667081621e-03   6.4319146693786822e-03
   2.1536844603248508e+02   4.0900000000000003e-01   4.2147339519795768e-03   6.3135302547976148e-03
   2.1760898246481230e+02   4.0800000000000003e-01   4.1516213021024484e-03   6.1970032972963190e-03
   2.1987919071143560e+02   4.0700000000000003e-01   4.0891771350131112e-03   6.0823102106284518e-03
   2.2217953857915228e+02   4.0600000000000003e-01   4.0273989103345453e-03   5.9694276257043436e-03
   2.2451050237023273e+02   4.0500000000000003e-01   3.9662840300620505e-03   5.8583323895355357e-03
   2.2687256705798816e+02   4.0400000000000003e-01   3.9058298392660173e-03   5.7490015641800292e-03
   2.2926622646643770e+02   4.0300000000000002e-01   3.8460336268213435e-03   5.6414124256876563e-03
   2.3169198345418374e+02   4.0200000000000002e-01   3.7868926261623859e-03   5.5355424630453755e-03
   2.3415035010258055e+02   4.0100000000000002e-01   3.7284040160432408e-03   5.4313693771234116e-03
   2.3664184790831473e+02   4.0000000000000002e-01   3.6705649213053526e-03   5.3288710796217361e-03
   2.3916700798049905e+02   3.9900000000000002e-01   3.6133724136451217e-03   5.2280256920172134e-03
   2.4172637124243352e+02   3.9800000000000002e-01   3.5568235124108227e-03   5.1288115445097806e-03
   2.4432048863814347e+02   3.9700000000000002e-01   3.5009151854183962e-03   5.0312071749680871e-03
   2.4694992134382306e+02   3.9600000000000002e-01   3.4456443497892231e-03   4.9351913278744362e-03
   2.4961524098428444e+02   3.9500000000000002e-01   3.3910078727794613e-03   4.8407429532698913e-03
   2.5231702985456036e+02   3.9400000000000002e-01   3.3370025726187080e-03   4.7478412056988096e-03
   2.5505588114679850e+02   3.9300000000000002e-01   3.2836252193586546e-03   4.6564654431525600e-03
   2.5783239918261103e+02   3.9200000000000002e-01   3.2308725357490520e-03   4.5665952260115555e-03
   2.6064719965100977e+02   3.9100000000000001e-01   3.1787411981347713e-03   4.4782103159860774e-03
   2.6350090985206123e+02   3.9000000000000001e-01   3.1272278373497553e-03   4.3912906750562478e-03
   2.6639416894640487e+02   3.8900000000000001e-01   3.0763290396078613e-03   4.3058164644112539e-03
   2.6932762821081309e+02   3.8800000000000001e-01   3.0260413474063608e-03   4.2217680433870542e-03
   2.7230195129996309e+02   3.8700000000000001e-01   2.9763612604485346e-03   4.1391259684022330e-03
   2.7531781451459318e+02   3.8600000000000001e-01   2.9272852365869184e-03   4.0578709918918810e-03
   2.7837590707619609e+02   3.8500000000000001e-01   2.8788096927745421e-03   3.9779840612399787e-03
   2.8147693140840823e+02   3.8400000000000001e-01   2.8309310060028459e-03   3.8994463177106382e-03
   2.8462160342529421e+02   3.8300000000000001e-01   2.7836455142464800e-03   3.8222390953776006e-03
   2.8781065282673126e+02   3.8200000000000001e-01   2.7369495174258685e-03   3.7463439200515151e-03
   2.9104482340108848e+02   3.8100000000000001e-01   2.6908392783862034e-03   3.6717425082049551e-03
   2.9432487333539416e+02   3.8000000000000000e-01   2.6453110238902067e-03   3.5984167658953325e-03
   2.9765157553316584e+02   3.7900000000000000e-01   2.6003609455995669e-03   3.5263487876863223e-03
   3.0102571794012601e+02   3.7800000000000000e-01   2.5559852010492712e-03   3.4555208555674213e-03
   3.0444810387803705e+02   3.7700000000000000e-01   2.5121799146372581e-03   3.3859154378712147e-03
   3.0791955238689945e+02   3.7600000000000000e-01   2.4689411786344984e-03   3.3175151881879718e-03
   3.1144089857572442e+02   3.7500000000000000e-01   2.4262650542017372e-03   3.2503029442780213e-03
   3.1501299398210102e+02   3.7400000000000000e-01   2.3841475724026839e-03   3.1842617269822195e-03
   3.1863670694079883e+02   3.7300000000000000e-01   2.3425847352032125e-03   3.1193747391305149e-03
   3.2231292296167379e+02   3.7200000000000000e-01   2.3015725164761136e-03   3.0556253644482608e-03
   3.2604254511716880e+02   3.7100000000000000e-01   2.2611068630251641e-03   2.9929971664597625e-03
   3.2982649443966039e+02   3.7000000000000000e-01   2.2211836956222974e-03   2.9314738873894288e-03
   3.3366571032890965e+02   3.6899999999999999e-01   2.1817989100352264e-03   2.8710394470608546e-03
   3.3756115096988322e+02   3.6799999999999999e-01   2.1429483780397440e-03   2.8116779417941026e-03
   3.4151379376127085e+02   3.6699999999999999e-01   2.1046279484353558e-03   2.7533736433006236e-03
   3.4552463575500838e+02   3.6599999999999999e-01   2.0668334480671291e-03   2.6961109975757861e-03
   3.4959469410714109e+02   3.6499999999999999e-01   2.0295606828690804e-03   2.6398746237887441e-03
   3.5372500654030694e+02   3.6399999999999999e-01   1.9928054388980154e-03   2.5846493131703621e-03
   3.5791663181816097e+02   3.6299999999999999e-01   1.9565634833493828e-03   2.5304200278993051e-03
   3.6217065023209415e+02   3.6199999999999999e-01   1.9208305655651348e-03   2.4771718999861457e-03
   3.6648816410063847e+02   3.6099999999999999e-01   1.8856024180524678e-03   2.4248902301550346e-03
   3.7087029828191686e+02   3.5999999999999999e-01   1.8508747575141093e-03   2.3735604867231226e-03
   3.7531820069950510e+02   3.5900000000000004e-01   1.8166432858774950e-03   2.3231683044779407e-03
   3.7983304288206278e+02   3.5800000000000004e-01   1.7829036913039609e-03   2.2736994835531343e-03
   3.8441602051713159e+02   3.5700000000000004e-01   1.7496516491799508e-03   2.2251399883025788e-03
   3.8906835401956687e+02   3.5600000000000004e-01   1.7168828231168831e-03   2.1774759461723357e-03
   3.9379128911503034e+02   3.5500000000000004e-01   1.6845928659630083e-03   2.1306936465705752e-03
   3.9858609743896943e+02   3.5400000000000004e-01   1.6527774208110468e-03   2.0847795397357315e-03
   4.0345407715150640e+02   3.5300000000000004e-01   1.6214321219905070e-03   2.0397202356032596e-03
   4.0839655356870816e+02   3.5200000000000004e-01   1.5905525960366873e-03   1.9955025026710169e-03
   4.1341487981074221e+02   3.5100000000000003e-01   1.5601344626539060e-03   1.9521132668631070e-03
   4.1851043746747376e+02   3.5000000000000003e-01   1.5301733357020453e-03   1.9095396103918343e-03
   4.2368463728197344e+02   3.4900000000000003e-01   1.5006648241744358e-03   1.8677687706183249e-03
   4.2893891985244812e+02   3.4800000000000003e-01   1.4716045331584215e-03   1.8267881389120695e-03
   4.3427475635313522e+02   3.4700000000000003e-01   1.4429880647688353e-03   1.7865852595095216e-03
   4.3969364927476380e+02   3.4600000000000003e-01   1.4148110190776997e-03   1.7471478283715418e-03
   4.4519713318520667e+02   3.4500000000000003e-01   1.3870689950536974e-03   1.7084636920395499e-03
   4.5078677551091687e+02   3.4400000000000003e-01   1.3597575915029747e-03   1.6705208464906425e-03
   4.5646417733973374e+02   3.4300000000000003e-01   1.3328724079890719e-03   1.6333074359920826e-03
   4.6223097424569602e+02   3.4200000000000003e-01   1.3064090457259869e-03   1.5968117519553034e-03
   4.6808883713656189e+02   3.4100000000000003e-01   1.2803631084574718e-03   1.5610222317892981e-03
   4.7403947312477061e+02   3.4000000000000002e-01   1.2547302033454333e-03   1.5259274577532596e-03
   4.8008462642256580e+02   3.3900000000000002e-01   1.2295059418661047e-03   1.4915161558086115e-03
   4.8622607926195610e+02   3.3800000000000002e-01   1.2046859406784627e-03   1.4577771944709460e-03
   4.9246565284027275e+02   3.3700000000000002e-01   1.1802658224666640e-03   1.4246995836619666e-03
   4.9880520829213759e+02   3.3600000000000002e-01   1.1562412167638314e-03   1.3922724735613971e-03
   5.0524664768871565e+02   3.3500000000000002e-01   1.1326077607842766e-03   1.3604851534586868e-03
   5.1179191506509409e+02   3.3400000000000002e-01   1.1093611002603865e-03   1.3293270506047085e-03
   5.1844299747661762e+02   3.3300000000000002e-01   1.0864968902588590e-03   1.2987877290638076e-03
   5.2520192608504397e+02   3.3200000000000002e-01   1.0640107959616341e-03   1.2688568885664924e-03
   5.3207077727549870e+02   3.3100000000000002e-01   1.0418984934292830e-03   1.2395243633626441e-03
   5.3905167380525404e+02   3.3000000000000002e-01   1.0201556703692827e-03   1.2107801210751359e-03
   5.4614678598533249e+02   3.2900000000000001e-01   9.9877802690984119e-04   1.1826142615540345e-03
   5.5335833289592733e+02   3.2800000000000001e-01   9.7776127635507137e-04   1.1550170157317225e-03
   5.6068858363665902e+02   3.2700000000000001e-01   9.5710114589975248e-04   1.1279787444792477e-03
   5.6813985861283504e+02   3.2600000000000001e-01   9.3679337732832657e-04   1.1014899374637711e-03
   5.7571453085890016e+02   3.2500000000000001e-01   9.1683372771123040e-04   1.0755412120071071e-03
   5.8341502740030012e+02   3.2400000000000001e-01   8.9721797011588222e-04   1.0501233119454109e-03
   5.9124383065491907e+02   3.2300000000000001e-01   8.7794189428858083e-04   1.0252271064904060e-03
   5.9920347987532546e+02   3.2200000000000001e-01   8.5900130730753865e-04   1.0008435890923972e-03
   6.0729657263317608e+02   3.2100000000000001e-01   8.4039203420438469e-04   9.7696387630505908e-04
   6.1552576634722243e+02   3.2000000000000001e-01   8.2210991859388294e-04   9.5357920665190216e-04
   6.2389377985636179e+02   3.1900000000000001e-01   8.0415082331097842e-04   9.3068093949450446e-04
   6.3240339503910764e+02   3.1800000000000000e-01   7.8651063102319618e-04   9.0826055390293419e-04
   6.4105745848098377e+02   3.1700000000000000e-01   7.6918524481262018e-04   8.8630964752849854e-04
   6.4985888319141247e+02   3.1600000000000000e-01   7.5217058872034670e-04   8.6481993547893408e-04
   6.5881065037185624e+02   3.1500000000000000e-01   7.3546260830736898e-04   8.4378324919583418e-04
   6.6791581123688047e+02   3.1400000000000000e-01   7.1905727121523988e-04   8.2319153533454441e-04
   6.7717748888984988e+02   3.1300000000000000e-01   7.0295056770941500e-04   8.0303685464676311e-04
   6.8659888025499629e+02   3.1200000000000000e-01   6.8713851118218372e-04   7.8331138086613352e-04
   6.9618325806778307e+02   3.1100000000000000e-01   6.7161713862740058e-04   7.6400739959682354e-04
   7.0593397292563350e+02   3.1000000000000000e-01   6.5638251112276613e-04   7.4511730720497901e-04
   7.1585445540104490e+02   3.0900000000000000e-01   6.4143071432187782e-04   7.2663360971321803e-04
   7.2594821821911080e+02   3.0800000000000000e-01   6.2675785892185587e-04   7.0854892169845815e-04
   7.3621885850157162e+02   3.0700000000000000e-01   6.1236008109100126e-04   6.9085596519327858e-04
   7.4667006007968325e+02   3.0599999999999999e-01   5.9823354286758779e-04   6.7354756859085358e-04
   7.5730559587838843e+02   3.0499999999999999e-01   5.8437443257330912e-04   6.5661666555333028e-04
   7.6812933037420419e+02   3.0399999999999999e-01   5.7077896522894633e-04   6.4005629392383889e-04
   7.7914522212927125e+02   3.0299999999999999e-01   5.5744338295182772e-04   6.2385959464238551e-04
   7.9035732640409788e+02   3.0199999999999999e-01   5.4436395530532700e-04   6.0801981066585205e-04
   8.0176979785179026e+02   3.0099999999999999e-01   5.3153697962637914e-04   5.9253028589207333e-04
   8.1338689329672661e+02   2.9999999999999999e-01   5.1895878136720697e-04   5.7738446408791850e-04
   8.2521297460058679e+02   2.9900000000000004e-01   5.0662571444481941e-04   5.6257588782154138e-04
   8.3725251161865390e+02   2.9800000000000004e-01   4.9453416155964547e-04   5.4809819739908277e-04
   8.4951008524950998e+02   2.9700000000000004e-01   4.8268053447553250e-04   5.3394512980594624e-04
   8.6199039058145775e+02   2.9600000000000004e-01   4.7106127427398725e-04   5.2011051765266548e-04
   8.7469824013924926e+02   2.9500000000000004e-01   4.5967285163217575e-04   5.0658828812527200e-04
   8.8763856723460037e+02   2.9400000000000004e-01   4.4851176710203333e-04   4.9337246194036113e-04
   9.0081642942404835e+02   2.9300000000000004e-01   4.3757455135984280e-04   4.8045715230508776e-04
   9.1423701207792715e+02   2.9200000000000004e-01   4.2685776541140363e-04   4.6783656388220749e-04
   9.2790563206452430e+02   2.9100000000000004e-01   4.1635800078432261e-04   4.5550499176014696e-04
   9.4182774155370521e+02   2.9000000000000004e-01   4.0607187973851211e-04   4.4345682042805433e-04
   9.5600893194424407e+02   2.8900000000000003e-01   3.9599605548712447e-04   4.3168652275599688e-04
   9.7045493791913009e+02   2.8800000000000003e-01   3.8612721236930270e-04   4.2018865898055968e-04
   9.8517164163350890e+02   2.8700000000000003e-01   3.7646206599317722e-04   4.0895787569588288e-04
   1.0001650770401667e+03   2.8600000000000003e-01   3.6699736336265332e-04   3.9798890485014045e-04
   1.0154414343577756e+03   2.8500000000000003e-01   3.5772988303484077e-04   3.8727656274739885e-04
   1.0310070646869717e+03   2.8400000000000003e-01   3.4865643527570711e-04   3.7681574905507119e-04
   1.0468684847795321e+03   2.8300000000000003e-01   3.3977386216865746e-04   3.6660144581714810e-04
   1.0630323819663074e+03   2.8200000000000003e-01   3.3107903768869740e-04   3.5662871647324808e-04
   1.0795056192499881e+03   2.8100000000000003e-01   3.2256886778059268e-04   3.4689270488342107e-04
   1.0962952405689109e+03   2.8000000000000003e-01   3.1424029046189794e-04   3.3738863435873908e-04
   1.1134084762381394e+03   2.7900000000000003e-01   3.0609027591954607e-04   3.2811180669784092e-04
   1.1308527485742366e+03   2.7800000000000002e-01   2.9811582655137059e-04   3.1905760122960395e-04
   1.1486356777107487e+03   2.7700000000000002e-01   2.9031397698675576e-04   3.1022147386191684e-04
   1.1667650876117607e+03   2.7600000000000002e-01   2.8268179411417016e-04   3.0159895613652530e-04
   1.1852490122911049e+03   2.7500000000000002e-01   2.7521637714089664e-04   2.9318565428997979e-04
   1.2040957022447924e+03   2.7400000000000002e-01   2.6791485762767131e-04   2.8497724832086756e-04
   1.2233136311046101e+03   2.7300000000000002e-01   2.6077439947069792e-04   2.7696949106344567e-04
   1.2429115025215453e+03   2.7200000000000002e-01   2.5379219887211590e-04   2.6915820726762242e-04
   1.2628982572880627e+03   2.7100000000000002e-01   2.4696548433245091e-04   2.6153929268525833e-04
   1.2832830807083985e+03   2.7000000000000002e-01   2.4029151666060677e-04   2.5410871316286650e-04
   1.3040754102262206e+03   2.6900000000000002e-01   2.3376758895232719e-04   2.4686250374085267e-04
   1.3252849433195076e+03   2.6800000000000002e-01   2.2739102652069576e-04   2.3979676775937129e-04
   1.3469216456733311e+03   2.6700000000000002e-01   2.2115918682130697e-04   2.3290767597073162e-04
   1.3689957596416446e+03   2.6600000000000001e-01   2.1506945941740518e-04   2.2619146565832602e-04
   1.3915178130092138e+03   2.6500000000000001e-01   2.0911926594391339e-04   2.1964443976220171e-04
   1.4144986280652745e+03   2.6400000000000001e-01   2.0330606002882945e-04   2.1326296601137791e-04
   1.4379493310012303e+03   2.6300000000000001e-01   1.9762732717754083e-04   2.0704347606293109e-04
   1.4618813616456196e+03   2.6200000000000001e-01   1.9208058467046207e-04   2.0098246464777452e-04
   1.4863064835499204e+03   2.6100000000000001e-01   1.8666338149908590e-04   1.9507648872314377e-04
   1.5112367944389041e+03   2.6000000000000001e-01   1.8137329828515902e-04   1.8932216663190829e-04
   1.5366847370399555e+03   2.5900000000000001e-01   1.7620794714523491e-04   1.8371617726877729e-04
   1.5626631103068767e+03   2.5800000000000001e-01   1.7116497154567867e-04   1.7825525925335760e-04
   1.5891850810543951e+03   2.5700000000000001e-01   1.6624204617898819e-04   1.7293621011003327e-04
   1.6162641960201420e+03   2.5600000000000001e-01   1.6143687686986929e-04   1.6775588545468601e-04
   1.6439143943710719e+03   2.5500000000000000e-01   1.5674720044844825e-04   1.6271119818837113e-04
   1.6721500206724356e+03   2.5400000000000000e-01   1.5217078456886135e-04   1.5779911769797040e-04
   1.7009858383387418e+03   2.5300000000000000e-01   1.4770542754050098e-04   1.5301666906375336e-04
   1.7304370435868286e+03   2.5200000000000000e-01   1.4334895819767546e-04   1.4836093227383246e-04
   1.7605192799116126e+03   2.5100000000000000e-01   1.3909923576793659e-04   1.4382904144557464e-04
   1.7912486531059076e+03   2.5000000000000000e-01   1.3495414969644237e-04   1.3941818405403125e-04
   1.8226417468471043e+03   2.4900000000000000e-01   1.3091161943212803e-04   1.3512560016737377e-04
   1.8547156388751259e+03   2.4800000000000000e-01   1.2696959425717580e-04   1.3094858168925122e-04
   1.8874879177864168e+03   2.4700000000000000e-01   1.2312605313624658e-04   1.2688447160810856e-04
   1.9209767004697321e+03   2.4600000000000000e-01   1.1937900454883632e-04   1.2293066325350929e-04
   1.9552006502106526e+03   2.4500000000000000e-01   1.1572648626523296e-04   1.1908459955949735e-04
   1.9901789954938592e+03   2.4399999999999999e-01   1.1216656512469392e-04   1.1534377233492950e-04
   2.0259315495334167e+03   2.4299999999999999e-01   1.0869733686447169e-04   1.1170572154074412e-04
   2.0624787305620262e+03   2.4199999999999999e-01   1.0531692594573094e-04   1.0816803457420973e-04
   2.0998415829115947e+03   2.4099999999999999e-01   1.0202348533749905e-04   1.0472834556018895e-04
   2.1380417989195776e+03   2.3999999999999999e-01   9.8815196268198235e-05   1.0138433464938901e-04
   2.1771017416976351e+03   2.3900000000000002e-01   9.5690268011150437e-05   9.8133727323539100e-05
   2.2170444688003549e+03   2.3800000000000002e-01   9.2646937705609389e-05   9.4974293707492289e-05
   2.2578937568330348e+03   2.3700000000000002e-01   8.9683470151591393e-05   9.1903847888289924e-05
   2.2996741270396255e+03   2.3600000000000002e-01   8.6798157546530419e-05   8.8920247241194663e-05
   2.3424108719149658e+03   2.3500000000000001e-01   8.3989319242139260e-05   8.6021391762620996e-05
   2.3861300828871508e+03   2.3400000000000001e-01   8.1255301539684410e-05   8.3205223409937143e-05
   2.4308586791175217e+03   2.3300000000000001e-01   7.8594477492144321e-05   8.0469725448152374e-05
   2.4766244374678081e+03   2.3200000000000001e-01   7.6005246650856506e-05   7.7812921803510225e-05
   2.5234560236873372e+03   2.3100000000000001e-01   7.3486034791070409e-05   7.5232876423943511e-05
   2.5713830248763325e+03   2.3000000000000001e-01   7.1035293684795775e-05   7.2727692646329422e-05
   2.6204359832831096e+03   2.2900000000000001e-01   6.8651500900074325e-05   7.0295512570545162e-05
   2.6706464314953655e+03   2.2800000000000001e-01   6.6333159558951138e-05   6.7934516440341450e-05
   2.7220469290894689e+03   2.2700000000000001e-01   6.4078798053257557e-05   6.5642922031007553e-05
   2.7746711008057655e+03   2.2600000000000001e-01   6.1886969791036250e-05   6.3418984043764275e-05
   2.8285536763207292e+03   2.2500000000000001e-01   5.9756252983600433e-05   6.1260993506859484e-05
   2.8837305316895254e+03   2.2400000000000000e-01   5.7685250419048373e-05   5.9167277183373203e-05
   2.9402387325365157e+03   2.2300000000000000e-01   5.5672589179378562e-05   5.7136196985721629e-05
   2.9981165790763744e+03   2.2200000000000000e-01   5.3716920359381248e-05   5.5166149396804071e-05
   3.0574036530528692e+03   2.2100000000000000e-01   5.1816918845259963e-05   5.3255564897741639e-05
   3.1181408666854491e+03   2.2000000000000000e-01   4.9971283095251451e-05   5.1402907402207857e-05
   3.1803705137182765e+03   2.1900000000000000e-01   4.8178734862736050e-05   4.9606673697346816e-05
   3.2441363226727494e+03   2.1800000000000000e-01   4.6438018904471079e-05   4.7865392891226196e-05
   3.3094835124102310e+03   2.1700000000000000e-01   4.4747902739672440e-05   4.6177625866769796e-05
   3.3764588501160797e+03   2.1600000000000000e-01   4.3107176436407713e-05   4.4541964742153005e-05
   3.4451107118213085e+03   2.1500000000000000e-01   4.1514652347141023e-05   4.2957032337654482e-05
   3.5154891455854963e+03   2.1400000000000000e-01   3.9969164809638968e-05   4.1421481648924698e-05
   3.5876459374723304e+03   2.1299999999999999e-01   3.8469569889620914e-05   3.9933995326609840e-05
   3.6616346804552081e+03   2.1199999999999999e-01   3.7014745170704799e-05   3.8493285162298816e-05
   3.7375108463961496e+03   2.1099999999999999e-01   3.5603589500166066e-05   3.7098091580789938e-05
   3.8153318612505036e+03   2.0999999999999999e-01   3.4235022688955397e-05   3.5747183138637537e-05
   3.8951571836594767e+03   2.0899999999999999e-01   3.2907985244357008e-05   3.4439356028919833e-05
   3.9770483871007095e+03   2.0799999999999999e-01   3.1621438155271520e-05   3.3173433592187717e-05
   4.0610692457747064e+03   2.0699999999999999e-01   3.0374362653962095e-05   3.1948265833581472e-05
   4.1472858244155004e+03   2.0599999999999999e-01   2.9165759915406042e-05   3.0762728946084234e-05
   4.2357665722265083e+03   2.0499999999999999e-01   2.7994650782625641e-05   2.9615724839851091e-05
   4.3265824211530744e+03   2.0400000000000001e-01   2.6860075551082829e-05   2.8506180677569261e-05
   4.4198068887131049e+03   2.0300000000000001e-01   2.5761093741527574e-05   2.7433048415829864e-05
   4.5155161856198911e+03   2.0200000000000001e-01   2.4696783800903788e-05   2.6395304352482667e-05
   4.6137893284473512e+03   2.0100000000000001e-01   2.3666242827236061e-05   2.5391948679912443e-05
   4.7147082576012990e+03   2.0000000000000001e-01   2.2668586350471642e-05   2.4422005044191411e-05
   4.8183579608737273e+03   1.9900000000000001e-01   2.1702948115986942e-05   2.3484520110080358e-05
   4.9248266028723474e+03   1.9800000000000001e-01   2.0768479790378436e-05   2.2578563131852184e-05
   5.0342056606382612e+03   1.9700000000000001e-01   1.9864350684350995e-05   2.1703225529876809e-05
   5.1465900657820193e+03   1.9600000000000001e-01   1.8989747536890533e-05   2.0857620472919565e-05
   5.2620783534854654e+03   1.9500000000000001e-01   1.8143874304099583e-05   2.0040882466123492e-05
   5.3807728187365365e+03   1.9400000000000001e-01   1.7325951873869982e-05   1.9252166944645799e-05
   5.5027796801896156e+03   1.9300000000000000e-01   1.6535217784108269e-05   1.8490649872891216e-05
   5.6282092520673914e+03   1.9200000000000000e-01   1.5770926018232601e-05   1.7755527349290262e-05
   5.7571761245414964e+03   1.9100000000000000e-01   1.5032346798227181e-05   1.7046015216593762e-05
   5.8897993530554641e+03   1.9000000000000000e-01   1.4318766298648811e-05   1.6361348677649858e-05
   6.0262026570856469e+03   1.8900000000000000e-01   1.3629486373956112e-05   1.5700781916606491e-05
   6.1665146288655615e+03   1.8800000000000000e-01   1.2963824362888232e-05   1.5063587725488873e-05
   6.3108689526271082e+03   1.8700000000000000e-01   1.2321112882407448e-05   1.4449057136121811e-05
   6.4594046349468645e+03   1.8600000000000000e-01   1.1700699545258431e-05   1.3856499057358924e-05
   6.6122662468259286e+03   1.8500000000000000e-01   1.1101946695069032e-05   1.3285239917563735e-05
   6.7696041781706517e+03   1.8400000000000000e-01   1.0524231223607572e-05   1.2734623312292640e-05
   6.9315749053783684e+03   1.8300000000000000e-01   9.9669443649474943e-06   1.2204009657148215e-05
   7.0983412727775858e+03   1.8200000000000000e-01   9.4294914101400451e-06   1.1692775845763332e-05
   7.2700727887248358e+03   1.8099999999999999e-01   8.9112914620770312e-06   1.1200314912859130e-05
   7.4469459372090287e+03   1.7999999999999999e-01   8.4117772622960274e-06   1.0726035702331128e-05
   7.6291445058640402e+03   1.7899999999999999e-01   7.9303949818143593e-06   1.0269362540329706e-05
   7.8168599313500508e+03   1.7799999999999999e-01   7.4666039360238301e-06   9.8297349132926245e-06
   8.0102916631322551e+03   1.7699999999999999e-01   7.0198763599815805e-06   9.4066071508731831e-06
   8.2096475467483742e+03   1.7599999999999999e-01   6.5896972514245533e-06   8.9994481137207244e-06
   8.4151442277226779e+03   1.7499999999999999e-01   6.1755641460603528e-06   8.6077408860794551e-06
   8.6270075773653680e+03   1.7399999999999999e-01   5.7769868377910427e-06   8.2309824731586441e-06
   8.8454731417830226e+03   1.7299999999999999e-01   5.3934871866445633e-06   7.8686835032199276e-06
   9.0707866155073425e+03   1.7199999999999999e-01   5.0245989644537303e-06   7.5203679343418540e-06
   9.3032043412404091e+03   1.7099999999999999e-01   4.6698676132717054e-06   7.1855727658246946e-06
   9.5429938373225414e+03   1.6999999999999998e-01   4.3288499824711835e-06   6.8638477541860902e-06
   9.7904343546408727e+03   1.6899999999999998e-01   4.0011141697604558e-06   6.5547551336960731e-06
   1.0045817464804399e+04   1.6799999999999998e-01   3.6862393602010712e-06   6.2578693414140139e-06
   1.0309447681536021e+04   1.6699999999999998e-01   3.3838155653054258e-06   5.9727767466876984e-06
   1.0581643117376920e+04   1.6599999999999998e-01   3.0934433934426409e-06   5.6990753850625392e-06
   1.0862736177941788e+04   1.6499999999999998e-01   2.8147339223849599e-06   5.4363746965542398e-06
   1.1153074296108969e+04   1.6399999999999998e-01   2.5473085114580130e-06   5.1842952682487649e-06
   1.1453020708703230e+04   1.6299999999999998e-01   2.2907985313125323e-06   4.9424685811852164e-06
   1.1762955278419551e+04   1.6199999999999998e-01   2.0448451913956944e-06   4.7105367614699956e-06
   1.2083275363921663e+04   1.6100000000000000e-01   1.8090994200470334e-06   4.4881523355810088e-06
   1.2414396741252485e+04   1.6000000000000000e-01   1.5832216346822747e-06   4.2749779898239829e-06
   1.2756754579932380e+04   1.5900000000000000e-01   1.3668814975442700e-06   4.0706863338928288e-06
   1.3110804477370026e+04   1.5800000000000000e-01   1.1597578011279808e-06   3.8749596684856819e-06
   1.3477023555457799e+04   1.5700000000000000e-01   9.6153831807832546e-07   3.6874897569393464e-06
   1.3855911623512682e+04   1.5600000000000000e-01   7.7191954050981337e-07   3.5079776008400553e-06
   1.4247992412046837e+04   1.5500000000000000e-01   5.9060650703379736e-07   3.3361332195611187e-06
   1.4653814882175169e+04   1.5400000000000000e-01   4.1731270750133831e-07   3.1716754336851109e-06
   1.5073954615814489e+04   1.5300000000000000e-01   2.5175987561354418e-07   3.0143316522728417e-06
   1.5509015292235288e+04   1.5200000000000000e-01   9.3677749557485868e-08   2.8638376639329877e-06
   1.5959630256955053e+04   1.5100000000000000e-01   5.7196023806049823e-08   2.7199374316459269e-06
   1.6426464189398164e+04   1.4999999999999999e-01   2.0111601972683246e-07   2.5823828913035024e-06
   1.6910214876245038e+04   1.4899999999999999e-01   3.3832929136057288e-07   2.4509337539237306e-06
   1.7411615097953858e+04   1.4799999999999999e-01   4.6907551587427321e-07   2.3253573114927886e-06
   1.7931434636503094e+04   1.4699999999999999e-01   5.9358706994139254e-07   2.2054282463935140e-06
   1.8470482413021109e+04   1.4599999999999999e-01   7.1208924512511373e-07   2.0909284443821715e-06
   1.9029608764681518e+04   1.4499999999999999e-01   8.2480045582311590e-07   1.9816468110683707e-06
   1.9609707870991351e+04   1.4400000000000002e-01   9.3193229988575155e-07   1.8773790918543753e-06
   2.0211720340380776e+04   1.4300000000000002e-01   1.0336897053875305e-06   1.7779276952962542e-06
   2.0836635968900238e+04   1.4200000000000002e-01   1.1302711779848096e-06   1.6831015198452196e-06
   2.1485496683818736e+04   1.4100000000000001e-01   1.2218688832943414e-06   1.5927157839239522e-06
   2.2159399685926684e+04   1.4000000000000001e-01   1.3086687283836440e-06   1.5065918592997320e-06
   2.2859500805484669e+04   1.3900000000000001e-01   1.3908506101278917e-06   1.4245571077152452e-06
   2.3587018088045199e+04   1.3800000000000001e-01   1.4685885403320498e-06   1.3464447207325928e-06
   2.4343235627705359e+04   1.3700000000000001e-01   1.5420506801477885e-06   1.2720935627508466e-06
   2.5129507666802125e+04   1.3600000000000001e-01   1.6113995627842215e-06   1.2013480171598295e-06
   2.5947262982733133e+04   1.3500000000000001e-01   1.6767922603744267e-06   1.1340578355870380e-06
   2.6798009584344491e+04   1.3400000000000001e-01   1.7383803979642565e-06   1.0700779901972364e-06
   2.7683339742217369e+04   1.3300000000000001e-01   1.7963103302598427e-06   1.0092685290079895e-06
   2.8604935379350656e+04   1.3200000000000001e-01   1.8507233461306782e-06   9.5149443418005120e-07
   2.9564573851075151e+04   1.3100000000000001e-01   1.9017556721623308e-06   8.9662548324158801e-07
   3.0564134145511682e+04   1.3000000000000000e-01   1.9495386095469414e-06   8.4453611320997888e-07
   3.1605603538719140e+04   1.2900000000000000e-01   1.9941987579041864e-06   7.9510528757153774e-07
   3.2691084741779541e+04   1.2800000000000000e-01   2.0358580183899022e-06   7.4821636607848000e-07
   3.3822803580352986e+04   1.2700000000000000e-01   2.0746336973909152e-06   7.0375697732696810e-07
   3.5003117250966403e+04   1.2600000000000000e-01   2.1106387387836989e-06   6.6161889407786337e-07
   3.6234523202430042e+04   1.2500000000000000e-01   2.1439817254886862e-06   6.2169791128006907e-07
   3.7519668695160835e+04   1.2400000000000000e-01   2.1747669594063268e-06   5.8389372676057972e-07
   3.8861361096153370e+04   1.2300000000000000e-01   2.2030946986717481e-06   5.4810982454376979e-07
   4.0262578972861476e+04   1.2200000000000000e-01   2.2290611477737698e-06   5.1425336076058741e-07
   4.1726484055143046e+04   1.2100000000000000e-01   2.2527585283871332e-06   4.8223505211220826e-07
   4.3256434141081292e+04   1.2000000000000000e-01   2.2742753158500051e-06   4.5196906685133073e-07
   4.4855997029918828e+04   1.1899999999999999e-01   2.2936962060793320e-06   4.2337291824267823e-07
   4.6528965573302012e+04   1.1799999999999999e-01   2.3111021963950762e-06   3.9636736046785939e-07
   4.8279373945058593e+04   1.1699999999999999e-01   2.3265708116726458e-06   3.7087628693819786e-07
   5.0111515239767316e+04   1.1599999999999999e-01   2.3401760371744018e-06   3.4682663097814035e-07
   5.2029960521221794e+04   1.1499999999999999e-01   2.3519884335687635e-06   3.2414826884502433e-07
   5.4039579454226026e+04   1.1399999999999999e-01   2.3620753293318586e-06   3.0277392504915465e-07
   5.6145562666816098e+04   1.1299999999999999e-01   2.3705007223817631e-06   2.8263907993795308e-07
   5.8353446004897560e+04   1.1199999999999999e-01   2.3773254519410258e-06   2.6368187951057518e-07
   6.0669136858290200e+04   1.1099999999999999e-01   2.3826073186627994e-06   2.4584304742720231e-07
   6.3098942755875672e+04   1.0999999999999999e-01   2.3864009817131659e-06   2.2906579917815203e-07
   6.5649602448226738e+04   1.0899999999999999e-01   2.3887581920289946e-06   2.1329575837955200e-07
   6.8328319719679203e+04   1.0799999999999998e-01   2.3897277949824769e-06   1.9848087516024800e-07
   7.1142800197649514e+04   1.0699999999999998e-01   2.3893556869714061e-06   1.8457134660651429e-07
   7.4101291456040824e+04   1.0599999999999998e-01   2.3876850615556222e-06   1.7151953923136950e-07
   7.7212626742454420e+04   1.0500000000000000e-01   2.3847562817813639e-06   1.5927991343404648e-07
   8.0486272695055173e+04   1.0400000000000000e-01   2.3806069779919170e-06   1.4780894991739160e-07
   8.3932381456109171e+04   1.0299999999999999e-01   2.3752721844960689e-06   1.3706507802990064e-07
   8.7561847635268787e+04   1.0199999999999999e-01   2.3687841709252311e-06   1.2700860599935135e-07
   9.1386370626998774e+04   1.0099999999999999e-01   2.3611726798211663e-06   1.1760165302640791e-07
   9.5418522845218104e+04   9.9999999999999992e-02   2.3524648328221431e-06   1.0880808320515906e-07
   9.9671824503377342e+04   9.8999999999999991e-02   2.3426851225583079e-06   1.0059344123914200e-07
   1.0416082564222394e+05   9.7999999999999990e-02   2.3318555831819410e-06   9.2924889921169613e-08
   1.0890119619130965e+05   9.7000000000000003e-02   2.3199955633268488e-06   8.5771149345057564e-08
   1.1390982494411568e+05   9.6000000000000002e-02   2.3071219472647897e-06   7.9102437818727951e-08
   1.1920492843429111e+05   9.5000000000000001e-02   2.2932490013616302e-06   7.2890414447107829e-08
   1.2480617082110434e+05   9.4000000000000000e-02   2.2783883761867685e-06   6.7108123354533320e-08
   1.3073479603000401e+05   9.2999999999999999e-02   2.2625491841177237e-06   6.1729939516124665e-08
   1.3701377355072161e+05   9.1999999999999998e-02   2.2457377565343606e-06   5.6731516167745914e-08
   1.4366795947262950e+05   9.0999999999999998e-02   2.2279578487660601e-06   5.2089733765011587e-08
   1.5072427454079178e+05   8.9999999999999997e-02   2.2092103220128223e-06   4.7782650461179839e-08
   1.5821190124643588e+05   8.8999999999999996e-02   2.1894932829003011e-06   4.3789454074967817e-08
   1.6616250223109574e+05   8.7999999999999995e-02   2.1688018416732291e-06   4.0090415518750976e-08
   1.7461046258550111e+05   8.6999999999999994e-02   2.1471280738927234e-06   3.6666843658480832e-08
   1.8359315897176389e+05   8.5999999999999993e-02   2.1244609013093552e-06   3.3501041576549241e-08
   1.9315125889558150e+05   8.4999999999999992e-02   2.1007858613808494e-06   3.0576264209208337e-08
   2.0332905391284797e+05   8.3999999999999991e-02   2.0760850735213054e-06   2.7876677330491830e-08
   2.1417483108316208e+05   8.2999999999999990e-02   2.0503368524105170e-06   2.5387317854618391e-08
   2.2574128759005046e+05   8.1999999999999990e-02   2.0235156934500509e-06   2.3094055429437147e-08
   2.3808599415202736e+05   8.0999999999999989e-02   1.9955917706093729e-06   2.0983555293367444e-08
   2.5127191366064618e+05   7.9999999999999988e-02   1.9665308781391388e-06   1.9043242368931677e-08
   2.6536798242686334e+05   7.8999999999999987e-02   1.9362938324940515e-06   1.7261266565864834e-08
   2.8044976251090423e+05   7.7999999999999986e-02   1.9048363163465254e-06   1.5626469267402367e-08
   2.9660017488800612e+05   7.6999999999999985e-02   1.8721081960215713e-06   1.4128350973289979e-08
   3.1391032468713744e+05   7.5999999999999984e-02   1.8380532027517660e-06   1.2757040073604446e-08
   3.3248043147846172e+05   7.4999999999999983e-02   1.8026081792799076e-06   1.1503262727505568e-08
   3.5242087961647147e+05   7.3999999999999982e-02   1.7657025067618903e-06   1.0358313821487158e-08
   3.7385340603123559e+05   7.2999999999999995e-02   1.7272573082927067e-06   9.3140289818374456e-09
   3.9691244566190819e+05   7.1999999999999995e-02   1.6871845129884377e-06   8.3627576163486828e-09
   4.2174665802701650e+05   7.0999999999999994e-02   1.6453860040011037e-06   7.4973369605836452e-09
   4.4852066232367390e+05   6.9999999999999993e-02   1.6017522843636556e-06   6.7110671042218277e-09
   4.7741701305550715e+05   6.8999999999999992e-02   1.5561613880832326e-06   5.9976869733664358e-09
   5.0863845365828491e+05   6.7999999999999991e-02   1.5084773076212699e-06   5.3513512448676798e-09
   5.4241049208876176e+05   6.6999999999999990e-02   1.4585483378848352e-06   4.7666081690617855e-09
   5.7898435008668550e+05   6.5999999999999989e-02   1.4062053342867031e-06   4.2383782775664179e-09
   6.1864034707229293e+05   6.4999999999999988e-02   1.3512595244957737e-06   3.7619339530354903e-09
   6.6169179072136793e+05   6.3999999999999987e-02   1.2935002206004853e-06   3.3328798380788808e-09
   7.0848945956965687e+05   6.2999999999999987e-02   1.2326923376493326e-06   2.9471340608050467e-09
   7.5942677902699541e+05   6.1999999999999986e-02   1.1685735853417256e-06   2.6009102547220676e-09
   8.1494581153933774e+05   6.0999999999999992e-02   1.1008515128363427e-06   2.2907003510163639e-09
   8.7554420508666092e+05   5.9999999999999991e-02   1.0292005105938529e-06   2.0132581214999759e-09
   9.4178327269623161e+05   5.8999999999999990e-02   9.5325887905506335e-07   1.7655834507938315e-09
   1.0142974103760460e+06   5.7999999999999989e-02   8.7262624703932090e-07   1.5449073165943550e-09
   1.0938051033334685e+06   5.6999999999999988e-02   7.8686186844034722e-07   1.3486774571505816e-09
   1.1811218224359199e+06   5.5999999999999987e-02   6.9548460468471518e-07   1.1745447053582403e-09
   1.2771751769980516e+06   5.4999999999999986e-02   5.9797600360234071e-07   1.0203499691591578e-09
   1.3830227692053583e+06   5.3999999999999992e-02   4.9378887556628115e-07   8.8411183821699439e-10
   1.4998732937202458e+06   5.2999999999999992e-02   3.8236567745375538e-07   7.6401479712537078e-10
   1.6291115482835707e+06   5.1999999999999991e-02   2.6317466228498176e-07   6.5839802569199109e-10
   1.7723281738700031e+06   5.0999999999999990e-02   1.3578109658851645e-07   5.6574476714316467e-10
   1.9313551344255183e+06   4.9999999999999989e-02   0.0000000000000000e+00   4.8467224543513414e-10


==> R_Phi_Vdis_HeatF.txt <==
   3.6594631214290598e+17   1.2588252874667916e-04   4.2050953978986895e-03   2.1555514237512747e-22
   3.8248482344472103e+07   2.5125882528746812e-02   5.9409211185838161e-02   4.1163984687872173e-10
   1.9103626470603354e+06   5.0125882528746724e-02   8.3912013174885933e-02   1.6442067208340155e-08
   3.3006644037842168e+05   7.5125882528746746e-02   1.0272778951874294e-01   1.4262549212499875e-07
   9.4898380804957953e+04   1.0012588252874677e-01   1.1859504611888710e-01   6.6113264004607281e-07
   3.6076407804214774e+04   1.2512588252874668e-01   1.3257696620529294e-01   2.1731721581774117e-06
   1.6366707561799734e+04   1.5012588252874670e-01   1.4522000260687534e-01   5.7461246094987361e-06
   8.3888984808970035e+03   1.7512588252874672e-01   1.5685051954491078e-01   1.3071144833780634e-05
   4.7018407290499763e+03   2.0012588252874675e-01   1.6768430672228504e-01   2.6623724798943783e-05
   2.8216925045111175e+03   2.2512588252874677e-01   1.7787650108735942e-01   4.9814929624737061e-05
   1.7873398588448458e+03   2.5012588252874668e-01   1.8754784610033348e-01   8.7116299394129941e-05
   1.1828998985100695e+03   2.7512588252874681e-01   1.9679953234347455e-01   1.4414455570919580e-04
   8.1191156180845462e+02   3.0012588252874672e-01   2.0572075191585981e-01   2.2771851911601660e-04
   5.7475317230542191e+02   3.2512588252874675e-01   2.1438991533240423e-01   3.4596228985644907e-04
   4.1786406980124798e+02   3.5012588252874677e-01   2.2287010520890782e-01   5.0859880681722975e-04
   3.1099442914595073e+02   3.7512588252874668e-01   2.3120123300167097e-01   7.2756793507124714e-04
   2.3632608518861801e+02   4.0012588252874681e-01   2.3939354674011831e-01   1.0179501645692006e-03
   1.8297584353758251e+02   4.2512588252874672e-01   2.4742672600372140e-01   1.3989710261793921e-03
   1.4408415305657007e+02   4.5012588252874675e-01   2.5525550311976714e-01   1.8947697187366840e-03
   1.1520822488624292e+02   4.7512588252874677e-01   2.6281941063863457e-01   2.5346782058898436e-03
   9.3401897928633517e+01   5.0012588252874668e-01   2.7005320699529528e-01   3.3528801648272859e-03
   7.6670941048490562e+01   5.2512588252874681e-01   2.7689550915762884e-01   4.3874211228541104e-03
   6.3640802593469502e+01   5.5012588252874672e-01   2.8329467879358988e-01   5.6786096862601115e-03
   5.3348495301839336e+01   5.7512588252874675e-01   2.8921208094610112e-01   7.2668990818612420e-03
   4.5109191354851802e+01   6.0012588252874677e-01   2.9462328914119545e-01   9.1903715641461266e-03
   3.8428988721937294e+01   6.2512588252874668e-01   2.9951786197983554e-01   1.1481956304744927e-02
   3.2946876428913789e+01   6.5012588252874681e-01   3.0389820111126975e-01   1.4166483317281002e-02
   2.8395530857325717e+01   6.7512588252874672e-01   3.0777785994438245e-01   1.7257606058294850e-02
   2.4574459335248683e+01   7.0012588252874675e-01   3.1117956109605016e-01   2.0754512955488368e-02
   2.1331353359088876e+01   7.2512588252874677e-01   3.1413310598987149e-01   2.4638192947129354e-02
   1.8548962938593423e+01   7.5012588252874679e-01   3.1667331234430474e-01   2.8866813962041622e-02
   1.6135713591623762e+01   7.7512588252874681e-01   3.1883808241073625e-01   3.3369486912926849e-02
   1.4018862749959727e+01   8.0012588252874672e-01   3.2066667806680355e-01   3.8037247053597796e-02
   1.2139348961658717e+01   8.2512588252874675e-01   3.2219825392825724e-01   4.2709317023951081e-02
   1.0447683143971064e+01   8.5012588252874677e-01   3.2347067556533260e-01   4.7151211258618667e-02
   8.9002664861469931e+00   8.7512588252874679e-01   3.2451962763212255e-01   5.1017934668252878e-02
   7.4552806186448732e+00   9.0012588252874681e-01   3.2537799776694210e-01   5.3787265437112888e-02
   6.0662721600237415e+00   9.2512588252874672e-01   3.2607550775333172e-01   5.4623707986745651e-02
   4.6672201072729491e+00   9.5012588252874675e-01   3.2663855421660765e-01   5.2041697956666702e-02
   3.1161145127504555e+00   9.7512588252874677e-01   3.2709021690104229e-01   4.2707183928715815e-02
   1.3555634695746550e+00   9.9487588252874670e-01   3.2738146421076797e-01   2.1754659340603458e-02
   1.3487914837090484e+00   9.9492588252874681e-01   3.2738213658757043e-01   2.1654505839555773e-02
   1.3419881841273078e+00   9.9497588252874669e-01   3.2738280865391506e-01   2.1553766502707225e-02
   1.3351530908276708e+00   9.9502588252874680e-01   3.2738348040993082e-01   2.1452432982939886e-02
   1.3282857116688371e+00   9.9507588252874679e-01   3.2738415185574599e-01   2.1350496725468824e-02
   1.3213855419366998e+00   9.9512588252874679e-01   3.2738482299148947e-01   2.1247948960480434e-02
   1.3144520638908850e+00   9.9517588252874678e-01   3.2738549381728960e-01   2.1144780695430441e-02
   1.3074847462901633e+00   9.9522588252874677e-01   3.2738616433327467e-01   2.1040982706983152e-02
   1.3004830438953714e+00   9.9527588252874677e-01   3.2738683453957362e-01   2.0936545532571304e-02
   1.2934463969485772e+00   9.9532588252874676e-01   3.2738750443631426e-01   2.0831459461552473e-02
   1.2863742306270827e+00   9.9537588252874676e-01   3.2738817402362530e-01   2.0725714525941630e-02
   1.2792659544707468e+00   9.9542588252874675e-01   3.2738884330163448e-01   2.0619300490690783e-02
   1.2721209617810574e+00   9.9547588252874675e-01   3.2738951227047070e-01   2.0512206843492520e-02
   1.2649386289901896e+00   9.9552588252874674e-01   3.2739018093026206e-01   2.0404422784073974e-02
   1.2577183149981921e+00   9.9557588252874685e-01   3.2739084928113671e-01   2.0295937212954043e-02
   1.2504593604763994e+00   9.9562588252874673e-01   3.2739151732322247e-01   2.0186738719628030e-02
   1.2431610871347822e+00   9.9567588252874684e-01   3.2739218505664758e-01   2.0076815570144062e-02
   1.2358227969511153e+00   9.9572588252874672e-01   3.2739285248154043e-01   1.9966155694032886e-02
   1.2284437713593490e+00   9.9577588252874683e-01   3.2739351959802859e-01   1.9854746670549209e-02
   1.2210232703946087e+00   9.9582588252874671e-01   3.2739418640623980e-01   1.9742575714179880e-02
   1.2135605317919143e+00   9.9587588252874681e-01   3.2739485290630249e-01   1.9629629659370540e-02
   1.2060547700355349e+00   9.9592588252874670e-01   3.2739551909834408e-01   1.9515894944417498e-02
   1.1985051753556244e+00   9.9597588252874680e-01   3.2739618498249279e-01   1.9401357594470627e-02
   1.1909109126685260e+00   9.9602588252874669e-01   3.2739685055887580e-01   1.9286003203583552e-02
   1.1832711204568638e+00   9.9607588252874679e-01   3.2739751582762172e-01   1.9169816915748202e-02
   1.1755849095851325e+00   9.9612588252874679e-01   3.2739818078885752e-01   1.9052783404839603e-02
   1.1678513620461870e+00   9.9617588252874678e-01   3.2739884544271125e-01   1.8934886853394922e-02
   1.1600695296337371e+00   9.9622588252874678e-01   3.2739950978931009e-01   1.8816110930142831e-02
   1.1522384325353148e+00   9.9627588252874677e-01   3.2740017382878184e-01   1.8696438766191460e-02
   1.1443570578398725e+00   9.9632588252874676e-01   3.2740083756125388e-01   1.8575852929775271e-02
   1.1364243579536257e+00   9.9637588252874676e-01   3.2740150098685400e-01   1.8454335399454309e-02
   1.1284392489170927e+00   9.9642588252874675e-01   3.2740216410570916e-01   1.8331867535646064e-02
   1.1204006086157194e+00   9.9647588252874675e-01   3.2740282691794687e-01   1.8208430050362878e-02
   1.1123072748757714e+00   9.9652588252874674e-01   3.2740348942369457e-01   1.8084002975014432e-02
   1.1041580434363354e+00   9.9657588252874674e-01   3.2740415162307962e-01   1.7958565626120429e-02
   1.0959516657874975e+00   9.9662588252874684e-01   3.2740481351622902e-01   1.7832096568767407e-02
   1.0876868468636272e+00   9.9667588252874673e-01   3.2740547510327039e-01   1.7704573577622829e-02
   1.0793622425798841e+00   9.9672588252874683e-01   3.2740613638433053e-01   1.7575973595305935e-02
   1.0709764571985889e+00   9.9677588252874672e-01   3.2740679735953643e-01   1.7446272687891937e-02
   1.0625280405109481e+00   9.9682588252874682e-01   3.2740745802901561e-01   1.7315445997303735e-02
   1.0540154848180729e+00   9.9687588252874670e-01   3.2740811839289452e-01   1.7183467690321745e-02
   1.0454372216934491e+00   9.9692588252874681e-01   3.2740877845130079e-01   1.7050310903912739e-02
   1.0367916185073620e+00   9.9697588252874669e-01   3.2740943820436075e-01   1.6915947686546910e-02
   1.0280769746913754e+00   9.9702588252874680e-01   3.2741009765220197e-01   1.6780348935138752e-02
   1.0192915177188242e+00   9.9707588252874679e-01   3.2741075679495052e-01   1.6643484327202803e-02
   1.0104333987744798e+00   9.9712588252874679e-01   3.2741141563273363e-01   1.6505322247777638e-02
   1.0015006880833222e+00   9.9717588252874678e-01   3.2741207416567814e-01   1.6365829710609212e-02
   9.9249136986535469e-01   9.9722588252874678e-01   3.2741273239391033e-01   1.6224972273038360e-02
   9.8340333687893500e-01   9.9727588252874677e-01   3.2741339031755745e-01   1.6082713943963600e-02
   9.7423438451100319e-01   9.9732588252874677e-01   3.2741404793674611e-01   1.5939017084176325e-02
   9.6498220436733273e-01   9.9737588252874676e-01   3.2741470525160243e-01   1.5793842298283605e-02
   9.5564437731008600e-01   9.9742588252874675e-01   3.2741536226225310e-01   1.5647148317331019e-02
   9.4621836588336283e-01   9.9747588252874675e-01   3.2741601896882477e-01   1.5498891871129706e-02
   9.3670150605965519e-01   9.9752588252874674e-01   3.2741667537144375e-01   1.5349027549159271e-02
   9.2709099823125540e-01   9.9757588252874685e-01   3.2741733147023677e-01   1.5197507648772529e-02
   9.1738389736059989e-01   9.9762588252874673e-01   3.2741798726532978e-01   1.5044282009255118e-02
   9.0757710219130083e-01   9.9767588252874684e-01   3.2741864275684929e-01   1.4889297830091439e-02
   8.9766734340831855e-01   9.9772588252874672e-01   3.2741929794492158e-01   1.4732499471562324e-02
   8.8765117061921350e-01   9.9777588252874683e-01   3.2741995282967296e-01   1.4573828235525412e-02
   8.7752493800987708e-01   9.9782588252874671e-01   3.2742060741122964e-01   1.4413222123914623e-02
   8.6728478850591739e-01   9.9787588252874682e-01   3.2742126168971741e-01   1.4250615572127017e-02
   8.5692663624504728e-01   9.9792588252874670e-01   3.2742191566526274e-01   1.4085939154026797e-02
   8.4644614713490196e-01   9.9797588252874680e-01   3.2742256933799191e-01   1.3919119254782637e-02
   8.3583871723443737e-01   9.9802588252874669e-01   3.2742322270803043e-01   1.3750077707140892e-02
   8.2509944865348639e-01   9.9807588252874679e-01   3.2742387577550452e-01   1.3578731386012169e-02
   8.1422312261329310e-01   9.9812588252874679e-01   3.2742452854054011e-01   1.3404991755375247e-02
   8.0320416924804783e-01   9.9817588252874678e-01   3.2742518100326284e-01   1.3228764360453749e-02
   7.9203663365259924e-01   9.9822588252874678e-01   3.2742583316379931e-01   1.3049948256863352e-02
   7.8071413758962704e-01   9.9827588252874677e-01   3.2742648502227423e-01   1.2868435366887752e-02
   7.6922983615835150e-01   9.9832588252874677e-01   3.2742713657881423e-01   1.2684109751177992e-02
   7.5757636859011290e-01   9.9837588252874676e-01   3.2742778783354459e-01   1.2496846781876351e-02
   7.4574580216772013e-01   9.9842588252874676e-01   3.2742843878659134e-01   1.2306512200343981e-02
   7.3372956805641276e-01   9.9847588252874675e-01   3.2742908943807958e-01   1.2112961039167815e-02
   7.2151838757346587e-01   9.9852588252874674e-01   3.2742973978813561e-01   1.1916036383751947e-02
   7.0910218709547690e-01   9.9857588252874674e-01   3.2743038983688438e-01   1.1715567943301967e-02
   6.9646999938741816e-01   9.9862588252874684e-01   3.2743103958445180e-01   1.1511370394060175e-02
   6.8360984860750895e-01   9.9867588252874673e-01   3.2743168903096281e-01   1.1303241448768920e-02
   6.7050861556132202e-01   9.9872588252874683e-01   3.2743233817654305e-01   1.1090959594938426e-02
   6.5715187889388149e-01   9.9877588252874672e-01   3.2743298702131818e-01   1.0874281429677460e-02
   6.4352372675061509e-01   9.9882588252874682e-01   3.2743363556541333e-01   1.0652938499453885e-02
   6.2960653190533555e-01   9.9887588252874671e-01   3.2743428380895362e-01   1.0426633527482743e-02
   6.1538068130243562e-01   9.9892588252874681e-01   3.2743493175206467e-01   1.0195035877099098e-02
   6.0082424818393732e-01   9.9897588252874669e-01   3.2743557939487122e-01   9.9577760529794938e-03
   5.8591259116344208e-01   9.9902588252874680e-01   3.2743622673749895e-01   9.7144389783175786e-03
   5.7061785931175291e-01   9.9907588252874679e-01   3.2743687378007236e-01   9.4645556973762170e-03
   5.5490837483647915e-01   9.9912588252874679e-01   3.2743752052271691e-01   9.2075930275945465e-03
   5.3874785418858007e-01   9.9917588252874678e-01   3.2743816696555772e-01   8.9429405055091605e-03
   5.2209441269679890e-01   9.9922588252874678e-01   3.2743881310871953e-01   8.6698937074626628e-03
   5.0489927432203840e-01   9.9927588252874677e-01   3.2743945895232696e-01   8.3876326326674071e-03
   4.8710507217400567e-01   9.9932588252874677e-01   3.2744010449650574e-01   8.0951932346541890e-03
   4.6864356900616627e-01   9.9937588252874676e-01   3.2744074974138004e-01   7.7914292430537810e-03
   4.4943253568659075e-01   9.9942588252874676e-01   3.2744139468707495e-01   7.4749598916050413e-03
   4.2937137311547208e-01   9.9947588252874675e-01   3.2744203933371513e-01   7.1440966167918354e-03
   4.0833479786765253e-01   9.9952588252874675e-01   3.2744268368142548e-01   6.7967373557475258e-03
   3.8616342920795277e-01   9.9957588252874685e-01   3.2744332773033047e-01   6.4302090000525110e-03
   3.6264918779068916e-01   9.9962588252874673e-01   3.2744397148055465e-01   6.0410230537739197e-03
   3.3751151361719450e-01   9.9967588252874684e-01   3.2744461493222304e-01   5.6244777267317591e-03
   3.1035617594612225e-01   9.9972588252874672e-01   3.2744525808545988e-01   5.1739688855655117e-03
   2.8059799074768360e-01   9.9977588252874683e-01   3.2744590094038944e-01   4.6796974562988997e-03
   2.4729910604830727e-01   9.9982588252874671e-01   3.2744654349713687e-01   4.1259651249961303e-03


==> R_Phi_Vdis_HeatF_DensF_InvTr.txt <==
   3.6594631214290598e+17   1.2588252874667916e-04   4.2050953978986895e-03   2.0811280951793959e-61   1.7086009314328251e-55   3.1706058409527982e-33
   3.8248482344472103e+07   2.5125882528746812e-02   5.9409211185838161e-02   5.1397514065004443e-28   2.1141124025355209e-24   2.0543321212845649e-14
   1.9103626470603354e+06   5.0125882528746724e-02   8.3912013174885933e-02   1.1623806199367026e-23   2.3965891570786358e-20   5.8303828881398170e-12
   3.3006644037842168e+05   7.5125882528746746e-02   1.0272778951874295e-01   4.1350753546068752e-21   5.6885366851498253e-18   1.5953723067177813e-10
   9.4898380804957953e+04   1.0012588252874677e-01   1.1859504611888710e-01   2.6770080404777854e-19   2.7631556578508934e-16   1.6717353140139368e-09
   3.6076407804214774e+04   1.2512588252874668e-01   1.3257696620529297e-01   6.8072962715623287e-18   5.6221920605210391e-15   1.0347408104916582e-08
   1.6366707561799734e+04   1.5012588252874670e-01   1.4522000260687534e-01   9.5826543978545554e-17   6.5951044897418011e-14   4.5896249268585644e-08
   8.3888984808970035e+03   1.7512588252874672e-01   1.5685051954491080e-01   8.9696984266354121e-16   5.2889380524910859e-13   1.6172318381694385e-07
   4.7018407290499763e+03   2.0012588252874675e-01   1.6768430672228507e-01   6.2295642460032049e-15   3.2098573831272647e-12   4.8138945518554938e-07
   2.8216925045111175e+03   2.2512588252874677e-01   1.7787650108735942e-01   3.4462631819102354e-14   1.5738285703186459e-11   1.2591486863520823e-06
   1.7873398588448458e+03   2.5012588252874668e-01   1.8754784610033348e-01   1.5944837120787236e-13   6.5168076843250529e-11   2.9722597037500218e-06
   1.1828998985100695e+03   2.7512588252874681e-01   1.9679953234347458e-01   6.3893046932087807e-13   2.3512119787045074e-10   6.4510231956677780e-06
   8.1191156180845462e+02   3.0012588252874672e-01   2.0572075191585981e-01   2.2750907259466123e-12   7.5613258740741063e-10   1.3047525041532399e-05
   5.7475317230542191e+02   3.2512588252874675e-01   2.1438991533240423e-01   7.3352228499607905e-12   2.2047437830135644e-09   2.4836706043672533e-05
   4.1786406980124798e+02   3.5012588252874677e-01   2.2287010520890785e-01   2.1700081802153822e-11   5.9068976522932722e-09   4.4839522512671621e-05
   3.1099442914595073e+02   3.7512588252874668e-01   2.3120123300167097e-01   5.9433608862055746e-11   1.4701688346980575e-08   7.7268103154210169e-05
   2.3632608518861801e+02   4.0012588252874681e-01   2.3939354674011831e-01   1.5161888016662358e-10   3.4316949260591594e-08   1.2782226076166162e-04
   1.8297584353758251e+02   4.2512588252874672e-01   2.4742672600372137e-01   3.6192398823959827e-10   7.5765539954659138e-08   2.0410513458017857e-04
   1.4408415305657007e+02   4.5012588252874675e-01   2.5525550311976719e-01   8.1178147196701564e-10   1.5943123644456241e-07   3.1625505386907889e-04
   1.1520822488624292e+02   4.7512588252874677e-01   2.6281941063863457e-01   1.7181803849357956e-09   3.2193384909496601e-07   4.7790624807421005e-04
   9.3401897928633517e+01   5.0012588252874668e-01   2.7005320699529528e-01   3.4468191908901454e-09   6.2753227994761241e-07   7.0760712039025730e-04
   7.6670941048490562e+01   5.2512588252874681e-01   2.7689550915762884e-01   6.5826917987307653e-09   1.1868775993974861e-06   1.0308604623266698e-03
   6.3640802593469502e+01   5.5012588252874672e-01   2.8329467879358988e-01   1.2019012378619379e-08   2.1875708935261241e-06   1.4830170201710680e-03
   5.3348495301839336e+01   5.7512588252874675e-01   2.8921208094610112e-01   2.1063649411782397e-08   3.9435116147756158e-06   2.1133583304885194e-03
   4.5109191354851802e+01   6.0012588252874677e-01   2.9462328914119545e-01   3.5559828508694279e-08   6.9738642103149766e-06   2.9908544225325266e-03
   3.8428988721937294e+01   6.2512588252874668e-01   2.9951786197983554e-01   5.8014614239366988e-08   1.2128197047170201e-05   4.2122913939393785e-03
   3.2946876428913789e+01   6.5012588252874681e-01   3.0389820111126975e-01   9.1724334858141336e-08   2.0782680886895058e-05   5.9137569067470629e-03
   2.8395530857325717e+01   6.7512588252874672e-01   3.0777785994438245e-01   1.4088023616285726e-07   3.5143961018911631e-05   8.2868836754296984e-03
   2.4574459335248683e+01   7.0012588252874675e-01   3.1117956109605022e-01   2.1062948051119597e-07   5.8712984776446400e-05   1.1601832303717212e-02
   2.1331353359088876e+01   7.2512588252874677e-01   3.1413310598987149e-01   3.0705477960595187e-07   9.6980160446785710e-05   1.6239816266276665e-02
   1.8548962938593423e+01   7.5012588252874679e-01   3.1667331234430474e-01   4.3701798580473961e-07   1.5844214814569988e-04   2.2739133439178303e-02
   1.6135713591623762e+01   7.7512588252874681e-01   3.1883808241073625e-01   6.0778426149659509e-07   2.5603787667717950e-04   3.1860311677206321e-02
   1.4018862749959727e+01   8.0012588252874672e-01   3.2066667806680355e-01   8.2629509819904325e-07   4.0906648038738398e-04   4.4678300379255208e-02
   1.2139348961658717e+01   8.2512588252874675e-01   3.2219825392825729e-01   1.0978721863926057e-06   6.4549624046031601e-04   6.2712928535731946e-02
   1.0447683143971064e+01   8.5012588252874677e-01   3.2347067556533265e-01   1.4239692000013854e-06   1.0041118968683084e-03   8.8113502483531725e-02
   8.9002664861469931e+00   8.7512588252874679e-01   3.2451962763212250e-01   1.7982441060927411e-06   1.5346962195298330e-03   1.2391999953928805e-01
   7.4552806186448732e+00   9.0012588252874681e-01   3.2537799776694210e-01   2.1994150639879773e-06   2.2910878257241065e-03   1.7443262766383166e-01
   6.0662721600237415e+00   9.2512588252874672e-01   3.2607550775333177e-01   2.5771203682425009e-06   3.3024310151856624e-03   2.4573469931536326e-01
   4.6672201072729491e+00   9.5012588252874675e-01   3.2663855421660765e-01   2.8190691644939386e-06   4.4763833414612313e-03   3.4643241259384089e-01
   3.1161145127504555e+00   9.7512588252874677e-01   3.2709021690104229e-01   2.6449152710053654e-06   5.2394576682633798e-03   4.8870151244918442e-01
   1.3555634695746550e+00   9.9487588252874670e-01   3.2738146421076791e-01   1.4938953076608636e-06   3.5400551754274159e-03   6.4158920100476258e-01
   1.3487914837090484e+00   9.9492588252874681e-01   3.2738213658757048e-01   1.4874030914110744e-06   3.5262867062166021e-03   6.4203172671478381e-01
   1.3419881841273078e+00   9.9497588252874669e-01   3.2738280865391506e-01   1.4808671435529086e-06   3.5124012255227017e-03   6.4247455886329408e-01
   1.3351530908276708e+00   9.9502588252874680e-01   3.2738348040993082e-01   1.4742868580218736e-06   3.4983971421509059e-03   6.4291769766290896e-01
   1.3282857116688371e+00   9.9507588252874679e-01   3.2738415185574593e-01   1.4676616138696654e-06   3.4842728267807793e-03   6.4336114332639527e-01
   1.3213855419366998e+00   9.9512588252874679e-01   3.2738482299148947e-01   1.4609907747390884e-06   3.4700266106347730e-03   6.4380489606666247e-01
   1.3144520638908850e+00   9.9517588252874678e-01   3.2738549381728960e-01   1.4542736883149280e-06   3.4556567840857057e-03   6.4424895609677313e-01
   1.3074847462901633e+00   9.9522588252874677e-01   3.2738616433327467e-01   1.4475096857491617e-06   3.4411615951998472e-03   6.4469332362993792e-01
   1.3004830438953714e+00   9.9527588252874677e-01   3.2738683453957368e-01   1.4406980810592751e-06   3.4265392482118466e-03   6.4513799887950818e-01
   1.2934463969485772e+00   9.9532588252874676e-01   3.2738750443631426e-01   1.4338381704978816e-06   3.4117879019275239e-03   6.4558298205899445e-01
   1.2863742306270827e+00   9.9537588252874676e-01   3.2738817402362530e-01   1.4269292318921397e-06   3.3969056680503672e-03   6.4602827338204549e-01
   1.2792659544707468e+00   9.9542588252874675e-01   3.2738884330163448e-01   1.4199705239510953e-06   3.3818906094271297e-03   6.4647387306246828e-01
   1.2721209617810574e+00   9.9547588252874675e-01   3.2738951227047070e-01   1.4129612855390000e-06   3.3667407382078165e-03   6.4691978131420591e-01
   1.2649386289901896e+00   9.9552588252874674e-01   3.2739018093026206e-01   1.4059007349125925e-06   3.3514540139146440e-03   6.4736599835135811e-01
   1.2577183149981921e+00   9.9557588252874685e-01   3.2739084928113671e-01   1.3987880689201050e-06   3.3360283414146643e-03   6.4781252438817283e-01
   1.2504593604763994e+00   9.9562588252874673e-01   3.2739151732322253e-01   1.3916224621596131e-06   3.3204615687899104e-03   6.4825935963904446e-01
   1.2431610871347822e+00   9.9567588252874684e-01   3.2739218505664758e-01   1.3844030660941896e-06   3.3047514850986608e-03   6.4870650431852084e-01
   1.2358227969511153e+00   9.9572588252874672e-01   3.2739285248154043e-01   1.3771290081210235e-06   3.2888958180208741e-03   6.4915395864128800e-01
   1.2284437713593490e+00   9.9577588252874683e-01   3.2739351959802859e-01   1.3697993905917551e-06   3.2728922313806441e-03   6.4960172282219564e-01
   1.2210232703946087e+00   9.9582588252874671e-01   3.2739418640623980e-01   1.3624132897805958e-06   3.2567383225371987e-03   6.5004979707623411e-01
   1.2135605317919143e+00   9.9587588252874681e-01   3.2739485290630249e-01   1.3549697547969783e-06   3.2404316196362835e-03   6.5049818161854189e-01
   1.2060547700355349e+00   9.9592588252874670e-01   3.2739551909834408e-01   1.3474678064389432e-06   3.2239695787123230e-03   6.5094687666441042e-01
   1.1985051753556244e+00   9.9597588252874680e-01   3.2739618498249279e-01   1.3399064359833352e-06   3.2073495806315059e-03   6.5139588242927871e-01
   1.1909109126685260e+00   9.9602588252874669e-01   3.2739685055887585e-01   1.3322846039083315e-06   3.1905689278647308e-03   6.5184519912873784e-01
   1.1832711204568638e+00   9.9607588252874679e-01   3.2739751582762172e-01   1.3246012385438731e-06   3.1736248410789546e-03   6.5229482697852259e-01
   1.1755849095851325e+00   9.9612588252874679e-01   3.2739818078885752e-01   1.3168552346447469e-06   3.1565144555340480e-03   6.5274476619452537e-01
   1.1678513620461870e+00   9.9617588252874678e-01   3.2739884544271125e-01   1.3090454518807628e-06   3.1392348172712341e-03   6.5319501699278082e-01
   1.1600695296337371e+00   9.9622588252874678e-01   3.2739950978931015e-01   1.3011707132383931e-06   3.1217828790786198e-03   6.5364557958948144e-01
   1.1522384325353148e+00   9.9627588252874677e-01   3.2740017382878184e-01   1.2932298033270172e-06   3.1041554962171133e-03   6.5409645420096507e-01
   1.1443570578398725e+00   9.9632588252874676e-01   3.2740083756125393e-01   1.2852214665829706e-06   3.0863494218892566e-03   6.5454764104371976e-01
   1.1364243579536257e+00   9.9637588252874676e-01   3.2740150098685400e-01   1.2771444053637075e-06   3.0683613024319158e-03   6.5499914033438333e-01
   1.1284392489170927e+00   9.9642588252874675e-01   3.2740216410570916e-01   1.2689972779236712e-06   3.0501876722116238e-03   6.5545095228974770e-01
   1.1204006086157194e+00   9.9647588252874675e-01   3.2740282691794687e-01   1.2607786962627309e-06   3.0318249481998023e-03   6.5590307712675233e-01
   1.1123072748757714e+00   9.9652588252874674e-01   3.2740348942369457e-01   1.2524872238374121e-06   3.0132694242031308e-03   6.5635551506248691e-01
   1.1041580434363354e+00   9.9657588252874674e-01   3.2740415162307968e-01   1.2441213731237820e-06   2.9945172647214192e-03   6.5680826631419120e-01
   1.0959516657874975e+00   9.9662588252874684e-01   3.2740481351622902e-01   1.2356796030203460e-06   2.9755644984035120e-03   6.5726133109926188e-01
   1.0876868468636272e+00   9.9667588252874673e-01   3.2740547510327039e-01   1.2271603160775860e-06   2.9564070110679268e-03   6.5771470963523471e-01
   1.0793622425798841e+00   9.9672588252874683e-01   3.2740613638433053e-01   1.2185618555400715e-06   2.9370405382529528e-03   6.5816840213980998e-01
   1.0709764571985889e+00   9.9677588252874672e-01   3.2740679735953643e-01   1.2098825021851931e-06   2.9174606572560549e-03   6.5862240883083112e-01
   1.0625280405109481e+00   9.9682588252874682e-01   3.2740745802901561e-01   1.2011204709411666e-06   2.8976627786193978e-03   6.5907672992629374e-01
   1.0540154848180729e+00   9.9687588252874670e-01   3.2740811839289452e-01   1.1922739072652309e-06   2.8776421370134329e-03   6.5953136564434756e-01
   1.0454372216934491e+00   9.9692588252874681e-01   3.2740877845130079e-01   1.1833408832607880e-06   2.8573937814655118e-03   6.5998631620328863e-01
   1.0367916185073620e+00   9.9697588252874669e-01   3.2740943820436069e-01   1.1743193935101420e-06   2.8369125648749897e-03   6.6044158182157164e-01
   1.0280769746913754e+00   9.9702588252874680e-01   3.2741009765220191e-01   1.1652073505969182e-06   2.8161931327499072e-03   6.6089716271779408e-01
   1.0192915177188242e+00   9.9707588252874679e-01   3.2741075679495052e-01   1.1560025802893217e-06   2.7952299110931191e-03   6.6135305911071451e-01
   1.0104333987744798e+00   9.9712588252874679e-01   3.2741141563273363e-01   1.1467028163525038e-06   2.7740170933582766e-03   6.6180927121923783e-01
   1.0015006880833222e+00   9.9717588252874678e-01   3.2741207416567819e-01   1.1373056949540435e-06   2.7525486263858035e-03   6.6226579926242002e-01
   9.9249136986535469e-01   9.9722588252874678e-01   3.2741273239391039e-01   1.1278087486232763e-06   2.7308181952203285e-03   6.6272264345947607e-01
   9.8340333687893500e-01   9.9727588252874677e-01   3.2741339031755751e-01   1.1182093997197762e-06   2.7088192066980592e-03   6.6317980402976240e-01
   9.7423438451100319e-01   9.9732588252874677e-01   3.2741404793674611e-01   1.1085049533615043e-06   2.6865447716798697e-03   6.6363728119279441e-01
   9.6498220436733273e-01   9.9737588252874676e-01   3.2741470525160243e-01   1.0986925897567956e-06   2.6639876857908213e-03   6.6409507516824196e-01
   9.5564437731008600e-01   9.9742588252874675e-01   3.2741536226225310e-01   1.0887693558775049e-06   2.6411404085090844e-03   6.6455318617592463e-01
   9.4621836588336283e-01   9.9747588252874675e-01   3.2741601896882477e-01   1.0787321564027554e-06   2.6179950404279484e-03   6.6501161443581192e-01
   9.3670150605965519e-01   9.9752588252874674e-01   3.2741667537144375e-01   1.0685777438535224e-06   2.5945432984912802e-03   6.6547036016803118e-01
   9.2709099823125540e-01   9.9757588252874685e-01   3.2741733147023677e-01   1.0583027078277152e-06   2.5707764889767904e-03   6.6592942359285667e-01
   9.1738389736059989e-01   9.9762588252874673e-01   3.2741798726532978e-01   1.0479034632335991e-06   2.5466854779713269e-03   6.6638880493072095e-01
   9.0757710219130083e-01   9.9767588252874684e-01   3.2741864275684923e-01   1.0373762374046299e-06   2.5222606590463779e-03   6.6684850440221011e-01
   8.9766734340831855e-01   9.9772588252874672e-01   3.2741929794492158e-01   1.0267170559632522e-06   2.4974919178023429e-03   6.6730852222805559e-01
   8.8765117061921350e-01   9.9777588252874683e-01   3.2741995282967301e-01   1.0159217272815722e-06   2.4723685929016579e-03   6.6776885862915059e-01
   8.7752493800987708e-01   9.9782588252874671e-01   3.2742060741122964e-01   1.0049858253645302e-06   2.4468794331550369e-03   6.6822951382653628e-01
   8.6728478850591739e-01   9.9787588252874682e-01   3.2742126168971747e-01   9.9390467095534805e-07   2.4210125501605540e-03   6.6869048804141351e-01
   8.5692663624504728e-01   9.9792588252874670e-01   3.2742191566526274e-01   9.8267331063184411e-07   2.3947553659174254e-03   6.6915178149512933e-01
   8.4644614713490196e-01   9.9797588252874680e-01   3.2742256933799191e-01   9.7128649362603585e-07   2.3680945547462106e-03   6.6961339440918666e-01
   8.3583871723443737e-01   9.9802588252874669e-01   3.2742322270803037e-01   9.5973864605594515e-07   2.3410159787384519e-03   6.7007532700524530e-01
   8.2509944865348639e-01   9.9807588252874679e-01   3.2742387577550452e-01   9.4802384220740422e-07   2.3135046158311774e-03   6.7053757950511739e-01
   8.1422312261329310e-01   9.9812588252874679e-01   3.2742452854054005e-01   9.3613577244172819e-07   2.2855444794474141e-03   6.7100015213076736e-01
   8.0320416924804783e-01   9.9817588252874678e-01   3.2742518100326284e-01   9.2406770723121621e-07   2.2571185284592397e-03   6.7146304510431598e-01
   7.9203663365259924e-01   9.9822588252874678e-01   3.2742583316379931e-01   9.1181245673536994e-07   2.2282085660077708e-03   6.7192625864803213e-01
   7.8071413758962704e-01   9.9827588252874677e-01   3.2742648502227423e-01   8.9936232522207662e-07   2.1987951254435973e-03   6.7238979298435397e-01
   7.6922983615835150e-01   9.9832588252874677e-01   3.2742713657881428e-01   8.8670905950603501e-07   2.1688573413220316e-03   6.7285364833585481e-01
   7.5757636859011290e-01   9.9837588252874676e-01   3.2742778783354459e-01   8.7384379041505676e-07   2.1383728029843369e-03   6.7331782492527770e-01
   7.4574580216772013e-01   9.9842588252874676e-01   3.2742843878659134e-01   8.6075696609496218e-07   2.1073173877578272e-03   6.7378232297550977e-01
   7.3372956805641276e-01   9.9847588252874675e-01   3.2742908943807958e-01   8.4743827571668947e-07   2.0756650701914737e-03   6.7424714270960262e-01
   7.2151838757346587e-01   9.9852588252874674e-01   3.2742973978813555e-01   8.3387656184005336e-07   2.0433877029731600e-03   6.7471228435075248e-01
   7.0910218709547690e-01   9.9857588252874674e-01   3.2743038983688438e-01   8.2005971930061621e-07   2.0104547642074231e-03   6.7517774812231912e-01
   6.9646999938741816e-01   9.9862588252874684e-01   3.2743103958445180e-01   8.0597457799474553e-07   1.9768330645080260e-03   6.7564353424781187e-01
   6.8360984860750895e-01   9.9867588252874673e-01   3.2743168903096281e-01   7.9160676631091800e-07   1.9424864057970670e-03   6.7610964295089981e-01
   6.7050861556132202e-01   9.9872588252874683e-01   3.2743233817654305e-01   7.7694055114970255e-07   1.9073751816949837e-03   6.7657607445540580e-01
   6.5715187889388149e-01   9.9877588252874672e-01   3.2743298702131823e-01   7.6195864942846283e-07   1.8714559067785977e-03   6.7704282898530044e-01
   6.4352372675061509e-01   9.9882588252874682e-01   3.2743363556541333e-01   7.4664200459707086e-07   1.8346806585722421e-03   6.7750990676472334e-01
   6.2960653190533555e-01   9.9887588252874671e-01   3.2743428380895362e-01   7.3096951987804710e-07   1.7969964116209473e-03   6.7797730801796008e-01
   6.1538068130243562e-01   9.9892588252874681e-01   3.2743493175206467e-01   7.1491773751946783e-07   1.7583442369548926e-03   6.7844503296945369e-01
   6.0082424818393732e-01   9.9897588252874669e-01   3.2743557939487122e-01   6.9846045006581717e-07   1.7186583320774993e-03   6.7891308184380572e-01
   5.8591259116344208e-01   9.9902588252874680e-01   3.2743622673749895e-01   6.8156822514963239e-07   1.6778648353987236e-03   6.7938145486577062e-01
   5.7061785931175291e-01   9.9907588252874679e-01   3.2743687378007236e-01   6.6420781904543571e-07   1.6358803634444737e-03   6.7985015226026335e-01
   5.5490837483647915e-01   9.9912588252874679e-01   3.2743752052271691e-01   6.4634144538445254e-07   1.5926101871580666e-03   6.8031917425234856e-01
   5.3874785418858007e-01   9.9917588252874678e-01   3.2743816696555778e-01   6.2792585272667351e-07   1.5479459319901530e-03   6.8078852106724930e-01
   5.2209441269679890e-01   9.9922588252874678e-01   3.2743881310871958e-01   6.0891114610009568e-07   1.5017626402100044e-03   6.8125819293034939e-01
   5.0489927432203840e-01   9.9927588252874677e-01   3.2743945895232701e-01   5.8923925984620562e-07   1.4539149647555742e-03   6.8172819006718843e-01
   4.8710507217400567e-01   9.9932588252874677e-01   3.2744010449650579e-01   5.6884194665040682e-07   1.4042321582764616e-03   6.8219851270345211e-01
   4.6864356900616627e-01   9.9937588252874676e-01   3.2744074974138010e-01   5.4763808100092255e-07   1.3525113552187991e-03   6.8266916106499698e-01
   4.4943253568659075e-01   9.9942588252874676e-01   3.2744139468707495e-01   5.2552996761400461e-07   1.2985083768323412e-03   6.8314013537782758e-01
   4.2937137311547208e-01   9.9947588252874675e-01   3.2744203933371513e-01   5.0239816529589324e-07   1.2419248410255896e-03   6.8361143586810991e-01
   4.0833479786765253e-01   9.9952588252874675e-01   3.2744268368142548e-01   4.7809402368386703e-07   1.1823895803592403e-03   6.8408306276216124e-01
   3.8616342920795277e-01   9.9957588252874685e-01   3.2744332773033047e-01   4.5242856070888897e-07   1.1194309547848857e-03   6.8455501628646409e-01
   3.6264918779068916e-01   9.9962588252874673e-01   3.2744397148055465e-01   4.2515521435184026e-07   1.0524339244162740e-03   6.8502729666765139e-01
   3.3751151361719450e-01   9.9967588252874684e-01   3.2744461493222310e-01   3.9594175735909136e-07   9.8057016543180719e-04   6.8549990413251483e-01
   3.1035617594612225e-01   9.9972588252874672e-01   3.2744525808545988e-01   3.6432166793938033e-07   9.0267709143034838e-04   6.8597283890800576e-01
   2.8059799074768360e-01   9.9977588252874683e-01   3.2744590094038944e-01   3.2960291580426490e-07   8.1703098063390411e-04   6.8644610122123551e-01
   2.4729910604830727e-01   9.9982588252874671e-01   3.2744654349713687e-01   2.9067715171698570e-07   7.2087247984892850e-04   6.8691969129946095e-01


==> R_Vratio.txt <==
   3.6594631214290598e+17   5.6188344741358720e-01
   3.8248482344472103e+07   5.6188344741286622e-01
   1.9103626470603354e+06   5.6188344625096931e-01
   3.3006644037842168e+05   5.6188341877158277e-01
   9.4898380804957953e+04   5.6188317484709682e-01
   3.6076407804214774e+04   5.6188190508665092e-01
   1.6366707561799734e+04   5.6187716904514196e-01
   8.3888984808970035e+03   5.6186310059017430e-01
   4.7018407290499763e+03   5.6182769385516473e-01
   2.8216925045111175e+03   5.6174921162988545e-01
   1.7873398588448458e+03   5.6159207831569968e-01
   1.1828998985100695e+03   5.6130315791452212e-01
   8.1191156180845462e+02   5.6081007594468113e-01
   5.7475317230542191e+02   5.6002389127233554e-01
   4.1786406980124798e+02   5.5884806155278621e-01
   3.1099442914595073e+02   5.5719333354877387e-01
   2.3632608518861801e+02   5.5499453561226064e-01
   1.8297584353758251e+02   5.5222303000164741e-01
   1.4408415305657007e+02   5.4889016525924839e-01
   1.1520822488624292e+02   5.4504143874791255e-01
   9.3401897928633517e+01   5.4074489605575493e-01
   7.6670941048490562e+01   5.3607838822162124e-01
   6.3640802593469502e+01   5.3111905940159987e-01
   5.3348495301839336e+01   5.2593644308621468e-01
   4.5109191354851802e+01   5.2058901237484512e-01
   3.8428988721937294e+01   5.1512330501128878e-01
   3.2946876428913789e+01   5.0957463469832698e-01
   2.8395530857325717e+01   5.0396859235384495e-01
   2.4574459335248683e+01   4.9832280614981822e-01
   2.1331353359088876e+01   4.9264865671586494e-01
   1.8548962938593423e+01   4.8695280270872104e-01
   1.6135713591623762e+01   4.8123846838854784e-01
   1.4018862749959727e+01   4.7550649633848024e-01
   1.2139348961658717e+01   4.6975619164702942e-01
   1.0447683143971064e+01   4.6398599099226728e-01
   8.9002664861469931e+00   4.5819398901424624e-01
   7.4552806186448732e+00   4.5237834977871566e-01
   6.0662721600237415e+00   4.4653762554439985e-01
   4.6815971482290681e+00   4.4072979494199094e-01
   4.6528301053288512e+00   4.4061220187674482e-01
   4.6240104285476820e+00   4.4049459841884542e-01
   4.5951365141944107e+00   4.4037698457193852e-01
   4.5662067194549012e+00   4.4025936033982138e-01
   4.5372193609274598e+00   4.4014172572644372e-01
   4.5081727130884053e+00   4.4002408073590682e-01
   4.4790650066836539e+00   4.3990642537246416e-01
   4.4498944270418601e+00   4.3978875964052205e-01
   4.4206591123044641e+00   4.3967108354463902e-01
   4.3913571515675924e+00   4.3955339708952917e-01
   4.3619865829303244e+00   4.3943570028005641e-01
   4.3325453914435723e+00   4.3931799312124203e-01
   4.3030315069532810e+00   4.3920027561825914e-01
   4.2734428018313606e+00   4.3908254777643607e-01
   4.2437770885868211e+00   4.3896480960125639e-01
   4.2140321173497677e+00   4.3884706109835736e-01
   4.1842055732194474e+00   4.3872930227353230e-01
   4.1542950734675896e+00   4.3861153313272927e-01
   4.1242981645871097e+00   4.3849375368205318e-01
   4.0942123191757513e+00   4.3837596392776429e-01
   4.0640349326431453e+00   4.3825816387627980e-01
   4.0337633197290401e+00   4.3814035353417158e-01
   4.0033947108191699e+00   4.3802253290817011e-01
   3.9729262480444203e+00   4.3790470200516340e-01
   3.9423549811473872e+00   4.3778686083219370e-01
   3.9116778630992095e+00   4.3766900939646503e-01
   3.8808917454481335e+00   4.3755114770533587e-01
   3.8499933733793559e+00   4.3743327576632424e-01
   3.8189793804640075e+00   4.3731539358710569e-01
   3.7878462830732791e+00   4.3719750117551592e-01
   3.7565904744308596e+00   4.3707959853954675e-01
   3.7252082182752493e+00   4.3696168568735116e-01
   3.6936956420996960e+00   4.3684376262723995e-01
   3.6620487299353841e+00   4.3672582936768523e-01
   3.6302633146393535e+00   4.3660788591731603e-01
   3.5983350696452292e+00   4.3648993228492350e-01
   3.5662595001302608e+00   4.3637196847945808e-01
   3.5340319335476131e+00   4.3625399451003022e-01
   3.5016475094672743e+00   4.3613601038591054e-01
   3.4691011686630544e+00   4.3601801611653213e-01
   3.4363876413761938e+00   4.3590001171148779e-01
   3.4035014346785726e+00   4.3578199718053012e-01
   3.3704368188498530e+00   4.3566397253357553e-01
   3.3371878126728203e+00   4.3554593778070078e-01
   3.3037481675405065e+00   4.3542789293214379e-01
   3.2701113502555925e+00   4.3530983799830492e-01
   3.2362705243885568e+00   4.3519177298974748e-01
   3.2022185300443935e+00   4.3507369791719491e-01
   3.1679478618686954e+00   4.3495561279153433e-01
   3.1334506451030109e+00   4.3483751762381689e-01
   3.0987186094736732e+00   4.3471941242525375e-01
   3.0637430606701979e+00   4.3460129720722090e-01
   3.0285148491360703e+00   4.3448317198125674e-01
   2.9930243358563766e+00   4.3436503675906302e-01
   2.9572613547816657e+00   4.3424689155250579e-01
   2.9212151714758763e+00   4.3412873637361382e-01
   2.8848744375144020e+00   4.3401057123458009e-01
   2.8482271400870292e+00   4.3389239614775965e-01
   2.8112605461756734e+00   4.3377421112567627e-01
   2.7739611405767084e+00   4.3365601618101263e-01
   2.7363145569187806e+00   4.3353781132661917e-01
   2.6983055006850725e+00   4.3341959657551099e-01
   2.6599176630790105e+00   4.3330137194086488e-01
   2.6211336243680132e+00   4.3318313743602638e-01
   2.5819347450926946e+00   4.3306489307450285e-01
   2.5423010432285920e+00   4.3294663886996848e-01
   2.5022110550210748e+00   4.3282837483626241e-01
   2.4616416767637928e+00   4.3271010098738727e-01
   2.4205679842352694e+00   4.3259181733751578e-01
   2.3789630258175709e+00   4.3247352390098065e-01
   2.3367975844573303e+00   4.3235522069228505e-01
   2.2940399025418392e+00   4.3223690772609380e-01
   2.2506553623832217e+00   4.3211858501724221e-01
   2.2066061132400914e+00   4.3200025258072738e-01
   2.1618506335322691e+00   4.3188191043171431e-01
   2.1163432139463723e+00   4.3176355858553578e-01
   2.0700333432456266e+00   4.3164519705768867e-01
   2.0228649734426765e+00   4.3152682586383712e-01
   1.9747756340770044e+00   4.3140844501981201e-01
   1.9256953559435321e+00   4.3129005454161162e-01
   1.8755453516895706e+00   4.3117165444539940e-01
   1.8242363826463623e+00   4.3105324474750689e-01
   1.7716667156619506e+00   4.3093482546443290e-01
   1.7177195367640556e+00   4.3081639661284232e-01
   1.6622596341543852e+00   4.3069795820956741e-01
   1.6051290814176318e+00   4.3057951027160946e-01
   1.5461415262590219e+00   4.3046105281613400e-01
   1.4850744916502143e+00   4.3034258586047686e-01
   1.4216587729937535e+00   4.3022410942213996e-01
   1.3555634695746550e+00   4.3010562351879217e-01
   1.2863742306270827e+00   4.2998712816827106e-01
   1.2135605317919143e+00   4.2986862338858101e-01
   1.1364243579536257e+00   4.2975010919789214e-01
   1.0540154848180729e+00   4.2963158561454584e-01
   9.6498220436733273e-01   4.2951305265704820e-01
   8.6728478850591739e-01   4.2939451034407350e-01
   7.5757636859011290e-01   4.2927595869446566e-01
   6.2960653190533555e-01   4.2915739772723821e-01
   4.6864356900616627e-01   4.2903882746157712e-01


==> R_m_ss.txt <==
   3.6594631214290598e+17   9.6783711597195445e+00
   3.8248482344472103e+07   9.6783711578456071e+00
   1.9103626470603354e+06   9.6783706857034204e+00
   3.3006644037842168e+05   9.6783597749186079e+00
   9.4898380804957953e+04   9.6782650785035766e+00
   3.6076407804214774e+04   9.6777838761963189e+00
   1.6366707561799734e+04   9.6760360254638460e+00
   8.3888984808970035e+03   9.6709982049073666e+00
   4.7018407290499763e+03   9.6587660714825851e+00
   2.8216925045111175e+03   9.6328518668520342e+00
   1.7873398588448458e+03   9.5840201971378072e+00
   1.1828998985100695e+03   9.5015629829800279e+00
   8.1191156180845462e+02   9.3770057500323691e+00
   5.7475317230542191e+02   9.2100557809051402e+00
   4.1786406980124798e+02   9.0138526031142945e+00
   3.1099442914595073e+02   8.8150370701421039e+00
   2.3632608518861801e+02   8.6474688647724971e+00
   1.8297584353758251e+02   8.5439030489492200e+00
   1.4408415305657007e+02   8.5308685136116260e+00
   1.1520822488624292e+02   8.6282257689408937e+00
   9.3401897928633517e+01   8.8516653699131300e+00
   7.6670941048490562e+01   9.2160108338466653e+00
   6.3640802593469502e+01   9.7382053658278842e+00
   5.3348495301839336e+01   1.0439774265310692e+01
   4.5109191354851802e+01   1.1348977034601667e+01
   3.8428988721937294e+01   1.2502965432057701e+01
   3.2946876428913789e+01   1.3950250226471709e+01
   2.8395530857325717e+01   1.5753756543006341e+01
   2.4574459335248683e+01   1.7994752228797740e+01
   2.1331353359088876e+01   2.0777973789166591e+01
   1.8548962938593423e+01   2.4238351612105664e+01
   1.6135713591623762e+01   2.8549853559651890e+01
   1.4018862749959727e+01   3.3937130946091557e+01
   1.2139348961658717e+01   4.0690876085368885e+01
   1.0447683143971064e+01   4.9188104723223056e+01
   8.9002664861469931e+00   5.9918986195864541e+01
   7.4552806186448732e+00   7.3522395378068808e+01
   6.0662721600237415e+00   9.0833102944894179e+01
   4.6815971482290681e+00   1.1269526348729022e+02
   4.6528301053288512e+00   1.1319439942451322e+02
   4.6240104285476820e+00   1.1369602147425904e+02
   4.5951365141944107e+00   1.1420014275289682e+02
   4.5662067194549012e+00   1.1470677644894862e+02
   4.5372193609274598e+00   1.1521593582366160e+02
   4.5081727130884053e+00   1.1572763421123686e+02
   4.4790650066836539e+00   1.1624188501939220e+02
   4.4498944270418601e+00   1.1675870172965000e+02
   4.4206591123044641e+00   1.1727809789789794e+02
   4.3913571515675924e+00   1.1780008715468178e+02
   4.3619865829303244e+00   1.1832468320573241e+02
   4.3325453914435723e+00   1.1885189983231196e+02
   4.3030315069532810e+00   1.1938175089167136e+02
   4.2734428018313606e+00   1.1991425031751136e+02
   4.2437770885868211e+00   1.2044941212039205e+02
   4.2140321173497677e+00   1.2098725038814308e+02
   4.1842055732194474e+00   1.2152777928638234e+02
   4.1542950734675896e+00   1.2207101305880941e+02
   4.1242981645871097e+00   1.2261696602789669e+02
   4.0942123191757513e+00   1.2316565259499630e+02
   4.0640349326431453e+00   1.2371708724113388e+02
   4.0337633197290401e+00   1.2427128452725394e+02
   4.0033947108191699e+00   1.2482825909468409e+02
   3.9729262480444203e+00   1.2538802566574151e+02
   3.9423549811473872e+00   1.2595059904394431e+02
   3.9116778630992095e+00   1.2651599411471257e+02
   3.8808917454481335e+00   1.2708422584573999e+02
   3.8499933733793559e+00   1.2765530928739150e+02
   3.8189793804640075e+00   1.2822925957331427e+02
   3.7878462830732791e+00   1.2880609192079334e+02
   3.7565904744308596e+00   1.2938582163128484e+02
   3.7252082182752493e+00   1.2996846409091700e+02
   3.6936956420996960e+00   1.3055403477091107e+02
   3.6620487299353841e+00   1.3114254922803920e+02
   3.6302633146393535e+00   1.3173402310534877e+02
   3.5983350696452292e+00   1.3232847213222146e+02
   3.5662595001302608e+00   1.3292591212530928e+02
   3.5340319335476131e+00   1.3352635898881195e+02
   3.5016475094672743e+00   1.3412982871491630e+02
   3.4691011686630544e+00   1.3473633738447651e+02
   3.4363876413761938e+00   1.3534590116737672e+02
   3.4035014346785726e+00   1.3595853632313026e+02
   3.3704368188498530e+00   1.3657425920133267e+02
   3.3371878126728203e+00   1.3719308624219349e+02
   3.3037481675405065e+00   1.3781503397704577e+02
   3.2701113502555925e+00   1.3844011902892973e+02
   3.2362705243885568e+00   1.3906835811301059e+02
   3.2022185300443935e+00   1.3969976803713570e+02
   3.1679478618686954e+00   1.4033436570243521e+02
   3.1334506451030109e+00   1.4097216810375693e+02
   3.0987186094736732e+00   1.4161319233033387e+02
   3.0637430606701979e+00   1.4225745556611136e+02
   3.0285148491360703e+00   1.4290497509048618e+02
   2.9930243358563766e+00   1.4355576827877084e+02
   2.9572613547816657e+00   1.4420985260272533e+02
   2.9212151714758763e+00   1.4486724563110388e+02
   2.8848744375144020e+00   1.4552796503034071e+02
   2.8482271400870292e+00   1.4619202856485140e+02
   2.8112605461756734e+00   1.4685945409777267e+02
   2.7739611405767084e+00   1.4753025959168099e+02
   2.7363145569187806e+00   1.4820446310870739e+02
   2.6983055006850725e+00   1.4888208281154039e+02
   2.6599176630790105e+00   1.4956313696372032e+02
   2.6211336243680132e+00   1.5024764393047212e+02
   2.5819347450926946e+00   1.5093562217907407e+02
   2.5423010432285920e+00   1.5162709027946266e+02
   2.5022110550210748e+00   1.5232206690495423e+02
   2.4616416767637928e+00   1.5302057083270142e+02
   2.4205679842352694e+00   1.5372262094453279e+02
   2.3789630258175709e+00   1.5442823622700402e+02
   2.3367975844573303e+00   1.5513743577275167e+02
   2.2940399025418392e+00   1.5585023878041423e+02
   2.2506553623832217e+00   1.5656666455580188e+02
   2.2066061132400914e+00   1.5728673251198529e+02
   2.1618506335322691e+00   1.5801046217040570e+02
   2.1163432139463723e+00   1.5873787316108096e+02
   2.0700333432456266e+00   1.5946898522352538e+02
   2.0228649734426765e+00   1.6020381820711319e+02
   1.9747756340770044e+00   1.6094239207199973e+02
   1.9256953559435321e+00   1.6168472688950439e+02
   1.8755453516895706e+00   1.6243084284278103e+02
   1.8242363826463623e+00   1.6318076022756998e+02
   1.7716667156619506e+00   1.6393449945267307e+02
   1.7177195367640556e+00   1.6469208104080693e+02
   1.6622596341543852e+00   1.6545352562900325e+02
   1.6051290814176318e+00   1.6621885396958027e+02
   1.5461415262590219e+00   1.6698808693028673e+02
   1.4850744916502143e+00   1.6776124549582613e+02
   1.4216587729937535e+00   1.6853835076766612e+02
   1.3555634695746550e+00   1.6931942396529215e+02
   1.2863742306270827e+00   1.7010448642688661e+02
   1.2135605317919143e+00   1.7089355960962840e+02
   1.1364243579536257e+00   1.7168666509103429e+02
   1.0540154848180729e+00   1.7248382456905230e+02
   9.6498220436733273e-01   1.7328505986313749e+02
   8.6728478850591739e-01   1.7409039291412148e+02
   7.5757636859011290e-01   1.7489984578510439e+02
   6.2960653190533555e-01   1.7571344066107289e+02
   4.6864356900616627e-01   1.7653119984842644e+02


==> R_m_ss_linear.txt <==
   1.7966621803185640e+03   9.3651219395481373e+00
   1.5804778112384229e+03   9.3119431412778795e+00
   1.3954827441428820e+03   9.2532332894201943e+00
   1.2364799462012215e+03   9.1890648787144560e+00
   1.0992491874272782e+03   9.1196478092965840e+00
   9.8034365363390464e+02   9.0453424714758377e+00
   8.7693282078162542e+02   8.9666679270097500e+00
   7.8668022045757527e+02   8.8843039073626997e+00
   7.0764771961184158e+02   8.7990857102214104e+00
   6.3822009310678368e+02   8.7119916225430600e+00
   5.7704523302381244e+02   8.6241231764958393e+00
   5.2298648481306861e+02   8.5366792602321020e+00
   4.7508444604768403e+02   8.4509257436100480e+00
   4.3252619211873406e+02   8.3681627300462296e+00
   3.9462036368931581e+02   8.2896917324536989e+00
   3.6077690523140802e+02   8.2167849683501348e+00
   3.3049051279122773e+02   8.1506586077213647e+00
   3.0332705422241963e+02   8.0924512633539010e+00
   2.7891238251637640e+02   8.0432083870484945e+00
   2.5692308432156614e+02   8.0038726252385270e+00
   2.3707879998858488e+02   7.9752796719758203e+00
   2.1913582498618030e+02   7.9581587822215862e+00
   2.0288176015746419e+02   7.9531368873981254e+00
   1.8813102367711261e+02   7.9607451753132326e+00
   1.7472107349381128e+02   7.9814270285226367e+00
   1.6250921760027069e+02   8.0155463230902804e+00
   1.5136991227345217e+02   8.0633952391059900e+00
   1.4119246670537586e+02   8.1252008970059020e+00
   1.3187908715380587e+02   8.2011302897707292e+00
   1.2334320562235916e+02   8.2912931188007519e+00
   1.1550804770844769e+02   8.3957422559973285e+00
   1.0830540208706955e+02   8.5144716471176842e+00
   1.0167456048483535e+02   8.6474115461905434e+00
   9.5561402223034847e+01   8.7944210344491651e+00
   8.9917601694492191e+01   8.9552778377870297e+00
   8.4699940664644174e+01   9.1296655225949710e+00
   7.9869710195380847e+01   9.3171582293061643e+00
   7.5392189395324593e+01   9.5172032037657139e+00
   7.1236190194659272e+01   9.7291015152538645e+00
   6.7373659000869466e+01   9.9519875112673937e+00
   6.3779327474135926e+01   1.0184807754772830e+01
   6.0430405816657739e+01   1.0426300417083889e+01
   5.7306312938730620e+01   1.0674976350481655e+01
   5.4388438678529020e+01   1.0929103323507324e+01
   5.1659933938737325e+01   1.1186695143975067e+01
   4.9105525183131519e+01   1.1445507586204593e+01
   4.6711350227677485e+01   1.1703043136993328e+01
   4.4464812678311837e+01   1.1956566530481556e+01
   4.2354452723342874e+01   1.2203132805743921e+01
   4.0369832292325192e+01   1.2439629150549020e+01
   3.8501432853533387e+01   1.2662831066540726e+01
   3.6740564345555896e+01   1.2869472411723365e+01
   3.5079283930696256e+01   1.3056327692951509e+01
   3.3510323423515231e+01   1.3220303688523353e+01
   3.2027024390936880e+01   1.3358536217746005e+01
   3.0623280044214429e+01   1.3468486811018106e+01
   2.9293483150479460e+01   1.3548033348154238e+01
   2.8032479284893618e+01   1.3595548576966948e+01
   2.6835524825545534e+01   1.3609960891245922e+01
   2.5698249163855692e+01   1.3590792842827165e+01
   2.4616620664821351e+01   1.3538174492395562e+01
   2.3586915965185806e+01   1.3452830683193167e+01
   2.2605692244555389e+01   1.3336043404450043e+01
   2.1669762145478487e+01   1.3189592333532849e+01
   2.0776171054241512e+01   1.3015678174637554e+01
   1.9922176485291331e+01   1.2816834385682490e+01
   1.9105229339310196e+01   1.2595833236440306e+01
   1.8322956828513551e+01   1.2355591898477119e+01
   1.7573146883034223e+01   1.2099083538448355e+01
   1.6853733869559733e+01   1.1829257326980400e+01
   1.6162785467900022e+01   1.1548970057404539e+01
   1.5498490563051988e+01   1.1260930849699450e+01
   1.4859148019680475e+01   1.0967659318600262e+01
   1.4243156212669517e+01   1.0671456690767974e+01
   1.3649003191301912e+01   1.0374388700693688e+01
   1.3075257355345995e+01   1.0078278678697060e+01
   1.2520558518385069e+01   9.7847090414543132e+00
   1.1983609226329927e+01   9.4950293653858360e+00
   1.1463166185943205e+01   9.2103693203103383e+00
   1.0958031637441998e+01   8.9316549208688993e+00
   1.0467044474051823e+01   8.6596267783952232e+00
   9.9890708656943374e+00   8.3948592761608474e+00
   9.5229940775208473e+00   8.1377798248088560e+00
   9.0677030768775104e+00   7.8886875683732800e+00
   8.6220793789550960e+00   7.6477710968884063e+00
   8.1849813670418801e+00   7.4151248762551925e+00
   7.7552249970483915e+00   7.1907642301112995e+00
   7.3315592879562139e+00   6.9746388043539831e+00
   6.9126341874995774e+00   6.7666445162083173e+00
   6.4969570635146541e+00   6.5666340402240913e+00
   6.0828317852582225e+00   6.3744259172710116e+00
   5.6682702888052061e+00   6.1898123931187978e+00
   5.2508589081837762e+00   6.0125661036758524e+00
   4.8275466520595653e+00   5.8424457270376706e+00
   4.3942904022165843e+00   5.6792007203945252e+00
   3.9454168200837643e+00   5.5225752542780189e+00
   3.4723632374781968e+00   5.3723114488151946e+00
   2.9608502152165310e+00   5.2281520076910892e+00
   2.3831482423693178e+00   5.0898423360954510e+00
   1.6678779965556085e+00   4.9571322194472307e+00
   2.4729910604830727e-01   4.8297771306721300e+00


==> R_nTkin_nTloc_nTcon.txt <==
   3.6594631214290598e+17   5.8006824432060977e-01   4.0635275876130605e-01   2.4832307066495050e+03
   3.8248482344472103e+07   5.8006824427811232e-01   4.0635275876189436e-01   1.2441169397728016e+01
   1.9103626470603354e+06   5.8006823904790528e-01   4.0635275907206336e-01   6.2362066007798287e+00
   3.3006644037842168e+05   5.8006811536945058e-01   4.0635276583388930e-01   4.1609538287349288e+00
   9.4898380804957953e+04   5.8006701774634717e-01   4.0635282148939739e-01   3.1220204671501288e+00
   3.6076407804214774e+04   5.8006130523254973e-01   4.0635308744470422e-01   2.4982331869585677e+00
   1.6366707561799734e+04   5.8004000340830997e-01   4.0635398501666509e-01   2.0821748938034608e+00
   8.3888984808970035e+03   5.7997674482322858e-01   4.0635634639229207e-01   1.7848457382950293e+00
   4.7018407290499763e+03   5.7981760347836708e-01   4.0636143298046851e-01   1.5616841650482232e+00
   2.8216925045111175e+03   5.7946506860295000e-01   4.0637051194086976e-01   1.3878757668560373e+00
   1.7873398588448458e+03   5.7875993751582522e-01   4.0638337667963592e-01   1.2484677716140156e+00
   1.1828998985100695e+03   5.7746552946421070e-01   4.0639472472342841e-01   1.1338758372018178e+00
   8.1191156180845462e+02   5.7526238683608044e-01   4.0638698710847693e-01   1.0376458413319762e+00
   5.7475317230542191e+02   5.7176500346566417e-01   4.0631920414526768e-01   9.5526574925991203e-01
   4.1786406980124798e+02   5.6657070578188695e-01   4.0611534679979927e-01   8.8350971268155976e-01
   3.1099442914595073e+02   5.5933946117915700e-01   4.0566068909355418e-01   8.2006484597310170e-01
   2.3632608518861801e+02   5.4988394923962092e-01   4.0481506389158101e-01   7.6330366866376453e-01
   1.8297584353758251e+02   5.3823538109106561e-01   4.0344279471949379e-01   7.1212184682541202e-01
   1.4408415305657007e+02   5.2465688548982958e-01   4.0144758019978977e-01   6.6580059587964102e-01
   1.1520822488624292e+02   5.0960082499596493e-01   3.9879774582662636e-01   6.2388333290692821e-01
   9.3401897928633517e+01   4.9363110585197195e-01   3.9553456413414034e-01   5.8607247539426433e-01
   7.6670941048490562e+01   4.7734075402950693e-01   3.9176588641907795e-01   5.5215416823547803e-01
   6.3640802593469502e+01   4.6128798698007628e-01   3.8765234288882988e-01   5.2195269191551130e-01
   5.3348495301839336e+01   4.4596030378533713e-01   3.8339315913657840e-01   4.9530996073041922e-01
   4.5109191354851802e+01   4.3176490971434633e-01   3.7921598144545909e-01   4.7208265850967968e-01
   3.8428988721937294e+01   4.1903856565134373e-01   3.7537257485080627e-01   4.5215011778995751e-01
   3.2946876428913789e+01   4.0806971482200033e-01   3.7214094068453279e-01   4.3542840365220931e-01
   2.8395530857325717e+01   3.9912814008745362e-01   3.6983433380310970e-01   4.2188884104916863e-01
   2.4574459335248683e+01   3.9250071658626001e-01   3.6881860724110799e-01   4.1158189135171613e-01
   2.1331353359088876e+01   3.8853547943063366e-01   3.6954127053907371e-01   4.0467007856363091e-01
   1.8548962938593423e+01   3.8770076784321750e-01   3.7257918072435120e-01   4.0147750525558018e-01
   1.6135713591623762e+01   3.9067345911138007e-01   3.7871853431452845e-01   4.0257031342550853e-01
   1.4018862749959727e+01   3.9848455456931314e-01   3.8909488534189146e-01   4.0889652470230881e-01
   1.2139348961658717e+01   4.1278234194153568e-01   4.0545284953681815e-01   4.2204577286728884e-01
   1.0447683143971064e+01   4.3635306503372800e-01   4.3066491048972860e-01   4.4476972718438640e-01
   8.9002664861469931e+00   4.7426235777261411e-01   4.6987214653317300e-01   4.8212907907499813e-01
   7.4552806186448732e+00   5.3670729201959133e-01   5.3333637103952136e-01   5.4436525729211283e-01
   6.0662721600237415e+00   6.4757916894906964e-01   6.4500353528522081e-01   6.5552807961595683e-01
   4.6672201072729491e+00   8.7877712084663062e-01   8.7681824695676691e-01   8.8805579526092737e-01
   3.1161145127504555e+00   1.5914430879091614e+00   1.5899598116948959e+00   1.6058929828435466e+00
   1.3555634695746550e+00   7.1239410716008065e+00   7.1227538843479099e+00   7.1813373342056259e+00
   1.3487914837090484e+00   7.1926585854397542e+00   7.1914720710357463e+00   7.2505909337992547e+00
   1.3419881841273078e+00   7.2627441325583959e+00   7.2615582906408722e+00   7.3212232517139624e+00
   1.3351530908276708e+00   7.3342389674577779e+00   7.3330537976645234e+00   7.3932758646626171e+00
   1.3282857116688371e+00   7.4071860202488615e+00   7.4060015222178261e+00   7.4667920380551953e+00
   1.3213855419366998e+00   7.4816299825966404e+00   7.4804461559659998e+00   7.5418168126140266e+00
   1.3144520638908850e+00   7.5576173990095832e+00   7.5564342434176552e+00   7.6183970963761523e+00
   1.3074847462901633e+00   7.6351967638645819e+00   7.6340142789498664e+00   7.6965817624763426e+00
   1.3004830438953714e+00   7.7144186245940745e+00   7.7132368099952942e+00   7.7764217531398847e+00
   1.2934463969485772e+00   7.7953356914958576e+00   7.7941545468518498e+00   7.8579701903501835e+00
   1.2863742306270827e+00   7.8780029546669361e+00   7.8768224796167656e+00   7.9412824936958426e+00
   1.2792659544707468e+00   7.9624778086067609e+00   7.9612980027896594e+00   8.0264165059473260e+00
   1.2721209617810574e+00   8.0488201850832191e+00   8.0476410481386029e+00   8.1134326269601900e+00
   1.2649386289901896e+00   8.1370926949072899e+00   8.1359142264747639e+00   8.2023939565574668e+00
   1.2577183149981921e+00   8.2273607793216836e+00   8.2261829790410346e+00   8.2933664471005972e+00
   1.2504593604763994e+00   8.3196928717720873e+00   8.3185157392832707e+00   8.3864190665242031e+00
   1.2431610871347822e+00   8.4141605709028120e+00   8.4129841058459522e+00   8.4816239726826659e+00
   1.2358227969511153e+00   8.5108388256938792e+00   8.5096630277093190e+00   8.5790566999334583e+00
   1.2284437713593490e+00   8.6098061337472718e+00   8.6086310024755157e+00   8.6787963589719865e+00
   1.2210232703946087e+00   8.7111447538242146e+00   8.7099702889059145e+00   8.7809258510288544e+00
   1.2135605317919143e+00   8.8149409338429194e+00   8.8137671349189795e+00   8.8855320976483920e+00
   1.2060547700355349e+00   8.9212851556653732e+00   8.9201120223768022e+00   8.9927062873871471e+00
   1.1985051753556244e+00   9.0302723981326007e+00   9.0290999301206512e+00   9.1025441409037331e+00
   1.1909109126685260e+00   9.1420024199564942e+00   9.1408306168625479e+00   9.2151461960602514e+00
   1.1832711204568638e+00   9.2565800642388787e+00   9.2554089257045327e+00   9.3306181148192220e+00
   1.1755849095851325e+00   9.3741155865706194e+00   9.3729451122376322e+00   9.4490710139059519e+00
   1.1678513620461870e+00   9.4947250088716579e+00   9.4935551983819959e+00   9.5706218214118461e+00
   1.1600695296337371e+00   9.6185305013559823e+00   9.6173613543517629e+00   9.6953936617424556e+00
   1.1522384325353148e+00   9.7456607952665824e+00   9.7444923113901023e+00   9.8235162715762225e+00
   1.1443570578398725e+00   9.8762516293110760e+00   9.8750838082048329e+00   9.9551264497873184e+00
   1.1364243579536257e+00   1.0010446233053100e+01   1.0009279074359748e+01   1.0090368544611746e+01
   1.1284392489170927e+00   1.0148395850877463e+01   1.0147229354239835e+01   1.0229394981705306e+01
   1.1204006086157194e+00   1.0290260310559637e+01   1.0289094475620775e+01   1.0372366837153908e+01
   1.1123072748757714e+00   1.0436208640932831e+01   1.0435043467335925e+01   1.0519454459964402e+01
   1.1041580434363354e+00   1.0586419743671156e+01   1.0585255231059607e+01   1.0670838149094985e+01
   1.0959516657874975e+00   1.0741083124801881e+01   1.0739919272819234e+01   1.0826708890680681e+01
   1.0876868468636272e+00   1.0900399692237899e+01   1.0899236500527914e+01   1.0987269161794812e+01
   1.0793622425798841e+00   1.1064582626384624e+01   1.1063420094591219e+01   1.1152733807855574e+01
   1.0709764571985889e+00   1.1233858331756510e+01   1.1232696459523765e+01   1.1323331001675127e+01
   1.0625280405109481e+00   1.1408467478534915e+01   1.1407306265507145e+01   1.1499303293152623e+01
   1.0540154848180729e+00   1.1588666144144250e+01   1.1587505589965888e+01   1.1680908759765632e+01
   1.0454372216934491e+00   1.1774727066232460e+01   1.1773567170548151e+01   1.1868422269337847e+01
   1.0367916185073620e+00   1.1966941019951165e+01   1.1965781782405712e+01   1.2062136868075514e+01
   1.0280769746913754e+00   1.2165618334161838e+01   1.2164459754400273e+01   1.2262365308616111e+01
   1.0192915177188242e+00   1.2371090563197789e+01   1.2369932640865269e+01   1.2469441734847500e+01
   1.0104333987744798e+00   1.2583712333123376e+01   1.2582555067865229e+01   1.2683723542586181e+01
   1.0015006880833222e+00   1.2803863384119023e+01   1.2802706775580814e+01   1.2905593437915316e+01
   9.9249136986535469e-01   1.3031950833733655e+01   1.3030794881561063e+01   1.3135461718112985e+01
   9.8340333687893500e-01   1.3268411689383406e+01   1.3267256393222336e+01   1.3373768803774706e+01
   9.7423438451100319e-01   1.3513715642719237e+01   1.3512561002215744e+01   1.3620988055006254e+01
   9.6498220436733273e-01   1.3768368183458010e+01   1.3767214198258346e+01   1.3877628909574316e+01
   9.5564437731008600e-01   1.4032914076114468e+01   1.4031760745865055e+01   1.4144240386793582e+01
   9.4621836588336283e-01   1.4307941249954720e+01   1.4306788574302162e+01   1.4421415007861610e+01
   9.3670150605965519e-01   1.4594085160627458e+01   1.4592933139218523e+01   1.4709793191555898e+01
   9.2709099823125540e-01   1.4892033691574875e+01   1.4890882324056541e+01   1.5010068193927131e+01
   9.1738389736059989e-01   1.5202532674798157e+01   1.5201381960817539e+01   1.5322991672182942e+01
   9.0757710219130083e-01   1.5526392124253368e+01   1.5525242063457760e+01   1.5649379966769258e+01
   8.9766734340831855e-01   1.5864493291549117e+01   1.5863343883586040e+01   1.5990121212175648e+01
   8.8765117061921350e-01   1.6217796673353856e+01   1.6216647917870954e+01   1.6346183406882449e+01
   8.7752493800987708e-01   1.6587351123720627e+01   1.6586203020365783e+01   1.6718623596856556e+01
   8.6728478850591739e-01   1.6974304253392503e+01   1.6973156801813690e+01   1.7108598356079078e+01
   8.5692663624504728e-01   1.7379914333261635e+01   1.7378767533107066e+01   1.7517375782974380e+01
   8.4644614713490196e-01   1.7805563962072846e+01   1.7804417812990920e+01   1.7946349274862726e+01
   8.3583871723443737e-01   1.8252775811161793e+01   1.8251630312801044e+01   1.8397053395671062e+01
   8.2509944865348639e-01   1.8723230824044894e+01   1.8722085976054064e+01   1.8871182217667712e+01
   8.1422312261329310e-01   1.9218789329312091e+01   1.9217645131340078e+01   1.9370610599254046e+01
   8.0320416924804783e-01   1.9741515625816714e+01   1.9740372077512596e+01   1.9897418962173322e+01
   7.9203663365259924e-01   2.0293706725170058e+01   2.0292563826183159e+01   2.0453922258494217e+01
   7.8071413758962704e-01   2.0877926095492370e+01   2.0876783845472030e+01   2.1042703977911856e+01
   7.6922983615835150e-01   2.1497043452005936e+01   2.1495901850601829e+01   2.1666656249119715e+01
   7.5757636859011290e-01   2.2154281897575562e+01   2.2153140944437453e+01   2.2329027348533824e+01
   7.4574580216772013e-01   2.2853274047434194e+01   2.2852133742212065e+01   2.3033478263371677e+01
   7.3372956805641276e-01   2.3598129201230595e+01   2.3596989543574569e+01   2.3784150388337405e+01
   7.2151838757346587e-01   2.4393514185368307e+01   2.4392375174928770e+01   2.4585746999366986e+01
   7.0910218709547690e-01   2.5244751225331967e+01   2.5243612861759352e+01   2.5443631890372039e+01
   6.9646999938741816e-01   2.6157937185685743e+01   2.6156799468630798e+01   2.6363949544542848e+01
   6.8360984860750895e-01   2.7140089825811142e+01   2.7138952754924649e+01   2.7353772532395229e+01
   6.7050861556132202e-01   2.8199328492585714e+01   2.8198192067518697e+01   2.8421283615721709e+01
   6.5715187889388149e-01   2.9345099096239263e+01   2.9343963316642959e+01   2.9576002480585867e+01
   6.4352372675061509e-01   3.0588456570026537e+01   3.0587321435552301e+01   3.0829070403105021e+01
   6.2960653190533555e-01   3.1942422711616526e+01   3.1941288221915929e+01   3.2193610885702981e+01
   6.1538068130243562e-01   3.3422443969243361e+01   3.3421310123968127e+01   3.3685191018730464e+01
   6.0082424818393732e-01   3.5046983329510354e+01   3.5045850128312402e+01   3.5322417991118350e+01
   5.8591259116344208e-01   3.6838294489515292e+01   3.6837161932046676e+01   3.7127719309054996e+01
   5.7061785931175291e-01   3.8823447351611314e+01   3.8822315437524303e+01   3.9128376300216942e+01
   5.5490837483647915e-01   4.1035705471341828e+01   4.1034574200288844e+01   4.1357912320050140e+01
   5.3874785418858007e-01   4.3516404931950504e+01   4.3515274303584171e+01   4.3857986300940468e+01
   5.2209441269679890e-01   4.6317561354287903e+01   4.6316431368261028e+01   4.6681020123773401e+01
   5.0489927432203840e-01   4.9505556984212177e+01   4.9504427640177511e+01   4.9893914502762982e+01
   4.8710507217400567e-01   5.3166468630824525e+01   5.3165339928435458e+01   5.3583418536735536e+01
   4.6864356900616627e-01   5.7413956631350217e+01   5.7412828570259876e+01   5.7864080289558231e+01
   4.4943253568659075e-01   6.2401276124745898e+01   6.2400148704607680e+01   6.2890351875960292e+01
   4.2937137311547208e-01   6.8340163467390795e+01   6.8339036687858524e+01   6.8875623386678285e+01
   4.0833479786765253e-01   7.5531673114751655e+01   7.5530546975478941e+01   7.6123300616856582e+01
   3.8616342920795277e-01   8.4418827008140880e+01   8.4417701508781931e+01   8.5079865662776356e+01
   3.6264918779068916e-01   9.5681482829135831e+01   9.5680357969344428e+01   9.6430486130226683e+01
   3.3751151361719450e-01   1.1041901139386339e+02   1.1041788717329419e+02   1.1128311930258268e+02
   3.1035617594612225e-01   1.3053290007897647e+02   1.3053177649728354e+02   1.3155410383218990e+02
   2.8059799074768360e-01   1.5962150296769829e+02   1.5962038002453593e+02   1.6086989819528017e+02
   2.4729910604830727e-01   2.0541642287162389e+02   2.0541530056664695e+02   2.0702249170210078e+02


==> Reg_Four_ODEs_EPS.txt <==
   9.9987411747125332e-01   1.6722595145868043e-15   4.9481571337049549e-16   1.5545079198631284e-15   2.9694404859179932e-17   2.2204460492503131e-16   2.4420522264317346e-13
   9.9886743752322804e-01   5.2528544979870748e-16   3.5818190026239258e-16   4.4459273890359013e-16   1.5551296565426190e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.9685610494662136e-01   1.1847265388024055e-15   2.5020777498403300e-16   1.1137244574377219e-15   2.7918863125332062e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.9384417029756889e-01   7.4517957340955570e-17   2.7976543532501488e-16   0.0000000000000000e+00   3.6245541601308290e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.8983769921161779e-01   1.1458892780333034e-15   3.3046801768908225e-16   1.0094591496752250e-15   4.1143587763647248e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.8484476018834344e-01   7.7130216025809681e-17   1.3285736616188255e-16   1.1273076422855066e-16   3.9184369298711664e-17   2.2204460492503131e-16   2.4420522264317346e-13
   9.7887540834246523e-01   6.9446497474480837e-16   1.3366755340039931e-16   4.5367286384489031e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.7194166515418379e-01   1.2894478518471507e-16   1.0096584415089182e-16   2.2845466233799878e-16   1.9592184649355834e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.6405749425951948e-01   1.7150361062948304e-16   5.7681880718553854e-16   0.0000000000000000e+00   5.8776553948067502e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.5523877332940799e-01   1.0609316192866218e-15   3.4243763070072082e-16   1.0460219476644641e-15   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.4550326209418389e-01   1.2940125948195091e-16   1.2454689216453322e-15   3.5226415469983790e-16   1.0187936017665032e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.3487056657784773e-01   4.0617493868285605e-16   6.9979677184573451e-17   1.1875687012900593e-16   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.2336209961414206e-01   1.4411685417468902e-15   2.1255563928544121e-16   1.2023701482756337e-15   7.8368738597423328e-17   2.2204460492503131e-16   2.4420522264317346e-13
   9.1100103772395502e-01   6.4899218701051079e-17   1.4362648943172940e-16   3.6560540942925961e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.9781227444089051e-01   1.0828448906765842e-16   1.4573634671951517e-16   0.0000000000000000e+00   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.8382237017900556e-01   8.6949295851558428e-16   2.9608637511732946e-16   5.0246432409276844e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.6905949874367039e-01   5.7908368950466483e-16   1.0539061683840203e-15   5.1099977676102356e-16   9.4042486316907999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.5355339059327373e-01   3.5530515031300806e-16   6.1317256710097226e-16   5.2028287245323043e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.3733527296603716e-01   7.0000662558500981e-16   4.6878670399304171e-16   1.3259002223714846e-16   2.1943246807278532e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.2043780699251201e-01   8.0601473532461832e-16   3.1896112003075528e-16   2.7064160504619195e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.0289502192041007e-01   2.6169313777601947e-16   6.5186046665973487e-16   5.5310993059573932e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.8474224658422598e-01   8.5087905467453513e-16   5.0020455055076759e-16   1.4147613811511509e-16   1.7241122491433131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.6601603825766829e-01   1.4865469041716381e-15   6.8324355826576876e-16   4.3480409123694059e-16   1.7241122491433131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.4675410903217343e-01   4.7594938665199621e-16   3.5043364163481773e-16   8.9203903496216857e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.2699524986977337e-01   1.1571003760602239e-15   0.0000000000000000e+00   6.1085572420124107e-16   9.4042486316907999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.0677925248326035e-01   4.9365277177284354e-16   3.7025388183718111e-16   6.2832802220744389e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.8614682920097259e-01   1.7360393634565250e-16   7.6277481931570615e-16   1.6180545874095585e-16   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.6513953097758360e-01   1.3399966543124469e-15   1.9671644042062480e-16   5.0074742497716906e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.4379966371600861e-01   1.0929381309609550e-15   4.0647390264767729e-16   6.8979410036777865e-16   9.4042486316907999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.2217020306894699e-01   1.7870888981171198e-15   6.3090717108379948e-16   1.7844361866717765e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.0029470789163641e-01   2.9409981472982983e-15   0.0000000000000000e+00   0.0000000000000000e+00   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   5.7821723252011548e-01   1.1525367469578350e-15   0.0000000000000000e+00   1.9200794479720616e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   5.5598223805165392e-01   3.3733870007527312e-16   4.7067647835468438e-16   3.9937355859271550e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   5.3363450280601987e-01   4.2169299773139425e-15   4.9038763509081741e-16   2.0804933316478804e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   5.1121903214790254e-01   4.3004034371100448e-15   5.1188970945471082e-16   0.0000000000000000e+00   1.2538998175587732e-15   2.2204460492503131e-16   2.4420522264317346e-13
   4.8878096785209757e-01   2.3581047873356626e-15   6.6923575958744564e-16   4.5428242818206621e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.6636549719398018e-01   1.8936373651450990e-15   1.4028040421537758e-16   3.5708785211549538e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.4401776194834608e-01   3.3600283633414773e-15   1.0313857292551612e-15   2.5004022806509082e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.2178276747988458e-01   1.3459569462173996e-15   0.0000000000000000e+00   1.3161076153711100e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.9970529210836364e-01   6.6855538671382209e-15   4.9102632677233053e-16   2.7776040161213708e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.7782979693105301e-01   1.5311183066878796e-14   1.7315188211695059e-16   5.8768420788567493e-16   1.5673747719484667e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.5620033628399128e-01   6.5677222107043800e-15   1.8366613895141718e-16   6.2337000363750263e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.3486046902241651e-01   3.2767253781576852e-14   1.9537074844775883e-15   6.6309590252101990e-16   1.2538998175587732e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.1385317079902753e-01   3.3019755705227918e-14   1.2506856048372245e-15   5.3060943520118641e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.9322074751673960e-01   4.2611595281560194e-14   8.9245990964186082e-16   1.8931522309173831e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.7300475013022663e-01   1.0357739031919567e-13   0.0000000000000000e+00   6.1000203701340356e-16   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.5324589096782657e-01   1.2764856366391286e-13   1.2916683506384820e-16   4.3839725113889568e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.3398396174233177e-01   1.5939335843131444e-13   1.3980005289961099e-16   1.1862170128649227e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.1525775341577402e-01   1.4555175553746319e-14   1.5196186762228601e-16   2.5788223815584052e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.9710497807959010e-01   4.3328074938028216e-13   8.2978549166906366e-16   4.2244862437347478e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.7956219300748794e-01   1.4430528138635489e-12   1.8217069908404634e-16   6.1829442269000299e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.6266472703396284e-01   1.3004569860631058e-13   6.0328328382604049e-16   3.4126114642953679e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.4644660940672627e-01   2.9636833329553074e-11   2.2336447639009748e-15   3.7905385079340875e-16   1.4106372947536199e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.3094050125632972e-01   1.6178596574929699e-12   4.9963105250686940e-16   6.3591269353615363e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.1617762982099444e-01   5.8757379518282034e-12   0.0000000000000000e+00   4.7781273655512653e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.0218772555910954e-01   1.1838507596380919e-10   8.0026661837965022e-16   2.7161359609255572e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.8998962276045090e-02   9.9365401514482462e-10   3.6754327682810523e-16   1.5593201822702368e-16   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.6637900385857938e-02   7.4170048135566941e-10   1.7072999163361588e-15   7.2433027199034993e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.5129433422152327e-02   2.3182260186938051e-09   6.2780697816788908e-16   2.1308012489318286e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   5.4496737905816106e-02   1.7502485979547919e-08   6.0023721577190944e-16   0.0000000000000000e+00   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.4761226670592069e-02   2.7744103937446425e-07   1.2788791138911443e-15   3.1004038182296071e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.5942505740480579e-02   1.0869020217670480e-06   1.1376144190330303e-16   3.8611074887259376e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.8058334845816213e-02   7.2848882030909967e-06   2.9145502048668509e-16   1.2365120635342852e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.1124591657534775e-02   1.3070875240089641e-04   1.5484782266818919e-15   3.2847469983791357e-16   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.5155239811656562e-02   1.2226556926867005e-03   2.1583934425161047e-15   2.2892722220634935e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.0162300788382261e-02   4.6985784790460712e-03   5.4318174015224444e-15   2.3898258051404728e-15   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   6.1558297024311703e-03   1.4640197893875881e-01   1.7768085212107008e-14   3.8043233906288764e-15   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.1438950533786980e-03   6.2269910376079929e+02   3.4140093496231652e-15   2.2071009960876717e-15   9.4042486316907999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.1325624767719589e-03   4.3970626094689308e+05   3.1702799317548953e-14   7.0840207414077879e-15   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.2588252874673467e-04   1.5419055040254378e+16   3.3654280406132378e-11   8.3846685775050484e-10   7.1346899619094205e-13   2.2204460492503131e-16   2.4420522264317346e-13


==> SolnF_N70.txt <==
  -0.0000000000000000e+00   0.0000000000000000e+00
  -5.0000000000000044e-03   4.6024353872128661e-20
  -1.0000000000000009e-02   1.3332842074012391e-17
  -1.5000000000000013e-02   3.6733508392752084e-16
  -2.0000000000000018e-02   3.8624046359825363e-15
  -2.5000000000000022e-02   2.3956525175257025e-14
  -3.0000000000000027e-02   1.0641367553757301e-13
  -3.5000000000000031e-02   3.7541631033362566e-13
  -4.0000000000000036e-02   1.1189039379131796e-12
  -4.4999999999999929e-02   2.9318187189418160e-12
  -5.0000000000000044e-02   6.9399900450612808e-12
  -5.4999999999999938e-02   1.5131555532960579e-11
  -6.0000000000000053e-02   3.0827082633541044e-11
  -6.4999999999999947e-02   5.9323912797324386e-11
  -7.0000000000000062e-02   1.0875469038759970e-10
  -7.4999999999999956e-02   1.9120455398367365e-10
  -8.0000000000000071e-02   3.2413605168365289e-10
  -8.4999999999999964e-02   5.3217548794860892e-10
  -8.9999999999999969e-02   8.4931911050542326e-10
  -9.4999999999999973e-02   1.3216222939901049e-09
  -9.9999999999999978e-02   2.0104396629477273e-09
  -1.0499999999999998e-01   2.9962889087702621e-09
  -1.0999999999999999e-01   4.3834158781979589e-09
  -1.1499999999999999e-01   6.3051433259072259e-09
  -1.2000000000000000e-01   8.9300905057406801e-09
  -1.2500000000000000e-01   1.2469355492708649e-08
  -1.3000000000000000e-01   1.7184756740971501e-08
  -1.3500000000000001e-01   2.3398234841382282e-08
  -1.4000000000000001e-01   3.1502519683520757e-08
  -1.4500000000000002e-01   4.1973172175083798e-08
  -1.5000000000000002e-01   5.5382113233480495e-08
  -1.5500000000000003e-01   7.2412755829896544e-08
  -1.6000000000000003e-01   9.3876858304397438e-08
  -1.6500000000000004e-01   1.2073321882991107e-07
  -1.7000000000000004e-01   1.5410833160887211e-07
  -1.7500000000000004e-01   1.9531912494218397e-07
  -1.7999999999999994e-01   2.4589789949789862e-07
  -1.8500000000000005e-01   3.0761958169009321e-07
  -1.8999999999999995e-01   3.8253140180669414e-07
  -1.9500000000000006e-01   4.7298509914283883e-07
  -1.9999999999999996e-01   5.8167174665294887e-07
  -2.0500000000000007e-01   7.1165927530086650e-07
  -2.0999999999999996e-01   8.6643276317339328e-07
  -2.1499999999999997e-01   1.0499375364066799e-06
  -2.1999999999999997e-01   1.2666251080306530e-06
  -2.2499999999999998e-01   1.5215019570740173e-06
  -2.2999999999999998e-01   1.8201811239736567e-06
  -2.3499999999999999e-01   2.1689365700010177e-06
  -2.3999999999999999e-01   2.5747602188178423e-06
  -2.4500000000000000e-01   3.0454215684709960e-06
  -2.5000000000000000e-01   3.5895297335259243e-06
  -2.5500000000000000e-01   4.2165977513573831e-06
  -2.6000000000000001e-01   4.9371089659284641e-06
  -2.6500000000000001e-01   5.7625852890378115e-06
  -2.7000000000000002e-01   6.7056571355376085e-06
  -2.7500000000000002e-01   7.7801348380191800e-06
  -2.8000000000000003e-01   9.0010813704164853e-06
  -2.8500000000000003e-01   1.0384886251056467e-05
  -2.9000000000000004e-01   1.1949340555505554e-05
  -2.9499999999999993e-01   1.3713713048960100e-05
  -3.0000000000000004e-01   1.5698827546764213e-05
  -3.0499999999999994e-01   1.7927141728642395e-05
  -3.1000000000000005e-01   2.0422827764969669e-05
  -3.1499999999999995e-01   2.3211855258279249e-05
  -3.2000000000000006e-01   2.6322077155706235e-05
  -3.2499999999999996e-01   2.9783319442929115e-05
  -3.3000000000000007e-01   3.3627475581869989e-05
  -3.3499999999999996e-01   3.7888606797458906e-05
  -3.4000000000000008e-01   4.2603049448248968e-05
  -3.4499999999999997e-01   4.7809530827538910e-05
  -3.5000000000000009e-01   5.3549294833166377e-05
  -3.5499999999999998e-01   5.9866239013891150e-05
  -3.5999999999999999e-01   6.6807064548501322e-05
  -3.6499999999999999e-01   7.4421440742001880e-05
  -3.7000000000000000e-01   8.2762185634443260e-05
  -3.7500000000000000e-01   9.1885464315962772e-05
  -3.8000000000000000e-01   1.0185100653110988e-04
  -3.8500000000000001e-01   1.1272234514143623e-04
  -3.9000000000000001e-01   1.2456707700270105e-04
  -3.9500000000000002e-01   1.3745714780661689e-04
  -4.0000000000000002e-01   1.5146916244113682e-04
  -4.0500000000000003e-01   1.6668472244155550e-04
  -4.1000000000000003e-01   1.8319079214007300e-04
  -4.1500000000000004e-01   2.0108009517620841e-04
  -4.1999999999999993e-01   2.2045154310602969e-04
  -4.2500000000000004e-01   2.4141069794548006e-04
  -4.2999999999999994e-01   2.6407027060248805e-04
  -4.3500000000000005e-01   2.8855065729400839e-04
  -4.3999999999999995e-01   3.1498051620729487e-04
  -4.4500000000000006e-01   3.4349738684916323e-04
  -4.4999999999999996e-01   3.7424835473207362e-04
  -4.5500000000000007e-01   4.0739076427125673e-04
  -4.5999999999999996e-01   4.4309298301218578e-04
  -4.6500000000000008e-01   4.8153522057252721e-04
  -4.6999999999999997e-01   5.2291040596694866e-04
  -4.7500000000000009e-01   5.6742512728742678e-04
  -4.7999999999999998e-01   6.1530063803603735e-04
  -4.8499999999999999e-01   6.6677393475284604e-04
  -4.8999999999999999e-01   7.2209891094895777e-04
  -4.9500000000000000e-01   7.8154759274575672e-04
  -5.0000000000000000e-01   8.4541146203700969e-04
  -5.0500000000000000e-01   9.1400287343273686e-04
  -5.1000000000000001e-01   9.8765657171454675e-04
  -5.1500000000000001e-01   1.0667313170335188e-03
  -5.2000000000000002e-01   1.1516116256162288e-03
  -5.2499999999999991e-01   1.2427096343146874e-03
  -5.3000000000000003e-01   1.3404670979446241e-03
  -5.3499999999999992e-01   1.4453575290066687e-03
  -5.4000000000000004e-01   1.5578884900800801e-03
  -5.4499999999999993e-01   1.6786040499215920e-03
  -5.5000000000000004e-01   1.8080874150974478e-03
  -5.5499999999999994e-01   1.9469637498273431e-03
  -5.6000000000000005e-01   2.0959031976306212e-03
  -5.6499999999999995e-01   2.2556241193404055e-03
  -5.7000000000000006e-01   2.4268965630971071e-03
  -5.7499999999999996e-01   2.6105459830520592e-03
  -5.8000000000000007e-01   2.8074572247124988e-03
  -5.8499999999999996e-01   3.0185787961443653e-03
  -5.8999999999999997e-01   3.2449274456281172e-03
  -5.9499999999999997e-01   3.4875930678391243e-03
  -5.9999999999999998e-01   3.7477439622078871e-03
  -6.0499999999999998e-01   4.0266324688118180e-03
  -6.0999999999999999e-01   4.3256010089693549e-03
  -6.1499999999999999e-01   4.6460885596567329e-03
  -6.2000000000000000e-01   4.9896375929576100e-03
  -6.2500000000000000e-01   5.3579015139958693e-03
  -6.3000000000000000e-01   5.7526526332031267e-03
  -6.3500000000000001e-01   6.1757907113464735e-03
  -6.4000000000000001e-01   6.6293521185012399e-03
  -6.4500000000000002e-01   7.1155196511109662e-03
  -6.4999999999999991e-01   7.6366330544472092e-03
  -6.5500000000000003e-01   8.1952003011798863e-03
  -6.5999999999999992e-01   8.7939096804114172e-03
  -6.6500000000000004e-01   9.4356427554327868e-03
  -6.6999999999999993e-01   1.0123488252643810e-02
  -6.7500000000000004e-01   1.0860756948567359e-02
  -6.7999999999999994e-01   1.1650997626694673e-02
  -6.8500000000000005e-01   1.2498014181054151e-02
  -6.8999999999999995e-01   1.3405883948920196e-02
  -6.9500000000000006e-01   1.4378977361001483e-02
  -6.9999999999999996e-01   1.5421979003794458e-02
  -7.0500000000000007e-01   1.6539910195593397e-02
  -7.0999999999999996e-01   1.7738153184939147e-02
  -7.1499999999999997e-01   1.9022477088107805e-02
  -7.1999999999999997e-01   2.0399065690617873e-02
  -7.2499999999999998e-01   2.1874547246716763e-02
  -7.2999999999999998e-01   2.3456026420433974e-02
  -7.3499999999999999e-01   2.5151118522106539e-02
  -7.3999999999999999e-01   2.6967986205342881e-02
  -7.4500000000000000e-01   2.8915378801246207e-02
  -7.5000000000000000e-01   3.1002674479424903e-02
  -7.5500000000000000e-01   3.3239925438937799e-02
  -7.6000000000000001e-01   3.5637906346921870e-02
  -7.6500000000000001e-01   3.8208166258297191e-02
  -7.7000000000000002e-01   4.0963084266718797e-02
  -7.7500000000000002e-01   4.3915929154921103e-02
  -7.8000000000000003e-01   4.7080923331873276e-02
  -7.8500000000000003e-01   5.0473311364818065e-02
  -7.9000000000000004e-01   5.4109433436403967e-02
  -7.9499999999999993e-01   5.8006804080855796e-02
  -8.0000000000000004e-01   6.2184196578559933e-02
  -8.0499999999999994e-01   6.6661733415708843e-02
  -8.1000000000000005e-01   7.1460983244872309e-02
  -8.1499999999999995e-01   7.6605064813684870e-02
  -8.2000000000000006e-01   8.2118758362416847e-02
  -8.2499999999999996e-01   8.8028625027178078e-02
  -8.2999999999999996e-01   9.4363134824084288e-02
  -8.3499999999999996e-01   1.0115280383105475e-01
  -8.3999999999999997e-01   1.0843034122823526e-01
  -8.4499999999999997e-01   1.1623080690553796e-01
  -8.4999999999999998e-01   1.2459178039671055e-01
  -8.5499999999999998e-01   1.3355354195391544e-01
  -8.5999999999999999e-01   1.4315926663530132e-01
  -8.6499999999999999e-01   1.5345523234074709e-01
  -8.7000000000000000e-01   1.6449104279816765e-01
  -8.7500000000000000e-01   1.7631986657481469e-01
  -8.8000000000000000e-01   1.8899869326521113e-01
  -8.8500000000000001e-01   2.0258860809012924e-01
  -8.9000000000000001e-01   2.1715508622972207e-01
  -8.9500000000000002e-01   2.3276830830900253e-01
  -9.0000000000000002e-01   2.4950349855579895e-01
  -9.0500000000000003e-01   2.6744128726055716e-01
  -9.1000000000000003e-01   2.8666809928445580e-01
  -9.1500000000000004e-01   3.0727657048780205e-01
  -9.1999999999999993e-01   3.2936599408519451e-01
  -9.2500000000000004e-01   3.5304279907814778e-01
  -9.2999999999999994e-01   3.7842106307045426e-01
  -9.3500000000000005e-01   4.0562306193724579e-01
  -9.3999999999999995e-01   4.3477985899621996e-01
  -9.4500000000000006e-01   4.6603193651984937e-01
  -9.4999999999999996e-01   4.9952987263140824e-01
  -9.5500000000000007e-01   5.3543506684644682e-01
  -9.5999999999999996e-01   5.7392051775562780e-01
  -9.6499999999999997e-01   6.1517165659595063e-01
  -9.6999999999999997e-01   6.5938724072677291e-01
  -9.7499999999999998e-01   7.0678031131604879e-01
  -9.7999999999999998e-01   7.5757921985108356e-01
  -9.8499999999999999e-01   8.1202872841940654e-01
  -9.8999999999999999e-01   8.7039118906238722e-01
  -9.9500000000000000e-01   9.3294780788310783e-01
  -1.0000000000000000e+00   1.0000000000000000e+00


==> Stab_Deg_F.txt <==
  -4.9999999999994493e-04   9.7734255177783780e-07   1.0618005961138266e-06   1.4001094394977542e-07   2.4095163642101625e-08   3.7436503896870477e-08   1.3899253514804144e-06   7.3632430697134765e-07   3.9655940309302196e-08   1.5576691358987205e-06
  -4.4999999999999476e-03   5.1545179236001104e-10   2.8668138973841906e-09   2.0652245913410638e-08   9.9108207418652228e-08   1.7989546541308243e-07   1.4835796047218963e-07   1.2576221219973149e-07   1.0907002956361822e-07   1.0330060684626829e-07
  -4.9499999999999988e-02   2.8520963368805496e-11   3.7590197621284460e-10   2.2798295473691610e-09   1.7886314651605062e-10   2.6243506257017657e-08   9.4449839060928298e-09   2.0054045424267031e-08   1.6581301331974885e-08   1.4080864030319162e-08
  -2.4950000000000011e-01   1.8611778784816124e-12   2.0286039514871845e-10   2.9982560878494269e-10   1.4866432529458962e-09   4.9403039437123653e-09   4.7522037416314333e-09   1.0604044309303617e-09   3.4065784637604679e-09   5.6896953815055440e-09
  -4.9950000000000011e-01   1.2256862191861728e-12   2.3400392734629349e-11   6.1244787019631985e-11   2.6433966127115127e-10   8.2348439178758781e-10   6.7441707773951975e-10   8.5320950304890175e-10   6.9026684368367341e-10   9.1175955674316356e-10
  -7.4950000000000006e-01   5.9430238508184630e-13   1.5821788323933106e-11   3.0392133254508735e-11   1.4490053601434738e-10   5.1406690015909362e-10   3.4016056638108694e-10   4.4864867376759321e-10   5.0748838464897972e-10   3.8152447867645378e-10
  -9.4950000000000001e-01   9.3491880903684432e-13   5.5343507554539428e-12   4.3832604212923343e-11   9.3038909909637368e-12   5.2290383134590002e-10   1.4368284340093851e-10   3.6026615024553621e-10   3.9848635502437446e-10   2.4031432399596042e-10
  -9.9449999999999994e-01   5.4309889918613408e-12   7.0513594963017567e-11   3.1679125989114709e-10   1.4315348906279723e-09   3.2663582949510328e-10   1.7989936207385426e-09   1.1081107142985047e-09   4.3549708284018607e-10   1.1454506232411177e-09
  -9.9950000000000006e-01   5.4771425173072430e-09   5.1432988978916683e-09   7.9215145554201172e-10   9.8586883101603462e-10   2.0043183557305611e-08   1.4852947760601865e-09   1.4602653086726036e-08   6.9283245807127969e-10   1.1826323031982611e-08


==> Stab_Deg_F_trunc.txt <==
  -3.0484999999999981e-02   4.7504945992571379e-04   1.1624259017350980e-05   5.4897032875089735e-07   1.5307141110199041e-09   1.5444885370641259e-09   1.6784170719930103e-09   1.7372804306248213e-09   1.7759889114898897e-09   1.8621281183683891e-09
  -3.4364999999999979e-02   4.2245464512280506e-04   1.0350977709516762e-05   4.9298633519878621e-07   1.3739521742550664e-09   1.3784983154963015e-09   1.5033804201536327e-09   1.5550942755737651e-09   1.5912103856763338e-09   1.6678624037425038e-09
  -7.8015000000000057e-02   1.8452358669174274e-04   4.4607638062243993e-06   2.1175789155503111e-07   5.9211346936649534e-10   5.9405891317254600e-10   6.4924055021009508e-10   6.7170791151482945e-10   6.8702166178269408e-10   7.1959449510217155e-10
  -2.7201500000000012e-01   4.0529319428994626e-05   9.7958463285419128e-07   4.7130088720592767e-08   1.3090017958461431e-10   1.3192447134713348e-10   1.4403145343067081e-10   1.4937884262877787e-10   1.5268453168459928e-10   1.5972478895065478e-10
  -5.1451500000000006e-01   1.1892273660274455e-05   2.8348798164490319e-07   1.3762581962950549e-08   3.8032910154583988e-11   3.8322345297103766e-11   4.1964764996293979e-11   4.3462788923420703e-11   4.4457215686577456e-11   4.6498582761955731e-11
  -7.5701499999999999e-01   6.0066459659502414e-06   1.8137883950331002e-07   7.5957885536936942e-09   2.2884583117388502e-11   2.2443491509704927e-11   2.4801272147101372e-11   2.5595525698918209e-11   2.6185831281111405e-11   2.7440272276635369e-11
  -9.5101499999999994e-01   6.6745057569761457e-07   6.6531747888731729e-08   8.7019661476617216e-09   1.6712187189682481e-11   1.8558155012726729e-11   2.0039192527576688e-11   2.1451951326412200e-11   2.1552315487838314e-11   2.2637225427502017e-11
  -9.9466500000000002e-01   4.1353971690805125e-05   8.1894123238335226e-07   2.4485053984335536e-09   3.1115998666564337e-11   2.7085667042570094e-11   1.8305135185414656e-11   1.9904966563899507e-11   2.2918444919639569e-11   2.5373925183203028e-11
  -9.9902999999999997e-01   4.7223072490387707e-05   4.5274171256437512e-07   1.3740032445141992e-08   1.0017542351192787e-10   3.4454439301612183e-11   1.8942958313061808e-11   1.1681100531291122e-11   1.3902656803566060e-11   3.5815794774407550e-12


==> Stab_Deg_F_xmin_094_N65.txt <==
   3.4364999999999979e-02   1.2772190346574952e-03   4.2319444436866860e-04   4.1338157674708498e-06   1.0361128743530124e-05   1.0594597916746551e-06   4.9233534660242384e-07   2.1329502608580242e-08   3.8683318770438291e-09   6.4121999487909420e-08
   7.8015000000000057e-02   5.5792522149444856e-04   1.8483970204719036e-04   1.7699915516589115e-06   4.4648496861920961e-06   4.5803542181310775e-07   2.1146150996909086e-07   9.1703642457474643e-09   1.6658084911469473e-09   2.7640938093931311e-08
   2.7201500000000012e-01   1.3142237050312033e-04   4.0598602984109888e-05   4.0435567272290029e-07   9.8047583452220977e-07   1.0226133839719154e-07   4.7064397490359511e-08   2.0433252867491092e-09   3.6883573972801287e-10   6.1007312535110714e-09
   5.1451500000000006e-01   4.4159900318030409e-05   1.1912406661540587e-05   1.3386909958335025e-07   2.8374559235544439e-07   3.0773812831341729e-08   1.3742824656048924e-08   5.8639360034362653e-10   1.0570266884002422e-10   1.7963003307031045e-09
   7.5701499999999999e-01   3.0244902929021933e-05   6.0167072475358907e-06   6.9279144310208096e-08   1.8155010783615921e-07   1.7150395437148802e-08   7.5844384106460438e-09   3.7892200488442995e-10   6.0158433790036270e-11   1.0784184656387197e-09
   9.5101499999999994e-01   3.0256980379617104e-05   6.6931437459061272e-07   2.2597564264259518e-08   6.6573159540617155e-08   1.9043898347170796e-08   8.6949287769755301e-09   4.0955294711153556e-10   4.9783732691821569e-11   6.0985017036330191e-10
   9.9466500000000002e-01   1.1245526250736049e-04   4.1430590229984965e-05   5.1415722757131022e-07   8.1995418477198712e-07   6.7079505061684586e-08   2.4526565223226271e-09   1.5812218201460837e-10   2.0490131813488688e-10   9.4527730087889950e-10


==> Stab_Deg_vKcond.txt <==
   7.0000000000000000e+01   4.9999999999999999e-13   1.7000000000000000e+07   8.4919299370156409e-09
   8.0000000000000000e+01   8.3000000000000000e-13   3.1000000000000000e+07   6.9343852882042256e-09
   9.0000000000000000e+01   3.8000000000000000e-12   4.1000000000000000e+07   1.4837259754152399e-08
   1.0000000000000000e+02   1.6000000000000000e-11   5.3000000000000000e+07   2.1761889179572336e-08
   1.1000000000000000e+02   1.0000000000000000e-10   6.7000000000000000e+07   1.9851323984632074e-07
   1.2000000000000000e+02   5.1000000000000000e-10   8.2000000000000000e+07   1.0546170980951786e-06
   1.3000000000000000e+02   1.0000000000000001e-09   1.0000000000000000e+08   3.3812569335545106e-06
   1.4000000000000000e+02   2.1999999999999998e-09   1.2000000000000000e+08   4.5386793384727397e-06
   1.5000000000000000e+02   2.5000000000000001e-09   1.4000000000000000e+08   6.8618134249076590e-06
   1.6000000000000000e+02   3.3000000000000002e-09   1.7000000000000000e+08   9.7568398309544335e-06
   1.7000000000000000e+02   4.0000000000000002e-09   1.9000000000000000e+08   1.2799996253476387e-05
   2.0000000000000000e+02   5.4000000000000004e-09   2.9000000000000000e+08   2.1159883908272725e-05
   2.5000000000000000e+02   6.3000000000000002e-09   5.0000000000000000e+08   3.2142534197254768e-05
   3.0000000000000000e+02   7.2000000000000000e-09   7.8000000000000000e+08   4.7137564606281046e-05
   3.5000000000000000e+02   8.0999999999999997e-09   1.1000000000000000e+09   6.5137817257587827e-05
   4.0000000000000000e+02   8.9999999999999995e-09   1.6000000000000000e+09   8.7382594848084416e-05


==> Stab_Deg_vKcond_trunc.txt <==
   3.0000000000000000e+01   3.4000000000000001e-06   1.6000000000000000e+06   5.7704709064809734e-04
   4.0000000000000000e+01   8.6000000000000002e-08   2.9000000000000000e+06   1.4186855910369722e-05
   5.0000000000000000e+01   4.1000000000000003e-09   4.5000000000000000e+06   6.7727690777896754e-07
   6.0000000000000000e+01   8.8999999999999996e-12   6.5000000000000000e+06   7.5672894617184738e-09
   6.5000000000000000e+01   1.1000000000000000e-12   7.6000000000000000e+06   6.3290049867603670e-09
   7.0000000000000000e+01   1.5000000000000000e-11   8.9000000000000000e+06   8.6971572166305577e-09
   8.0000000000000000e+01   8.6999999999999997e-12   1.2000000000000000e+07   7.6130862725065640e-09
   1.0000000000000000e+02   1.2000000000000001e-11   1.8000000000000000e+07   8.1723455780391419e-09
   1.5000000000000000e+02   1.2000000000000001e-11   4.1000000000000000e+07   8.1656444939071093e-09
   2.0000000000000000e+02   1.2000000000000001e-11   7.3000000000000000e+07   8.2448475824392631e-09
   2.5000000000000000e+02   1.3000000000000000e-11   1.1000000000000000e+08   8.3246275428550121e-09
   3.0000000000000000e+02   1.3000000000000000e-11   1.6000000000000000e+08   8.3920976834406247e-09
   3.5000000000000000e+02   1.3000000000000000e-11   2.2000000000000000e+08   8.4396674093767388e-09
   4.0000000000000000e+02   1.4000000000000000e-11   2.9000000000000000e+08   8.5422841022975149e-09


==> Terms_Eq1_vF.txt <==
   9.9987411747125332e-01   4.1013817684696741e-01   4.1104792154484043e-01   9.0974469787146015e-04   2.4420522264317346e-13   9.0919754733639901e-04   1.5671058201105481e-15
   9.9886743752322804e-01   4.0760449951216704e-01   4.0851816862693247e-01   9.1366911476493701e-04   2.4420522264317346e-13   9.0482554483442112e-04   4.8821623827022265e-16
   9.9685610494662136e-01   4.0257508213156007e-01   4.0349659843712771e-01   9.2151630556655474e-04   2.4420522264317346e-13   8.9610927831787674e-04   1.0831179703130189e-15
   9.9384417029756889e-01   3.9512494986119012e-01   3.9605823011212676e-01   9.3328025093657467e-04   2.4420522264317346e-13   8.8310420397210852e-04   6.6461593173361422e-17
   9.8983769921161779e-01   3.8536454905875417e-01   3.8631349401396198e-01   9.4894495520879765e-04   2.4420522264317346e-13   8.6589345409501372e-04   9.8879238130678004e-16
   9.8484476018834344e-01   3.7343732582222694e-01   3.7440580154065672e-01   9.6847571842984816e-04   2.4420522264317346e-13   8.4458777467129244e-04   6.3859507959396211e-17
   9.7887540834246523e-01   3.5951663895428598e-01   3.6050844585718245e-01   9.9180690289701087e-04   2.4420522264317346e-13   8.1932544195223510e-04   5.4708841623618554e-16
   9.7194166515418379e-01   3.4380211806638489e-01   3.4482094378969408e-01   1.0188257233090955e-03   2.4420522264317346e-13   7.9027215766377707e-04   9.5843472047718592e-17
   9.6405749425951948e-01   3.2651559268206515e-01   3.2756494421788473e-01   1.0493515358197063e-03   2.4420522264317346e-13   7.5762092206396736e-04   1.1926223897340549e-16
   9.5523877332940799e-01   3.0789672583984523e-01   3.0897983595210110e-01   1.0831101122565539e-03   2.4420522264317346e-13   7.2159188341256559e-04   6.8434841127285040e-16
   9.4550326209418389e-01   2.8819848546701071e-01   2.8931818796494657e-01   1.1197024979359362e-03   2.4420522264317346e-13   6.8243216138183852e-04   7.6761513811973714e-17
   9.3487056657784773e-01   2.6768257846766602e-01   2.6884114678237520e-01   1.1585683147093938e-03   2.4420522264317346e-13   6.4041564037458515e-04   2.1965936014556320e-16
   9.2336209961414206e-01   2.4661495658559462e-01   2.4781390043550033e-01   1.1989438499064135e-03   2.4420522264317346e-13   5.9584272639911465e-04   7.0429773124658368e-16
   9.1100103772395502e-01   2.2526148052739478e-01   2.2650129657275403e-01   1.2398160453592204e-03   2.4420522264317346e-13   5.4904005778459047e-04   2.8406096919120216e-17
   8.9781227444089051e-01   2.0388380118643762e-01   2.0516367584227954e-01   1.2798746558418807e-03   2.4420522264317346e-13   5.0036015518737471e-04   4.2067044292437572e-17
   8.8382237017900556e-01   1.8273548616391064e-01   1.8405295262908797e-01   1.3174664651776275e-03   2.4420522264317346e-13   4.5018098949279413e-04   2.9707139526102821e-16
   8.6905949874367039e-01   1.6205838895979205e-01   1.6340894654251439e-01   1.3505575827225172e-03   2.4420522264317346e-13   3.9890543661804425e-04   1.7238814542519521e-16
   8.5355339059327373e-01   1.4207923053342272e-01   1.4345594300491363e-01   1.3767124714908127e-03   2.4420522264317346e-13   3.4696057492839710e-04   9.1289822923279473e-17
   8.3733527296603716e-01   1.2300634239627646e-01   1.2439944371944872e-01   1.3931013231724143e-03   2.4420522264317346e-13   2.9479676278250773e-04   1.5373986805844453e-16
   8.2043780699251201e-01   1.0502651134052118e-01   1.0642306165274784e-01   1.3965503122265078e-03   2.4420522264317346e-13   2.4288640917245473e-04   1.4983674023749671e-16
   8.0289502192041007e-01   8.8301872883130808e-02   8.9685524307620182e-02   1.3836514244894146e-03   2.4420522264317346e-13   1.9172231782148779e-04   4.0766001685454967e-17
   7.8474224658422598e-01   7.2966827675991441e-02   7.4317776520725576e-02   1.3509488447342444e-03   2.4420522264317346e-13   1.4181544266189466e-04   1.0993810029003015e-16
   7.6601603825766829e-01   5.9125005545538276e-02   6.0420221286667151e-02   1.2952157411287182e-03   2.4420522264317346e-13   9.3691838676764668e-05   1.5764299587939234e-16
   7.4675410903217343e-01   4.6846376132698250e-02   4.8060202955354105e-02   1.2138268226558953e-03   2.4420522264317346e-13   4.7888525660826790e-05   4.0982842119952068e-17
   7.2699524986977337e-01   3.6164699989736003e-02   3.7269916449324689e-02   1.1052164595887657e-03   2.4420522264317346e-13   4.9479039755590140e-06   8.0014120329430227e-17
   7.0677925248326035e-01   2.7075620147898875e-02   2.8045008634079289e-02   9.6938848618038638e-04   2.4420522264317346e-13   3.4589725923999498e-05   2.7105054312137611e-17
   6.8614682920097259e-01   1.9535794412663246e-02   2.0344207557810409e-02   8.0841314514717001e-04   2.4420522264317346e-13   7.0196076672266142e-05   7.4809949901499806e-18
   6.6513953097758360e-01   1.3463536781218892e-02   1.4090350393770195e-02   6.2681361255134823e-04   2.4420522264317346e-13   1.0136783036739269e-04   4.4777549723651333e-17
   6.4379966371600861e-01   8.7414383707673394e-03   9.1731568772786161e-03   4.3171850651124873e-04   2.4420522264317346e-13   1.2764328240355400e-04   2.7972416050126014e-17
   6.2217020306894699e-01   5.2213373391255744e-03   5.4539890043029549e-03   2.3265166517741516e-04   2.4420522264317346e-13   1.4862326951104441e-04   3.4586049302287591e-17
   6.0029470789163641e-01   2.7317748337100317e-03   2.7726368140493307e-03   4.0861980339256524e-05   2.4420522264317346e-13   1.6399678898069219e-04   4.2473620107119636e-17
   5.7821723252011548e-01   1.0877059831007382e-03   9.5588118706476104e-04   1.3182479603598941e-04   2.4420522264317346e-13   1.7357129830113918e-04   1.2251484549086200e-17
   5.5598223805165392e-01   1.0177048836589549e-04   1.7275617801438650e-04   2.7452666638027939e-04   2.4420522264317346e-13   1.7730692585421736e-04   2.6020852139652106e-18
   5.3363450280601987e-01   4.0403935830099150e-04   7.8298965803360893e-04   3.7895029973259418e-04   2.4420522264317346e-13   1.7535258908255345e-04   2.3256136599814070e-17
   5.1121903214790254e-01   5.8780277514344846e-04   1.0286028878147995e-03   4.4080011267133437e-04   2.4420522264317346e-13   1.6808017774840335e-04   1.6696713456276768e-17
   4.8878096785209757e-01   5.7971261195404638e-04   1.0402819870741890e-03   4.6056937512013626e-04   2.4420522264317346e-13   1.5611047340033973e-04   6.3425827090402009e-18
   4.6636549719398018e-01   4.7790976703932094e-04   9.2135006721075479e-04   4.4344030017143732e-04   2.4420522264317346e-13   1.4032156777266927e-04   3.4694469519536142e-18
   4.4401776194834608e-01   3.4857037864237215e-04   7.4682140657383520e-04   3.9825102793146716e-04   2.4420522264317346e-13   1.2182803983320786e-04   4.1199682554449168e-18
   4.2178276747988458e-01   2.2980843997373593e-04   5.6557538615605572e-04   3.3576694618232090e-04   2.4420522264317346e-13   1.0191890887726026e-04   1.0842021724855044e-18
   3.9970529210836364e-01   1.3816000929573095e-04   4.0486859833847324e-04   2.6670858904274573e-04   2.4420522264317346e-13   8.1947410407622363e-05   3.4694469519536142e-18
   3.7782979693105301e-01   7.5994714100653749e-05   2.7603788053553563e-04   2.0004316643488690e-04   2.4420522264317346e-13   6.3178975337420729e-05   5.0144350477454580e-18
   3.5620033628399128e-01   3.8285319133580934e-05   1.8020751983439872e-04   1.4192220070081645e-04   2.4420522264317346e-13   4.6624974775438765e-05   1.3281476612947429e-18
   3.3486046902241651e-01   1.7675998063422194e-05   1.1308741829252286e-04   9.5411420229096677e-05   2.4420522264317346e-13   3.2909983048744288e-05   3.9979955110402976e-18
   3.1385317079902753e-01   7.4871398631123269e-06   6.8403089559225923e-05   6.0915949696115967e-05   2.4420522264317346e-13   2.2222295130896909e-05   2.3716922523120409e-18
   2.9322074751673960e-01   2.9149762056501338e-06   3.9947309308843968e-05   3.7032333103192077e-05   2.4420522264317346e-13   1.4368720258006505e-05   1.7550522667109103e-18
   2.7300475013022663e-01   1.0453926812586553e-06   2.2540527979952192e-05   2.1495135298691159e-05   2.4420522264317346e-13   8.9071498400030216e-06   2.3784685158900754e-18
   2.5324589096782657e-01   3.4590356101973306e-07   1.2286876418377374e-05   1.1940972857359227e-05   2.4420522264317346e-13   5.2983797938450499e-06   1.5856456772600502e-18
   2.3398396174233177e-01   1.0563320832100290e-07   6.4641733136643338e-06   6.3585401053422939e-06   2.4420522264317346e-13   3.0249447093457736e-06   1.0367683274392636e-18
   2.1525775341577402e-01   2.9730331747786605e-08   3.2768401296705120e-06   3.2471097979227734e-06   2.4420522264317346e-13   1.6563829481931626e-06   4.7857361519867969e-20
   1.9710497807959010e-01   7.6865862318615265e-09   1.5967696312404207e-06   1.5890830450078662e-06   2.4420522264317346e-13   8.6850218318867098e-07   6.9308470909083125e-19
   1.7956219300748794e-01   1.8163432620443903e-09   7.4566838650340735e-07   7.4385204324028597e-07   2.4420522264317346e-13   4.3496925327327424e-07   1.0770023924338429e-18
   1.6266472703396284e-01   3.8960532960452065e-10   3.3244563572144669e-07   3.3205603039188543e-07   2.4420522264317346e-13   2.0737535813932376e-07   4.3251619869172711e-20
   1.4644660940672627e-01   7.5208053286611942e-11   1.4085538893958957e-07   1.4078018089047826e-07   2.4420522264317346e-13   9.3715794211605517e-08   4.1753165645920650e-18
   1.3094050125632972e-01   1.2927406051066319e-11   5.6403922629064339e-08   5.6390995223104535e-08   2.4420522264317346e-13   3.9934307518236225e-08   9.1261182621750437e-20
   1.1617762982099444e-01   1.9532937376963797e-12   2.1205685865034810e-08   2.1203732571172511e-08   2.4420522264317346e-13   1.5943418281396081e-08   1.2460317875253788e-19
   1.0218772555910954e-01   2.5540191616193119e-13   7.4256009634912595e-09   7.4253455624541889e-09   2.4420522264317346e-13   5.9174642288906081e-09   8.7909115907440548e-19
   8.8998962276045090e-02   2.8349610002673921e-14   2.3983914849267762e-09   2.3983631376999551e-09   2.4420522264317346e-13   2.0223331627740573e-09   2.3831813774300962e-18
   7.6637900385857938e-02   2.6086958907531479e-15   7.0600359619811531e-10   7.0600098802586844e-10   2.4420522264317346e-13   6.2885687659275320e-10   5.2364389504212680e-19
   6.5129433422152327e-02   1.9316287753781808e-16   1.8658301715982708e-10   1.8658282442949132e-10   2.4420522264317346e-13   1.7521565976668670e-10   4.3254176374253383e-19
   5.4496737905816106e-02   1.1079082138625402e-17   4.3432091714914617e-11   4.3432081396002125e-11   2.4420522264317346e-13   4.2825985114926579e-11   7.6016964484259853e-19
   4.4761226670592069e-02   4.6862645784085408e-19   8.6859522941856302e-12   8.6859542353988504e-12   2.4420522264317346e-13   8.8448254896467770e-12   2.4098396782788599e-18
   3.5942505740480579e-02   1.3646049925173466e-20   1.4436794667544535e-12   1.4436810222465401e-12   2.4420522264317346e-13   1.3667450688200056e-12   1.5691381364248765e-18
   2.8058334845816213e-02   2.5461429474075806e-22   1.9050919347044206e-13   1.9051058105400451e-13   2.4420522264317346e-13   1.7998547670116572e-16   1.3878381767367558e-18
   2.1124591657534775e-02   2.1559685316524759e-24   1.8695579028826558e-14   1.8698022702480975e-14   2.4420522264317346e-13   1.9617043333893317e-13   2.4436758103867748e-18
   1.5155239811656562e-02   3.8859205096532240e-26   1.2365428497617199e-15   1.2380547158773824e-15   2.4420522264317346e-13   2.1675614598419022e-13   1.5118661545217568e-18
   1.0162300788382261e-02   1.2812307612716972e-27   4.7063368705321850e-17   4.7284499637952859e-17   2.4420522264317346e-13   2.1970267590102700e-13   2.2113093134977551e-19
   6.1558297024311703e-03   6.7207544256636717e-30   7.8020198234837172e-19   6.6597886815132857e-19   2.4420522264317346e-13   2.0694380644349536e-13   1.1422311419032242e-19
   3.1438950533786980e-03   1.1380448735972947e-31   3.2033661623260670e-21   1.9979366044487513e-18   2.4420522264317346e-13   2.0894081701888002e-13   1.9947332382863113e-18
   1.1325624767719589e-03   5.8181667211030616e-35   7.5730145542294974e-25   3.3298943411920783e-19   2.4420522264317346e-13   1.0726881906511949e-13   3.3299019142066331e-19
   1.2588252874673467e-04   9.7172902753944828e-44   1.1920974861507958e-32   1.8381016765718746e-16   2.4420522264317346e-13   1.0294623856771221e-14   1.8381016765718746e-16


==> cFKGLRQ_N70.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00  -4.6104074542215412e-01  -5.4577647383830731e-02   8.4119109471012676e-01  -6.9639601266402174e-01   3.5635539410775846e-01  -3.3157638769887759e-01
   3.0000000000000000e+00  -4.0330915414288743e-01  -1.2087972149531896e+00  -2.2461185817812573e-01  -3.9001301671037847e-01   7.7190209650424391e-02  -3.5086467542034622e-01
   4.0000000000000000e+00  -1.7881616669140563e-01   3.1359325617963493e-02  -5.5822132870080567e-02  -3.1672955603203767e-02  -3.2284010193559076e-03  -2.4016218660722208e-01
   5.0000000000000000e+00   1.7427055385720702e-02   2.6615254718192755e-01   3.0605926797925127e-02   1.1896025078259223e-01  -8.8634168004634029e-03  -8.0625674578792272e-02
   6.0000000000000000e+00   3.8874514324608214e-02   3.6353134995874690e-02   1.8792604352647218e-02   4.0980416497541562e-02   6.2903535253410164e-04   4.5702376595271893e-04
   7.0000000000000000e+00  -7.8037664964015633e-03  -7.5097873712193813e-02  -9.1923390891600829e-03  -3.9290189890222475e-02   1.8249497149098908e-03   4.9922819958139386e-03
   8.0000000000000000e+00  -1.0517697246076979e-02  -1.7777530845953640e-02  -6.1740377799639340e-03  -1.7568786461145257e-02  -3.4033305863263077e-04  -2.2631029485715832e-03
   9.0000000000000000e+00   4.7112349882698296e-03   2.3890259705904707e-02   3.7516268627027856e-03   1.4896954685334769e-02  -4.2027546943555424e-04  -5.2011776725459802e-04
   1.0000000000000000e+01   2.3742836372958017e-03   5.8201659814760623e-03   1.7082879541861853e-03   5.3993787467784896e-03   1.6020824798935974e-04   7.5556006064823379e-04
   1.1000000000000000e+01  -2.3099660675620290e-03  -8.4170000621874505e-03  -1.6264628748538709e-03  -6.0202110377790561e-03   8.8305560070147678e-05  -9.7851506537135921e-05
   1.2000000000000000e+01  -1.3940620608892849e-04  -1.2603371088177686e-03  -2.7641508876841912e-04  -9.7758831644952754e-04  -6.3598270959908939e-05  -1.8117352568687190e-04
   1.3000000000000000e+01   8.8844914450573543e-04   3.0862753145055244e-03   6.4563076368685660e-04   2.3143150244210680e-03  -1.2771722604930602e-05   8.7241088434716365e-05
   1.4000000000000000e+01  -2.5316779312653363e-04  -6.2277072195375492e-05  -7.1531435033712602e-05  -1.7886748702683017e-04   2.1956073475729872e-05   2.4084423142714646e-05
   1.5000000000000000e+01  -2.4591960926401748e-04  -1.0733780841163331e-03  -2.1189114447131311e-04  -7.6221432497618278e-04  -1.0362989017426440e-06  -3.3528825732745765e-05
   1.6000000000000000e+01   1.8778329988639210e-04   2.6724989844217114e-04   9.2478141025110702e-05   2.7791628055622106e-04  -6.6262995078997366e-06   3.8128114633042114e-06
   1.7000000000000000e+01   2.5279311264307362e-05   3.1273660473195210e-04   4.7082692340305374e-05   1.8127230608543722e-04   1.9206119223084523e-06   8.7924277092761720e-06
   1.8000000000000000e+01  -8.4170166685535195e-05  -1.8492832943655261e-04  -5.1319353333635056e-05  -1.5883805437773543e-04   1.6649602799047457e-06  -3.9991433692606554e-06
   1.9000000000000000e+01   2.2892069298019478e-05  -5.5454097335331121e-05   1.1737230090429298e-06  -7.9973649595083014e-06  -1.0517541268949800e-06  -1.3907849670016031e-06
   2.0000000000000000e+01   2.5092688915041082e-05   8.6043646447320590e-05   1.9450450210817152e-05   6.0843396335474883e-05  -2.7701151967935327e-07   1.6809586122260861e-06
   2.1000000000000000e+01  -1.9597289631956533e-05  -1.0167443040456192e-05  -8.2575286450507209e-06  -2.1448616083619510e-05   4.2641541379578583e-07  -1.1032691312501279e-07
   2.2000000000000000e+01  -2.3625766791529439e-06  -2.8422847271340845e-05  -4.4188328938056568e-06  -1.4063121972417600e-05  -2.3499731614675335e-08  -4.9195788735287904e-07
   2.3000000000000000e+01   9.2060475070052754e-06   1.5076214201210364e-05   5.2357508117657732e-06   1.4446101966667040e-05  -1.3869912258631108e-07   1.9490109799800774e-07
   2.4000000000000000e+01  -2.8882467085768034e-06   4.8086260694494073e-06  -4.1416695681485901e-07  -9.1285061295355874e-07   4.7945564990573160e-08   9.3219601058771969e-08
   2.5000000000000000e+01  -2.6905924379732503e-06  -7.9713701609103095e-06  -2.0196717602796153e-06  -5.4337681541219235e-06   3.3831973258040755e-08  -9.3198917577082690e-08
   2.6000000000000000e+01   2.4017998090328594e-06   1.5605979462642312e-06   1.0678202972937390e-06   2.9248738631242152e-06  -2.6801704672798613e-08   6.5951260963473935e-10
   2.7000000000000000e+01   1.1487999764909118e-07   2.5398391273454640e-06   3.9068088715118081e-07   8.9583452808048831e-07  -3.6172632444326458e-09   3.0071277000379250e-08
   2.8000000000000000e+01  -1.0946672383876231e-06  -1.8040527109241866e-06  -6.3907173959409507e-07  -1.6808406679582749e-06   1.0527446442870619e-08  -1.0278317839602395e-08
   2.9000000000000000e+01   4.3623954682894079e-07  -2.2442227811374951e-07   1.2012492661069992e-07   4.2577963849216209e-07  -2.0667452035025171e-09  -6.4038432107611064e-09
   3.0000000000000000e+01   2.8550802683015826e-07   8.7069691172580496e-07   2.2619725172118578e-07   5.2979620728958394e-07  -3.0547816449996586e-09   5.5567129971438182e-09
   3.1000000000000000e+01  -3.2162631151739892e-07  -3.1888711165681653e-07  -1.5782091942170908e-07  -4.4790859937167175e-07   1.7396162303851787e-09   2.2253406757622175e-10
   3.2000000000000000e+01   1.9767426775853180e-08  -2.2438126237066924e-07  -2.7348532002098020e-08  -1.6938959814542041e-08   5.0330487564545411e-10  -1.9237350019127678e-09
   3.3000000000000000e+01   1.3423932654252119e-07   2.4878562519498953e-07   8.3572179421834719e-08   2.1011710303395382e-07  -7.9123436192544873e-10   5.9569629726813809e-10
   3.4000000000000000e+01  -7.0837831147788771e-08  -2.2289027870051356e-08  -2.7098754741283449e-08  -9.5987120097559676e-08   9.3415998252867552e-11   4.3195502518680829e-10
   3.5000000000000000e+01  -2.7356515472691940e-08  -1.0008855866733009e-07  -2.4980706979620741e-08  -4.8382901684842697e-08   2.5178007842836664e-10  -3.4993172006642556e-10
   3.6000000000000000e+01   4.4725463349715165e-08   5.9449232957087150e-08   2.4243285250311404e-08   6.7954902002271707e-08  -1.2463196991485825e-10  -2.2133854328728384e-11
   3.7000000000000000e+01  -8.6712911827070487e-09   1.5843055720160573e-08  -2.2024649181261478e-10  -1.1428511066321545e-08  -4.4546592362465822e-11   1.2720193182176076e-10
   3.8000000000000000e+01  -1.6196539931354989e-08  -3.4955328354283914e-08  -1.1007765227855045e-08  -2.5728157387617468e-08   6.1109839052978540e-11  -4.0112894187202296e-11
   3.9000000000000000e+01   1.1659359035453523e-08   1.0178677241972537e-08   5.4324518294611728e-09   1.8100138910739438e-08  -6.3693899924504387e-12  -2.6934632462239712e-11
   4.0000000000000000e+01   1.8147964950834532e-09   1.0991783465961753e-08   2.4388680549579982e-09   2.9465996916329912e-09  -2.0140848833556317e-11   2.2386516711115872e-11
   4.1000000000000000e+01  -6.2103376708362999e-09  -1.0208767623258646e-08  -3.7073032358041956e-09  -9.9124678205785165e-09   1.0684893139405076e-11   1.7348964923002931e-12
   4.2000000000000000e+01   2.1666176859976613e-09   2.8268380662225953e-11   6.8587420420698179e-10   3.5794351415926540e-09   2.8899170589743036e-12  -9.1028773764195588e-12
   4.3000000000000000e+01   1.8084017227951025e-09   4.7345941152210765e-09   1.3889175277943640e-09   2.8512557107434617e-09  -4.7639033871991662e-12   3.6366372190139808e-12
   4.4000000000000000e+01  -1.8832488372836417e-09  -2.3986134889438135e-09  -1.0068586682022067e-09  -3.1118887188076156e-09   8.0318131724913497e-13   1.0743665272528464e-12
   4.5000000000000000e+01   8.7006949976212873e-11  -1.0040211974862887e-09  -1.5064875279818813e-10   2.2403014723488914e-10   1.6747850293977079e-12  -1.1715199907483892e-12
   4.6000000000000000e+01   8.2972210691758217e-10   1.6322359899477247e-09   5.4740570160623436e-10   1.3534861026081239e-09  -1.0060612081743718e-12  -2.6702356833024885e-13
   4.7000000000000000e+01  -4.4990165465711042e-10  -3.5505029735907620e-10  -2.0260455834225713e-10  -7.8941568395044156e-10  -4.6841545757256952e-14   7.7196893276564124e-13
   4.8000000000000000e+01  -1.6344092127208197e-10  -5.8828739327367005e-10  -1.5638219962540078e-10  -2.4022497010116071e-10   5.2254547386365977e-13  -3.8116693745976474e-13
   4.9000000000000000e+01   2.9134020199274795e-10   4.6650379593929796e-10   1.7426123209254984e-10   4.9561187458796168e-10  -1.5507265191659420e-13  -4.5280394981506950e-14
   5.0000000000000000e+01  -6.9070347295467985e-11   4.0252397803173476e-11  -1.3909541575431841e-11  -1.3811906672027701e-10   8.0154644344378656e-14   1.8800705317847070e-13
   5.1000000000000000e+01  -1.0208917927777488e-10  -2.4131109744116745e-10  -7.5524244553021533e-11  -1.6489435263159752e-10   1.5805976986125716e-14  -1.8430127816633006e-13
   5.2000000000000000e+01   8.4238627548138755e-11   1.0425719217678985e-10   4.4902938386937756e-11   1.4986373729481223e-10   2.5444130156854923e-13   2.1881491819714206e-13
   5.3000000000000000e+01   4.8248996894346446e-12   6.1044408334343652e-11   1.3069130616612217e-11   1.7691568243747909e-12  -1.9434707649284008e-13  -3.0459595212246085e-13
   5.4000000000000000e+01  -4.1329601909375731e-11  -8.0932038009397391e-11  -2.8041635106267355e-11  -7.2308989097892752e-11   3.5459715665010151e-13   4.0445357174660439e-13
   5.5000000000000000e+01   1.7832689574712707e-11   1.2498957914123072e-11   8.1008539635878261e-12   3.6305255205012950e-11  -2.0603657989005017e-13  -4.7728895805680569e-13
   5.6000000000000000e+01   1.1418977456741414e-11   3.2038259133189756e-11   9.2403638672583789e-12   1.5826726024341837e-11   3.7575129762367356e-13   5.3439083838919562e-13
   5.7000000000000000e+01  -1.5335315191139903e-11  -2.2545781990113528e-11  -8.6025702972877010e-12  -2.5491219700512746e-11  -2.4492657364581854e-13  -5.7684620128474976e-13
   5.8000000000000000e+01   3.6016381697519665e-12  -3.7733103565661516e-12  -1.9371976370758316e-14   5.5704022774268424e-12   4.2717340134879077e-13   6.1756704568725929e-13
   5.9000000000000000e+01   4.1814943450457579e-12   1.2626862896692300e-11   4.1420940185088254e-12   9.2949982510477269e-12  -2.7094755390634087e-13  -6.4544400959953714e-13
   6.0000000000000000e+01  -2.5614053226135636e-12  -4.7909108842975080e-12  -2.1073812036253203e-12  -7.4271618452225056e-12   4.4260269249117983e-13   6.6423224016123548e-13
   6.1000000000000000e+01  -1.9503489036503160e-12  -3.6977529234444660e-12  -9.1462513017825537e-13  -6.2254520111591881e-13  -2.6623980119164603e-13  -6.6510766331789265e-13
   6.2000000000000000e+01   3.4447432198932934e-12   4.0046723128769539e-12   1.4637926865234047e-12   3.8002946914644118e-12   4.3926204458802535e-13   6.5165536001276233e-13
   6.3000000000000000e+01  -2.0171058088144024e-12  -3.3015064838832555e-13  -2.6998673982460828e-13  -1.5944987245477810e-12  -2.4569698364442552e-13  -6.1753914266155353e-13
   6.4000000000000000e+01   5.5026658961775239e-13  -1.8757547684141959e-12  -5.6386476473429168e-13  -9.4815466637308442e-13   4.1678587275376437e-13   5.6108258282313429e-13
   6.5000000000000000e+01  -3.9427396879431643e-13   8.3063114863874286e-13   3.5807856124603413e-13   1.1011605593055945e-12  -2.0298013017545569e-13  -4.8196002424238234e-13
   6.6000000000000000e+01   7.9119748363623195e-13   3.0921874433975640e-13   1.4980102888739980e-13  -9.5785217319451039e-14   3.7314137306758457e-13   3.7596541191906005e-13
   6.7000000000000000e+01  -7.3440176447964141e-13  -5.3397384532086374e-13  -2.1614008109384189e-13  -2.9769156214541226e-13  -1.4227781467473949e-13  -2.4623037494877656e-13
   6.8000000000000000e+01   2.4004637537471923e-13  -1.3435633772640593e-13  -7.2314105271267337e-14   8.4381560249891974e-14   3.1560080685056604e-13   7.3838746097374759e-14
   6.9000000000000000e+01   1.0553250787021934e-13  -1.4372439613556817e-13   2.3375392718958846e-13  -5.6392813506289709e-14  -6.9892692525571119e-14   8.3301761528405755e-14
   7.0000000000000000e+01  -9.3346491702120873e-14   9.7956556016404705e-15  -1.2758827423745487e-13   1.0625137959901804e-13   2.4775514979743190e-13  -1.5471933493123127e-13


==> compari_N70_N55_xm095_interm.txt <==
   9.0000000000000002e-01   2.0508728049151159e-10
   8.0000000000000004e-01   2.2199975191483645e-10
   6.9999999999999996e-01   2.5084823107590637e-10
   5.9999999999999998e-01   3.1202085359893772e-10
   5.0000000000000000e-01   4.2883785411618192e-10
   4.0000000000000002e-01   6.9513284017830301e-10
   2.9999999999999999e-01   1.1189840165570786e-09
   2.0000000000000001e-01   2.0299320002692411e-09
   1.0000000000000001e-01   4.6362311767467190e-09
   8.0000000000000002e-02   6.0306080129635120e-09
   5.9999999999999998e-02   8.1874442781071366e-09
   4.0000000000000001e-02   1.2593104337099703e-08
   2.9999999999999999e-02   1.6886322562470468e-08
   2.5000000000000001e-02   2.1990593790377488e-08


==> compari_N70_N65_xm094.txt <==
   9.0000000000000002e-01   1.5191625735155867e-11
   8.0000000000000004e-01   1.7319257139547517e-11
   6.9999999999999996e-01   1.7530643603436147e-11
   5.9999999999999998e-01   2.2712942637781453e-11
   5.0000000000000000e-01   3.1985747384055685e-11
   4.0000000000000002e-01   6.5316196895537360e-11
   2.9999999999999999e-01   9.0506047101257536e-11
   2.0000000000000001e-01   1.5902523742283847e-10
   1.0000000000000001e-01   3.6027980598873910e-10
   8.0000000000000002e-02   4.5244630264562602e-10
   5.9999999999999998e-02   6.0326255102438608e-10
   4.0000000000000001e-02   1.0892240442927914e-09
   2.9999999999999999e-02   1.1311171999039971e-09


==> n_CoeffDiscon.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   9.8140316976451314e-01
   3.0000000000000000e+00   3.6396891067001719e-01
   4.0000000000000000e+00   1.0955143968955992e-01
   5.0000000000000000e+00   2.6794821917749779e-02
   6.0000000000000000e+00   5.2994513172650009e-03
   7.0000000000000000e+00   7.5600213644549735e-04
   8.0000000000000000e+00   1.2714509242740045e-04
   9.0000000000000000e+00   3.3319030005154940e-05
   1.0000000000000000e+01   3.9681782400722588e-05
   1.1000000000000000e+01   3.9336182345913458e-05
   1.2000000000000000e+01   3.9200739340935666e-05
   1.3000000000000000e+01   3.9051697897366595e-05
   1.4000000000000000e+01   3.8889795728287752e-05
   1.5000000000000000e+01   3.8714805070755031e-05
   1.6000000000000000e+01   3.8527260091278408e-05
   1.7000000000000000e+01   3.8326708405842937e-05
   1.8000000000000000e+01   3.8114004009340943e-05
   1.9000000000000000e+01   3.7888362778229753e-05
   2.0000000000000000e+01   3.7651087778613089e-05
   2.1000000000000000e+01   3.7400912787015509e-05
   2.2000000000000000e+01   3.7139753893842723e-05
   2.3000000000000000e+01   3.6865676070754820e-05
   2.4000000000000000e+01   3.6581411514658586e-05
   2.5000000000000000e+01   3.6284129217654413e-05
   2.6000000000000000e+01   3.5977623557701457e-05
   2.7000000000000000e+01   3.5657895839172836e-05
   2.8000000000000000e+01   3.5330095502869199e-05
   2.9000000000000000e+01   3.4988735991627457e-05
   3.0000000000000000e+01   3.4640665267226412e-05
   3.1000000000000000e+01   3.4278536426937849e-05
   3.2000000000000000e+01   3.3911293702145559e-05
   3.3000000000000000e+01   3.3529301308410029e-05
   3.4000000000000000e+01   3.3144055426100463e-05
   3.5000000000000000e+01   3.2743143162000166e-05
   3.6000000000000000e+01   3.2341129802095085e-05
   3.7000000000000000e+01   3.1922273901710778e-05
   3.8000000000000000e+01   3.1504791938906741e-05
   3.9000000000000000e+01   3.1068995837513025e-05
   4.0000000000000000e+01   3.0637403634701493e-05
   4.1000000000000000e+01   3.0185692606082465e-05
   4.2000000000000000e+01   2.9741404221393430e-05
   4.3000000000000000e+01   2.9274819992531986e-05
   4.4000000000000000e+01   2.8819301303162433e-05
   4.5000000000000000e+01   2.8338896639828393e-05
   4.6000000000000000e+01   2.7873661365545231e-05
   4.7000000000000000e+01   2.7380494640028734e-05
   4.8000000000000000e+01   2.6907100280534864e-05
   4.9000000000000000e+01   2.6402230030372343e-05
   5.0000000000000000e+01   2.5922273718607720e-05
   5.1000000000000000e+01   2.5406753207431982e-05
   5.2000000000000000e+01   2.4921867495061578e-05
   5.3000000000000000e+01   2.4396739293239381e-05
   5.4000000000000000e+01   2.3908587874238640e-05
   5.5000000000000000e+01   2.3374878477932671e-05
   5.6000000000000000e+01   2.2885151865818314e-05
   5.7000000000000000e+01   2.2343866379134107e-05
   5.8000000000000000e+01   2.1854277552687001e-05
   5.9000000000000000e+01   2.1306394431576768e-05
   6.0000000000000000e+01   2.0818674473506823e-05
   6.1000000000000000e+01   2.0265140381888592e-05
   6.2000000000000000e+01   1.9781034103856721e-05
   6.3000000000000000e+01   1.9222758881763500e-05
   6.4000000000000000e+01   1.8744020470798493e-05
   6.5000000000000000e+01   1.8181872241642006e-05
   6.6000000000000000e+01   1.7710260936275149e-05
   6.7000000000000000e+01   1.7145061375728880e-05
   6.8000000000000000e+01   1.6682337182258447e-05
   6.9000000000000000e+01   1.6114856967138167e-05
   7.0000000000000000e+01   1.5662776442145997e-05
   7.1000000000000000e+01   1.5093730897993783e-05
   7.2000000000000000e+01   1.4654042994555174e-05
   7.3000000000000000e+01   1.4084087974183574e-05
   7.4000000000000000e+01   1.3658529975295764e-05
   7.5000000000000000e+01   1.3088257969579354e-05
   7.6000000000000000e+01   1.2678551527530141e-05
   7.7000000000000000e+01   1.2108488035665361e-05
   7.8000000000000000e+01   1.1716335292819321e-05
   7.9000000000000000e+01   1.1146935485472906e-05
   8.0000000000000000e+01   1.0774015355928277e-05
   8.1000000000000000e+01   1.0205661016668990e-05
   8.2000000000000000e+01   9.8536255490668599e-06
   8.3000000000000000e+01   9.2866223478023215e-06
   8.4000000000000000e+01   8.9570932497943159e-06
   8.5000000000000000e+01   8.3916683310995959e-06
   8.6000000000000000e+01   8.0862336309479180e-06
   8.7000000000000000e+01   7.5225335658559311e-06
   8.8000000000000000e+01   7.2427444046603654e-06
   8.9000000000000000e+01   6.6808334894926550e-06
   9.0000000000000000e+01   6.4282010867347982e-06
   9.1000000000000000e+01   5.8680600263953258e-06
   9.2000000000000000e+01   5.6440527635838595e-06
   9.3000000000000000e+01   5.0855777485986315e-06
   9.4000000000000000e+01   4.8916184367785667e-06
   9.5000000000000000e+01   4.3346206060459875e-06
   9.6000000000000000e+01   4.1720838767763927e-06
   9.7000000000000000e+01   3.6162892160085905e-06
   9.8000000000000000e+01   3.4864990746154340e-06
   9.9000000000000000e+01   2.9315487245758112e-06
   1.0000000000000000e+02   2.8357762302695127e-06
   1.0100000000000000e+02   2.2812272476099913e-06
   1.0200000000000000e+02   2.2206883407320150e-06
   1.0300000000000000e+02   1.6660148801332982e-06
   1.0400000000000000e+02   1.6418683365730413e-06
   1.0500000000000000e+02   1.0864633208760674e-06
   1.0600000000000000e+02   1.0998087953166064e-06
   1.0700000000000000e+02   5.4298603369964517e-07
   1.0800000000000000e+02   5.9486223843458332e-07
   1.0900000000000000e+02   3.5859012812182658e-08
   1.1000000000000000e+02   1.2724196916111492e-07
   1.1100000000000000e+02   4.3477788078815893e-07
   1.1200000000000000e+02   3.0297653449370978e-07
   1.1300000000000000e+02   8.6891902712569042e-07
   1.1400000000000000e+02   6.9585366164000202e-07
   1.1500000000000000e+02   1.2666906099055011e-06
   1.1600000000000000e+02   1.0515832102280370e-06
   1.1700000000000000e+02   1.6283476294163841e-06
   1.1800000000000000e+02   1.3704893936213933e-06
   1.1900000000000000e+02   1.9542703922376832e-06
   1.2000000000000000e+02   1.6530233589288431e-06
   1.2100000000000000e+02   2.2449604909382585e-06
   1.2200000000000000e+02   1.8997592288483466e-06
   1.2300000000000000e+02   2.5010362996003862e-06
   1.2400000000000000e+02   2.1113896716982835e-06
   1.2500000000000000e+02   2.7232279870713655e-06
   1.2600000000000000e+02   2.2887210616395517e-06
   1.2700000000000000e+02   2.9123720786241129e-06
   1.2800000000000000e+02   2.4326681936380688e-06
   1.2900000000000000e+02   3.0694055997042523e-06
   1.3000000000000000e+02   2.5442486376490571e-06
   1.3100000000000000e+02   3.1953597836115813e-06
   1.3200000000000000e+02   2.6245767315877178e-06
   1.3300000000000000e+02   3.2913534009667728e-06
   1.3400000000000000e+02   2.6748572160257962e-06
   1.3500000000000000e+02   3.3585857413715071e-06
   1.3600000000000000e+02   2.6963785812503633e-06
   1.3700000000000000e+02   3.3983291951359969e-06
   1.3800000000000000e+02   2.6905061238348016e-06
   1.3900000000000000e+02   3.4119215518581319e-06
   1.4000000000000000e+02   2.6586747467742768e-06
   1.4100000000000000e+02   3.4007579422814286e-06
   1.4200000000000000e+02   2.6023815146349227e-06
   1.4300000000000000e+02   3.3662824950143191e-06
   1.4400000000000000e+02   2.5231780093781312e-06
   1.4500000000000000e+02   3.3099796730408989e-06
   1.4600000000000000e+02   2.4226624687640795e-06
   1.4700000000000000e+02   3.2333652984466845e-06
   1.4800000000000000e+02   2.3024717318355061e-06
   1.4900000000000000e+02   3.1379772679751629e-06
   1.5000000000000000e+02   2.1642730005527933e-06
   1.5100000000000000e+02   3.0253658610380771e-06
   1.5200000000000000e+02   2.0097553984222815e-06
   1.5300000000000000e+02   2.8970836812926009e-06
   1.5400000000000000e+02   1.8406212371685600e-06
   1.5500000000000000e+02   2.7546750448612620e-06
   1.5600000000000000e+02   1.6585770109339734e-06
   1.5700000000000000e+02   2.5996647410538270e-06
   1.5800000000000000e+02   1.4653239688174835e-06
   1.5900000000000000e+02   2.4335459119134457e-06
   1.6000000000000000e+02   1.2625480364477041e-06
   1.6100000000000000e+02   2.2577668008017765e-06
   1.6200000000000000e+02   1.0519088891395228e-06
   1.6300000000000000e+02   2.0737158070006166e-06
   1.6400000000000000e+02   8.3502767656059867e-07
   1.6500000000000000e+02   1.8827042555140351e-06
   1.6600000000000000e+02   6.1347269562768030e-07
   1.6700000000000000e+02   1.6859457233405280e-06
   1.6800000000000000e+02   3.8874197188412555e-07
   1.6900000000000000e+02   1.4845303013620143e-06
   1.7000000000000000e+02   1.6224099405764867e-07
   1.7100000000000000e+02   1.2793912994254101e-06
   1.7200000000000000e+02   6.4747131050520542e-08
   1.7300000000000000e+02   1.0712604273658932e-06
   1.7400000000000000e+02   2.9110316952354054e-07
   1.7500000000000000e+02   8.6060556531913791e-07
   1.7600000000000000e+02   5.1593131553828022e-07
   1.7700000000000000e+02   6.4754237244333738e-07
   1.7800000000000000e+02   7.3864567255002877e-07
   1.7900000000000000e+02   4.3170765879225318e-07
   1.8000000000000000e+02   9.5909481186805755e-07
   1.8100000000000000e+02   2.1208086312508396e-07
   1.8200000000000000e+02   1.1777331142560920e-06
   1.8300000000000000e+02   1.3253788472856412e-08
   1.8400000000000000e+02   1.3958288312505741e-06
   1.8500000000000000e+02   2.4737754203387635e-07
   1.8600000000000000e+02   1.6156294566452544e-06
   1.8700000000000000e+02   4.9469734310763650e-07
   1.8800000000000000e+02   1.8401969283645361e-06
   1.8900000000000000e+02   7.6051905765022416e-07
   1.9000000000000000e+02   2.0720552236522962e-06
   1.9100000000000000e+02   1.0486673409642076e-06
   1.9200000000000000e+02   2.3083326609740687e-06
   1.9300000000000000e+02   1.3535759768792339e-06
   1.9400000000000000e+02   2.5265726557595333e-06
   1.9500000000000000e+02   1.6382190031767481e-06
   1.9600000000000000e+02   2.6477271962351876e-06
   1.9700000000000000e+02   1.7794245150931928e-06
   1.9800000000000000e+02   2.4495519134768289e-06
   1.9900000000000000e+02   1.4525059874799762e-06
   2.0000000000000000e+02   1.4012764671210703e-06


==> n_cF540_guide.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   7.0000000000000005e-08
   2.0000000000000000e+00   4.7749217157736634e-01   6.5312309407576523e-08
   3.0000000000000000e+00   4.0881411227714215e-01   6.2717092188853362e-08
   4.0000000000000000e+00   1.6065609186522525e-01   6.0938539430728690e-08
   5.0000000000000000e+00   2.9547648015702720e-02   5.9593794576454927e-08
   6.0000000000000000e+00   3.1216974155164761e-02   5.8517116145455592e-08
   7.0000000000000000e+00   1.2194741988904944e-02   5.7621987779513103e-08
   8.0000000000000000e+00   6.0669677855124731e-03   5.6857667744936494e-08
   9.0000000000000000e+00   5.3617954239336303e-03   5.6191909323216151e-08
   1.0000000000000000e+01   2.0660544494928659e-04   5.5602976430699707e-08
   1.1000000000000000e+01   1.8155331550375982e-03   5.5075540953774056e-08
   1.2000000000000000e+01   6.0958622406144666e-04   5.4598399933301236e-08
   1.3000000000000000e+01   3.8027287754906349e-04   5.4163123914277129e-08
   1.4000000000000000e+01   3.6905087220440283e-04   5.3763215636216468e-08
   1.5000000000000000e+01   2.1515815080093700e-05   5.3393564404787319e-08
   1.6000000000000000e+01   1.2421905689301437e-04   5.3050079827863934e-08
   1.7000000000000000e+01   6.3313462457309028e-05   5.2729438644752727e-08
   1.8000000000000000e+01   1.7686816109138313e-05   5.2428905256005377e-08
   1.9000000000000000e+01   3.2256786164832206e-05   5.2146201672403100e-08
   2.0000000000000000e+01   8.4354315723304406e-06   5.1879411437486343e-08
   2.1000000000000000e+01   8.4594775930233413e-06   5.1626907423895775e-08
   2.2000000000000000e+01   7.3642381761169483e-06   5.1387296736607767e-08
   2.3000000000000000e+01   2.2302854698036485e-07   5.1159378089815294e-08
   2.4000000000000000e+01   2.8590254281710155e-06   5.0942108422891081e-08
   2.5000000000000000e+01   1.5478101762945001e-06   5.0734576457438689e-08
   2.6000000000000000e+01   3.4870574838318541e-07   5.0535981536716790e-08
   2.7000000000000000e+01   7.8162652486203616e-07   5.0345616532740508e-08
   2.8000000000000000e+01   2.3249543541310266e-07   5.0162853919697515e-08
   2.9000000000000000e+01   2.2751288921650191e-07   4.9987134336665208e-08
   3.0000000000000000e+01   2.4054242642021672e-07   4.9817957125411903e-08
   3.1000000000000000e+01   5.6976647289868060e-08   4.9654872448660252e-08
   3.2000000000000000e+01   4.5382595614199925e-08   4.9497474683058323e-08
   3.3000000000000000e+01   2.3179663443217320e-08   4.9345396847840233e-08
   3.4000000000000000e+01   3.1559156246440227e-08   4.9198305880770180e-08
   3.5000000000000000e+01   5.1617478361625230e-08   4.9055898611704278e-08
   3.6000000000000000e+01   3.9315512938927660e-08   4.8917898314010548e-08
   3.7000000000000000e+01   2.4110861434540431e-08   4.8784051737363848e-08
   3.8000000000000000e+01   2.1034261443910012e-08   4.8654126543683940e-08
   3.9000000000000000e+01   2.5839262136357083e-08   4.8527909082400090e-08
   4.0000000000000000e+01   2.9812894088174260e-08   4.8405202452686747e-08
   4.1000000000000000e+01   2.9955445683553635e-08   4.8285824809485535e-08
   4.2000000000000000e+01   2.8325376464564515e-08   4.8169607877511288e-08
   4.3000000000000000e+01   2.7354321760846327e-08   4.8056395643415697e-08
   4.4000000000000000e+01   2.7516694784107438e-08   4.7946043201146762e-08
   4.5000000000000000e+01   2.8031360776398010e-08   4.7838415729521788e-08
   4.6000000000000000e+01   2.8252663912510791e-08   4.7733387584302970e-08
   4.7000000000000000e+01   2.8154065341300941e-08   4.7630841489767080e-08
   4.8000000000000000e+01   2.8000457619824286e-08   4.7530667817002453e-08
   4.9000000000000000e+01   2.7954773749508305e-08   4.7432763938033673e-08
   5.0000000000000000e+01   2.7994370690834038e-08   4.7337033646436900e-08
   5.1000000000000000e+01   2.8035480413367047e-08   4.7243386636420626e-08
   5.2000000000000000e+01   2.8039512172344581e-08   4.7151738033451727e-08
   5.3000000000000000e+01   2.8021299747992809e-08   4.7062007970442558e-08
   5.4000000000000000e+01   2.8006106420251969e-08   4.6974121204307831e-08
   5.5000000000000000e+01   2.8002416995505940e-08   4.6888006768376308e-08
   5.6000000000000000e+01   2.8003769377335363e-08   4.6803597656719230e-08
   5.7000000000000000e+01   2.8002951833412856e-08   4.6720830536952063e-08
   5.8000000000000000e+01   2.7998343154548113e-08   4.6639645488491010e-08
   5.9000000000000000e+01   2.7992461810806852e-08   4.6559985763611928e-08
   6.0000000000000000e+01   2.7987270582601845e-08   4.6481797568975487e-08
   6.1000000000000000e+01   2.7983060301881456e-08   4.6405029865556311e-08
   6.2000000000000000e+01   2.7978910171628433e-08   4.6329634185152066e-08
   6.3000000000000000e+01   2.7974369417476822e-08   4.6255564461855270e-08
   6.4000000000000000e+01   2.7969378669980150e-08   4.6182776877051297e-08
   6.5000000000000000e+01   2.7964304067990447e-08   4.6111229716664345e-08
   6.6000000000000000e+01   2.7959208984936769e-08   4.6040883239511319e-08
   6.7000000000000000e+01   2.7954145167096357e-08   4.5971699555745367e-08
   6.8000000000000000e+01   2.7948953675760780e-08   4.5903642514477903e-08
   6.9000000000000000e+01   2.7943670927892757e-08   4.5836677599762141e-08
   7.0000000000000000e+01   2.7938248902513170e-08   4.5770771834204762e-08
   7.1000000000000000e+01   2.7932775698205126e-08   4.5705893689546085e-08
   7.2000000000000000e+01   2.7927205290661200e-08   4.5642013003614607e-08
   7.3000000000000000e+01   2.7921582399561412e-08   4.5579100903119796e-08
   7.4000000000000000e+01   2.7915854443560370e-08   4.5517129731798973e-08
   7.5000000000000000e+01   2.7910060662205556e-08   4.5456072983480158e-08
   7.6000000000000000e+01   2.7904168555992404e-08   4.5395905239663808e-08
   7.7000000000000000e+01   2.7898211334188155e-08   4.5336602111263452e-08
   7.8000000000000000e+01   2.7892163960454886e-08   4.5278140184177966e-08
   7.9000000000000000e+01   2.7886046561999472e-08   4.5220496968397935e-08
   8.0000000000000000e+01   2.7879842809663784e-08   4.5163650850375122e-08
   8.1000000000000000e+01   2.7873563998635750e-08   4.5107581048407799e-08
   8.2000000000000000e+01   2.7867204253392715e-08   4.5052267570816484e-08
   8.3000000000000000e+01   2.7860765448090407e-08   4.4997691176703713e-08
   8.4000000000000000e+01   2.7854250856515014e-08   4.4943833339109321e-08
   8.5000000000000000e+01   2.7847652740686509e-08   4.4890676210388258e-08
   8.6000000000000000e+01   2.7840983665162436e-08   4.4838202589652542e-08
   8.7000000000000000e+01   2.7834226511027767e-08   4.4786395892131838e-08
   8.8000000000000000e+01   2.7827403066243351e-08   4.4735240120318966e-08
   8.9000000000000000e+01   2.7820487024201144e-08   4.4684719836777336e-08
   9.0000000000000000e+01   2.7813509447069226e-08   4.4634820138497184e-08
   9.1000000000000000e+01   2.7806435036498379e-08   4.4585526632696151e-08
   9.2000000000000000e+01   2.7799303866523573e-08   4.4536825413968100e-08
   9.3000000000000000e+01   2.7792071443311456e-08   4.4488703042691132e-08
   9.4000000000000000e+01   2.7784786661084888e-08   4.4441146524612868e-08
   9.5000000000000000e+01   2.7777396141702254e-08   4.4394143291536865e-08
   9.6000000000000000e+01   2.7769957847177581e-08   4.4347681183040063e-08
   9.7000000000000000e+01   2.7762409660095355e-08   4.4301748429155861e-08
   9.8000000000000000e+01   2.7754818305776168e-08   4.4256333633962749e-08
   9.9000000000000000e+01   2.7747112725579923e-08   4.4211425760022134e-08
   1.0000000000000000e+02   2.7739368242779531e-08   4.4167014113613527e-08
   1.0100000000000000e+02   2.7731505138041089e-08   4.4123088330718673e-08
   1.0200000000000000e+02   2.7723607572770757e-08   4.4079638363709567e-08
   1.0300000000000000e+02   2.7715587337319349e-08   4.4036654468698516e-08
   1.0400000000000000e+02   2.7707537182261046e-08   4.3994127193511328e-08
   1.0500000000000000e+02   2.7699360183276897e-08   4.3952047366247154e-08
   1.0600000000000000e+02   2.7691157519707891e-08   4.3910406084391088e-08
   1.0700000000000000e+02   2.7682823738054569e-08   4.3869194704448016e-08
   1.0800000000000000e+02   2.7674468616569560e-08   4.3828404832067910e-08
   1.0900000000000000e+02   2.7665978315599596e-08   4.3788028312635199e-08
   1.1000000000000000e+02   2.7657471044963595e-08   4.3748057222296217e-08
   1.1100000000000000e+02   2.7648824434270316e-08   4.3708483859400570e-08
   1.1200000000000000e+02   2.7640165025374828e-08   4.3669300736333856e-08
   1.1300000000000000e+02   2.7631362149718123e-08   4.3630500571720467e-08
   1.1400000000000000e+02   2.7622550825314527e-08   4.3592076282976603e-08
   1.1500000000000000e+02   2.7613592013949972e-08   4.3554020979194876e-08
   1.1600000000000000e+02   2.7604628984294658e-08   4.3516327954342928e-08
   1.1700000000000000e+02   2.7595514354867658e-08   4.3478990680759723e-08
   1.1800000000000000e+02   2.7586399699121875e-08   4.3442002802934003e-08
   1.1900000000000000e+02   2.7577129413573998e-08   4.3405358131550396e-08
   1.2000000000000000e+02   2.7567863403560313e-08   4.3369050637789497e-08
   1.2100000000000000e+02   2.7558437775456272e-08   4.3333074447869199e-08
   1.2200000000000000e+02   2.7549020651892194e-08   4.3297423837814893e-08
   1.2300000000000000e+02   2.7539439870313423e-08   4.3262093228447526e-08
   1.2400000000000000e+02   2.7529871812969187e-08   4.3227077180578374e-08
   1.2500000000000000e+02   2.7520136084948383e-08   4.3192370390400674e-08
   1.2600000000000000e+02   2.7510417244183671e-08   4.3157967685068463e-08
   1.2700000000000000e+02   2.7500526639026891e-08   4.3123864018453512e-08
   1.2800000000000000e+02   2.7490657082560627e-08   4.3090054467072074e-08
   1.2900000000000000e+02   2.7480611792896992e-08   4.3056534226173040e-08
   1.3000000000000000e+02   2.7470591866475219e-08   4.3023298605980271e-08
   1.3100000000000000e+02   2.7460392269221529e-08   4.2990343028081647e-08
   1.3200000000000000e+02   2.7450222241330386e-08   4.2957663021958093e-08
   1.3300000000000000e+02   2.7439868457164458e-08   4.2925254221646239e-08
   1.3400000000000000e+02   2.7429548383249973e-08   4.2893112362528416e-08
   1.3500000000000000e+02   2.7419040534394819e-08   4.2861233278244434e-08
   1.3600000000000000e+02   2.7408570696621951e-08   4.2829612897719500e-08
   1.3700000000000000e+02   2.7397909126183999e-08   4.2798247242303131e-08
   1.3800000000000000e+02   2.7387289765878123e-08   4.2767132423014247e-08
   1.3900000000000000e+02   2.7376474578419495e-08   4.2736264637887481e-08
   1.4000000000000000e+02   2.7365705850473162e-08   4.2705640169416717e-08
   1.4100000000000000e+02   2.7354737323682657e-08   4.2675255382091184e-08
   1.4200000000000000e+02   2.7343819585178474e-08   4.2645106720020479e-08
   1.4300000000000000e+02   2.7332697985948720e-08   4.2615190704644415e-08
   1.4400000000000000e+02   2.7321631340182411e-08   4.2585503932524405e-08
   1.4500000000000000e+02   2.7310356668712370e-08   4.2556043073212609e-08
   1.4600000000000000e+02   2.7299141265816277e-08   4.2526804867195870e-08
   1.4700000000000000e+02   2.7287713922452295e-08   4.2497786123911092e-08
   1.4800000000000000e+02   2.7276350291973833e-08   4.2468983719829357e-08
   1.4900000000000000e+02   2.7264770583968068e-08   4.2440394596605686e-08
   1.5000000000000000e+02   2.7253258783243530e-08   4.2412015759291945e-08
   1.5100000000000000e+02   2.7241526708742309e-08   4.2383844274610345e-08
   1.5200000000000000e+02   2.7229866906883683e-08   4.2355877269284959e-08
   1.5300000000000000e+02   2.7217982784069432e-08   4.2328111928429074e-08
   1.5400000000000000e+02   2.7206175407494149e-08   4.2300545493986081e-08
   1.5500000000000000e+02   2.7194139551453531e-08   4.2273175263221858e-08
   1.5600000000000000e+02   2.7182184788224334e-08   4.2245998587266497e-08
   1.5700000000000000e+02   2.7169997295151380e-08   4.2219012869703658e-08
   1.5800000000000000e+02   2.7157895328097041e-08   4.2192215565205462e-08
   1.5900000000000000e+02   2.7145556465151016e-08   4.2165604178211386e-08
   1.6000000000000000e+02   2.7133307634309970e-08   4.2139176261649378e-08
   1.6100000000000000e+02   2.7120817666742858e-08   4.2112929415697528e-08
   1.6200000000000000e+02   2.7108422209954770e-08   4.2086861286584932e-08
   1.6300000000000000e+02   2.7095781336822830e-08   4.2060969565430089e-08
   1.6400000000000000e+02   2.7083239535425099e-08   4.2035251987115596e-08
   1.6500000000000000e+02   2.7070448054840686e-08   4.2009706329197670e-08
   1.6600000000000000e+02   2.7057760241234414e-08   4.1984330410849274e-08
   1.6700000000000000e+02   2.7044818361965742e-08   4.1959122091835621e-08
   1.6800000000000000e+02   2.7031984688020622e-08   4.1934079271520870e-08
   1.6900000000000000e+02   2.7018892559519932e-08   4.1909199887904843e-08
   1.7000000000000000e+02   2.7005913336600897e-08   4.1884481916688746e-08
   1.7100000000000000e+02   2.6992671296085905e-08   4.1859923370368820e-08
   1.7200000000000000e+02   2.6979546879812039e-08   4.1835522297356936e-08
   1.7300000000000000e+02   2.6966155193327102e-08   4.1811276781127185e-08
   1.7400000000000000e+02   2.6952885852054512e-08   4.1787184939387558e-08
   1.7500000000000000e+02   2.6939344733783217e-08   4.1763244923275786e-08
   1.7600000000000000e+02   2.6925930759614627e-08   4.1739454916578614e-08
   1.7700000000000000e+02   2.6912240494576830e-08   4.1715813134973560e-08
   1.7800000000000000e+02   2.6898682206881391e-08   4.1692317825292482e-08
   1.7900000000000000e+02   2.6884843002947620e-08   4.1668967264806190e-08
   1.8000000000000000e+02   2.6871140611250243e-08   4.1645759760529364e-08
   1.8100000000000000e+02   2.6857152659686288e-08   4.1622693648545109e-08
   1.8200000000000000e+02   2.6843306474786298e-08   4.1599767293348491e-08
   1.8300000000000000e+02   2.6829170095128645e-08   4.1576979087208400e-08
   1.8400000000000000e+02   2.6815180503767829e-08   4.1554327449547157e-08
   1.8500000000000000e+02   2.6800895989262140e-08   4.1531810826337282e-08
   1.8600000000000000e+02   2.6786763303643690e-08   4.1509427689514768e-08
   1.8700000000000000e+02   2.6772330940511443e-08   4.1487176536408511e-08
   1.8800000000000000e+02   2.6758055505305434e-08   4.1465055889185134e-08
   1.8900000000000000e+02   2.6743475514350655e-08   4.1443064294308939e-08
   1.9000000000000000e+02   2.6729057527791112e-08   4.1421200322016332e-08
   1.9100000000000000e+02   2.6714330041280302e-08   4.1399462565804272e-08
   1.9200000000000000e+02   2.6699769799787372e-08   4.1377849641932446e-08
   1.9300000000000000e+02   2.6684895205645395e-08   4.1356360188938553e-08
   1.9400000000000000e+02   2.6670193208142728e-08   4.1334992867166355e-08
   1.9500000000000000e+02   2.6655171844859273e-08   4.1313746358306173e-08
   1.9600000000000000e+02   2.6640328347004501e-08   4.1292619364947288e-08
   1.9700000000000000e+02   2.6625160367815478e-08   4.1271610610142001e-08
   1.9800000000000000e+02   2.6610175653844589e-08   4.1250718836980915e-08
   1.9900000000000000e+02   2.6594861360705576e-08   4.1229942808179176e-08
   2.0000000000000000e+02   2.6579735810134828e-08   4.1209281305673222e-08
   2.0100000000000000e+02   2.6564275484635248e-08   4.1188733130227871e-08
   2.0200000000000000e+02   2.6549009432482583e-08   4.1168297101053248e-08
   2.0300000000000000e+02   2.6533403353726533e-08   4.1147972055431461e-08
   2.0400000000000000e+02   2.6517997154560552e-08   4.1127756848352563e-08
   2.0500000000000000e+02   2.6502245604133739e-08   4.1107650352159593e-08
   2.0600000000000000e+02   2.6486699620393272e-08   4.1087651456202491e-08
   2.0700000000000000e+02   2.6470802924866043e-08   4.1067759066500451e-08
   2.0800000000000000e+02   2.6455117548793045e-08   4.1047972105412684e-08
   2.0900000000000000e+02   2.6439075971735772e-08   4.1028289511317121e-08
   2.1000000000000000e+02   2.6423251473533837e-08   4.1008710238297037e-08
   2.1100000000000000e+02   2.6407065188269524e-08   4.0989233255835206e-08
   2.1200000000000000e+02   2.6391101869185893e-08   4.0969857548515455e-08
   2.1300000000000000e+02   2.6374771227351391e-08   4.0950582115731329e-08
   2.1400000000000000e+02   2.6358669606975272e-08   4.0931405971401800e-08
   2.1500000000000000e+02   2.6342195011487608e-08   4.0912328143693681e-08
   2.1600000000000000e+02   2.6325955428203096e-08   4.0893347674750584e-08
   2.1700000000000000e+02   2.6309337021844598e-08   4.0874463620428319e-08
   2.1800000000000000e+02   2.6292959724447384e-08   4.0855675050036444e-08
   2.1900000000000000e+02   2.6276197817632748e-08   4.0836981046085905e-08
   2.2000000000000000e+02   2.6259683286981323e-08   4.0818380704042481e-08
   2.2100000000000000e+02   2.6242778255416265e-08   4.0799873132085938e-08
   2.2200000000000000e+02   2.6226126857375534e-08   4.0781457450874781e-08
   2.2300000000000000e+02   2.6209078912800263e-08   4.0763132793316329e-08
   2.2400000000000000e+02   2.6192290963552749e-08   4.0744898304342087e-08
   2.2500000000000000e+02   2.6175100421580480e-08   4.0726753140688164e-08
   2.2600000000000000e+02   2.6158176349886694e-08   4.0708696470680730e-08
   2.2700000000000000e+02   2.6140843545754794e-08   4.0690727474026245e-08
   2.2800000000000000e+02   2.6123783784070622e-08   4.0672845341606372e-08
   2.2900000000000000e+02   2.6106309048945168e-08   4.0655049275277583e-08
   2.3000000000000000e+02   2.6089113981508466e-08   4.0637338487675067e-08
   2.3100000000000000e+02   2.6071497594616605e-08   4.0619712202021054e-08
   2.3200000000000000e+02   2.6054167566850188e-08   4.0602169651937383e-08
   2.3300000000000000e+02   2.6036409778529873e-08   4.0584710081262114e-08
   2.3400000000000000e+02   2.6018945173852810e-08   4.0567332743870212e-08
   2.3500000000000000e+02   2.6001046334163485e-08   4.0550036903498077e-08
   2.3600000000000000e+02   2.5983447601538995e-08   4.0532821833571882e-08
   2.3700000000000000e+02   2.5965408014114341e-08   4.0515686817039672e-08
   2.3800000000000000e+02   2.5947675497699610e-08   4.0498631146206955e-08
   2.3900000000000000e+02   2.5929495436302035e-08   4.0481654122575918e-08
   2.4000000000000000e+02   2.5911629601320622e-08   4.0464755056688021e-08
   2.4100000000000000e+02   2.5893309501161401e-08   4.0447933267969905e-08
   2.4200000000000000e+02   2.5875310827874599e-08   4.0431188084582580e-08
   2.4300000000000000e+02   2.5856850945056755e-08   4.0414518843273802e-08
   2.4400000000000000e+02   2.5838719698924823e-08   4.0397924889233503e-08
   2.4500000000000000e+02   2.5820120256683264e-08   4.0381405575952251e-08
   2.4600000000000000e+02   2.5801856889849006e-08   4.0364960265082652e-08
   2.4700000000000000e+02   2.5783118315124527e-08   4.0348588326303634e-08
   2.4800000000000000e+02   2.5764723351555288e-08   4.0332289137187497e-08
   2.4900000000000000e+02   2.5745846013929147e-08   4.0316062083069721e-08
   2.5000000000000000e+02   2.5727319853526764e-08   4.0299906556921364e-08
   2.5100000000000000e+02   2.5708303988242725e-08   4.0283821959224213e-08
   2.5200000000000000e+02   2.5689646939802629e-08   4.0267807697848292e-08
   2.5300000000000000e+02   2.5670492800575250e-08   4.0251863187931903e-08
   2.5400000000000000e+02   2.5651705328989667e-08   4.0235987851764178e-08
   2.5500000000000000e+02   2.5632413372542825e-08   4.0220181118669799e-08
   2.5600000000000000e+02   2.5613496058872894e-08   4.0204442424896227e-08
   2.5700000000000000e+02   2.5594066655253344e-08   4.0188771213502959e-08
   2.5800000000000000e+02   2.5575019818975605e-08   4.0173166934253166e-08
   2.5900000000000000e+02   2.5555453145733327e-08   4.0157629043507343e-08
   2.6000000000000000e+02   2.5536277186296231e-08   4.0142157004119131e-08
   2.6100000000000000e+02   2.5516573672463585e-08   4.0126750285333079e-08
   2.6200000000000000e+02   2.5497269176088518e-08   4.0111408362684551e-08
   2.6300000000000000e+02   2.5477429218288568e-08   4.0096130717901390e-08
   2.6400000000000000e+02   2.5457996559148912e-08   4.0080916838807655e-08
   2.6500000000000000e+02   2.5438020358085996e-08   4.0065766219229108e-08
   2.6600000000000000e+02   2.5418459906732346e-08   4.0050678358900561e-08
   2.6700000000000000e+02   2.5398347828934174e-08   4.0035652763374981e-08
   2.6800000000000000e+02   2.5378660135946958e-08   4.0020688943934308e-08
   2.6900000000000000e+02   2.5358412621149880e-08   4.0005786417502036e-08
   2.7000000000000000e+02   2.5338598176417571e-08   3.9990944706557370e-08
   2.7100000000000000e+02   2.5318215518858470e-08   3.9976163339051032e-08
   2.7200000000000000e+02   2.5298274693992812e-08   3.9961441848322655e-08
   2.7300000000000000e+02   2.5277757164424893e-08   3.9946779773019724e-08
   2.7400000000000000e+02   2.5257690424450242e-08   3.9932176657018013e-08
   2.7500000000000000e+02   2.5237038467938778e-08   3.9917632049343510e-08
   2.7600000000000000e+02   2.5216846404357850e-08   3.9903145504095770e-08
   2.7700000000000000e+02   2.5196060427992115e-08   3.9888716580372731e-08
   2.7800000000000000e+02   2.5175743446562613e-08   3.9874344842196833e-08
   2.7900000000000000e+02   2.5154823649835821e-08   3.9860029858442574e-08
   2.8000000000000000e+02   2.5134382102407052e-08   3.9845771202765329e-08
   2.8100000000000000e+02   2.5113328828303047e-08   3.9831568453531467e-08
   2.8200000000000000e+02   2.5092763291873706e-08   3.9817421193749784e-08
   2.8300000000000000e+02   2.5071577043696450e-08   3.9803329011004088e-08
   2.8400000000000000e+02   2.5050888098849656e-08   3.9789291497387114e-08
   2.8500000000000000e+02   2.5029569229378813e-08   3.9775308249435476e-08
   2.8600000000000000e+02   2.5008757256674337e-08   3.9761378868065923e-08
   2.8700000000000000e+02   2.4987305990273060e-08   3.9747502958512660e-08
   2.8800000000000000e+02   2.4966371394203998e-08   3.9733680130265721e-08
   2.8900000000000000e+02   2.4944788096198625e-08   3.9719909997010608e-08
   2.9000000000000000e+02   2.4923731428262223e-08   3.9706192176568789e-08
   2.9100000000000000e+02   2.4902016540403274e-08   3.9692526290839388e-08
   2.9200000000000000e+02   2.4880838365098075e-08   3.9678911965741818e-08
   2.9300000000000000e+02   2.4858992302295926e-08   3.9665348831159434e-08
   2.9400000000000000e+02   2.4837693119905969e-08   3.9651836520884192e-08
   2.9500000000000000e+02   2.4815716189685959e-08   3.9638374672562213e-08
   2.9600000000000000e+02   2.4794296406301034e-08   3.9624962927640361e-08
   2.9700000000000000e+02   2.4772188917342868e-08   3.9611600931313628e-08
   2.9800000000000000e+02   2.4750649054630957e-08   3.9598288332473562e-08
   2.9900000000000000e+02   2.4728411479730338e-08   3.9585024783657427e-08
   3.0000000000000000e+02   2.4706752160277968e-08   3.9571809940998382e-08
   3.0100000000000000e+02   2.4684384896749355e-08   3.9558643464176357e-08
   3.0200000000000000e+02   2.4662606519375345e-08   3.9545525016369878e-08
   3.0300000000000000e+02   2.4640109763939266e-08   3.9532454264208620e-08
   3.0400000000000000e+02   2.4618212717065523e-08   3.9519430877726804e-08
   3.0500000000000000e+02   2.4595586883743350e-08   3.9506454530317404e-08
   3.0600000000000000e+02   2.4573571865299356e-08   3.9493524898686998e-08
   3.0700000000000000e+02   2.4550817515079230e-08   3.9480641662811523e-08
   3.0800000000000000e+02   2.4528685093435165e-08   3.9467804505892648e-08
   3.0900000000000000e+02   2.4505802498943971e-08   3.9455013114314930e-08
   3.1000000000000000e+02   2.4483553019596838e-08   3.9442267177603657e-08
   3.1100000000000000e+02   2.4460542466191095e-08   3.9429566388383337e-08
   3.1200000000000000e+02   2.4438176499786867e-08   3.9416910442337002e-08
   3.1300000000000000e+02   2.4415038505809072e-08   3.9404299038165994e-08
   3.1400000000000000e+02   2.4392556682180228e-08   3.9391731877550575e-08
   3.1500000000000000e+02   2.4369291618206290e-08   3.9379208665111027e-08
   3.1600000000000000e+02   2.4346694352229385e-08   3.9366729108369495e-08
   3.1700000000000000e+02   2.4323302487655535e-08   3.9354292917712417e-08
   3.1800000000000000e+02   2.4300590289237190e-08   3.9341899806353475e-08
   3.1900000000000000e+02   2.4277072102185776e-08   3.9329549490297286e-08
   3.2000000000000000e+02   2.4254245629436905e-08   3.9317241688303534e-08
   3.2100000000000000e+02   2.4230601574002411e-08   3.9304976121851770e-08
   3.2200000000000000e+02   2.4207661318466222e-08   3.9292752515106682e-08
   3.2300000000000000e+02   2.4183891659999584e-08   3.9280570594884019e-08
   3.2400000000000000e+02   2.4160838060128402e-08   3.9268430090616977e-08
   3.2500000000000000e+02   2.4136943202859677e-08   3.9256330734323127e-08
   3.2600000000000000e+02   2.4113776923862106e-08   3.9244272260571844e-08
   3.2700000000000000e+02   2.4089757399427483e-08   3.9232254406452325e-08
   3.2800000000000000e+02   2.4066479025573456e-08   3.9220276911541996e-08
   3.2900000000000000e+02   2.4042335155720862e-08   3.9208339517875489e-08
   3.3000000000000000e+02   2.4018945128421710e-08   3.9196441969914056e-08
   3.3100000000000000e+02   2.3994677250616261e-08   3.9184584014515481e-08
   3.3200000000000000e+02   2.3971176121786612e-08   3.9172765400904450e-08
   3.3300000000000000e+02   2.3946784655671839e-08   3.9160985880643348e-08
   3.3400000000000000e+02   2.3923172980840764e-08   3.9149245207603538e-08
   3.3500000000000000e+02   2.3898658319241796e-08   3.9137543137937052e-08
   3.3600000000000000e+02   2.3874936677360796e-08   3.9125879430048739e-08
   3.3700000000000000e+02   2.3850299279054152e-08   3.9114253844568842e-08
   3.3800000000000000e+02   2.3826468264786822e-08   3.9102666144325887e-08
   3.3900000000000000e+02   2.3801708506841388e-08   3.9091116094320162e-08
   3.4000000000000000e+02   2.3777768616731116e-08   3.9079603461697416e-08
   3.4100000000000000e+02   2.3752886881578181e-08   3.9068128015723060e-08
   3.4200000000000000e+02   2.3728838749084987e-08   3.9056689527756742e-08
   3.4300000000000000e+02   2.3703835564421230e-08   3.9045287771227216e-08
   3.4400000000000000e+02   2.3679679829633509e-08   3.9033922521607752e-08
   3.4500000000000000e+02   2.3654555540646528e-08   3.9022593556391688e-08
   3.4600000000000000e+02   2.3630292603748436e-08   3.9011300655068554e-08
   3.4700000000000000e+02   2.3605047484341874e-08   3.9000043599100410e-08
   3.4800000000000000e+02   2.3580677929795670e-08   3.8988822171898589e-08
   3.4900000000000000e+02   2.3555312542211513e-08   3.8977636158800781e-08
   3.5000000000000000e+02   2.3530837102592179e-08   3.8966485347048396e-08
   3.5100000000000000e+02   2.3505351877126278e-08   3.8955369525764331e-08
   3.5200000000000000e+02   2.3480770975172710e-08   3.8944288485931050e-08
   3.5300000000000000e+02   2.3455166138496019e-08   3.8933242020368899e-08
   3.5400000000000000e+02   2.3430480313730938e-08   3.8922229923714826e-08
   3.5500000000000000e+02   2.3404756426876794e-08   3.8911251992401384e-08
   3.5600000000000000e+02   2.3379966473677626e-08   3.8900308024636009e-08
   3.5700000000000000e+02   2.3354124068558468e-08   3.8889397820380595e-08
   3.5800000000000000e+02   2.3329230523300949e-08   3.8878521181331420e-08
   3.5900000000000000e+02   2.3303269869826141e-08   3.8867677910899265e-08
   3.6000000000000000e+02   2.3278273178015359e-08   3.8856867814189902e-08
   3.6100000000000000e+02   2.3252194632956041e-08   3.8846090697984806e-08
   3.6200000000000000e+02   2.3227095418134212e-08   3.8835346370722116e-08
   3.6300000000000000e+02   2.3200899530105056e-08   3.8824634642477966e-08
   3.6400000000000000e+02   2.3175698551244415e-08   3.8813955324947972e-08
   3.6500000000000000e+02   2.3149385829102571e-08   3.8803308231429034e-08
   3.6600000000000000e+02   2.3124083611641997e-08   3.8792693176801333e-08
   3.6700000000000000e+02   2.3097654292622601e-08   3.8782109977510691e-08
   3.6800000000000000e+02   2.3072251270982331e-08   3.8771558451551063e-08
   3.6900000000000000e+02   2.3045705787587449e-08   3.8761038418447310e-08
   3.7000000000000000e+02   2.3020202733276841e-08   3.8750549699238237e-08
   3.7100000000000000e+02   2.2993541682494144e-08   3.8740092116459841e-08
   3.7200000000000000e+02   2.2967939206770961e-08   3.8729665494128752e-08
   3.7300000000000000e+02   2.2941162863342817e-08   3.8719269657726001e-08
   3.7400000000000000e+02   2.2915461411090039e-08   3.8708904434180872e-08
   3.7500000000000000e+02   2.2888570206496841e-08   3.8698569651855128e-08
   3.7600000000000000e+02   2.2862770565669305e-08   3.8688265140527316e-08
   3.7700000000000000e+02   2.2835765135313227e-08   3.8677990731377355e-08
   3.7800000000000000e+02   2.2809867979359681e-08   3.8667746256971325e-08
   3.7900000000000000e+02   2.2782748661507548e-08   3.8657531551246442e-08
   3.8000000000000000e+02   2.2756754444029320e-08   3.8647346449496264e-08
   3.8100000000000000e+02   2.2729521540537171e-08   3.8637190788356075e-08
   3.8200000000000000e+02   2.2703430804138179e-08   3.8627064405788438e-08
   3.8300000000000000e+02   2.2676084749135425e-08   3.8616967141068997e-08
   3.8400000000000000e+02   2.2649898219795357e-08   3.8606898834772447e-08
   3.8500000000000000e+02   2.2622439658019355e-08   3.8596859328758669e-08
   3.8600000000000000e+02   2.2596158131833078e-08   3.8586848466159055e-08
   3.8700000000000000e+02   2.2568587474470921e-08   3.8576866091363057e-08
   3.8800000000000000e+02   2.2542211299694063e-08   3.8566912050004817e-08
   3.8900000000000000e+02   2.2514528660786253e-08   3.8556986188950102e-08
   3.9000000000000000e+02   2.2488058408654461e-08   3.8547088356283296e-08
   3.9100000000000000e+02   2.2460264592538234e-08   3.8537218401294610e-08
   3.9200000000000000e+02   2.2433701432637031e-08   3.8527376174467478e-08
   3.9300000000000000e+02   2.2405797123980838e-08   3.8517561527466081e-08
   3.9400000000000000e+02   2.2379141326148852e-08   3.8507774313123031e-08
   3.9500000000000000e+02   2.2351126221130418e-08   3.8498014385427278e-08
   3.9600000000000000e+02   2.2324377904565731e-08   3.8488281599512040e-08
   3.9700000000000000e+02   2.2296252686099593e-08   3.8478575811643061e-08
   3.9800000000000000e+02   2.2269413362222154e-08   3.8468896879206897e-08
   3.9900000000000000e+02   2.2241179226205474e-08   3.8459244660699343e-08
   4.0000000000000000e+02   2.2214249384065527e-08   3.8449619015714120e-08
   4.0100000000000000e+02   2.2185905760043944e-08   3.8440019804931600e-08
   4.0200000000000000e+02   2.2158885097977059e-08   3.8430446890107720e-08
   4.0300000000000000e+02   2.2130432630757268e-08   3.8420900134063006e-08
   4.0400000000000000e+02   2.2103323177085859e-08   3.8411379400671787e-08
   4.0500000000000000e+02   2.2074763635908795e-08   3.8401884554851511e-08
   4.0600000000000000e+02   2.2047565774024749e-08   3.8392415462552173e-08
   4.0700000000000000e+02   2.2018897620070420e-08   3.8382971990745925e-08
   4.0800000000000000e+02   2.1991610003376559e-08   3.8373554007416806e-08
   4.0900000000000000e+02   2.1962833895972710e-08   3.8364161381550538e-08
   4.1000000000000000e+02   2.1935459959789210e-08   3.8354793983124565e-08
   4.1100000000000000e+02   2.1906579379851413e-08   3.8345451683098070e-08
   4.1200000000000000e+02   2.1879119808275305e-08   3.8336134353402272e-08
   4.1300000000000000e+02   2.1850131406499445e-08   3.8326841866930719e-08
   4.1400000000000000e+02   2.1822582342603233e-08   3.8317574097529765e-08
   4.1500000000000000e+02   2.1793486101647710e-08   3.8308330919989126e-08
   4.1600000000000000e+02   2.1765853351080321e-08   3.8299112210032613e-08
   4.1700000000000000e+02   2.1736656402802251e-08   3.8289917844308900e-08
   4.1800000000000000e+02   2.1708941963828518e-08   3.8280747700382427e-08
   4.1900000000000000e+02   2.1679637878206337e-08   3.8271601656724505e-08
   4.2000000000000000e+02   2.1651832582289898e-08   3.8262479592704382e-08
   4.2100000000000000e+02   2.1622418981424919e-08   3.8253381388580511e-08
   4.2200000000000000e+02   2.1594532654717292e-08   3.8244306925491915e-08
   4.2300000000000000e+02   2.1565024468030817e-08   3.8235256085449617e-08
   4.2400000000000000e+02   2.1537063249170219e-08   3.8226228751328217e-08
   4.2500000000000000e+02   2.1507448974508626e-08   3.8217224806857568e-08
   4.2600000000000000e+02   2.1479392297649048e-08   3.8208244136614475e-08
   4.2700000000000000e+02   2.1449662381764382e-08   3.8199286626014650e-08
   4.2800000000000000e+02   2.1421526055717456e-08   3.8190352161304560e-08
   4.2900000000000000e+02   2.1391711770092062e-08   3.8181440629553576e-08
   4.3000000000000000e+02   2.1363513891641837e-08   3.8172551918646036e-08
   4.3100000000000000e+02   2.1333597222137055e-08   3.8163685917273550e-08
   4.3200000000000000e+02   2.1305294232145594e-08   3.8154842514927292e-08
   4.3300000000000000e+02   2.1275246478837283e-08   3.8146021601890429e-08
   4.3400000000000000e+02   2.1246860677903989e-08   3.8137223069230637e-08
   4.3500000000000000e+02   2.1216745331188968e-08   3.8128446808792711e-08
   4.3600000000000000e+02   2.1188325089613884e-08   3.8119692713191208e-08
   4.3700000000000000e+02   2.1158119248015649e-08   3.8110960675803268e-08
   4.3800000000000000e+02   2.1129576495048944e-08   3.8102250590761435e-08
   4.3900000000000000e+02   2.1099204278550449e-08   3.8093562352946601e-08
   4.4000000000000000e+02   2.1070561457076319e-08   3.8084895857981049e-08
   4.4100000000000000e+02   2.1040146623233229e-08   3.8076251002221496e-08
   4.4200000000000000e+02   2.1011524193680513e-08   3.8067627682752347e-08
   4.4300000000000000e+02   2.0981053547091253e-08   3.8059025797378905e-08
   4.4400000000000000e+02   2.0952283335242749e-08   3.8050445244620719e-08
   4.4500000000000000e+02   2.0921572617923035e-08   3.8041885923704984e-08
   4.4600000000000000e+02   2.0892649093625431e-08   3.8033347734560070e-08
   4.4700000000000000e+02   2.0861926486855819e-08   3.8024830577809034e-08
   4.4800000000000000e+02   2.0833131007799113e-08   3.8016334354763287e-08
   4.4900000000000000e+02   2.0802443455006054e-08   3.8007858967416287e-08
   4.5000000000000000e+02   2.0773475226124461e-08   3.7999404318437343e-08
   4.5100000000000000e+02   2.0742402717617626e-08   3.7990970311165424e-08
   4.5200000000000000e+02   2.0713141984199263e-08   3.7982556849603117e-08
   4.5300000000000000e+02   2.0682075656196223e-08   3.7974163838410591e-08
   4.5400000000000000e+02   2.0653144975355341e-08   3.7965791182899666e-08
   4.5500000000000000e+02   2.0622334263371218e-08   3.7957438789027920e-08
   4.5600000000000000e+02   2.0593241735249425e-08   3.7949106563392899e-08
   4.5700000000000000e+02   2.0561778975386660e-08   3.7940794413226356e-08
   4.5800000000000000e+02   2.0532061707871652e-08   3.7932502246388563e-08
   4.5900000000000000e+02   2.0500546232613614e-08   3.7924229971362706e-08
   4.6000000000000000e+02   2.0471514328571274e-08   3.7915977497249311e-08
   4.6100000000000000e+02   2.0440758120016310e-08   3.7907744733760762e-08
   4.6200000000000000e+02   2.0411721569257828e-08   3.7899531591215863e-08
   4.6300000000000000e+02   2.0379862046658211e-08   3.7891337980534455e-08
   4.6400000000000000e+02   2.0349459773566170e-08   3.7883163813232109e-08
   4.6500000000000000e+02   2.0317229718088344e-08   3.7875009001414862e-08
   4.6600000000000000e+02   2.0288076178594899e-08   3.7866873457774013e-08
   4.6700000000000000e+02   2.0257690200458707e-08   3.7858757095581011e-08
   4.6800000000000000e+02   2.0229126327374253e-08   3.7850659828682309e-08
   4.6900000000000000e+02   2.0196973679815346e-08   3.7842581571494386e-08
   4.7000000000000000e+02   2.0165489995982648e-08   3.7834522238998744e-08
   4.7100000000000000e+02   2.0131936202356420e-08   3.7826481746737009e-08
   4.7200000000000000e+02   2.0102438545456244e-08   3.7818460010805999e-08
   4.7300000000000000e+02   2.0072932046257252e-08   3.7810456947853001e-08
   4.7400000000000000e+02   2.0045749931833719e-08   3.7802472475070910e-08
   4.7500000000000000e+02   2.0013758010894603e-08   3.7794506510193610e-08
   4.7600000000000000e+02   1.9980593463451570e-08   3.7786558971491195e-08
   4.7700000000000000e+02   1.9944413858002053e-08   3.7778629777765479e-08
   4.7800000000000000e+02   1.9913767739504385e-08   3.7770718848345343e-08
   4.7900000000000000e+02   1.9885827146719435e-08   3.7762826103082245e-08
   4.8000000000000000e+02   1.9861892809172561e-08   3.7754951462345778e-08
   4.8100000000000000e+02   1.9831451494292011e-08   3.7747094847019200e-08
   4.8200000000000000e+02   1.9795923591572882e-08   3.7739256178495114e-08
   4.8300000000000000e+02   1.9754521973519606e-08   3.7731435378671087e-08
   4.8400000000000000e+02   1.9720456527759379e-08   3.7723632369945408e-08
   4.8500000000000000e+02   1.9694635533873552e-08   3.7715847075212846e-08
   4.8600000000000000e+02   1.9677522989093279e-08   3.7708079417860436e-08
   4.8700000000000000e+02   1.9652268011231398e-08   3.7700329321763348e-08
   4.8800000000000000e+02   1.9614248666195386e-08   3.7692596711280779e-08
   4.8900000000000000e+02   1.9562840925712210e-08   3.7684881511251916e-08
   4.9000000000000000e+02   1.9519717027797680e-08   3.7677183646991839e-08
   4.9100000000000000e+02   1.9495258962824641e-08   3.7669503044287650e-08
   4.9200000000000000e+02   1.9491240002677040e-08   3.7661839629394431e-08
   4.9300000000000000e+02   1.9479761314309773e-08   3.7654193329031437e-08
   4.9400000000000000e+02   1.9441717215070085e-08   3.7646564070378194e-08
   4.9500000000000000e+02   1.9372366076806437e-08   3.7638951781070665e-08
   4.9600000000000000e+02   1.9307396705013688e-08   3.7631356389197533e-08
   4.9700000000000000e+02   1.9278853153900556e-08   3.7623777823296422e-08
   4.9800000000000000e+02   1.9297589841695571e-08   3.7616216012350184e-08
   4.9900000000000000e+02   1.9318588839450325e-08   3.7608670885783285e-08
   5.0000000000000000e+02   1.9290996038698298e-08   3.7601142373458143e-08
   5.0100000000000000e+02   1.9192648586949269e-08   3.7593630405671541e-08
   5.0200000000000000e+02   1.9079041059138644e-08   3.7586134913151108e-08
   5.0300000000000000e+02   1.9027844715886121e-08   3.7578655827051765e-08
   5.0400000000000000e+02   1.9080833549615893e-08   3.7571193078952270e-08
   5.0500000000000000e+02   1.9171964905440494e-08   3.7563746600851778e-08
   5.0600000000000000e+02   1.9186102339310956e-08   3.7556316325166403e-08
   5.0700000000000000e+02   1.9048962762312456e-08   3.7548902184725865e-08
   5.0800000000000000e+02   1.8834957552677274e-08   3.7541504112770175e-08
   5.0900000000000000e+02   1.8710437979570572e-08   3.7534122042946241e-08
   5.1000000000000000e+02   1.8801752936288854e-08   3.7526755909304706e-08
   5.1100000000000000e+02   1.9032495350587460e-08   3.7519405646296621e-08
   5.1200000000000000e+02   1.9168001283384706e-08   3.7512071188770264e-08
   5.1300000000000000e+02   1.9000865778671429e-08   3.7504752471967980e-08
   5.1400000000000000e+02   1.8595841360822091e-08   3.7497449431522995e-08
   5.1500000000000000e+02   1.8276108942976894e-08   3.7490162003456350e-08
   5.1600000000000000e+02   1.8372187836010353e-08   3.7482890124173790e-08
   5.1700000000000000e+02   1.8856674031518758e-08   3.7475633730462675e-08
   5.1800000000000000e+02   1.9295776242560214e-08   3.7468392759489042e-08
   5.1900000000000000e+02   1.9176158482090671e-08   3.7461167148794530e-08
   5.2000000000000000e+02   1.8442979505013505e-08   3.7453956836293474e-08
   5.2100000000000000e+02   1.7661676841348270e-08   3.7446761760269924e-08
   5.2200000000000000e+02   1.7611259546157674e-08   3.7439581859374765e-08
   5.2300000000000000e+02   1.8503423525460396e-08   3.7432417072622843e-08
   5.2400000000000000e+02   1.9626958236200015e-08   3.7425267339390083e-08
   5.2500000000000000e+02   1.9824921779889729e-08   3.7418132599410707e-08
   5.2600000000000000e+02   1.8609310945325106e-08   3.7411012792774406e-08
   5.2700000000000000e+02   1.6833847481334686e-08   3.7403907859923613e-08
   5.2800000000000000e+02   1.6181812446438355e-08   3.7396817741650705e-08
   5.2900000000000000e+02   1.7603780062724814e-08   3.7389742379095329e-08
   5.3000000000000000e+02   2.0142249931335806e-08   3.7382681713741704e-08
   5.3100000000000000e+02   2.1395502258399684e-08   3.7375635687415950e-08
   5.3200000000000000e+02   1.9662011165664240e-08   3.7368604242283466e-08
   5.3300000000000000e+02   1.5894087834297921e-08   3.7361587320846311e-08
   5.3400000000000000e+02   1.3457620792840794e-08   3.7354584865940608e-08
   5.3500000000000000e+02   1.5272257993343193e-08   3.7347596820733992e-08
   5.3600000000000000e+02   2.0673038155520932e-08   3.7340623128723060e-08
   5.3700000000000000e+02   2.5053026240129378e-08   3.7333663733730886e-08
   5.3800000000000000e+02   2.3329331937506958e-08   3.7326718579904501e-08
   5.3900000000000000e+02   1.4853531893774844e-08   3.7319787611712432e-08
   5.4000000000000000e+02   4.5515578102276768e-09   3.7312870773942272e-08


==> n_cFGKL_N1000_fixed_cQ.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   4.6104074543773338e-01   8.4119109470966980e-01   5.4577647388278583e-02   6.9639601266589179e-01
   3.0000000000000000e+00   4.0330915412111895e-01   2.2461185817840187e-01   1.2087972149537145e+00   3.9001301671082433e-01
   4.0000000000000000e+00   1.7881616670650333e-01   5.5822132869683565e-02   3.1359325624161161e-02   3.1672955601007503e-02
   5.0000000000000000e+00   1.7427055404372539e-02   3.0605926798069286e-02   2.6615254718306752e-01   1.1896025078414921e-01
   6.0000000000000000e+00   3.8874514305914050e-02   1.8792604352408954e-02   3.6353134993512171e-02   4.0980416496423075e-02
   7.0000000000000000e+00   7.8037664789166348e-03   9.1923390892389798e-03   7.5097873713248164e-02   3.9290189891282065e-02
   8.0000000000000000e+00   1.0517697263194625e-02   6.1740377798343033e-03   1.7777530845008393e-02   1.7568786460545927e-02
   9.0000000000000000e+00   4.7112350054075930e-03   3.7516268627449507e-03   2.3890259706467073e-02   1.4896954685821921e-02
   1.0000000000000000e+01   2.3742836204517707e-03   1.7082879541019077e-03   5.8201659810389718e-03   5.3993787464432404e-03
   1.1000000000000000e+01   2.3099660512617502e-03   1.6264628748495112e-03   8.4170000624174939e-03   6.0202110379453857e-03
   1.2000000000000000e+01   1.3940622188137012e-04   2.7641508873985175e-04   1.2603371085907744e-03   9.7758831626912302e-04
   1.3000000000000000e+01   8.8844915987358576e-04   6.4563076368997455e-04   3.0862753145615529e-03   2.3143150244444876e-03
   1.4000000000000000e+01   2.5316780805532903e-04   7.1531435060057048e-05   6.2277072299857941e-05   1.7886748710248994e-04
   1.5000000000000000e+01   2.4591959483161239e-04   2.1189114445260027e-04   1.0733780841137583e-03   7.6221432496618828e-04
   1.6000000000000000e+01   1.8778328597495055e-04   9.2478141018594010e-05   2.6724989848296723e-04   2.7791628058586315e-04
   1.7000000000000000e+01   2.5279324664406948e-05   4.7082692346226744e-05   3.1273660472137772e-04   1.8127230606873401e-04
   1.8000000000000000e+01   8.4170179586271041e-05   5.1319353344463986e-05   1.8492832945094678e-04   1.5883805437974811e-04
   1.9000000000000000e+01   2.2892081700628488e-05   1.1737230215628217e-06   5.5454097322685035e-05   7.9973649545731436e-06
   2.0000000000000000e+01   2.5092677011936126e-05   1.9450450200083825e-05   8.6043646446648398e-05   6.0843396337339792e-05
   2.1000000000000000e+01   1.9597278224296946e-05   8.2575286361349046e-06   1.0167443041083701e-05   2.1448616088189876e-05
   2.2000000000000000e+01   2.3625876001160286e-06   4.4188329025719210e-06   2.8422847271505298e-05   1.4063121967744438e-05
   2.3000000000000000e+01   9.2060579499556654e-06   5.2357508207436727e-06   1.5076214205299454e-05   1.4446101964606911e-05
   2.4000000000000000e+01   2.8882566808318346e-06   4.1416696585244534e-07   4.8086260682245223e-06   9.1285061054569321e-07
   2.5000000000000000e+01   2.6905829300945465e-06   2.0196717515751739e-06   7.9713701581060239e-06   5.4337681556614330e-06
   2.6000000000000000e+01   2.4017907589689644e-06   1.0678202886320832e-06   1.5605979465525341e-06   2.9248738659449119e-06
   2.7000000000000000e+01   1.1488859617296251e-07   3.9068089549967667e-07   2.5398391300681672e-06   8.9583452596488620e-07
   2.8000000000000000e+01   1.0946753919587916e-06   6.3907174775125475e-07   1.8040527092105210e-06   1.6808406642422965e-06
   2.9000000000000000e+01   4.3624726161474128e-07   1.2012493443379890e-07   2.2442227588647547e-07   4.2577963633137723e-07
   3.0000000000000000e+01   2.8550074467517092e-07   2.2619724338505938e-07   8.7069691277156464e-07   5.2979620942375418e-07
   3.1000000000000000e+01   3.2161945718826613e-07   1.5782091098508972e-07   3.1888710702227268e-07   4.4790859997927125e-07
   3.2000000000000000e+01   1.9760995217241007e-08   2.7348540250947590e-08   2.2438125981126144e-07   1.6938956586241501e-08
   3.3000000000000000e+01   1.3424534059128332e-07   8.3572186704982387e-08   2.4878562743503306e-07   2.1011709997894416e-07
   3.4000000000000000e+01   7.0843434378773646e-08   2.7098762416484152e-08   2.2289024601937945e-08   9.5987117204110137e-08
   3.5000000000000000e+01   2.7351317578000668e-08   2.4980698852967965e-08   1.0008855182443131e-07   4.8382901600870795e-08
   3.6000000000000000e+01   4.4720665606750713e-08   2.4243276653337472e-08   5.9449234787433704e-08   6.7954903416342496e-08
   3.7000000000000000e+01   8.6668888954832929e-09   2.2023919188228334e-10   1.5843060146887746e-08   1.1428514275158592e-08
   3.8000000000000000e+01   1.6200554182625055e-08   1.1007772144225102e-08   3.4955321871313832e-08   2.5728153112168659e-08
   3.9000000000000000e+01   1.1662992674259221e-08   5.4324589949724353e-09   1.0178684891541668e-08   1.8100137846061702e-08
   4.0000000000000000e+01   1.8115362566246674e-09   2.4388589331499414e-09   1.0991785403946672e-08   2.9465987161728978e-09
   4.1000000000000000e+01   6.2074465383562548e-09   3.7072946429489513e-09   1.0208757393222806e-08   9.9124688282987589e-09
   4.2000000000000000e+01   2.1640886507791219e-09   6.8586694420482628e-10   2.8276851622927152e-11   3.5794395726663556e-09
   4.3000000000000000e+01   1.8105779915056686e-09   1.3889229867410052e-09   4.7346020722396669e-09   2.8512507272828720e-09
   4.4000000000000000e+01   1.8850847216450970e-09   1.0068664322084944e-09   2.3986069267012207e-09   3.1118889867986604e-09
   4.5000000000000000e+01   8.8510314604276970e-11   1.5063899994281256e-10   1.0040032215309528e-09   2.2403258816287840e-10
   4.6000000000000000e+01   8.2854460980607947e-10   5.4739530932861615e-10   1.6322427071484222e-09   1.3534853187644073e-09
   4.7000000000000000e+01   4.4904269958672802e-10   2.0259811293470895e-10   3.5503885232520955e-10   7.8942358034238150e-10
   4.8000000000000000e+01   1.6399694103388009e-10   1.5638794174478529e-10   5.8827060822970218e-10   2.4021977298251037e-10
   4.9000000000000000e+01   2.9160891148842543e-10   1.7426936172771995e-10   4.6652523507564506e-10   4.9561198246664229e-10
   5.0000000000000000e+01   6.9064528074679308e-11   1.3923089301074115e-11   4.0256240658639958e-11   1.3812868226762919e-10
   5.1000000000000000e+01   1.0236374666044363e-10   7.5512687593074062e-11   2.4128313777042730e-10   1.6489584763643833e-10
   5.2000000000000000e+01   8.4768128385340137e-11   4.4896133590576215e-11   1.0428256781208452e-10   1.4987293536864120e-10
   5.3000000000000000e+01   4.0626069153170884e-12   1.3072381995480944e-11   6.1061925012451821e-11   1.7554518122902833e-12
   5.4000000000000000e+01   4.0362580592971220e-11   2.8052042280266116e-11   8.0918498910751086e-11   7.2318399921523588e-11
   5.5000000000000000e+01   1.6676290361941861e-11   8.1166574674553442e-12   1.2552896600294773e-11   3.6318033723987368e-11
   5.6000000000000000e+01   1.2753181672994522e-11   9.2268811533174622e-12   3.2054508003118613e-11   1.5821511815290896e-11
   5.7000000000000000e+01   1.6828452514514105e-11   8.6028506093057114e-12   2.2522410820608716e-11   2.5517565868776598e-11
   5.8000000000000000e+01   5.2107141422309041e-12   1.4783464805397445e-14   3.7295727643306377e-12   5.5827203801910738e-12
   5.9000000000000000e+01   2.5004046112628447e-12   4.1435494127380427e-12   1.2692689506907760e-11   9.3045302451623302e-12
   6.0000000000000000e+01   8.3972232119366026e-13   2.1172511516700998e-12   4.7918930810551861e-12   7.4619092913886440e-12
   6.1000000000000000e+01   3.6963745245048558e-12   9.1996974843772767e-13   3.6282733246603460e-12   6.2847488070473019e-13
   6.2000000000000000e+01   5.1730337201130217e-12   1.4959679130125637e-12   4.0649235062839615e-12   3.8294671300352332e-12
   6.3000000000000000e+01   3.6538605817119082e-12   3.2262295679392278e-13   2.6569160505125365e-13   1.6238025289227274e-12
   6.4000000000000000e+01   2.0079827068190452e-12   5.1403788811067335e-13   1.8527955239339736e-12   9.7557292844266020e-13
   6.5000000000000000e+01   1.6176534270780827e-12   2.9831426726595393e-13   9.3280956876681391e-13   1.1224174347458037e-12
   6.6000000000000000e+01   1.7326798064822561e-12   2.4756694194910490e-13   3.4147039383732716e-13   1.1188059370001284e-13
   6.7000000000000000e+01   1.3190395102916611e-12   3.5373056427623049e-13   3.5552423886284928e-13   2.9251502121225340e-13
   6.8000000000000000e+01   3.7208373153938195e-13   2.4150996919718876e-14   1.5667034244910232e-14   1.0557085775948221e-13
   6.9000000000000000e+01   4.0818580694591330e-13   2.7030284868809649e-13   4.4456458622425652e-13   1.9714985537264505e-13
   7.0000000000000000e+01   5.7298940888244093e-13   2.5301647781805168e-13   4.7083949667073340e-13   1.2621539364269834e-13
   7.1000000000000000e+01   2.9311086647965892e-13   4.9725014934312772e-14   4.7471143727446315e-13   3.5945573770459511e-13
   7.2000000000000000e+01   4.7261184348522060e-15   9.0421954587314034e-14   2.7086754563225022e-13   1.3364400142014927e-13
   7.3000000000000000e+01   9.5018694085187212e-14   8.2836226836872559e-14   2.3790439065598594e-13   2.0736603453522082e-13
   7.4000000000000000e+01   3.6807627083315558e-14   1.1554646371385893e-14   1.2955684427460051e-13   1.1593561113518930e-13
   7.5000000000000000e+01   2.5085272770512019e-14   2.7747555203288357e-14   1.0813574942234643e-13   6.8993650692203271e-14
   7.6000000000000000e+01   2.9058733096951743e-14   1.8784767749376072e-14   8.3958778033217300e-14   7.2155373026077645e-14
   7.7000000000000000e+01   2.8457301843658905e-15   3.0092276504325307e-15   2.3379096351030972e-14   3.6476221772821978e-15
   7.8000000000000000e+01   1.2377738508373541e-14   1.0242013131781405e-14   3.9902982422870402e-14   3.0274892414988600e-14
   7.9000000000000000e+01   7.9292156041248305e-15   3.9691859652822419e-15   3.2479981824461297e-15   1.1832798872232361e-14
   8.0000000000000000e+01   1.6588233851492655e-15   2.7413356949652906e-15   1.5237646161391836e-14   6.1806831787786985e-15
   8.1000000000000000e+01   4.6314495133969818e-15   3.3618758675910031e-15   9.0647006699686466e-15   8.2191551711428126e-15
   8.2000000000000000e+01   1.6176614967298257e-15   4.8963443903140041e-16   4.4218941110377669e-16   2.1874228017873512e-15
   8.3000000000000000e+01   1.4427857015823945e-15   1.3665248157612672e-15   3.3036848019735935e-15   2.5368754774964055e-15
   8.4000000000000000e+01   1.6427054682777745e-15   9.8363206841146724e-16   1.0191845251011102e-15   2.6048269658469013e-15
   8.5000000000000000e+01   2.6312793469787887e-16   1.2556164610222516e-16   1.8548199010474192e-15   1.5445766663681592e-16
   8.6000000000000000e+01   5.7769185651967899e-16   5.5043991201161941e-16   2.0585514538224429e-15   1.0918142996453629e-15
   8.7000000000000000e+01   3.5815611284740956e-16   2.3543582278046554e-16   5.5991106368374985e-16   4.7697515935982566e-16
   8.8000000000000000e+01   1.8190216500274695e-16   1.5506275219263896e-16   1.2612501995537503e-16   1.4900640152932153e-16
   8.9000000000000000e+01   3.6692474694896640e-16   2.0303155316274402e-16   5.4067256887202939e-16   1.9560235902221231e-16
   9.0000000000000000e+01   2.0527041354158313e-16   2.7886111900759550e-17   2.7331357014473236e-16   2.8958087623571856e-16
   9.1000000000000000e+01   4.3458059266820675e-17   9.1415786052645203e-17   3.6011426394555814e-16   4.0678710679465145e-17
   9.2000000000000000e+01   5.7943130100773272e-17   6.6682129877182570e-17   8.2594523800353357e-16   3.3038427613445966e-16
   9.3000000000000000e+01   1.8659030676197305e-16   2.0131376581052519e-17   2.4812176512254491e-16   2.6446413022007324e-17
   9.4000000000000000e+01   2.6628369940789553e-16   6.9672330024284448e-17   5.0985440608209569e-17   1.7632225442527873e-16
   9.5000000000000000e+01   2.2607255705493151e-16   4.4643522427192265e-17   7.0293796697259532e-16   2.1693098117542045e-16
   9.6000000000000000e+01   1.2214694779807309e-16   7.9236252257459526e-18   4.0639016954596046e-16   6.6044237384824124e-17
   9.7000000000000000e+01   4.9674372675138704e-17   2.1065012688504499e-17   2.0584615641037053e-16   2.8066567335443287e-16
   9.8000000000000000e+01   3.7037599210782247e-17   9.8659002090952335e-18   2.6577542874880669e-16   1.2549372416547831e-17
   9.9000000000000000e+01   6.0662009654030472e-17   9.3477344754824304e-18   5.5260254867748986e-16   2.0388587124105967e-16
   1.0000000000000000e+02   9.9518068088783239e-17   7.7086396542159629e-18   6.6083410563071456e-17   1.3402449210955582e-16
   1.0100000000000000e+02   1.4383437996789954e-16   6.5094656878854429e-18   1.7412289341792003e-16   1.2119863518368973e-17
   1.0200000000000000e+02   1.7316087029447387e-16   3.2191834236800766e-17   5.9380793637308878e-16   2.4714816613981740e-16
   1.0300000000000000e+02   1.4493994629469230e-16   3.7728054668791785e-17   1.2855358542160398e-16   1.8044086559871841e-16
   1.0400000000000000e+02   6.9309902153431949e-17   7.3485032108876887e-18   1.1557580321735951e-17   1.0199593361028960e-16
   1.0500000000000000e+02   6.1785914784101989e-18   2.4370625597634545e-17   5.2841768953249030e-16   2.2232649938033171e-16
   1.0600000000000000e+02   2.9743562253086832e-18   2.7523709487135853e-17   3.6726621502799973e-17   7.6105272932128162e-17
   1.0700000000000000e+02   5.9331553583202460e-17   4.5964651906543313e-18   2.6236541262933991e-16   2.6054215597378429e-16
   1.0800000000000000e+02   1.1975682845153241e-16   2.3222220338726022e-17   2.2510598961666749e-16   3.7022503737377160e-17
   1.0900000000000000e+02   1.3093799341633674e-16   2.7537764787593179e-17   5.1384258601339568e-16   2.3595022656362785e-16
   1.1000000000000000e+02   1.0208734093354281e-16   1.6837651380104467e-18   4.9104143178444672e-17   8.2101603939485055e-17
   1.1100000000000000e+02   8.0011061495607799e-17   6.9508276593455453e-18   1.8819681061462405e-16   1.7301501817271771e-16
   1.1200000000000000e+02   8.4238764483747633e-17   1.2860708197630047e-17   4.0364381990926403e-16   1.5931773403374746e-16
   1.1300000000000000e+02   7.8588962910145117e-17   1.8835247010191454e-17   1.6842788371014143e-17   6.9288139083242471e-17
   1.1400000000000000e+02   4.7674414280534369e-17   7.9825344325644118e-18   1.9483247718182119e-16   1.7955886983039307e-16
   1.1500000000000000e+02   1.6124902830571940e-17   8.4869707474038584e-18   4.1380507528917507e-16   1.9601383747996067e-16
   1.1600000000000000e+02   1.1033202495998081e-17   1.5154083457216646e-17   3.3623891989495901e-17   2.2837821641619482e-17
   1.1700000000000000e+02   3.7788472355201251e-17   1.6076258524677753e-18   2.6659493354280939e-16   2.0683804664707561e-16
   1.1800000000000000e+02   7.1942415772217925e-17   7.4188879019192423e-18   2.9889938170203376e-16   1.0796410968408134e-16
   1.1900000000000000e+02   9.7704407537682047e-17   5.3211724783038894e-18   2.4981089269419039e-16   5.7457653875137478e-17
   1.2000000000000000e+02   1.1611291680409846e-16   5.3328301201203930e-18   2.3613030696802800e-16   2.5180971012121922e-16
   1.2100000000000000e+02   1.3240888979925819e-16   6.2492935898551972e-18   2.9103236308231935e-17   1.2989003914967230e-16
   1.2200000000000000e+02   1.4494932892678140e-16   1.1088907024591606e-17   2.5726779157286666e-16   6.8612533638966035e-17
   1.2300000000000000e+02   1.4334426370900909e-16   1.9130994791235898e-17   1.4176952176703095e-16   1.1920554791304321e-16
   1.2400000000000000e+02   1.1654076496434943e-16   2.0796008649709627e-17   1.1877741864894827e-16   6.8030547790378361e-17
   1.2500000000000000e+02   6.6814825767369242e-17   1.5229780801523121e-17   4.0703145491461006e-16   2.5607270733591919e-16
   1.2600000000000000e+02   1.0226937362949090e-17   3.3384228060968523e-18   3.6831878162652085e-16   1.9120478015617514e-16
   1.2700000000000000e+02   1.5046439845086058e-17   3.1032021804856327e-17   2.1060236164559151e-16   8.9816825459798576e-17
   1.2800000000000000e+02   2.2802355941528565e-17   3.6069026107139277e-17   5.5186799398739763e-16   3.4497068445014274e-16
   1.2900000000000000e+02   1.1716790262752059e-16   1.0473647562832923e-18   6.6562323801895009e-18   9.3431744296182451e-18
   1.3000000000000000e+02   2.0542072343446906e-16   3.6419542624782503e-17   4.6276609841676083e-16   3.1190081695412906e-16
   1.3100000000000000e+02   2.2573393228480299e-16   4.0761411983018995e-17   2.1577677914366757e-16   1.0308788218673889e-16
   1.3200000000000000e+02   1.8626920016632433e-16   1.5433167040745890e-17   4.2902971494662216e-16   2.6530446715277230e-16
   1.3300000000000000e+02   1.3510056691713596e-16   1.5621496735749836e-17   2.3929194673829788e-16   1.1843174704540386e-16
   1.3400000000000000e+02   1.1652302910970686e-16   1.4708960076350148e-17   1.1286035575347150e-16   8.2226489434255889e-17
   1.3500000000000000e+02   1.2778288036278631e-16   1.5051986963175235e-17   2.9520068125011628e-16   1.0892458560574494e-16
   1.3600000000000000e+02   1.2137975499654628e-16   2.9352588693088654e-17   1.1524294073848821e-16   1.5082327089946611e-16
   1.3700000000000000e+02   7.9111729480431890e-17   8.6429315007097511e-18   2.1249721260358361e-16   1.7098840584109867e-16
   1.3800000000000000e+02   3.8890473078421526e-17   1.8175674183840473e-17   1.7406042485623006e-16   1.2211753653054729e-16
   1.3900000000000000e+02   4.1331214350621555e-17   2.3831205630436992e-17   1.1044138990780807e-16   1.2723154416097301e-16
   1.4000000000000000e+02   9.3959648772792562e-17   1.1859531707087740e-17   6.4353970823660556e-17   1.8753389517680562e-19
   1.4100000000000000e+02   1.6579575593618985e-16   1.6439044108491440e-17   1.8966643763499087e-16   8.1178268942024569e-17
   1.4200000000000000e+02   2.0343308580040822e-16   3.8751675851163988e-17   7.5316986475338940e-17   1.2549028034742804e-16
   1.4300000000000000e+02   1.7923253640419166e-16   3.1530786103666152e-17   2.9168867334211390e-16   2.4401488253231604e-16
   1.4400000000000000e+02   1.1530636149724864e-16   4.3630574207595679e-18   2.8345393219554055e-16   1.3375907755732933e-16
   1.4500000000000000e+02   5.8926318738582570e-17   2.1194949551584546e-17   2.3621146610807409e-16   1.2606215124489181e-16
   1.4600000000000000e+02   5.5170591753486470e-17   2.2898282926215693e-17   2.7644849114792792e-16   1.9031979328671295e-16
   1.4700000000000000e+02   9.5509928099275269e-17   1.4668555120680739e-18   1.4664943133850724e-16   1.3084025861414309e-16
   1.4800000000000000e+02   1.3531566153084305e-16   1.7839672249337704e-17   1.4386879639406999e-16   4.5936662776771298e-17
   1.4900000000000000e+02   1.4412323429016452e-16   1.6254778441415463e-17   1.9258794139131072e-16   8.4905748881237720e-17
   1.5000000000000000e+02   1.3325166452668951e-16   6.6013760902552698e-18   7.7877353189163407e-19   3.1054091692110540e-17
   1.5100000000000000e+02   1.2401012121363102e-16   8.0322893221271020e-18   1.7110070509866747e-16   1.2378180558412890e-16
   1.5200000000000000e+02   1.1227089872395441e-16   1.5023550129507480e-17   1.4207567754377012e-16   5.6261348774103563e-17
   1.5300000000000000e+02   8.3949793414956440e-17   1.2913831524544352e-17   8.3085422195062904e-17   1.4091770039394560e-16
   1.5400000000000000e+02   3.7507695645339861e-17   2.6931508915134583e-18   4.8595499884755273e-16   3.9647826743158565e-16
   1.5500000000000000e+02   9.1473374993603999e-19   3.7274296098803766e-19   7.2577098274370953e-18   7.2296200387523241e-17
   1.5600000000000000e+02   2.7153358384288732e-17   4.7404208322541769e-18   6.3758353389749367e-16   3.4983418456714541e-16
   1.5700000000000000e+02   4.7258816184658251e-17   4.2525287633455872e-18   8.9203429981999734e-17   8.8579051378498033e-17
   1.5800000000000000e+02   4.7283424138286830e-17   2.2590621301353649e-17   4.4816317926426748e-16   3.4071851013526747e-16
   1.5900000000000000e+02   6.4506822125013425e-18   2.4691669799275463e-17   2.0397354985734835e-16   3.1345236004923937e-17
   1.6000000000000000e+02   7.9796958248842746e-17   3.8364359233546566e-18   1.1137741425747885e-16   1.7550075734469776e-17
   1.6100000000000000e+02   1.7195019755073441e-16   3.3092741901753926e-17   2.2280698213990922e-16   1.2147368622142411e-16
   1.6200000000000000e+02   2.0949319975870714e-16   5.2842323606315291e-17   8.8814700793015231e-17   8.8602486805361217e-17
   1.6300000000000000e+02   1.6649309002582682e-16   3.2951837478892406e-17   1.0621010586367547e-16   8.2785321975853145e-17
   1.6400000000000000e+02   7.5295764252406673e-17   3.0711966282669852e-18   2.1845354665605718e-16   1.4374921031716211e-16
   1.6500000000000000e+02   2.4717813363442493e-18   3.2169411397008441e-17   1.2683577697868264e-18   2.8088053663687995e-17
   1.6600000000000000e+02   4.8898658710081304e-18   3.0109045459253338e-17   1.9976867678267150e-16   1.0722767187776652e-16
   1.6700000000000000e+02   4.6453370970323040e-17   3.7591635733167658e-18   3.9211417695369240e-17   7.3223567451293643e-18
   1.6800000000000000e+02   1.1081357814652411e-16   2.2138116611785238e-17   9.0941391750866241e-17   2.5528331282048353e-17
   1.6900000000000000e+02   1.3997157882497573e-16   3.4999676350394061e-17   1.0535392441790297e-16   8.0307041219871092e-17
   1.7000000000000000e+02   1.1605231363374407e-16   2.0751918946688398e-17   1.2224230187798046e-16   6.7481443604330770e-17
   1.7100000000000000e+02   6.7582617421474767e-17   1.3994556863241898e-18   1.4120777423632906e-16   9.2915508893468170e-17
   1.7200000000000000e+02   3.0206301945069900e-17   1.5074055067770773e-17   2.8456322278276423e-16   1.4059240672187820e-16
   1.7300000000000000e+02   2.5746982744111236e-17   2.3922286843304416e-17   3.7228996833421871e-17   1.5087898378920630e-17
   1.7400000000000000e+02   6.8876790944263430e-17   1.4706029844942967e-17   2.9507859263001721e-16   2.0463540898354345e-16
   1.7500000000000000e+02   1.3756243184761239e-16   1.0618669999028946e-17   8.0246180849702685e-17   4.6135347091329470e-17
   1.7600000000000000e+02   1.9133826165242934e-16   3.1718155003005338e-17   1.4840032435393992e-16   1.2041552738553846e-16
   1.7700000000000000e+02   2.0065026366142082e-16   3.6876608779625562e-17   1.3105970101714797e-16   3.8682883951640464e-17
   1.7800000000000000e+02   1.5867433509940486e-16   1.9056384630158181e-17   7.8108172817136225e-18   1.4435172321791506e-17
   1.7900000000000000e+02   9.7616329722204054e-17   1.2237549527387961e-17   5.7112687131408762e-17   1.5371636405572848e-17
   1.8000000000000000e+02   6.4334029856606144e-17   2.6963452881174824e-17   1.1189982962880982e-16   8.7055730863617428e-17
   1.8100000000000000e+02   8.0432088389155967e-17   9.6507597267930344e-18   9.7949540382507629e-19   2.1936674712270610e-18
   1.8200000000000000e+02   1.1744174586458282e-16   1.5186989826863125e-17   1.9923092971884244e-16   1.5041226812925894e-16
   1.8300000000000000e+02   1.3514489024839250e-16   1.9299590974545534e-17   1.2534288349660583e-16   2.3291787931825705e-17
   1.8400000000000000e+02   1.2706952378734438e-16   1.6280902382519754e-18   2.0017926612826371e-16   6.8987161184955848e-17
   1.8500000000000000e+02   1.2145776828142267e-16   1.2482016909292463e-17   3.1920717190488381e-16   2.2419558137338138e-16
   1.8600000000000000e+02   1.4389279691301313e-16   4.8885161692364136e-19   7.0431720142007933e-17   5.6289061036984711e-17
   1.8700000000000000e+02   1.7271623539931867e-16   2.4373595896795368e-17   3.2115216727136277e-16   2.0468721663608082e-16
   1.8800000000000000e+02   1.6394550172121071e-16   3.5614017344441176e-17   1.0197377034835730e-16   8.8483957266428748e-18
   1.8900000000000000e+02   1.0251362537179000e-16   1.4779979009134793e-17   8.2295529231917129e-17   2.8981762774632009e-17
   1.9000000000000000e+02   3.0172789315669052e-17   2.1135645685146085e-17   2.5237027591902724e-16   2.2391399613269051e-16
   1.9100000000000000e+02   6.3326663821746247e-18   3.3607038454874935e-17   5.8281916667561686e-17   4.3327007602260672e-18
   1.9200000000000000e+02   5.0596806178627835e-17   8.5192996614605110e-18   2.2674074502544705e-16   1.4866764824810149e-16
   1.9300000000000000e+02   1.1849196109156347e-16   3.2441367549744611e-17   6.5918069657190898e-18   4.8544091844179425e-17
   1.9400000000000000e+02   1.3253393923076964e-16   4.0232294799932828e-17   1.8686313478982285e-16   7.2939145473669363e-17
   1.9500000000000000e+02   8.2260794247700293e-17   5.8191586791493217e-18   3.0353313848003411e-17   4.0768129814013873e-18
   1.9600000000000000e+02   3.1507899642235434e-17   2.9206220517052126e-17   1.0136141933967883e-16   5.7368510079942282e-17
   1.9700000000000000e+02   3.7566469262414240e-17   3.4135227926610863e-17   5.5515861585922494e-17   2.6890787797815919e-17
   1.9800000000000000e+02   1.0653035651868934e-16   6.9221523289838637e-18   9.0840367484869866e-17   5.1744968120127135e-17
   1.9900000000000000e+02   1.9044506550515060e-16   2.7478687476634884e-17   1.7573658286313293e-16   9.1863672313626959e-17
   2.0000000000000000e+02   2.3084195746277041e-16   3.9533498465507487e-17   2.0302729294413457e-16   8.4427736641916993e-17
   2.0100000000000000e+02   2.0877445767803084e-16   2.5190402855443659e-17   2.2635344894388598e-16   1.8782227018904871e-16
   2.0200000000000000e+02   1.5194997283854251e-16   2.0223683124130326e-18   1.1068980449073853e-16   1.2238805858485129e-16
   2.0300000000000000e+02   1.0485879102972806e-16   1.1590280449267573e-17   2.5316102251683224e-16   1.0745808492800372e-16
   2.0400000000000000e+02   8.4399919255241575e-17   8.1276382591850018e-18   1.3402531267850666e-16   8.8762590642381713e-17
   2.0500000000000000e+02   8.6925154967923399e-17   4.2643454644128597e-18   2.4449498656471640e-16   1.1617632760510984e-16
   2.0600000000000000e+02   9.5417753844498008e-17   7.5522259096163744e-18   3.0050822897726294e-16   2.3001111017623745e-16
   2.0700000000000000e+02   9.8109557969989632e-17   6.1589843773814646e-19   2.0531239007904930e-16   1.7325350547659181e-16
   2.0800000000000000e+02   1.0675525598545363e-16   3.2598202439033608e-18   3.2654529768942987e-16   1.6493973703468354e-16
   2.0900000000000000e+02   1.2613923460566261e-16   1.3837274604205367e-18   7.2516954908393452e-17   5.2030264230884147e-17
   2.1000000000000000e+02   1.5085586707276115e-16   5.0682978881208040e-18   3.7073893287079986e-16   1.7624852870713936e-16
   2.1100000000000000e+02   1.7172271415402055e-16   1.4205531444832100e-17   1.2420038868623310e-16   1.3070865191466033e-16
   2.1200000000000000e+02   1.7816882725651967e-16   1.6433315804571730e-17   4.1391316156817105e-16   2.8598803228952210e-16
   2.1300000000000000e+02   1.6711883399241888e-16   1.3309613338091206e-17   2.8360640796692040e-16   1.5947748568404689e-16
   2.1400000000000000e+02   1.4036314161555006e-16   1.0807450796115615e-17   3.3214803406532407e-16   2.1268847982472131e-16
   2.1500000000000000e+02   1.0450160188569916e-16   1.6592668505850501e-18   2.5921980976205972e-16   1.4757425015090315e-16
   2.1600000000000000e+02   7.7028817168367591e-17   9.1394676103571257e-18   1.4053610415006230e-16   1.1355122502316006e-16
   2.1700000000000000e+02   7.1488988863826294e-17   5.4425141496884254e-18   2.5775433246437204e-16   8.7008366017588197e-17
   2.1800000000000000e+02   8.0544517490092879e-17   6.9070371460498012e-18   1.3777632590101364e-16   1.5666373437717751e-16
   2.1900000000000000e+02   8.3400430104932311e-17   1.4325672853173252e-17   1.9511175847419242e-16   1.7841707265184925e-16
   2.2000000000000000e+02   6.9640732843509185e-17   1.3113838790127426e-17   2.7905759842093696e-16   1.3856536739326638e-16
   2.2100000000000000e+02   4.3387718853427811e-17   6.5787610535533544e-19   9.8643120118897675e-17   3.9987067648878485e-17
   2.2200000000000000e+02   3.0365066847617043e-17   1.3621177089639775e-17   1.1552336425955051e-16   2.5991620488128090e-17
   2.2300000000000000e+02   5.0236138520191996e-17   7.1947365323447183e-18   2.9175832956664398e-16   2.0875916828194742e-16
   2.2400000000000000e+02   8.4607099633536331e-17   1.2471391432550753e-17   1.4496886844361870e-16   6.8489002963766888e-17
   2.2500000000000000e+02   9.9243397155187595e-17   2.4396930226191225e-17   1.8686799155765004e-16   1.1046694583455091e-16
   2.2600000000000000e+02   7.9591750052790247e-17   1.6323725922999230e-17   3.1176881550108248e-16   1.7965670061628515e-16
   2.2700000000000000e+02   4.3723802826011090e-17   1.9653949833546132e-18   3.6780745051548755e-17   2.9616707136661646e-17
   2.2800000000000000e+02   2.5213467114604222e-17   1.8205879110250577e-17   4.2409619011252107e-16   2.1451452766663810e-16
   2.2900000000000000e+02   4.5830154673437852e-17   2.2480551855438006e-17   1.4434286818258036e-17   6.9362270366609651e-17
   2.3000000000000000e+02   1.0529476253169289e-16   4.6930284257176782e-18   5.0955203741374732e-16   3.5956496263897339e-16
   2.3100000000000000e+02   1.6973778558230064e-16   2.3259168940499940e-17   1.9070419808069750e-16   7.7613298854471232e-17
   2.3200000000000000e+02   1.9432459892021716e-16   3.6890985671125087e-17   3.3903912544410078e-16   1.8357628632170962e-16
   2.3300000000000000e+02   1.6494729733663530e-16   2.3467206793209810e-17   3.2586700416388002e-16   2.1697458282644752e-16
   2.3400000000000000e+02   1.0940526414744149e-16   5.4010541666368327e-18   8.1284058719216005e-17   8.9314625220251662e-17
   2.3500000000000000e+02   7.5382771113295260e-17   2.0291429192004109e-17   2.0520937282632545e-16   8.8108601424885849e-17
   2.3600000000000000e+02   8.3376085357092705e-17   7.5704428050623060e-18   9.3775528973617990e-17   5.2918497977751973e-17
   2.3700000000000000e+02   1.0982998704946689e-16   1.7685595426218415e-17   2.3144708225140072e-18   3.3992462468986432e-17
   2.3800000000000000e+02   1.1143446892770556e-16   2.9415072465086741e-17   1.8934098393412902e-16   1.4808764578730447e-16
   2.3900000000000000e+02   7.2538844374544768e-17   1.6073994947063409e-17   1.8583885853626717e-16   8.6283384988846740e-17
   2.4000000000000000e+02   1.7571782318946689e-17   8.0895980662448517e-18   1.9221569945779098e-16   1.0299516398583916e-16
   2.4100000000000000e+02   1.2252564026995945e-17   2.1460319111646314e-17   3.8903500349469125e-16   2.2662006811156231e-16
   2.4200000000000000e+02   1.9445547013577991e-18   1.5957737369450517e-17   5.5506974268710870e-17   1.7326377860803492e-17
   2.4300000000000000e+02   4.7313997806791636e-17   2.6475461151202667e-18   3.4050426813338996e-16   2.2559294870136835e-16
   2.4400000000000000e+02   9.3184873039437141e-17   1.5123180932371800e-17   9.4608336636877530e-17   3.5031394908542604e-17
   2.4500000000000000e+02   1.1966976806474670e-16   1.3783537848112515e-17   1.0163632628545819e-16   5.5392697050633120e-17
   2.4600000000000000e+02   1.2746807329626430e-16   1.2448828747866609e-17   7.5940717193286949e-17   3.7822519281774162e-17
   2.4700000000000000e+02   1.2141822617666639e-16   9.6409514713615214e-18   1.7955547632010382e-17   1.0415515898280714e-17
   2.4800000000000000e+02   1.0421220776290665e-16   6.6208782349519790e-19   7.6742616330699041e-17   2.5679669899450729e-17
   2.4900000000000000e+02   9.3877676053477710e-17   8.2760641828531562e-18   2.3360996782313979e-17   2.7411958403612178e-17
   2.5000000000000000e+02   1.0670305808338312e-16   7.7957491131698930e-18   1.2254564190095045e-16   1.2172696131909279e-16
   2.5100000000000000e+02   1.4024991300458292e-16   3.0742073359280073e-18   4.9001026385302447e-17   1.2816181490261130e-17
   2.5200000000000000e+02   1.7379595687422955e-16   1.7725721858746874e-17   6.7610433970681064e-17   1.5264584524539383e-17
   2.5300000000000000e+02   1.8087533515203486e-16   1.9685081969053954e-17   1.0973182352460542e-16   7.1631163709346194e-17
   2.5400000000000000e+02   1.6090145314664720e-16   1.3056153883349402e-17   2.6402793080416953e-17   5.6459991674677788e-18
   2.5500000000000000e+02   1.2593955386149673e-16   4.4110335748487741e-18   4.0943567672602684e-17   4.8226369625666978e-17
   2.5600000000000000e+02   9.4855194250138805e-17   4.9609115519016897e-18   6.1082439000509070e-17   6.5047206287403460e-17
   2.5700000000000000e+02   8.1914207533109999e-17   5.2463121243717709e-18   2.8000498722041569e-17   3.3704803325367067e-17
   2.5800000000000000e+02   8.2570761048382994e-17   1.4140943296062883e-18   1.9051049718467103e-17   7.0314138219318426e-18
   2.5900000000000000e+02   8.6439080160516972e-17   6.4852862385992426e-18   8.9969330638122019e-17   7.1049675008015714e-17
   2.6000000000000000e+02   8.4173521203444106e-17   8.5425230903776308e-18   7.1555496179330767e-17   6.3822277012035534e-17
   2.6100000000000000e+02   7.2702362412694505e-17   7.6728247495412616e-18   1.4144523142692595e-16   5.5464217316469943e-17
   2.6200000000000000e+02   5.6983767799411334e-17   4.5907321528940735e-18   6.5929452974054886e-17   2.3136936063976330e-18
   2.6300000000000000e+02   4.3170234348379755e-17   2.8532343409403067e-18   1.8868738062840223e-16   1.5814134662766708e-16
   2.6400000000000000e+02   4.1448032895718099e-17   9.1431515796961403e-18   5.1090735582840924e-17   5.9141813792467703e-17
   2.6500000000000000e+02   5.7959515790727397e-17   2.1714923724781997e-18   1.4893688602485316e-16   9.1513067725829193e-17
   2.6600000000000000e+02   8.4547200437472010e-17   1.2590275918002484e-17   7.6852707671782843e-17   6.8013832327493692e-17
   2.6700000000000000e+02   9.8282362746806188e-17   2.0916812088934283e-17   8.6393526014581722e-17   3.6953470501727066e-17
   2.6800000000000000e+02   8.4995424055479753e-17   1.8964269557720813e-17   6.4794850145836836e-18   9.8007760901227782e-18
   2.6900000000000000e+02   5.0606718085254331e-17   8.4362509471830826e-18   5.6207139583605739e-17   3.7175197972868140e-17
   2.7000000000000000e+02   9.7136265028718364e-18   4.6261730547747821e-18   1.5540199708579823e-16   7.2343450979423178e-17
   2.7100000000000000e+02   1.6967558139734545e-17   1.0892967355657278e-17   2.6963124778198235e-16   1.8456489471436714e-16
   2.7200000000000000e+02   1.7684163444563319e-17   9.2377672302367121e-18   2.5339941995168256e-16   1.5005662329740080e-16
   2.7300000000000000e+02   6.0186753274264316e-18   8.8717584282751274e-18   3.3639129296205293e-16   2.2668394460975174e-16
   2.7400000000000000e+02   5.2326801014699470e-17   5.8729987657754059e-18   2.4676920139994245e-16   1.6369943681997082e-16
   2.7500000000000000e+02   1.1170218774694980e-16   1.1295720567295410e-17   3.2387524305201540e-16   2.1894491661733679e-16
   2.7600000000000000e+02   1.5676214646282517e-16   2.9729260753628006e-17   1.1878379684936980e-16   1.3929377369969910e-16
   2.7700000000000000e+02   1.5586983517959386e-16   3.0137934195874103e-17   2.6144115522751893e-16   8.7209649571632448e-17
   2.7800000000000000e+02   1.0975237898822253e-16   1.2812472252093367e-17   5.0784206200880316e-17   6.6045811361535661e-17
   2.7900000000000000e+02   5.1160372967343193e-17   5.9053358893759212e-18   8.7534881072246254e-17   6.2645718359564153e-17
   2.8000000000000000e+02   1.1154773003157585e-17   1.0542390105626470e-17   1.4225578589256176e-16   8.1885200554713392e-17
   2.8100000000000000e+02   4.6971417373713851e-19   3.5353299570903717e-18   1.2327526347558031e-16   6.4189379099366800e-17
   2.8200000000000000e+02   2.2207385362456824e-18   2.0486541409175074e-21   1.3996435518407260e-16   5.5539989390442360e-17
   2.8300000000000000e+02   1.1439703924092216e-17   8.0486495559335664e-18   2.0315486037377469e-16   1.5812232069369881e-16
   2.8400000000000000e+02   3.9790912953347704e-17   1.4213559118352928e-17   1.4060848500404716e-16   1.0387725716832131e-16
   2.8500000000000000e+02   9.5560489942197355e-17   1.9105195274368874e-18   2.1389129667682007e-16   1.4461321226161500e-16
   2.8600000000000000e+02   1.5757754777690286e-16   2.4333246644814369e-17   1.2614582872643571e-16   1.1837650375981498e-16
   2.8700000000000000e+02   1.8202958923787847e-16   3.8344949191777533e-17   1.8743458819914389e-16   7.9592324147757206e-17
   2.8800000000000000e+02   1.5105972256934917e-16   2.2632053133815635e-17   3.3902790019620648e-18   5.6076729702439778e-18
   2.8900000000000000e+02   9.0413927714484212e-17   6.8339609602894398e-18   2.1368357442673974e-17   3.5680706551745007e-17
   2.9000000000000000e+02   4.8006990899681412e-17   2.3014038603764404e-17   7.3835732458389300e-17   5.6729030021097322e-17
   2.9100000000000000e+02   5.2681959498463738e-17   1.0976220217796975e-17   1.5616382811739778e-16   9.9873507056589032e-17
   2.9200000000000000e+02   8.2917292975045585e-17   1.5683223396334507e-17   1.5356996975749378e-16   1.0342606908195982e-16
   2.9300000000000000e+02   9.3121944136772553e-17   2.6813967198659715e-17   1.9252344691343056e-16   1.1097676155431813e-16
   2.9400000000000000e+02   6.4322944219299974e-17   1.4027321500989583e-17   2.5703685432038263e-16   1.6085462983501851e-16
   2.9500000000000000e+02   2.0595665886207918e-17   9.6071523929536907e-18   2.9538847447416384e-16   1.5384320325767949e-16
   2.9600000000000000e+02   5.1069265831864384e-19   2.1767629588401246e-17   2.4496291670031317e-16   1.1459386095224295e-16
   2.9700000000000000e+02   2.4778991351840641e-17   7.7478109414215948e-18   4.0607973843680983e-16   2.6532560336721374e-16
   2.9800000000000000e+02   6.9999860780348385e-17   1.4694760438071108e-17   3.8123503641363230e-17   2.4430795966011120e-17
   2.9900000000000000e+02   9.5216478736849642e-17   2.4449317194013546e-17   2.7752604057537421e-16   1.9004843817547212e-16
   3.0000000000000000e+02   8.4188409283538267e-17   1.6630093873258691e-17   9.2932740890552164e-17   2.8282605648316429e-17
   3.0100000000000000e+02   5.0471457554012665e-17   6.6652029945250856e-18   3.5346622360789256e-17   2.8899352520130946e-17
   3.0200000000000000e+02   3.6750218145990791e-17   2.0699010739757209e-17   1.2726869136472023e-16   3.0430872229931071e-17
   3.0300000000000000e+02   6.4175909337604183e-17   6.2389112387122481e-18   1.3294282569308997e-16   1.2725333731469831e-16
   3.0400000000000000e+02   1.0655629391700741e-16   1.8423287389606372e-17   1.1953533275609296e-16   9.6526895925476236e-17
   3.0500000000000000e+02   1.2339905532909183e-16   3.1071211000950957e-17   2.2414977434546711e-16   1.2261078542291964e-16
   3.0600000000000000e+02   9.4750485928063717e-17   1.9844811711198122e-17   3.2596911311794110e-17   3.0934524756766575e-18
   3.0700000000000000e+02   4.2390442697959687e-17   1.0232083070291112e-17   3.3022860480318586e-16   2.2286633853008819e-16
   3.0800000000000000e+02   1.4796926241197388e-17   2.8410841383057291e-17   1.3729641693832244e-16   5.8679603187775637e-17
   3.0900000000000000e+02   4.0393995531799588e-17   1.6004268530626561e-17   3.1070798858515449e-16   1.9666932115143222e-16
   3.1000000000000000e+02   9.4871379648992790e-17   1.3236481288285308e-17   3.0296712258935373e-16   1.1524907714794143e-16
   3.1100000000000000e+02   1.3058922827020835e-16   3.5998467170368651e-17   1.6233583374996472e-16   2.8882388870650365e-18
   3.1200000000000000e+02   1.1353360161476069e-16   3.0683127850346333e-17   4.2645970150630509e-16   3.2187466863121341e-16
   3.1300000000000000e+02   5.3778700638913480e-17   3.2575453172066390e-18   6.3646159711415450e-17   4.1727366133819840e-17
   3.1400000000000000e+02   9.4577172196831492e-18   3.0901647826957225e-17   4.2453255008394580e-16   3.0656167852935806e-16
   3.1500000000000000e+02   2.4172205537108382e-17   2.2378553719912584e-17   7.2101651066815443e-17   2.3212470609456307e-17
   3.1600000000000000e+02   7.9330948848365631e-17   1.2148948589848056e-17   2.2179736121920751e-16   9.7244696981861190e-17
   3.1700000000000000e+02   1.2133284061414007e-16   3.4630277254710697e-17   1.1795893728700281e-16   7.4655143692079072e-17
   3.1800000000000000e+02   1.1377753506706170e-16   2.2775126995120833e-17   2.5580756089216109e-17   1.6866335931394655e-17
   3.1900000000000000e+02   7.4442683181830716e-17   6.0463143363430774e-18   5.1928599037715112e-17   2.7966575981012854e-17
   3.2000000000000000e+02   5.1374748477246706e-17   1.8700210254023614e-17   5.0601230566878533e-17   7.5799792846954441e-18
   3.2100000000000000e+02   6.3682492425642046e-17   3.6774769596781170e-18   2.3573011693006438e-16   1.7238169013774435e-16
   3.2200000000000000e+02   8.6222512903974329e-17   1.8433624631135360e-17   1.0760142815596510e-16   7.6036852795272632e-17
   3.2300000000000000e+02   8.6725644568453582e-17   2.1120295589827007e-17   2.7244292175676914e-16   1.8810128528359782e-16
   3.2400000000000000e+02   6.1035703003967745e-17   3.7448330622272660e-18   1.3320587616328146e-16   1.3268942576198988e-16
   3.2500000000000000e+02   3.7223419393894653e-17   1.1838838439526788e-17   2.5502882609837284e-16   9.6038750319762334e-17
   3.2600000000000000e+02   4.0079012694371557e-17   9.2699288454689156e-18   3.8747073543595731e-17   1.7081559587767506e-17
   3.2700000000000000e+02   6.1977202442749674e-17   4.8102037275375502e-18   1.9765611454953693e-16   1.4835523441434535e-16
   3.2800000000000000e+02   7.9780128448783904e-17   1.0416428834944114e-17   9.7085129013772622e-17   2.3282922036209445e-17
   3.2900000000000000e+02   8.6155656421522295e-17   5.6216798520285094e-18   9.3686076899195440e-17   2.0447388508511327e-17
   3.3000000000000000e+02   9.2213912289761638e-17   3.3519723051031202e-18   1.9315189363197406e-16   1.3409054435457119e-16
   3.3100000000000000e+02   9.7345353088737967e-17   5.9851016667346800e-18   1.3263455614943674e-17   3.7348450837505350e-18
   3.3200000000000000e+02   9.6391278817789792e-17   9.2470084130061172e-18   1.7774965330813183e-16   1.3414226686084839e-16
   3.3300000000000000e+02   8.6753603698723619e-17   3.1163361097741568e-18   2.7267049863361635e-17   2.4670273711977603e-17
   3.3400000000000000e+02   7.7228750906532984e-17   1.1608143249808590e-17   1.3887327006222747e-16   3.7885855275660391e-17
   3.3500000000000000e+02   9.6819545667020879e-17   1.3644663495879234e-17   1.3490434676456856e-16   1.2563759549906942e-16
   3.3600000000000000e+02   1.4416915898673840e-16   5.7923124650061576e-18   9.5208707846967006e-17   1.0910621696956914e-16
   3.3700000000000000e+02   1.8257984059286201e-16   3.1559455826448754e-17   1.6312926339097250e-16   4.5282057135357384e-17
   3.3800000000000000e+02   1.7309596473064936e-16   4.0670302591968743e-17   1.0226204215217500e-18   3.4030604796199465e-17
   3.3900000000000000e+02   1.0278183360316563e-16   2.4537413431645617e-17   4.4834317966953898e-17   2.6394336910569449e-17
   3.4000000000000000e+02   4.2453002819214856e-18   2.5595322218710642e-18   3.5131189833649085e-17   6.5329725835908958e-17
   3.4100000000000000e+02   7.7434625169948571e-17   2.1985477209008726e-17   1.9223382728893023e-17   7.8518840342202564e-17
   3.4200000000000000e+02   1.1119919266975235e-16   2.3253648939118030e-17   9.5177008895504737e-17   5.8687971815919267e-17
   3.4300000000000000e+02   9.7698274457192791e-17   1.0055395559769350e-17   1.0921283054398878e-16   1.7236126942108688e-16
   3.4400000000000000e+02   6.2606777874410811e-17   1.0507699067271190e-18   1.4302855175885036e-16   1.5332515752281970e-16
   3.4500000000000000e+02   2.4231598446561365e-17   4.6761622543920895e-18   1.8000150040333821e-16   8.9032314604604787e-17
   3.4600000000000000e+02   1.0168124435411468e-17   8.2053430070291755e-18   5.4700873781782328e-17   6.3304751762482805e-17
   3.4700000000000000e+02   3.5819686681452869e-17   1.4494132287889417e-17   1.4374484895707107e-16   2.7302644024334154e-17
   3.4800000000000000e+02   4.5648020891029799e-17   1.9910415747305622e-17   7.9412791567497158e-17   1.0893391210202460e-16
   3.4900000000000000e+02   2.7479391205426798e-17   1.5067165619698620e-17   7.8201892021229123e-17   8.4833848181002209e-17
   3.5000000000000000e+02   1.0507698759626764e-17   1.4353395766070821e-18   1.0057241840731108e-16   5.9147604075591785e-17
   3.5100000000000000e+02   3.8454645322256172e-17   1.3553980169736093e-17   2.4548615153640068e-17   1.7781812285103572e-17
   3.5200000000000000e+02   3.7844445328260267e-17   1.1068380168772813e-17   3.2334051608763479e-17   1.3707442124465566e-17
   3.5300000000000000e+02   1.2456150933988176e-17   3.8200944134208391e-18   1.4951848537872306e-16   9.9679041945487877e-17
   3.5400000000000000e+02   1.3896205266161664e-17   1.7846062377963421e-17   9.8892678285890957e-17   5.7878171580800944e-17
   3.5500000000000000e+02   1.7992442082409616e-17   1.1473977319448363e-17   2.5164184016714572e-16   1.2281166245398620e-16
   3.5600000000000000e+02   8.7312831615712933e-18   8.6867821549132137e-18   2.6754866537196298e-16   2.2092295923055386e-16
   3.5700000000000000e+02   1.7901521453016459e-17   1.4322435875652917e-17   1.3782892286171061e-16   1.5733739522462820e-16
   3.5800000000000000e+02   5.3544206188385259e-17   3.7861702589078807e-18   2.3439501343759475e-16   9.0059852738514700e-17
   3.5900000000000000e+02   8.6861654602905964e-17   2.5352051961043209e-17   7.7622375587299187e-17   5.6462398789134696e-17
   3.6000000000000000e+02   8.5290883773260010e-17   2.8892454071790540e-17   3.7734666311709812e-17   2.1249474701269717e-17
   3.6100000000000000e+02   4.5151292504347763e-17   8.2376451120767394e-18   7.9585403069844649e-17   3.0276969981828114e-17
   3.6200000000000000e+02   1.0280941126425576e-18   1.9272494842149778e-17   7.3288261613068544e-17   6.9229883879341007e-17
   3.6300000000000000e+02   7.7849576161493002e-18   2.1662198895494386e-17   2.9787734133925643e-17   2.5847714850320917e-17
   3.6400000000000000e+02   2.7284887196424258e-17   2.7766987378389792e-19   6.0259116107596250e-17   6.5236927209886689e-17
   3.6500000000000000e+02   6.7371023829187323e-17   2.0292298056608322e-17   7.9604726585309076e-17   9.0794446442259915e-17
   3.6600000000000000e+02   7.9284526472064852e-17   2.1546855745368334e-17   1.4898253723538874e-17   2.9329758842323739e-17
   3.6700000000000000e+02   6.1707820619751000e-17   1.7612343544287235e-18   1.0002223524737893e-16   7.8190408591227107e-17
   3.6800000000000000e+02   4.7222492360771789e-17   1.8441592254652392e-17   5.3472946939459084e-17   5.5910053225056105e-17
   3.6900000000000000e+02   6.9590570570945940e-17   1.0902353222089537e-17   1.1645202343178167e-17   1.1698095938622599e-17
   3.7000000000000000e+02   1.1654502287606190e-16   1.8611674341673819e-17   5.4888173162952695e-17   1.1066328810393099e-16
   3.7100000000000000e+02   1.3642561779547003e-16   3.5479967306765266e-17   1.0014550823963752e-16   1.5308021891148076e-16
   3.7200000000000000e+02   1.0483749674859347e-16   2.2296389008496083e-17   2.3120906239373237e-17   6.3767703471315231e-17
   3.7300000000000000e+02   4.4394756300072101e-17   8.1840510796790655e-18   7.7706685996495865e-17   6.7684844470313712e-17
   3.7400000000000000e+02   4.6861665293314693e-18   2.8419867233876659e-17   1.0485138711689548e-16   1.1636266285090197e-16
   3.7500000000000000e+02   1.9681357787596147e-17   1.5788187469104410e-17   2.0434143274028899e-17   1.3843327519418269e-17
   3.7600000000000000e+02   6.5338615894101244e-17   2.3335578413275676e-17   7.0260356978209622e-17   7.8048083481256641e-17
   3.7700000000000000e+02   7.6808374210925862e-17   4.8872744510211861e-17   2.6583758559164267e-17   5.1703276558925809e-17
   3.7800000000000000e+02   1.5453104846785751e-17   2.8384575505209142e-17   3.5286175534185674e-17   6.0337984165238413e-17
   3.7900000000000000e+02   8.3611426195950523e-17   2.1817710020974464e-17   5.8819466502521510e-17   1.0589314665609498e-17
   3.8000000000000000e+02   1.3639775344002694e-16   5.3680412115382389e-17   1.0635483946714817e-16   1.1901271010693004e-16
   3.8100000000000000e+02   9.2423414986370475e-17   3.7122618655587065e-17   5.0625717834214416e-17   6.5455297306412009e-17
   3.8200000000000000e+02   1.4408631113295582e-17   1.3280421771461405e-17   1.9413786229479623e-16   1.2159373637006785e-16
   3.8300000000000000e+02   1.0090343998645831e-16   5.0804264439294176e-17   5.0124451234642593e-17   4.1879901590525043e-17
   3.8400000000000000e+02   1.0751922652502383e-16   3.9051357624853906e-17   1.6519136949416804e-16   1.2673874952951593e-16
   3.8500000000000000e+02   5.5425467554707995e-17   4.2661745771584033e-18   8.6761927091306796e-17   1.2903906778631003e-16
   3.8600000000000000e+02   2.0156653303172080e-17   3.0638816212737028e-17   8.7166430118889544e-17   1.9421611731273179e-17
   3.8700000000000000e+02   4.2018648694216822e-17   1.7198933995777274e-17   8.4524027526247824e-17   5.5111098019385961e-17
   3.8800000000000000e+02   9.7459112760346172e-17   1.8752029676204018e-17   1.4093792631618215e-17   5.7954807941940434e-17
   3.8900000000000000e+02   1.2571120452618328e-16   3.8315957288796421e-17   3.0713222184655562e-16   2.5575718193311598e-16
   3.9000000000000000e+02   9.3881435039486799e-17   1.9665309913404462e-17   3.2678134666292268e-17   2.0573793368352135e-18
   3.9100000000000000e+02   3.6788169211081815e-17   1.6469352601284960e-17   3.4175155249194676e-16   2.4319706534896679e-16
   3.9200000000000000e+02   1.4779269140162351e-17   3.1359907886782049e-17   7.1596321188618959e-17   3.9790053456520082e-18
   3.9300000000000000e+02   5.0084516141279170e-17   9.1799511773241153e-18   1.8400295784173207e-16   1.1339879624182905e-16
   3.9400000000000000e+02   1.0424955632923716e-16   2.7038605855983883e-17   9.0500433411356693e-17   1.2859003907941848e-17
   3.9500000000000000e+02   1.1978061196664930e-16   3.8759546273569471e-17   3.1280637279558486e-17   6.8374723528908631e-17
   3.9600000000000000e+02   7.8116698227172775e-17   1.7683783697167718e-17   1.0321074956862515e-16   1.2587215927675560e-16
   3.9700000000000000e+02   1.4614223924701274e-17   1.2596121640320897e-17   7.1190518115424840e-17   2.4734950183997871e-17
   3.9800000000000000e+02   2.1963458099421700e-17   2.5228161943316559e-17   3.0008501194670318e-17   8.3614634059009610e-18
   3.9900000000000000e+02   1.1962941882796488e-17   1.2184362473308654e-17   1.3147597394182832e-16   2.4135824747014720e-17
   4.0000000000000000e+02   2.4830492809996025e-17   8.4566412502008641e-18   1.8287372802140483e-16   1.5613094902901186e-16
   4.0100000000000000e+02   5.3585530902726071e-17   1.7231948815037165e-17   1.3369941120784834e-16   1.0732200180929376e-16
   4.0200000000000000e+02   6.0772491396617769e-17   9.5726044299544020e-18   2.2703542652372189e-16   1.2345222291007700e-16
   4.0300000000000000e+02   6.0038462188872289e-17   3.1292022595599202e-18   8.6537353731099785e-17   3.6419788003290031e-17
   4.0400000000000000e+02   6.8641660669206904e-17   4.7300582245817244e-18   1.6246806668321239e-16   1.2108509580296759e-16
   4.0500000000000000e+02   8.6945290624295261e-17   5.0423653142320245e-18   6.4260831033960796e-17   6.3685511937783936e-17
   4.0600000000000000e+02   1.0122983537613014e-16   1.2520940982840970e-17   9.0883555169551006e-17   4.6858838610434560e-17
   4.0700000000000000e+02   1.0014841558713699e-16   9.5229218653191694e-18   1.9273866874938312e-17   2.0669050215149412e-17
   4.0800000000000000e+02   8.9495973287450050e-17   1.5850502816376932e-18   6.1269408570577436e-17   2.1139527204751669e-17
   4.0900000000000000e+02   8.5353482920597904e-17   7.1765759111406540e-18   7.7422034314572466e-17   5.2921190409309097e-17
   4.1000000000000000e+02   9.9724237210617801e-17   1.0479553394617232e-17   1.2693778192484681e-17   1.2074630603045814e-18
   4.1100000000000000e+02   1.3359214778072296e-16   1.0842593512910602e-18   5.6163717749997582e-17   1.7364270282572286e-17
   4.1200000000000000e+02   1.7063554858286975e-16   1.3633868754668173e-17   5.6659524765494756e-17   7.5612917332188925e-17
   4.1300000000000000e+02   1.8733245282739614e-16   2.0675170774174594e-17   9.5347725829808766e-17   1.1942498964883763e-17
   4.1400000000000000e+02   1.7477586744720963e-16   1.8109811932392370e-17   1.4808100819275574e-17   9.0685097677282617e-17
   4.1500000000000000e+02   1.3902604489862855e-16   9.9564825006956145e-18   1.5105674828830318e-16   1.5088202875879220e-16
   4.1600000000000000e+02   9.3545226902716057e-17   1.4721540924568671e-18   2.6268670381796810e-17   9.0343786996543233e-18
   4.1700000000000000e+02   5.9646931558968754e-17   8.0469594431147711e-18   1.2055432389007736e-16   7.9127037024179077e-17
   4.1800000000000000e+02   4.6816795813092302e-17   2.6779159281708035e-18   1.7957380364227992e-17   2.0361766600661506e-17
   4.1900000000000000e+02   4.4515373617390807e-17   1.1041686107049789e-17   9.1465782387605396e-17   4.9355434921547430e-17
   4.2000000000000000e+02   2.9822518494117447e-17   1.8904503489523838e-17   5.4435968385908190e-17   1.9905897112086748e-17
   4.2100000000000000e+02   1.1099020563679123e-17   7.4954316129070670e-18   7.9769038903240891e-17   9.3955150453259804e-17
   4.2200000000000000e+02   5.8790625869384783e-17   1.6655614590917692e-17   1.8782923206223536e-17   8.5051005908920901e-17
   4.2300000000000000e+02   7.1766883789856112e-17   3.3691146794261074e-17   1.9154342789678782e-17   8.0002409395366642e-17
   4.2400000000000000e+02   2.0914161371401851e-17   2.6505983244780899e-17   8.2016094001771500e-18   2.3092484269358948e-17
   4.2500000000000000e+02   7.8117949172208118e-17   4.7634372108237125e-18   1.2578606456660757e-16   1.1169343049241449e-16
   4.2600000000000000e+02   1.7046061927559389e-16   3.3734948751086401e-17   3.5497756114144824e-18   7.7569321163364912e-17
   4.2700000000000000e+02   2.0658834670420325e-16   3.7894043080579677e-17   1.3624468021303067e-16   5.0041448729161250e-18
   4.2800000000000000e+02   1.8380452337680526e-16   2.0111849522792818e-17   3.8760727913752182e-17   8.5567201604954425e-17
   4.2900000000000000e+02   1.3371398014884761e-16   9.4913961112436282e-19   1.7265847974447633e-18   5.4601261636655806e-17
   4.3000000000000000e+02   9.2228116011110476e-17   7.0384128408422133e-18   5.8867263396722395e-17   2.9600985371205134e-17
   4.3100000000000000e+02   7.1311824232908807e-17   6.0356601656584659e-19   7.3040774287093983e-17   1.1325971537692676e-16
   4.3200000000000000e+02   5.6697490033671921e-17   5.6840335960934762e-18   8.6547969527419025e-17   1.0939429385926035e-16
   4.3300000000000000e+02   3.7740261076804029e-17   2.6103044322607267e-18   1.1054095015100446e-17   1.3451149678645896e-17
   4.3400000000000000e+02   1.8952877451919428e-17   3.9430060221057082e-18   1.1110575107464322e-16   7.7285011093916418e-17
   4.3500000000000000e+02   1.4881537790659500e-17   8.7774090830625214e-18   9.5928896794830974e-18   2.5440359429025395e-17
   4.3600000000000000e+02   3.2134819823088179e-17   2.4050947476534465e-18   5.2898723361347370e-17   3.2497906453962377e-17
   4.3700000000000000e+02   5.9662847760558523e-17   1.2385627996209446e-17   8.1335054461389689e-18   1.8781810567093913e-17
   4.3800000000000000e+02   7.0452553211746313e-17   1.9670636642850349e-17   5.7826391832127977e-17   4.3611028543125302e-17
   4.3900000000000000e+02   5.3217174976255615e-17   1.0858613333801733e-17   3.9055771685323594e-17   2.9664846307647835e-17
   4.4000000000000000e+02   2.4460082606537540e-17   4.1767831622368871e-18   2.1512157380414014e-16   1.2591279605315936e-16
   4.4100000000000000e+02   8.0172661707114853e-18   8.4605926528510287e-18   8.9995591781372700e-17   7.4251598794339894e-17
   4.4200000000000000e+02   1.3592205478033762e-17   1.3000470119337965e-18   2.6915348952975593e-16   2.0104960264159911e-16
   4.4300000000000000e+02   2.6997168983062350e-17   6.5982045727848687e-18   1.0209571614639246e-16   1.6737505272296703e-17
   4.4400000000000000e+02   3.4295520634057439e-17   8.0616425293560106e-18   2.2127714260954025e-16   7.8599956502532575e-17
   4.4500000000000000e+02   3.3158593405206117e-17   3.5993920215162940e-18   1.3797778017416641e-17   5.8002563294361855e-17
   4.4600000000000000e+02   3.0616092008305568e-17   2.4866854052301828e-20   3.3470210466547142e-16   2.7237974187763760e-16
   4.4700000000000000e+02   3.3458041081353249e-17   1.6241280651208628e-18   2.2747521605269923e-18   5.1296336115803725e-17
   4.4800000000000000e+02   3.8663597419180333e-17   7.2382293564530202e-18   3.1965631035686862e-16   1.6671479113369087e-16
   4.4900000000000000e+02   3.7842581965541146e-17   1.1179987434975636e-17   1.5315723669463012e-16   8.1129549135059001e-17
   4.5000000000000000e+02   2.5996709121411724e-17   1.1250877981112486e-17   6.6654743312250291e-17   1.7407242127553584e-17
   4.5100000000000000e+02   2.8971827732051865e-19   1.1230794180022351e-17   1.1679223272417759e-16   1.1292001524319518e-16
   4.5200000000000000e+02   3.8308791996653447e-17   5.2833225581702973e-18   7.7757143521826299e-17   2.8171894160232059e-17
   4.5300000000000000e+02   7.7750645697915672e-17   1.1806505343802107e-17   2.4778819828240947e-17   1.2454837439108785e-16
   4.5400000000000000e+02   9.2078451982139025e-17   2.4510808786145381e-17   2.1416992514711015e-17   1.3364738840183120e-16
   4.5500000000000000e+02   6.0414948906111519e-17   2.1774757092874166e-17   7.7389129455863110e-18   1.0603560733588277e-16
   4.5600000000000000e+02   1.2837789661755111e-17   5.2534194625828226e-18   4.3551258945095836e-17   6.8465207441917719e-17
   4.5700000000000000e+02   9.8831430728221017e-17   2.2984854079496918e-17   9.0740693827950028e-17   5.9921235395483429e-17
   4.5800000000000000e+02   1.4919395770647127e-16   4.5139142781546138e-17   4.4845071844756833e-17   4.8374556938781922e-17
   4.5900000000000000e+02   1.2889253319821102e-16   3.4726461824324033e-17   7.9509594716887172e-17   6.6364873530387650e-17
   4.6000000000000000e+02   5.8278304276046574e-17   3.7769292822056204e-18   1.2133793750644524e-17   5.7841368241628851e-17
   4.6100000000000000e+02   1.4327246240177457e-18   3.2878590694761871e-17   9.1912289001069287e-17   1.2405861290644021e-16
   4.6200000000000000e+02   5.2187201395426125e-18   2.5552520868168241e-17   1.0173364987566247e-16   6.3718719056676443e-17
   4.6300000000000000e+02   5.6722862648033277e-17   1.1868399327301837e-17   1.6680184905051780e-16   1.6646440598389736e-16
   4.6400000000000000e+02   9.3534245632523022e-17   4.2655588264336636e-17   2.2371653792963869e-16   2.2184991408014752e-16
   4.6500000000000000e+02   6.4688821489910116e-17   2.9046150242227736e-17   1.1062680104343278e-16   3.2023367154544336e-17
   4.6600000000000000e+02   5.7715143815283241e-18   1.6280965127191755e-17   2.0614779740117045e-16   1.5537730746420705e-16
   4.6700000000000000e+02   4.1342493631510724e-17   4.3260419025926551e-17   5.7869966143286221e-18   6.6514808824180934e-17
   4.6800000000000000e+02   7.2730281665645490e-19   2.3804528861459486e-17   1.9415201876524083e-16   8.3741902152396980e-17
   4.6900000000000000e+02   8.5216716478244226e-17   2.3296957020899695e-17   7.5196711563244864e-17   5.3726016480856276e-17
   4.7000000000000000e+02   1.3230922824189922e-16   5.2309833217365719e-17   2.8410339182998977e-16   1.2169817881583633e-16
   4.7100000000000000e+02   9.8237981150260286e-17   3.7590653703908426e-17   6.0348547142245946e-17   2.2097756292106694e-17
   4.7200000000000000e+02   1.0293208221546683e-17   5.3741154287516661e-18   2.3609168695574001e-16   2.0364172883314409e-16
   4.7300000000000000e+02   6.1557866850482053e-17   3.7418187007890706e-17   4.1309236481969611e-17   2.5234825883750527e-17
   4.7400000000000000e+02   6.3695716746258084e-17   3.1092117717045505e-17   7.7402719667969605e-17   6.9670914713288505e-17
   4.7500000000000000e+02   8.5861076226841636e-18   1.2769146343570086e-18   1.3196737749249165e-16   5.8744159491884802e-17
   4.7600000000000000e+02   4.6022564366241894e-17   2.7145515321383801e-17   2.4450089882367696e-16   1.8986487278075789e-16
   4.7700000000000000e+02   5.8763653082429417e-17   2.9631907817989069e-17   1.1856028414818977e-16   1.3123866132966968e-16
   4.7800000000000000e+02   2.8871920774179496e-17   9.4599914262246057e-18   1.6048540572906792e-16   4.9195916311831496e-17
   4.7900000000000000e+02   9.7889762015183041e-18   1.5213852915407085e-17   3.8562901025579241e-17   4.7438482999749191e-17
   4.8000000000000000e+02   1.5776220900494239e-17   2.1242541917011003e-17   3.7156908559238677e-17   2.0766150755388920e-17
   4.8100000000000000e+02   1.8774449105246528e-17   9.9381030816281968e-18   1.5659471770498483e-16   9.3689601995357344e-17
   4.8200000000000000e+02   7.2790632472893931e-17   4.8580661521179889e-18   7.3582730390659580e-17   3.8186651787661835e-17
   4.8300000000000000e+02   1.2083623545016059e-16   1.6117930944231239e-17   1.9564393673849358e-16   1.3271183382773034e-16
   4.8400000000000000e+02   1.4485900870194889e-16   2.0263870650360949e-17   1.2835862586216694e-16   7.8283501125756673e-17
   4.8500000000000000e+02   1.3939177690118622e-16   1.9942563873065775e-17   1.4993319306449752e-16   9.4541253467774596e-17
   4.8600000000000000e+02   1.0736921625847578e-16   1.6458937596700804e-17   1.3126014400300301e-16   7.7013590039002245e-17
   4.8700000000000000e+02   5.4763869456803737e-17   5.2950929362147941e-18   8.2046739970971896e-17   9.0600837554361544e-17
   4.8800000000000000e+02   1.0396599304627328e-18   1.1451615511560779e-17   1.5188994111839130e-16   1.5308048037830725e-16
   4.8900000000000000e+02   2.6499036390140579e-17   2.1742065498970378e-17   2.3353796483691921e-17   6.4701296498513443e-17
   4.9000000000000000e+02   1.3547325979353143e-17   1.3694061641534875e-17   1.6451392977021788e-16   1.0051834905200237e-16
   4.9100000000000000e+02   2.6175596456070636e-17   6.8289564122674439e-18   7.0092787749352531e-18   4.7304255903760133e-17
   4.9200000000000000e+02   5.9328514042535573e-17   2.2451966174354969e-17   1.9814967619699209e-17   4.8667801754554134e-17
   4.9300000000000000e+02   6.0274558952572476e-17   2.3723743334122201e-17   2.7014497034894412e-17   5.6632711052857226e-17
   4.9400000000000000e+02   2.7414289640777953e-17   1.2255065490662330e-17   9.2550166555324869e-17   3.0879271595592854e-17
   4.9500000000000000e+02   1.9830014006942690e-17   3.3124675544933126e-18   4.6671192644856590e-17   3.2837830033580789e-17
   4.9600000000000000e+02   5.4584322482420175e-17   1.3891879734286413e-17   2.1634641053170084e-16   9.8637319002850358e-17
   4.9700000000000000e+02   6.0938644003314745e-17   1.4355523017117813e-17   4.4756505550742255e-17   3.1136112589520955e-17
   4.9800000000000000e+02   3.9965795692270870e-17   7.3295959121645771e-18   3.2584055230773836e-16   2.4139009579019876e-16
   4.9900000000000000e+02   8.9985453153668336e-19   1.7651583850093658e-18   1.6257391794809672e-17   3.5689612203748879e-17
   5.0000000000000000e+02   3.9491072420781367e-17   1.0699068942996544e-17   3.8105739648150987e-16   2.2841480566736954e-16
   5.0100000000000000e+02   6.6573339614160420e-17   1.3497118329432345e-17   5.9376458156004994e-17   3.4350887161031018e-17
   5.0200000000000000e+02   7.5242051884692232e-17   6.6394711398781274e-18   3.0418438653535573e-16   1.7585803798669831e-16
   5.0300000000000000e+02   7.7306362246402032e-17   4.6550735831287919e-19   1.4987650784179680e-18   1.8464808750130463e-17
   5.0400000000000000e+02   8.4339782084573049e-17   6.4180764270363816e-19   1.9658771140258327e-16   1.7747271120957895e-16
   5.0500000000000000e+02   9.4272744644016508e-17   5.8053434042397300e-18   1.0640306766284650e-16   1.3700653572445748e-16
   5.0600000000000000e+02   1.0075669188134278e-16   1.0066779187807624e-17   1.3072223758419359e-16   6.0835540647381582e-18
   5.0700000000000000e+02   9.5321942257755801e-17   1.2022974185513281e-17   1.3527918217257914e-16   3.4593235876415549e-17
   5.0800000000000000e+02   7.5091116207564164e-17   1.1194922101192255e-17   1.9249425005885383e-16   1.4329122147280431e-16
   5.0900000000000000e+02   4.2066020601530778e-17   8.1561914764285034e-18   9.2321268330579807e-18   5.9681897025943495e-18
   5.1000000000000000e+02   1.3843644479235027e-18   8.5988685330197703e-19   1.0756856905613424e-16   8.4528093853449482e-17
   5.1100000000000000e+02   3.4950707310225410e-17   7.9034491039230225e-18   5.3278886975080900e-17   1.2053984200911255e-17
   5.1200000000000000e+02   5.1158122518255746e-17   1.1712043268221849e-17   8.1565813465530300e-17   8.3230293381972039e-17
   5.1300000000000000e+02   4.2259138716566980e-17   8.9240849988149797e-18   9.1322668399514472e-17   2.2080824263837175e-17
   5.1400000000000000e+02   1.4356771224198070e-17   1.4181693006411426e-18   1.1744540707752520e-16   5.0978376403045679e-17
   5.1500000000000000e+02   1.5981495337135724e-17   1.2916181609216281e-17   1.8218105989793288e-16   1.2715391458737910e-16
   5.1600000000000000e+02   2.8379060132106667e-17   1.7517991773485697e-17   3.8544247200484379e-17   3.1144148542293655e-17
   5.1700000000000000e+02   1.7429670873838448e-17   1.2689073811245105e-17   1.0941618190028025e-16   4.9429563672575953e-17
   5.1800000000000000e+02   9.0887135522577459e-18   1.9664763214325744e-18   3.9776613286321250e-17   6.8544915554990459e-18
   5.1900000000000000e+02   2.6680227438848691e-17   1.5757782910427009e-17   9.5184832569560404e-17   8.3074798725388278e-17
   5.2000000000000000e+02   1.2112494162027228e-17   1.4801831405113752e-17   2.3221209566100367e-17   1.6486088357539299e-17
   5.2100000000000000e+02   3.1078196044917109e-17   1.3232928724038009e-18   5.7318112281210853e-17   5.7451969991101382e-17
   5.2200000000000000e+02   7.6279021725256002e-17   1.9501812583250121e-17   3.0120843711005366e-17   6.6030275808641516e-17
   5.2300000000000000e+02   9.2127542172895785e-17   2.3439929502373178e-17   5.8766697687845797e-17   5.4765342377313111e-17
   5.2400000000000000e+02   7.2668661322348862e-17   8.3464938675085854e-18   1.6160676763044107e-17   4.1314329546537972e-18
   5.2500000000000000e+02   4.5325896750361900e-17   1.0870872569475157e-17   2.8115104590186927e-16   2.0623487604737542e-16
   5.2600000000000000e+02   4.2028282065079163e-17   1.4142909741167708e-17   5.0876011697074725e-17   7.6763376279662650e-18
   5.2700000000000000e+02   6.7152040709450179e-17   7.7898920779460902e-19   3.6240286170723612e-16   2.0278343639057806e-16
   5.2800000000000000e+02   9.4142148120052210e-17   1.6924775699472499e-17   1.6907812807836875e-16   9.8762400746746519e-17
   5.2900000000000000e+02   9.6694976958339904e-17   1.7388788795909988e-17   2.6811430474252186e-16   1.6782579696935721e-16
   5.3000000000000000e+02   7.5639958834637678e-17   4.5471916789787916e-18   1.5342335059235689e-16   9.3727840051845051e-17
   5.3100000000000000e+02   5.2599453113214757e-17   5.1886724225519354e-18   1.3556001042318443e-16   8.9740650377382440e-17
   5.3200000000000000e+02   4.4284587820754599e-17   1.1918277437899285e-18   7.0541623153622067e-17   1.4584390384715248e-17
   5.3300000000000000e+02   4.2706550795062887e-17   8.9129187813207911e-18   1.0062684030404130e-16   4.2178381107357349e-17
   5.3400000000000000e+02   3.1859124027352924e-17   1.0431123981670398e-17   1.3069747828977255e-16   8.5757199740614817e-17
   5.3500000000000000e+02   8.4696141746153360e-18   5.0854894101344609e-19   4.2209399468499877e-17   5.4556106355725373e-18
   5.3600000000000000e+02   8.5726534924463265e-18   1.2204491348102024e-17   1.7222567852742500e-16   1.2089027674717959e-16
   5.3700000000000000e+02   4.6913407586079059e-19   8.4574599566012450e-18   1.3743397454094315e-18   1.6348996775812286e-17
   5.3800000000000000e+02   2.6091836686503722e-17   1.1005045178632619e-17   2.1594057541829858e-16   1.3779341492330457e-16
   5.3900000000000000e+02   3.8696701596007682e-17   2.8263783421201633e-17   1.1137437934187119e-16   6.1365485509335771e-17
   5.4000000000000000e+02   8.3266113119874846e-18   2.1892220948007890e-17   1.1059781867534082e-16   7.3547672271927328e-17
   5.4100000000000000e+02   5.1741918659253740e-17   8.9329230849570847e-18   1.3739225458163434e-16   4.2831801893363240e-17
   5.4200000000000000e+02   9.0382810095086164e-17   3.8371507659109382e-17   1.1701570755772244e-16   9.4275830960919036e-17
   5.4300000000000000e+02   6.0594096192863487e-17   3.9493539145553167e-17   1.5320089105002976e-17   4.4019056129425309e-18
   5.4400000000000000e+02   3.9099460559656385e-17   8.8283321190330532e-18   2.5033014823046320e-16   1.8230689781276929e-16
   5.4500000000000000e+02   1.5526843203255277e-16   3.0763484403487870e-17   7.3095814669985583e-17   4.4767287876180507e-18
   5.4600000000000000e+02   2.2052027905927869e-16   5.1272382852122901e-17   1.9284913381859299e-16   7.4256036947356439e-17
   5.4700000000000000e+02   2.0325524223201633e-16   4.1667952655135370e-17   2.4638331238462757e-18   1.7226393949357357e-17
   5.4800000000000000e+02   1.2219213414882200e-16   1.2379303033668414e-17   4.0737424162841263e-17   4.3747777451765693e-17
   5.4900000000000000e+02   2.8804884119534967e-17   1.5014476543397996e-17   3.4685169986544397e-17   1.9171347558244321e-17
   5.5000000000000000e+02   3.2274151889615827e-17   2.5113116005921400e-17   1.4586660664288531e-16   7.9801421605656387e-17
   5.5100000000000000e+02   4.5508859030257635e-17   1.7833796753970925e-17   1.7103531737873925e-17   1.2196003995587947e-17
   5.5200000000000000e+02   2.3670595917117334e-17   3.5989116944817647e-18   2.0133431446513206e-16   1.0966143518900555e-16
   5.5300000000000000e+02   7.8584023592066271e-18   9.1022556590009466e-18   5.6840801799855298e-17   1.4063162507331588e-17
   5.5400000000000000e+02   2.6777889945461770e-17   1.7090223862819587e-17   2.6169046335390474e-16   2.4931054970039665e-16
   5.5500000000000000e+02   2.1512269545324648e-17   1.7670318694502126e-17   5.7834810149785240e-17   1.1685910160646741e-16
   5.5600000000000000e+02   7.2993396076067775e-18   9.5021123954262000e-18   1.9108245927938219e-16   6.5511386965644864e-17
   5.5700000000000000e+02   4.5626147129018116e-17   4.5131248762142737e-18   2.8220530328314984e-18   2.2086078051131101e-17
   5.5800000000000000e+02   7.0610094960362523e-17   1.6060439466545601e-17   2.1315092638921007e-16   6.1523738988567405e-17
   5.5900000000000000e+02   6.3546851600224442e-17   1.8457075642813467e-17   1.6778796649780762e-16   1.9086855954051707e-16
   5.6000000000000000e+02   2.1340926857382565e-17   1.0199210791842120e-17   1.5082416614673674e-16   1.5138017329998027e-16
   5.6100000000000000e+02   4.0899387355245795e-17   7.2483222375895575e-18   1.8263287660287230e-16   8.1497723319752596e-17
   5.6200000000000000e+02   9.4669902659123128e-17   2.5996972851689864e-17   2.5927277749142908e-17   4.4451480283122412e-17
   5.6300000000000000e+02   1.0812523745840027e-16   3.3846182526738787e-17   1.3612054320988393e-16   4.3862140719668075e-17
   5.6400000000000000e+02   6.8634106114901376e-17   2.1555887900844354e-17   5.5238022124780693e-17   6.1637995785016298e-17
   5.6500000000000000e+02   2.3639206013748598e-19   8.3423641176285397e-18   1.0125980683367953e-16   4.4814030290860081e-17
   5.6600000000000000e+02   4.8503020471554411e-17   3.3379643102515839e-17   9.3357205890206667e-17   8.1835006093321638e-17
   5.6700000000000000e+02   3.5921324314009437e-17   3.2525086029104882e-17   1.2222599484666289e-16   1.0603326905858261e-16
   5.6800000000000000e+02   3.5260725382893668e-17   5.5619798143922987e-18   3.2546941893597539e-16   1.8737422237155269e-16
   5.6900000000000000e+02   1.1720215937753194e-16   3.0574953590275923e-17   3.3684559894998834e-17   1.5720391811835993e-17
   5.7000000000000000e+02   1.5024297532176617e-16   4.5835484808152839e-17   3.9309027173459838e-16   2.1129142691106785e-16
   5.7100000000000000e+02   1.1173654044137677e-16   2.5797274128250899e-17   1.5641663073810853e-16   8.8889152534926945e-17
   5.7200000000000000e+02   3.4692377140447350e-17   1.1022781742647375e-17   2.8163627758806232e-16   1.5006886380934665e-16
   5.7300000000000000e+02   1.7232223375002980e-17   3.5113457540736523e-17   2.2546507216810846e-16   1.6601281343453945e-16
   5.7400000000000000e+02   4.4970381311264264e-18   2.5851180224280518e-17   1.8549158237488838e-16   9.8393118847038323e-17
   5.7500000000000000e+02   5.6012883711218213e-17   9.2042108404851034e-18   2.3051833671183684e-16   1.9040456181738428e-16
   5.7600000000000000e+02   1.0376174483646411e-16   3.7491387536774073e-17   1.3761641913348812e-16   1.6967878547929044e-16
   5.7700000000000000e+02   9.1983270106472515e-17   3.1339686710314589e-17   1.1134070557465738e-16   2.3077983689128075e-17
   5.7800000000000000e+02   3.3446972691824542e-17   3.5104952377862919e-18   1.1744280299746727e-17   1.4769982141277323e-18
   5.7900000000000000e+02   1.4598144847497484e-17   3.1724372854012131e-17   2.6755771318799993e-16   1.6291969911630376e-16
   5.8000000000000000e+02   3.5507479088984604e-18   2.6902579637763233e-17   1.0678702393675895e-16   1.1650950917205282e-16
   5.8100000000000000e+02   5.6790507015318894e-17   6.6376264127351006e-18   4.5056641662158218e-16   3.4399442176970865e-16
   5.8200000000000000e+02   1.0791243486284975e-16   3.9692090625455460e-17   1.4268647201580926e-16   6.6956565060996838e-18
   5.8300000000000000e+02   9.6025687626310071e-17   4.3133073589698225e-17   3.8976833223435087e-16   2.1751562187561722e-16
   5.8400000000000000e+02   1.6586092182706178e-17   1.3685628229647887e-17   1.3596139583503416e-16   3.9750326689885298e-17
   5.8500000000000000e+02   7.8167789983507124e-17   2.3446304573957599e-17   2.3845715257448149e-16   3.0885144728549555e-17
   5.8600000000000000e+02   1.2635441158623179e-16   4.1531614344835881e-17   3.2948598236711010e-17   1.5309468963351047e-16
   5.8700000000000000e+02   9.9702635784023762e-17   3.0717936425148067e-17   2.8461768005853363e-16   3.0284329736772277e-16
   5.8800000000000000e+02   1.8039723819547771e-17   1.0137091443059387e-20   2.6747241690696310e-17   4.9310738136360666e-17
   5.8900000000000000e+02   6.5583737857552108e-17   2.6496675762559395e-17   2.5974439188321106e-16   1.4296208094798651e-16
   5.9000000000000000e+02   1.0727683435067114e-16   3.2121960454407735e-17   7.5546891182036608e-17   5.8329375582575498e-18
   5.9100000000000000e+02   9.8839228666087902e-17   1.6607395737944193e-17   1.5417051416134235e-16   5.9925768720590999e-17
   5.9200000000000000e+02   6.8260035680384228e-17   3.6957345022868365e-18   5.0949792126319814e-17   7.2202570063411241e-17
   5.9300000000000000e+02   4.7852107249728128e-17   8.6996740776743728e-18   5.5771479478923547e-17   5.8626327022304427e-17
   5.9400000000000000e+02   4.6000137926109426e-17   1.1424749179439243e-18   1.5057265054884775e-16   1.0969622456946001e-16
   5.9500000000000000e+02   4.6543540962050021e-17   1.0184096408384300e-17   1.0788656109635226e-16   7.9401148614298837e-17
   5.9600000000000000e+02   3.4811336577315460e-17   6.7753361361292804e-18   1.6078869636345177e-16   1.0884548090304641e-16
   5.9700000000000000e+02   1.6378730668414564e-17   3.0371770692719965e-18   3.6021045197238981e-18   2.0726836565727685e-17
   5.9800000000000000e+02   7.3727436405950603e-18   5.3750988886352577e-18   2.2040694418055311e-16   1.3171661526000655e-16
   5.9900000000000000e+02   1.2820813017804207e-17   3.3735542706381172e-19   7.0543620126910448e-17   2.0568646286596389e-17
   6.0000000000000000e+02   2.2014681397576546e-17   7.5532638621276106e-18   2.2714193622348266e-16   1.5344846485144587e-16
   6.0100000000000000e+02   2.0981723040232217e-17   9.4799076751338587e-18   1.0001560287553494e-16   8.4692075027520988e-17
   6.0200000000000000e+02   9.0266890642454475e-18   2.6368561065695409e-18   1.6113951484230341e-16   1.0616503408892472e-16
   6.0300000000000000e+02   2.6945080138216529e-18   7.7683547429610399e-18   5.3126341504872040e-17   4.0952482913058714e-17
   6.0400000000000000e+02   2.2324766089405961e-18   1.1282389548733502e-17   2.4576827047674055e-17   2.9286778759554268e-17
   6.0500000000000000e+02   3.0441669709040528e-17   2.1513897600588676e-19   4.3963653647223663e-17   2.9946336947204924e-17
   6.0600000000000000e+02   6.2213556068353491e-17   1.8618218026710561e-17   1.5162734684318681e-16   6.1277060047358321e-17
   6.0700000000000000e+02   6.5706545373537218e-17   2.9904253902566988e-17   3.1332749729013318e-17   5.5386184510701106e-17
   6.0800000000000000e+02   2.3027577322640742e-17   2.2552545552491054e-17   2.2995757911097707e-16   1.8214211598123472e-16
   6.0900000000000000e+02   5.1800737153889794e-17   4.5131634524943149e-18   1.5457522588688477e-16   9.5416545559528562e-17
   6.1000000000000000e+02   1.1344722130795796e-16   3.3081208340490278e-17   5.2290146410410582e-17   5.6796174510078864e-17
   6.1100000000000000e+02   1.1415354567340563e-16   3.6887217634777757e-17   1.3865289990630131e-16   4.6838926075324689e-17
   6.1200000000000000e+02   4.9909003414605513e-17   1.0250548302791929e-17   1.6120669738977337e-16   6.7107197215402695e-17
   6.1300000000000000e+02   3.3459018067235738e-17   2.4654552758402844e-17   6.0183383024959994e-17   8.6802333758117008e-17
   6.1400000000000000e+02   7.7360079863147041e-17   4.0880669406460766e-17   3.0207795582889416e-16   2.3161991005430131e-16
   6.1500000000000000e+02   5.6617753639675787e-17   2.7834576251985159e-17   2.3671472122576490e-16   1.5194601909691993e-16
   6.1600000000000000e+02   5.6627870454843900e-18   1.3759791075504969e-18   2.5329825114918216e-16   1.8874969342666040e-16
   6.1700000000000000e+02   6.0385483491458301e-17   2.1958878658697761e-17   1.3822090845116469e-16   2.3006995777509507e-17
   6.1800000000000000e+02   7.3119821555159329e-17   2.1997134961183820e-17   2.2284369547548474e-16   1.0597925633319989e-16
   6.1900000000000000e+02   4.4703966527685213e-17   9.5054476280919530e-18   7.7940077688653104e-17   7.8377330263766494e-17
   6.2000000000000000e+02   3.3474926765970615e-18   1.8302642503226352e-18   7.0534959478058777e-17   5.5221725768973973e-17
   6.2100000000000000e+02   5.0302874048551737e-17   8.4879493263407387e-18   3.5479638762093579e-17   2.4934369191415567e-17
   6.2200000000000000e+02   8.5351819095640677e-17   1.5447976602813052e-17   6.7007656603709841e-17   2.1127964463486088e-17
   6.2300000000000000e+02   9.6695131572592834e-17   2.1434165943190300e-17   8.5603232475392616e-17   1.2812218552765417e-16
   6.2400000000000000e+02   7.5165676174814775e-17   1.6116508126856622e-17   1.9273909881123056e-16   1.9129674999223442e-16
   6.2500000000000000e+02   3.2118747084414771e-17   2.1639581653568363e-18   8.7059392330765549e-17   4.2749647579231951e-17
   6.2600000000000000e+02   2.6931866847694800e-18   1.9137850066993008e-17   1.7690000988950563e-16   1.1801162215475845e-16
   6.2700000000000000e+02   8.7432089256172399e-19   1.7144636914058177e-17   1.6132172036639772e-18   2.4144037612655121e-17
   6.2800000000000000e+02   3.3462336555856168e-17   5.4263973603005009e-18   1.6451424490996941e-16   1.1762957936508515e-16
   6.2900000000000000e+02   6.0595078049917612e-17   2.5762886513324272e-17   8.1499617036176523e-17   4.7939370007001053e-17
   6.3000000000000000e+02   4.8226895318472689e-17   2.0305385986028479e-17   9.7568574352781596e-17   8.1955853892351416e-17
   6.3100000000000000e+02   7.2759462552358509e-18   6.9487702288564360e-18   1.7299639225017313e-16   1.8206050285563001e-16
   6.3200000000000000e+02   1.7497326063782199e-17   2.7877243717684411e-17   1.0056399539999904e-16   1.4765197257829590e-18
   6.3300000000000000e+02   7.6517106032139439e-18   1.7799301695753565e-17   1.6603969386470775e-17   3.8631549953926360e-17
   6.3400000000000000e+02   6.5546410778259877e-17   1.4272780748021506e-17   9.7448523094154977e-17   8.7663214425908317e-17
   6.3500000000000000e+02   1.0109103318055577e-16   3.4737411527443776e-17   4.9341606313702982e-17   4.3699509805881234e-17
   6.3600000000000000e+02   8.1226177631471140e-17   2.3406574920978917e-17   1.2403927739051895e-16   7.2356506582611559e-17
   6.3700000000000000e+02   2.6730066859753065e-17   8.5131329038629149e-18   7.5167186757554510e-17   9.1815519760777301e-17
   6.3800000000000000e+02   8.9750534046546453e-18   2.7440938997763969e-17   8.6852921409508193e-17   1.7850818390661443e-17
   6.3900000000000000e+02   4.6338841917835582e-18   1.5939028615748652e-17   4.2162016502272964e-17   1.1256560049388796e-17
   6.4000000000000000e+02   4.8337844292707146e-17   1.0023697027038574e-17   5.9547567207381719e-17   2.6430473814810063e-17
   6.4100000000000000e+02   7.8328805657548735e-17   2.4667465640294767e-17   8.3566405571435458e-17   8.3087880075386750e-17
   6.4200000000000000e+02   7.0394586551902932e-17   1.6818473778777358e-17   1.0566546922732953e-16   8.6538276576917566e-17
   6.4300000000000000e+02   3.9200183097700105e-17   3.5312554956478120e-18   8.8221832241648975e-17   1.7448385320550963e-17
   6.4400000000000000e+02   1.7638416580571790e-17   1.4657828321202631e-17   4.3636236708471005e-17   4.5824180728867348e-18
   6.4500000000000000e+02   2.4124809904685500e-17   4.5341895929298436e-18   8.4067693031725592e-17   3.0881408140895986e-18
   6.4600000000000000e+02   4.1197855602572112e-17   1.3626089050047614e-17   2.9410978906437852e-16   2.5775386288036836e-16
   6.4700000000000000e+02   3.8759060787057055e-17   1.9087142194363422e-17   5.8042485056025418e-17   1.3597780811445595e-17
   6.4800000000000000e+02   8.7250345860093600e-18   8.7950845473627367e-18   2.1662849438542054e-16   9.7493775147200058e-17
   6.4900000000000000e+02   3.1757344916236260e-17   6.2375014559181069e-18   1.0270477185157168e-16   4.4601328130437367e-17
   6.5000000000000000e+02   5.7037017315951977e-17   1.5044998471729189e-17   7.6724189221509043e-17   4.8661040573955864e-17
   6.5100000000000000e+02   5.3332651892407478e-17   1.1983692148811172e-17   1.7192241423255359e-16   1.0517516644446005e-16
   6.5200000000000000e+02   2.5938612041297135e-17   1.0806269098298289e-18   2.0294979295248656e-16   1.4311544699749499e-16
   6.5300000000000000e+02   5.9982893144853747e-18   7.0818104542753546e-18   1.6521232696451795e-17   1.5833941302335195e-17
   6.5400000000000000e+02   2.8774256618758350e-17   9.8582360232838904e-18   2.1905544517932683e-16   9.5908145533876547e-17
   6.5500000000000000e+02   3.7766707811252493e-17   1.0680212212596721e-17   1.1512590671369672e-17   1.7961693987571708e-17
   6.5600000000000000e+02   3.2254740909058480e-17   1.0347041503430403e-17   2.5595811793407684e-16   1.9963562997963780e-16
   6.5700000000000000e+02   1.3296424802719970e-17   8.7655674784057110e-18   3.7693696905052638e-17   1.1253653476176169e-17
   6.5800000000000000e+02   1.6823785383764601e-17   3.9232500139055989e-18   2.0218045706708500e-16   1.1424211051218049e-16
   6.5900000000000000e+02   4.8081685842641277e-17   3.5674391353375765e-18   2.9219409534327160e-17   2.1586423802231725e-17
   6.6000000000000000e+02   6.8614817394298348e-17   9.0623409517075793e-18   1.9831701903864737e-16   8.4473081794581012e-17
   6.6100000000000000e+02   7.0435537942586917e-17   1.1243984100001789e-17   7.8312320181030979e-17   1.0208461391239320e-16
   6.6200000000000000e+02   4.9224206112113156e-17   7.3946912834305397e-18   1.4197320757385228e-16   9.7111588379854371e-17
   6.6300000000000000e+02   1.2995266997216399e-17   1.9539244436830598e-18   1.7209446491244904e-17   7.2924322881165940e-18
   6.6400000000000000e+02   2.1480945190108051e-17   1.0598463910887879e-17   2.0523576229574385e-16   1.6633041780472112e-16
   6.6500000000000000e+02   4.0867423797739459e-17   1.2040250639948249e-17   5.8402244796006474e-17   3.4025879138808479e-17
   6.6600000000000000e+02   4.2699538247844100e-17   4.0927308750702517e-18   5.5026286642270879e-17   5.4319804840873368e-17
   6.6700000000000000e+02   4.0619068688277830e-17   3.5977653669539955e-18   2.2738544303444573e-16   1.8714087071033644e-16
   6.6800000000000000e+02   4.7382481007321736e-17   7.2904519724088135e-19   1.3641303613538549e-16   7.0690087256483081e-17
   6.6900000000000000e+02   5.5407269491252924e-17   1.3706130354595258e-17   3.7344924786005936e-16   2.4511925261300217e-16
   6.7000000000000000e+02   4.3598661122266758e-17   1.8922525108217109e-17   2.1820574116480670e-16   1.7063584288782626e-16
   6.7100000000000000e+02   4.4893730271579405e-18   7.7505991465368372e-18   5.0552764423375848e-16   3.0849040162415839e-16
   6.7200000000000000e+02   4.2785266253815372e-17   1.3066402326387846e-17   5.6641655536551305e-17   2.5956499634059421e-17
   6.7300000000000000e+02   6.3711384422879519e-17   2.5989646229800227e-17   2.5746834074962964e-16   1.6400418627771462e-16
   6.7400000000000000e+02   3.8033909467706623e-17   1.7443438698762125e-17   1.6642682510197416e-16   1.5489961048594116e-16
   6.7500000000000000e+02   1.8793647492993124e-17   6.0674645093451327e-18   5.3286061099686406e-17   7.7882046336378984e-18
   6.7600000000000000e+02   6.7710301209828703e-17   2.6283922499377760e-17   1.8436757195191546e-16   7.7798876264085094e-17
   6.7700000000000000e+02   7.4020048050020370e-17   2.8762551117701235e-17   1.0859716620098449e-16   5.8180396354532531e-17
   6.7800000000000000e+02   3.4790332763731567e-17   1.5393730491530848e-17   1.6222108089711008e-16   1.2887643123458727e-16
   6.7900000000000000e+02   2.5998176630292742e-17   5.4016738405791119e-18   1.0886980186805464e-16   5.5442466991719965e-17
   6.8000000000000000e+02   7.2727008645282040e-17   2.3740520954960916e-17   5.5260730838501637e-17   4.9029384048927752e-17
   6.8100000000000000e+02   7.6335930466205669e-17   2.4852466809499935e-17   1.5604034705776803e-16   1.5238852081969220e-16
   6.8200000000000000e+02   3.5453536245305026e-17   7.5282223993219431e-18   1.2649060325382276e-16   4.8324457551086854e-17
   6.8300000000000000e+02   2.0046775640289414e-17   1.5105314658657575e-17   6.0953956729126060e-17   5.0993471468685576e-18
   6.8400000000000000e+02   5.0717637017390597e-17   2.7695269419554346e-17   6.5722355177956586e-17   3.3866122753033463e-17
   6.8500000000000000e+02   3.7931554412341136e-17   2.0965881734173356e-17   1.2690424870014301e-16   1.0206445284281115e-16
   6.8600000000000000e+02   6.9372326842377278e-18   2.0322937264783779e-18   9.2515466851012145e-17   3.0558847237968728e-17
   6.8700000000000000e+02   5.0221710001861243e-17   1.5243373989798041e-17   1.5845726074700581e-16   1.5569144385297371e-17
   6.8800000000000000e+02   6.3797814236183735e-17   2.1419275280063087e-17   1.3519649126091623e-16   1.3809016265410991e-16
   6.8900000000000000e+02   3.9384369953899364e-17   1.3488718599314940e-17   2.1929255837657003e-16   1.8351167485487922e-16
   6.9000000000000000e+02   1.0230643225333317e-17   1.5893164669792712e-18   2.1892627092704401e-16   1.5596022261824764e-16
   6.9100000000000000e+02   5.8263650428946857e-17   1.5300205170092740e-17   1.1621264984215340e-16   1.1123007477932289e-16
   6.9200000000000000e+02   8.2252985186782711e-17   2.1006929061337672e-17   8.4183857729763580e-17   2.6159029099766564e-17
   6.9300000000000000e+02   7.3909156976323951e-17   1.5174235603732307e-17   1.3977092003139961e-16   5.6120125314107652e-17
   6.9400000000000000e+02   4.3161278128782976e-17   3.4750855675375100e-18   1.5686907433377010e-16   1.1785503505040946e-16
   6.9500000000000000e+02   9.7703625580515412e-18   5.3201784022938647e-18   2.0518174146371231e-18   2.0626627130606315e-17
   6.9600000000000000e+02   1.1293033912873942e-17   6.0502756896780776e-18   1.4302579327753528e-16   8.0632385580333517e-17
   6.9700000000000000e+02   1.8683286643376903e-17   1.3366386994177772e-19   4.4922896193738133e-17   2.6770675836276352e-18
   6.9800000000000000e+02   2.3201929433556089e-17   5.8055188133897109e-18   2.1045902384908078e-16   1.2758441245117892e-16
   6.9900000000000000e+02   3.5565125296832520e-17   5.1189588216636976e-18   2.2694682282907121e-16   1.5593556115662932e-16
   7.0000000000000000e+02   5.3846340795251574e-17   1.9494017373477339e-18   1.1372571441989682e-16   4.7482084040627689e-17
   7.0100000000000000e+02   6.6253297457316193e-17   8.7601268290719232e-18   2.2048114595860279e-16   1.4101384838557853e-16
   7.0200000000000000e+02   6.1336616140938002e-17   1.1050122398241721e-17   8.2724342092494078e-17   1.0312890306371139e-16
   7.0300000000000000e+02   3.5697048303579473e-17   6.3988626505334899e-18   1.8383847694276054e-16   8.3495944255722448e-17
   7.0400000000000000e+02   2.7171201962015403e-18   3.8559318397306507e-18   1.1855152457269081e-16   1.1592758142447558e-16
   7.0500000000000000e+02   3.6490820429574017e-17   1.3008354829095274e-17   2.2564553939897859e-18   1.3708666908870073e-17
   7.0600000000000000e+02   4.9833474360549748e-17   1.6979829418307361e-17   1.2241609600962431e-16   3.1547165951668491e-17
   7.0700000000000000e+02   3.6918937640049272e-17   1.2613960397064598e-17   2.0644823279895879e-17   1.6064388253530779e-17
   7.0800000000000000e+02   4.6450081283420551e-18   2.7532312075406209e-18   1.4258985349005070e-16   1.0416749202449143e-16
   7.0900000000000000e+02   2.9523449215664844e-17   4.8719842757742193e-18   1.2371822642001682e-16   9.9570614189038364e-17
   7.1000000000000000e+02   5.2732335002961459e-17   9.1118366787402944e-18   5.4005448967060423e-17   3.4643873478427928e-17
   7.1100000000000000e+02   5.8408529591260451e-17   8.7566431476100709e-18   9.2922125034045463e-17   2.9302012630585875e-17
   7.1200000000000000e+02   4.6850647732491231e-17   4.7590084555882392e-18   6.8244463129871609e-17   6.9646029021827215e-17
   7.1300000000000000e+02   2.5481604591474493e-17   1.2461790188943317e-18   2.5040509123686513e-16   1.1773325683366736e-16
   7.1400000000000000e+02   4.5172757712379274e-20   3.4208724276514494e-18   1.8888532243320049e-16   1.9685501294371734e-16
   7.1500000000000000e+02   2.2402671697423423e-17   8.5177757308619726e-18   1.4031694046895635e-16   1.4481211609123503e-16
   7.1600000000000000e+02   3.2571377544430024e-17   1.0716542809905919e-17   1.8373084646261988e-16   2.1311804474324361e-17
   7.1700000000000000e+02   2.7030188953196069e-17   9.1022013480786532e-18   9.3195516147800022e-17   1.6391849768039281e-17
   7.1800000000000000e+02   8.4385376413665470e-18   4.2774489976930302e-18   2.3029592592397548e-16   1.8840791400635832e-16
   7.1900000000000000e+02   1.4699902852766680e-17   6.1706182384479620e-19   4.6574900452430406e-17   2.8525093624499903e-17
   7.2000000000000000e+02   3.4074730643119072e-17   2.5041597847026685e-18   1.2725811371702829e-16   6.2671465694051840e-17
   7.2100000000000000e+02   4.7272029283040463e-17   3.9460577441987465e-19   2.1087632007638397e-17   2.1580055717162314e-17
   7.2200000000000000e+02   5.7902413113189309e-17   3.0996597043374214e-18   1.5349926521646744e-16   8.2843064314689719e-17
   7.2300000000000000e+02   7.1297470917557726e-17   3.1471441462968746e-18   1.2957050414254457e-16   1.2270859121259572e-16
   7.2400000000000000e+02   8.7082949956583044e-17   4.5873702758010301e-20   6.4915910599899690e-17   5.5468940652086677e-17
   7.2500000000000000e+02   1.0144246676505791e-16   4.1331004402074339e-18   1.2984158229423036e-16   1.5353979526495635e-17
   7.2600000000000000e+02   1.0621809941563803e-16   7.1951923103232978e-18   6.1497787216807962e-17   7.9993507169836040e-18
   7.2700000000000000e+02   9.6974607895092896e-17   7.4302428256905932e-18   1.3638249333662382e-16   1.7329270664619324e-16
   7.2800000000000000e+02   7.4188575925313394e-17   5.3813461423449189e-18   3.7100690484108802e-17   1.9857382805924484e-17
   7.2900000000000000e+02   4.0486801821093248e-17   2.1598986794465704e-18   1.3469963714801849e-16   9.9172028514391058e-17
   7.3000000000000000e+02   9.7596775604535234e-18   1.4598600479341208e-17   2.6099372968452045e-17   9.8139307289398511e-17
   7.3100000000000000e+02   2.7424923545316382e-18   2.1741947482368734e-17   1.8152234115392558e-16   1.7801904390446504e-16
   7.3200000000000000e+02   3.0570578230633902e-17   1.4113762250306132e-17   1.3097240984410469e-16   1.4316089819564984e-16
   7.3300000000000000e+02   7.9416220768000891e-17   6.7380054797046761e-18   1.9582811820401212e-16   1.5258112422683464e-16
   7.3400000000000000e+02   1.1442788899677441e-16   2.3464251600391804e-17   1.8292521976282832e-16   1.4070522880869203e-16
   7.3500000000000000e+02   1.0803148859101008e-16   1.9150410510716766e-17   9.6262483537731527e-17   3.9589907944385044e-18
   7.3600000000000000e+02   6.8156181057282579e-17   3.4992988122776801e-18   2.7915031138084106e-16   1.7976194744096508e-16
   7.3700000000000000e+02   3.3519134188807702e-17   2.2962856195385309e-17   1.5131837631319211e-16   1.0161203777343615e-16
   7.3800000000000000e+02   3.5872974240547748e-17   1.9119399350885663e-17   1.7770868002772977e-16   9.0591760826955960e-17
   7.3900000000000000e+02   6.7989249888843134e-17   5.2717931309404628e-18   5.0263677337304482e-17   7.8637240544407669e-18
   7.4000000000000000e+02   8.8773903895183685e-17   2.6361352598484568e-17   2.1191284383636886e-16   1.1954812741029703e-16
   7.4100000000000000e+02   6.3673309128838521e-17   2.2884256024411015e-17   8.7346112417452130e-17   9.0111030042685804e-17
   7.4200000000000000e+02   1.1196649266803318e-19   3.7130766694255431e-18   7.3298563796054121e-17   2.5689419140362976e-17
   7.4300000000000000e+02   5.7257342705106020e-17   3.2482426823134892e-17   1.5020197892765663e-17   1.1757793161190232e-17
   7.4400000000000000e+02   6.0897171812872106e-17   3.8672022788220119e-17   9.6199308838359833e-17   8.8586617833919983e-17
   7.4500000000000000e+02   1.1896288788165460e-18   1.5239366834058149e-17   4.6010956451877685e-17   7.0614067827463444e-17
   7.4600000000000000e+02   8.1009842543179880e-17   1.8376422020893664e-17   1.3034163621621605e-17   3.7070511392218239e-17
   7.4700000000000000e+02   1.2919613254482994e-16   3.6424352470491734e-17   1.1125990423648490e-16   1.6166413402090893e-16
   7.4800000000000000e+02   1.1399469489671856e-16   2.7310913428802281e-17   2.1934680833519142e-17   2.1508038576688737e-17
   7.4900000000000000e+02   5.2178258813864555e-17   2.8292868572807455e-19   2.1401424656046380e-16   7.4724242278886045e-17
   7.5000000000000000e+02   9.5571570362448118e-18   2.0924997724810181e-17   4.9120063666211137e-17   2.9782049648068813e-17
   7.5100000000000000e+02   3.5814747828330329e-17   2.3334214474440534e-17   4.3821966154639823e-16   2.8635270852772815e-16
   7.5200000000000000e+02   2.3096047516972350e-17   1.3392801114067881e-17   6.4294709405228110e-17   7.0975046610171950e-17
   7.5300000000000000e+02   1.1381873272459407e-17   2.5340543841128276e-18   3.7382937344840567e-16   2.2160089420525353e-16
   7.5400000000000000e+02   4.7772454102966019e-17   3.3992247228462723e-18   5.8527145675292553e-17   5.5792401656896090e-18
   7.5500000000000000e+02   7.6621341265789106e-17   7.5570235508119661e-18   3.1935828490599208e-16   2.2852366892551844e-16
   7.5600000000000000e+02   9.1161585002160379e-17   1.1262884564809487e-17   2.0718028043840730e-16   1.1078179423845613e-16
   7.5700000000000000e+02   8.4779924743088201e-17   1.0398684091770181e-17   2.2228615919720489e-17   3.4233687040489650e-17
   7.5800000000000000e+02   5.9759488429463987e-17   3.1153417627233264e-18   7.2656343581509796e-18   1.4687445603042105e-17
   7.5900000000000000e+02   2.8319325587972590e-17   8.7022918002888020e-18   9.0327427062718512e-17   6.7761989133489152e-17
   7.6000000000000000e+02   1.2009367965307685e-17   1.8212481099208690e-17   2.4147308185233539e-17   3.0794314759299097e-17
   7.6100000000000000e+02   2.5712523632486723e-17   1.6403045710074503e-17   9.3877827423309081e-17   5.4429565212400246e-17
   7.6200000000000000e+02   6.4972936825356946e-17   3.2765014199260016e-18   4.2393692438167527e-17   4.8598899232651527e-17
   7.6300000000000000e+02   1.0853708810031036e-16   1.1928951862084546e-17   1.0724414697902838e-16   1.0251161294496331e-16
   7.6400000000000000e+02   1.3032565898424042e-16   1.8363556906227131e-17   5.8819721010168095e-18   1.0471585782247644e-17
   7.6500000000000000e+02   1.1989986555395140e-16   1.1188785785784169e-17   1.1106162388651401e-16   6.6971992546443242e-17
   7.6600000000000000e+02   9.0999046411905700e-17   3.5535801153900548e-18   3.2724773737059926e-16   2.5112510013270819e-16
   7.6700000000000000e+02   6.7222820742764529e-17   1.2998391778847556e-17   2.2994241676677110e-17   1.0309020350986854e-17
   7.6800000000000000e+02   6.4357310436751426e-17   9.8502133489980287e-18   3.4168301405104343e-16   1.7962113896405114e-16
   7.6900000000000000e+02   7.7398445037116023e-17   1.3559092972350537e-18   2.4759162960161746e-17   3.6921336809274085e-17
   7.7000000000000000e+02   8.7020357006354614e-17   1.0031923670203071e-17   2.5995747686202753e-16   2.0252663412570844e-16
   7.7100000000000000e+02   7.9452686517208018e-17   1.0939551033257876e-17   3.2034867330189110e-17   4.8686659868256398e-18
   7.7200000000000000e+02   5.3604543144277178e-17   5.3428040935022249e-18   5.1051348220133854e-17   4.7529138630746128e-17
   7.7300000000000000e+02   1.8781578068640575e-17   5.1483451461874861e-18   4.2176011719324222e-17   7.1495923217392545e-18
   7.7400000000000000e+02   7.3271387617416731e-18   1.5133133366976465e-17   1.3205357187674966e-16   1.6211039838853199e-16
   7.7500000000000000e+02   7.5737705699914807e-18   1.7273876121816552e-17   1.8184278141070248e-16   7.6630130557136984e-17
   7.7600000000000000e+02   2.0516740853850462e-17   1.0025198320297732e-17   1.0767905017622850e-16   1.0655304675345181e-16
   7.7700000000000000e+02   6.5114751502496091e-17   4.8958359834984835e-18   1.6352651026346032e-16   2.9384819175094928e-17
   7.7800000000000000e+02   1.0003988264680951e-16   1.9879186493430150e-17   1.4140930378153801e-16   1.4559740569929225e-16
   7.7900000000000000e+02   9.9818600089655761e-17   2.3868018341501097e-17   3.0123944744971553e-16   2.7424870934347426e-16
   7.8000000000000000e+02   5.9794601606577385e-17   1.0932436234557655e-17   1.8004209859726396e-16   1.2561626382355848e-16
   7.8100000000000000e+02   3.1328818570551785e-18   1.1309797263906072e-17   1.9580217883604468e-16   1.3910424801192769e-16
   7.8200000000000000e+02   3.3727869555668249e-17   2.5264377815963710e-17   9.3839690104985375e-17   1.2208847251176412e-16
   7.8300000000000000e+02   2.8261164858085287e-17   2.0587389041811187e-17   2.2593338369095478e-16   1.6743756655830029e-16
   7.8400000000000000e+02   1.1618550331411788e-17   2.1023242551531453e-18   1.3191021583565941e-16   9.6055399952995123e-17
   7.8500000000000000e+02   5.4201234053294521e-17   1.3636809387344525e-17   4.2520639444078479e-17   3.9344576818653524e-17
   7.8600000000000000e+02   7.2818063798975760e-17   1.3567476029670281e-17   1.8721221654405331e-16   1.2084303354660102e-16
   7.8700000000000000e+02   6.9001627982275959e-17   2.1433923493401033e-18   8.4862713156320916e-18   3.9658782786863596e-17
   7.8800000000000000e+02   6.2074609803785011e-17   6.3542546733972730e-18   5.3080234697112041e-17   2.0990718889736091e-17
   7.8900000000000000e+02   6.6350087660798182e-17   4.8336870610805525e-18   1.7686271783136995e-16   1.4530747200804664e-16
   7.9000000000000000e+02   7.8835231284045337e-17   2.0692037913816384e-18   1.5145995857003650e-16   1.1922977115468596e-16
   7.9100000000000000e+02   8.7859893951596332e-17   4.1362537334005677e-18   1.7971786326309835e-17   7.9561298547410753e-18
   7.9200000000000000e+02   9.0413737974055512e-17   2.5379864228764146e-18   2.5401368500621492e-17   7.4296783549918220e-17
   7.9300000000000000e+02   9.6611773756846112e-17   9.4735503481321197e-18   4.8221199187877082e-17   3.1870092490727275e-17
   7.9400000000000000e+02   1.1892645991916489e-16   7.1523620699747039e-18   1.4288153164791833e-17   4.0177262800978976e-17
   7.9500000000000000e+02   1.5319353602166264e-16   6.2363597390330510e-18   6.6362474635988424e-17   8.7730877865783351e-17
   7.9600000000000000e+02   1.7650743212359835e-16   2.1813313315098861e-17   1.7117096442147468e-16   8.5344091370206847e-17
   7.9700000000000000e+02   1.6337491556722660e-16   2.5590423159461479e-17   7.7385477848035792e-17   1.1542488267478847e-16
   7.9800000000000000e+02   1.0890678414663750e-16   1.0771095919724296e-17   1.4531094798091706e-16   6.2593464334913210e-17
   7.9900000000000000e+02   3.8460762752415508e-17   1.5444942179920928e-17   1.5259528093346869e-17   2.3315242018494732e-17
   8.0000000000000000e+02   3.2304664150921895e-18   3.2325589525433277e-17   2.9292942817391097e-16   2.6064104361206002e-16
   8.0100000000000000e+02   1.0615271237253878e-17   2.4374229779769577e-17   1.0652040680557065e-16   5.7184721358951995e-17
   8.0200000000000000e+02   6.5707799889618479e-17   1.4942804478335223e-18   2.3231156763002231e-16   1.0690014152026636e-16
   8.0300000000000000e+02   1.1885317534033051e-16   2.4056264285439732e-17   5.3479115071209008e-17   6.8040733608641878e-17
   8.0400000000000000e+02   1.3085853018627921e-16   2.6308413699021992e-17   3.5314367212909524e-16   2.3637636526314972e-16
   8.0500000000000000e+02   9.9618929319721287e-17   8.2884242507398967e-18   3.5807650566164875e-17   1.3395944986279377e-17
   8.0600000000000000e+02   5.6205418394288213e-17   1.1634918622285801e-17   2.0789054985980303e-16   1.1288158392114735e-16
   8.0700000000000000e+02   3.3818396036121960e-17   1.5596553019128576e-17   2.0365831871981160e-16   1.7455328038611206e-16
   8.0800000000000000e+02   3.9369129220595893e-17   5.3032698173825702e-18   2.9835396554303472e-16   1.9091475209106088e-16
   8.0900000000000000e+02   5.4873338933504628e-17   7.2539307215849617e-18   3.5485503203501922e-17   4.9088442483815844e-17
   8.1000000000000000e+02   5.9709941233215837e-17   1.0340622487391582e-17   1.3680102942862946e-16   3.1256459114396039e-17
   8.1100000000000000e+02   4.8462621417696408e-17   6.7513638550509671e-19   5.4557822520464701e-17   3.7728204428058053e-17
   8.1200000000000000e+02   3.7938485269328344e-17   1.0391545408110375e-17   1.1879396932607009e-16   1.4823461067965855e-16
   8.1300000000000000e+02   4.7087128911387528e-17   8.8166657170814781e-18   1.4496782590010899e-16   7.4606267800919497e-17
   8.1400000000000000e+02   7.1905498609384191e-17   6.0615192068790317e-18   1.2534124818949113e-16   1.3003531663972457e-16
   8.1500000000000000e+02   8.8227051430094585e-17   2.0397428041626742e-17   1.2321689701399386e-16   8.3455333106222528e-17
   8.1600000000000000e+02   7.1554005937230880e-17   1.9208510043275361e-17   1.3148820381882427e-17   7.3439585601903168e-17
   8.1700000000000000e+02   2.5041661219738675e-17   7.7454281792642500e-19   1.0626079741894460e-16   8.4016778571689316e-17
   8.1800000000000000e+02   1.6828901517250961e-17   2.3798317066412822e-17   7.0246470813396885e-17   1.2988853972020866e-16
   8.1900000000000000e+02   1.7215284847296957e-17   2.6346928447546486e-17   2.5833784931101255e-16   1.4647202904751511e-16
   8.2000000000000000e+02   2.7902170107002768e-17   4.0669645085143764e-18   1.0097822928149486e-16   9.9048146772185296e-17
   8.2100000000000000e+02   8.1567068316551757e-17   2.3404164501978134e-17   1.0753833224523929e-16   1.8437758597431731e-17
   8.2200000000000000e+02   9.7575671438215657e-17   3.1869973592748664e-17   1.3640778026704247e-16   5.4415170300471479e-17
   8.2300000000000000e+02   6.2652646026809257e-17   1.4612658764441480e-17   7.3850905625776477e-17   6.0927775002679358e-17
   8.2400000000000000e+02   6.3746218115979817e-18   1.2541412525357215e-17   3.3331009883802511e-16   2.5910913389398150e-16
   8.2500000000000000e+02   2.5775536965104755e-17   2.4727742272707048e-17   1.6178411501466173e-16   1.0601035648638831e-16
   8.2600000000000000e+02   1.2937472855115090e-17   1.2825434100886512e-17   1.3655658298795010e-16   4.1453933325766081e-17
   8.2700000000000000e+02   2.3692203065116185e-17   8.7331144394965672e-18   5.7310413643593499e-17   6.7648723959614710e-17
   8.2800000000000000e+02   4.7927503643070061e-17   2.0154330632594538e-17   2.1971885870280522e-16   1.6326707231316902e-16
   8.2900000000000000e+02   4.1105769472033233e-17   1.2700172159594861e-17   6.8022773036357192e-17   4.2535846640775494e-18
   8.3000000000000000e+02   1.5187279106471933e-17   4.2333715131155138e-18   8.3328261260646055e-17   4.0532445881286881e-17
   8.3100000000000000e+02   6.1926878845686089e-19   1.3317952631817362e-17   2.7506425551976541e-16   2.2282427522047889e-16
   8.3200000000000000e+02   9.2802497388987250e-18   8.9158461269380694e-18   2.1708029465447857e-16   1.5324698799588935e-16
   8.3300000000000000e+02   3.7784868169158405e-17   2.2699843323655193e-18   1.6432266020264622e-17   1.4602511940800651e-17
   8.3400000000000000e+02   6.5006030977163071e-17   9.7210887283214863e-18   4.5129156717608811e-17   2.6539819400239636e-17
   8.3500000000000000e+02   7.8795053350533037e-17   8.1542925861815143e-18   3.2354281569871767e-17   4.8359958369229597e-18
   8.3600000000000000e+02   8.2500391564165927e-17   3.5803631560674513e-18   4.6872127293272168e-17   5.9994970733247303e-17
   8.3700000000000000e+02   8.3307347395425456e-17   3.1366491251427157e-18   1.2814063195751661e-16   1.3443570961757609e-16
   8.3800000000000000e+02   8.2949751977497725e-17   6.3379225153721363e-18   2.3586374101307871e-16   1.3281175388533300e-16
   8.3900000000000000e+02   7.5928194081331848e-17   8.5183900584936890e-18   2.2623952457946657e-16   2.0842203512356391e-16
   8.4000000000000000e+02   5.8568297777303461e-17   3.8847908417337240e-18   1.0940546907479637e-16   4.0243007868588302e-17
   8.4100000000000000e+02   3.9045727063167096e-17   7.0472708347484128e-18   1.9542011484423200e-16   9.0704461329861860e-17
   8.4200000000000000e+02   3.5849617762613121e-17   1.4260129117487748e-17   2.1097424971871750e-16   1.6520387254514014e-16
   8.4300000000000000e+02   6.0308907608046580e-17   9.0355994884613864e-18   3.1868812892399589e-16   2.5753836367759838e-16
   8.4400000000000000e+02   1.0382306490226614e-16   5.8938758588265233e-18   5.5485712740433045e-18   2.3671077800486879e-17
   8.4500000000000000e+02   1.4121960957579619e-16   1.9641343836570658e-17   2.3854095708072813e-17   8.6566062243438904e-17
   8.4600000000000000e+02   1.4899434187508487e-16   2.1481194087383441e-17   6.6234740805928715e-17   3.4377240767455714e-17
   8.4700000000000000e+02   1.2652831076927313e-16   1.2075593611112975e-17   4.7903070094243212e-18   6.3177382141650764e-17
   8.4800000000000000e+02   8.8229205660177860e-17   1.9439286391265511e-18   1.0531829148998306e-16   7.2669096230637799e-17
   8.4900000000000000e+02   5.1557085225648825e-17   2.9833891381247233e-18   2.0505429452514467e-16   1.8280109770200384e-16
   8.5000000000000000e+02   2.6543932208968298e-17   4.6477656722528908e-18   8.3483765375516766e-18   4.0700160319152578e-17
   8.5100000000000000e+02   1.5423242555669465e-17   6.5589983712709899e-18   3.1648396553111797e-17   6.1316022796003351e-18
   8.5200000000000000e+02   2.0332507250823391e-17   8.9005647787721147e-18   1.5131723340154413e-16   1.6600697397242805e-16
   8.5300000000000000e+02   4.5490607447486986e-17   6.9593337056676839e-18   1.7578965772007871e-16   1.2723142997167680e-16
   8.5400000000000000e+02   8.7848071345682285e-17   3.7095298970320762e-18   1.3079627534211624e-16   8.1056849275999847e-17
   8.5500000000000000e+02   1.2863335235596223e-16   1.8718675023756984e-17   9.9872860012011516e-18   1.3169659372692623e-16
   8.5600000000000000e+02   1.4317216678179929e-16   2.7130275933010065e-17   6.9260005888924573e-17   1.0420344909101487e-16
   8.5700000000000000e+02   1.1824138884963473e-16   2.1455714820894884e-17   1.6738646087283844e-16   2.1413995217854596e-16
   8.5800000000000000e+02   6.4961241800730371e-17   3.3598846645140976e-18   2.5714381007091236e-16   1.6740971860547799e-16
   8.5900000000000000e+02   1.2865009605812497e-17   1.4470478213603505e-17   1.7034483822769152e-17   3.4404176065740824e-17
   8.6000000000000000e+02   7.6344105540969688e-18   1.9281986575065737e-17   1.2375277255125664e-16   4.8327508092570749e-18
   8.6100000000000000e+02   1.1211333482317169e-17   7.3215424263138425e-18   6.9694499405196731e-18   2.8600154892230909e-17
   8.6200000000000000e+02   4.8216671478075365e-17   1.0827395203959134e-17   2.1580507653223730e-16   1.7463362048261490e-16
   8.6300000000000000e+02   7.3077639411742851e-17   1.9023369058021121e-17   3.1943990224987221e-16   2.2186775919863669e-16
   8.6400000000000000e+02   7.3527200940901810e-17   1.3290282236979315e-17   1.3271477073790936e-16   1.3217732575897257e-16
   8.6500000000000000e+02   5.8736045810198586e-17   1.4835976896350912e-18   2.4659316948507139e-16   1.1072168463021758e-16
   8.6600000000000000e+02   4.8130915230551681e-17   4.6614552007875781e-18   1.4492858567730631e-16   4.5002392260563279e-17
   8.6700000000000000e+02   5.3649791893021984e-17   1.3315071142517386e-18   3.8856745859844575e-16   2.7620577154657736e-16
   8.6800000000000000e+02   6.8943388346101255e-17   4.9087731451169205e-18   4.2322206284955844e-16   2.8716761282525985e-16
   8.6900000000000000e+02   8.4103438659285875e-17   9.4092688894369573e-18   9.1083148132254518e-17   3.1232558884439458e-18
   8.7000000000000000e+02   9.1144393627522305e-17   1.3163053918877860e-17   2.3796863511060047e-16   1.2616337152415123e-16
   8.7100000000000000e+02   8.4430376297476513e-17   1.5130634850811247e-17   1.5548471065052239e-16   1.6469668050995142e-16
   8.7200000000000000e+02   6.1209244644094273e-17   1.1330843548046245e-17   3.4726360851109898e-16   2.4093877623522705e-16
   8.7300000000000000e+02   2.7887674517674075e-17   2.6679631405845254e-18   1.5060066706610025e-16   1.0933912753604194e-16
   8.7400000000000000e+02   4.5069037102791280e-19   6.6244066077155823e-18   3.9340911615662018e-17   6.3292895714119759e-17
   8.7500000000000000e+02   8.3576866398227785e-18   9.6884372133266075e-18   2.1941150060272444e-17   9.9134140228005755e-18
   8.7600000000000000e+02   9.1350649915056492e-18   1.8744069162659111e-18   1.2699773279855166e-16   1.4279501117654865e-16
   8.7700000000000000e+02   3.8894867314388511e-17   1.2255217147745091e-17   1.4305442966704382e-16   1.3085791577113481e-16
   8.7800000000000000e+02   5.7395560023204717e-17   2.1910835134529641e-17   1.7143723471606156e-17   3.9611164406936508e-17
   8.7900000000000000e+02   4.8927252402136371e-17   1.9625501631926123e-17   1.4901046393389049e-17   6.7309688510508889e-17
   8.8000000000000000e+02   1.7437137097141848e-17   7.5332153804255535e-18   1.4342812422114413e-16   1.2896361975171251e-16
   8.8100000000000000e+02   1.6071424842812554e-17   4.5635107018462072e-18   1.5207932665145553e-16   1.2427064582951451e-16
   8.8200000000000000e+02   3.0820540396605856e-17   8.6761942292758292e-18   3.4015938579914668e-17   9.2798816719601899e-17
   8.8300000000000000e+02   2.0085971421934057e-17   4.2605326490127513e-18   1.1201111399751393e-16   6.7407526664176328e-17
   8.8400000000000000e+02   8.3906562534292336e-18   3.0799298059377491e-18   1.6110872349553756e-16   1.9875440481450347e-16
   8.8500000000000000e+02   4.2296357671045790e-17   6.1202261372575516e-18   3.3013165376138201e-17   1.6352301359492130e-17
   8.8600000000000000e+02   7.6294433811127211e-17   6.7571969933541740e-18   3.4808122306064331e-17   9.2869529749993282e-17
   8.8700000000000000e+02   1.0961285128223520e-16   9.6571189642659052e-18   9.3480737249033266e-17   1.0524520982370902e-16
   8.8800000000000000e+02   1.3836117427563642e-16   1.2459905653345818e-17   1.1956684598871052e-16   1.0523482660822222e-16
   8.8900000000000000e+02   1.5717059943012066e-16   1.5515249330350324e-17   2.4409065594159855e-16   1.9196074164914605e-16
   8.9000000000000000e+02   1.6147337757219499e-16   1.7578241315723921e-17   1.6926867762585438e-16   1.6557970072481664e-16
   8.9100000000000000e+02   1.4866155499575329e-16   1.6076624273234245e-17   1.4688294377469294e-16   5.6974704854145703e-17
   8.9200000000000000e+02   1.2218291101926577e-16   1.2905512071587163e-17   5.4863636790081630e-17   2.4267688330026553e-17
   8.9300000000000000e+02   8.7630331226759032e-17   8.3855377426686983e-18   2.4633971931002540e-16   1.9340393746895012e-16
   8.9400000000000000e+02   5.3340285735238097e-17   1.1759236386872897e-18   2.0601066539820222e-16   1.8107864550745053e-16
   8.9500000000000000e+02   3.2389891279795254e-17   5.8793172683644982e-18   2.6440837743885256e-17   4.1765942019542179e-17
   8.9600000000000000e+02   3.5316828003382113e-17   6.0942569441745958e-18   1.3694675475540025e-17   8.3057620923762810e-17
   8.9700000000000000e+02   6.2246731620237048e-17   3.5125389620120509e-18   1.5446774311989428e-16   1.2799112183845952e-16
   8.9800000000000000e+02   9.7377965202707141e-17   1.7012586100634547e-17   1.6459548080482501e-16   1.4709702295395729e-16
   8.9900000000000000e+02   1.1809292799610476e-16   2.4010605782005174e-17   4.2055975942261093e-17   8.1225582288950443e-17
   9.0000000000000000e+02   1.1275781100220206e-16   1.9018357582011381e-17   1.2799791863393923e-17   6.4125612846779416e-17
   9.0100000000000000e+02   9.0639752636839251e-17   5.5387756866339536e-18   1.4489586229846660e-16   1.0997938507928549e-16
   9.0200000000000000e+02   7.4901853975080252e-17   4.5425542749448854e-18   2.1356916702959087e-16   2.1632535359282970e-16
   9.0300000000000000e+02   8.2119769791507596e-17   3.4492901636374431e-19   7.5257069192208663e-17   7.1189843248424507e-17
   9.0400000000000000e+02   1.0376508495681417e-16   1.6947541582178975e-17   4.9504721432650041e-17   7.6135119456570924e-17
   9.0500000000000000e+02   1.1259764897625965e-16   3.0627673702694394e-17   1.2940979145820069e-16   1.5007614151024639e-16
   9.0600000000000000e+02   8.5951199859591266e-17   2.6903657393518280e-17   4.7503762237860932e-17   7.8814323399592525e-17
   9.0700000000000000e+02   3.0865116605824833e-17   4.7498617204063086e-18   1.1139796606251226e-17   2.6319879853549041e-17
   9.0800000000000000e+02   1.3810918674127299e-17   1.7555900821429540e-17   1.6430247243790657e-16   2.0015216684998974e-16
   9.0900000000000000e+02   1.1549900075374523e-17   1.9390248297683523e-17   2.1970902891219870e-16   1.5554435211864836e-16
   9.1000000000000000e+02   4.0629805721386629e-17   3.5462385172021676e-18   1.7274658349872916e-16   1.3888247237443509e-16
   9.1100000000000000e+02   1.0376801127299930e-16   3.3662803857008004e-17   1.6387457440712101e-16   1.9415591287165740e-16
   9.1200000000000000e+02   1.2787036207730661e-16   4.4816665524665271e-17   2.7717964304198125e-17   7.8709174695407294e-18
   9.1300000000000000e+02   9.4526142151013479e-17   2.9080202734192191e-17   5.1232842909357583e-17   2.4098514867713239e-17
   9.1400000000000000e+02   3.1549748088886926e-17   9.5888205168823831e-19   3.1230862318092244e-16   2.5842797031647469e-16
   9.1500000000000000e+02   1.2416484584501947e-17   1.8933784591719800e-17   2.4478800891844517e-16   1.7760440756290780e-16
   9.1600000000000000e+02   5.0474706859622912e-18   1.7370310010857073e-17   2.5808621441541271e-16   6.4883083626333252e-17
   9.1700000000000000e+02   5.1384043369532005e-17   2.0689460772208334e-18   4.8959194923841989e-18   1.0786203567932727e-17
   9.1800000000000000e+02   1.2317537729935816e-16   2.4715022750137849e-17   5.6091039661143960e-16   4.1620034191327620e-16
   9.1900000000000000e+02   1.7223581630617982e-16   3.9271856208743807e-17   2.2529229594542252e-16   1.9689530042338669e-16
   9.2000000000000000e+02   1.7560965452585328e-16   3.8971730754420074e-17   2.8907869811327920e-16   1.3932983172403489e-16
   9.2100000000000000e+02   1.3499946192723763e-16   2.1667070263452086e-17   2.6374862067897366e-18   5.7693067242543752e-17
   9.2200000000000000e+02   8.0888181611497409e-17   3.3598358034547956e-18   4.6460464226994484e-16   3.6642304398626580e-16
   9.2300000000000000e+02   5.5064393272358304e-17   1.7870028766833391e-17   2.7307292685555456e-16   1.8176683801268652e-16
   9.2400000000000000e+02   8.1648307221096405e-17   1.0509551905564543e-17   1.0120419948297115e-16   7.3869359082431890e-18
   9.2500000000000000e+02   1.4804058786238237e-16   1.5688660880378585e-17   1.2161071199703132e-16   5.1085566871755025e-17
   9.2600000000000000e+02   2.0959251061231256e-16   4.3237655160574256e-17   7.6028201386390775e-17   5.7522754697186915e-18
   9.2700000000000000e+02   2.2095543514796381e-16   5.1468048052895064e-17   3.3302443701276201e-16   3.4851717192010535e-16
   9.2800000000000000e+02   1.6909380553395239e-16   3.4676889080281408e-17   2.9089416062636500e-16   1.7533437803046474e-16
   9.2900000000000000e+02   8.4181952246764310e-17   6.6361754301848252e-18   3.8143704653785996e-17   4.3097602774186561e-17
   9.3000000000000000e+02   1.4624633622521993e-17   1.4040183606928800e-17   1.2610680268952573e-16   3.0030893271809551e-17
   9.3100000000000000e+02   4.9740851739337169e-18   1.7365189577489075e-17   2.5289795118231751e-16   1.2796680131561044e-16
   9.3200000000000000e+02   3.0279019635006625e-17   4.4046918502657771e-18   3.8826097852634151e-16   3.7739957044445884e-16
   9.3300000000000000e+02   9.7779346390884410e-17   1.6610902535476681e-17   1.8558707126381404e-17   2.6390976963490098e-17
   9.3400000000000000e+02   1.6226729466392301e-16   3.5428571429200757e-17   1.9222215763893388e-18   3.8126562777072108e-17
   9.3500000000000000e+02   1.9283266506930282e-16   4.3686729334645301e-17   2.0714765225743605e-16   2.5512980277938594e-16
   9.3600000000000000e+02   1.7713781937770589e-16   3.8614463160135302e-17   8.1386747820763326e-17   5.1594512354113018e-17
   9.3700000000000000e+02   1.2533006326010165e-16   2.3496199728028838e-17   5.7141122918006655e-17   1.0060923484548398e-16
   9.3800000000000000e+02   6.3814532054202739e-17   7.7619752103266499e-18   1.7390852766561133e-16   2.1527547396473415e-16
   9.3900000000000000e+02   1.8871388275731229e-17   1.2188645515678774e-18   1.1996907592465310e-16   5.7704346374211499e-17
   9.4000000000000000e+02   1.9412018339650386e-18   4.0877348061157659e-18   9.3522832579458542e-17   1.9880225024333074e-16
   9.4100000000000000e+02   8.4357400968134132e-18   1.0759725707684132e-17   1.9944413051678227e-16   1.0263704401312576e-16
   9.4200000000000000e+02   2.7074116665205268e-17   1.4417579370390840e-17   1.7124021964842396e-16   2.3959694773307403e-16
   9.4300000000000000e+02   5.1946365757602057e-17   1.4054545238904035e-17   2.0245405674841434e-17   1.9668359324823738e-17
   9.4400000000000000e+02   8.3805580193558234e-17   1.5087678742897008e-17   1.1293497208224565e-16   1.5967433064215272e-16
   9.4500000000000000e+02   1.2167964685292156e-16   2.0170190981754837e-17   2.9737071666126825e-16   2.3581160032285354e-16
   9.4600000000000000e+02   1.5701491054244861e-16   2.7198293256585887e-17   1.5669045686313001e-16   1.5420308284047755e-16
   9.4700000000000000e+02   1.7937383969329970e-16   3.1046810484265946e-17   1.4728423097165263e-17   6.4777628268093055e-17
   9.4800000000000000e+02   1.8346364577098575e-16   2.9390660777941720e-17   1.0545339621514318e-16   1.1112323186709406e-16
   9.4900000000000000e+02   1.7205227056598807e-16   2.5109906247425073e-17   1.3979039942070944e-16   1.7439062051626681e-16
   9.5000000000000000e+02   1.5351539575906466e-16   2.1316607760840132e-17   2.9645950223165737e-17   7.5186398311444270e-17
   9.5100000000000000e+02   1.3539177979559092e-16   1.8358739214216247e-17   2.4336015796313442e-16   1.8375339846129476e-16
   9.5200000000000000e+02   1.2228891756856822e-16   1.7288373373543928e-17   3.8896804801260521e-16   3.4541827390469648e-16
   9.5300000000000000e+02   1.1608447676325900e-16   1.9437649035200781e-17   6.9097735428810504e-18   3.0162942945018796e-17
   9.5400000000000000e+02   1.1416628483992555e-16   2.1083944347142062e-17   1.2762137467363808e-16   5.9666841273863068e-18
   9.5500000000000000e+02   1.1459722936865409e-16   2.0923382014464061e-17   2.4681812837727064e-16   2.3186131989297967e-16
   9.5600000000000000e+02   1.1771377489154849e-16   1.9734451517188895e-17   3.1687487664158618e-16   2.4299454651735300e-16
   9.5700000000000000e+02   1.2708632061566394e-16   1.9233369313968334e-17   7.6548939389360720e-17   1.2090450832475396e-16
   9.5800000000000000e+02   1.4402657918767657e-16   2.3167650642103306e-17   9.3130951472594519e-19   5.8372926153855546e-17
   9.5900000000000000e+02   1.6136277921917445e-16   3.1915548273373467e-17   1.4354805282970278e-16   1.7853393346996029e-16
   9.6000000000000000e+02   1.6559913719424010e-16   3.8626165436730917e-17   2.3033272336728979e-16   1.7987671945514361e-16
   9.6100000000000000e+02   1.4679179636816004e-16   3.6123946923607397e-17   1.5260480437727338e-16   1.7904996976533565e-16
   9.6200000000000000e+02   1.1056380605109394e-16   2.6147346067876697e-17   1.0396600979272577e-16   1.3030766646942424e-16
   9.6300000000000000e+02   7.3686248798980564e-17   1.6876054456361956e-17   1.7862693971034688e-16   1.6465243340765794e-16
   9.6400000000000000e+02   5.1957245533415955e-17   1.3989321086487290e-17   2.5105328706288971e-16   2.3507603206648626e-16
   9.6500000000000000e+02   5.1535783505091756e-17   1.7939130837717478e-17   1.3513263833589068e-16   1.4896544907335967e-16
   9.6600000000000000e+02   6.5351564556172218e-17   2.3839174939212687e-17   4.9891167484861070e-17   2.9168991654215395e-17
   9.6700000000000000e+02   8.4605644644764968e-17   2.6140576224113230e-17   1.0326456714123648e-17   9.8155786405181681e-17
   9.6800000000000000e+02   1.0728841433934948e-16   2.5195704099738048e-17   2.2240232595325054e-16   1.6705304605166439e-16
   9.6900000000000000e+02   1.3410217208084022e-16   2.6797017394768574e-17   4.2562448989870664e-16   3.5710657526162929e-16
   9.7000000000000000e+02   1.6347644608763489e-16   3.3745974670110231e-17   2.0749427138112043e-16   1.7200490529439901e-16
   9.7100000000000000e+02   1.8457291837895587e-16   4.2632813515951226e-17   1.4340561349800911e-16   1.7493075479661154e-17
   9.7200000000000000e+02   1.8308881631182685e-16   4.7133827723527696e-17   3.6403002317814823e-17   6.0798653300534487e-17
   9.7300000000000000e+02   1.5300729717238490e-16   4.0584570450415543e-17   3.5634576309335015e-16   3.2232289201543277e-16
   9.7400000000000000e+02   1.0667126912608453e-16   2.4324167531169125e-17   3.0484664485477768e-16   2.3036797000024179e-16
   9.7500000000000000e+02   7.2038708659213382e-17   1.0651363421393775e-17   6.8601994906362167e-17   1.3522342027381538e-16
   9.7600000000000000e+02   7.2116076857136003e-17   1.1078157079137758e-17   5.3023750568672607e-17   7.6616911465615618e-17
   9.7700000000000000e+02   1.0712224025284546e-16   2.7021475344436651e-17   1.7533097801873965e-16   2.2846357985141732e-16
   9.7800000000000000e+02   1.5058525079575680e-16   4.6663629536249908e-17   2.8726559891998610e-17   5.5585032699807215e-17
   9.7900000000000000e+02   1.7007357529718051e-16   5.3507210305212296e-17   7.9857658689654305e-17   1.3127533267851029e-16
   9.8000000000000000e+02   1.5668875961413013e-16   4.2193229456971565e-17   3.5155144816845790e-16   3.1149969047587910e-16
   9.8100000000000000e+02   1.3009286207209607e-16   2.4939673137150521e-17   2.3128465380914281e-16   1.7791167838597043e-16
   9.8200000000000000e+02   1.1978627158849585e-16   1.8336576147195865e-17   3.6570162056422074e-17   1.2445169015811363e-16
   9.8300000000000000e+02   1.3811800051867671e-16   2.8148074597947586e-17   9.4638351685115088e-17   1.4080897334284436e-16
   9.8400000000000000e+02   1.6862262022815496e-16   4.5804669048871797e-17   2.9419031351880330e-16   2.1516903274957713e-16
   9.8500000000000000e+02   1.8287914329397675e-16   5.5353949252561459e-17   2.9666445160001025e-16   3.1463434154902024e-16
   9.8600000000000000e+02   1.6580175978239526e-16   4.8330790628609822e-17   4.5146092921579882e-17   4.6724657688264882e-17
   9.8700000000000000e+02   1.3104425964496026e-16   3.0925152902601771e-17   8.7125666572945654e-17   7.8812338229126857e-17
   9.8800000000000000e+02   1.0852012135043693e-16   1.9600957763958197e-17   8.9349944319373397e-17   9.9210749341995356e-17
   9.8900000000000000e+02   1.1802511534489567e-16   2.7408110373587049e-17   4.0853411651337231e-16   3.4765848054779319e-16
   9.9000000000000000e+02   1.4757212602962193e-16   4.7169726841794328e-17   3.3473955840324393e-16   2.6528448908970069e-16
   9.9100000000000000e+02   1.6380158746163587e-16   6.0521163118264948e-17   4.3852427083073207e-17   1.0321866641193041e-16
   9.9200000000000000e+02   1.4642907660939365e-16   5.5533259760808232e-17   1.0517924790333290e-17   1.2472682099858082e-16
   9.9300000000000000e+02   1.0593630843414512e-16   3.4499223998507022e-17   1.8476846043565009e-16   1.2983597874030425e-16
   9.9400000000000000e+02   7.8119549299338904e-17   1.5852652174177148e-17   3.4849705615743228e-16   3.5045107120008281e-16
   9.9500000000000000e+02   9.5079697800074333e-17   1.9296265201973649e-17   1.3754864179529456e-16   1.5515145853784922e-16
   9.9600000000000000e+02   1.5132879176711724e-16   4.6514365750233566e-17   2.4469477429987493e-17   3.0434756047397491e-17
   9.9700000000000000e+02   2.0189908760588400e-16   7.7271751645598683e-17   2.1334959987802088e-16   3.3520244718182795e-16
   9.9800000000000000e+02   1.9719173863222633e-16   8.3924983622250071e-17   2.2164678004036582e-16   1.0397110627893162e-16
   9.9900000000000000e+02   1.2725013712506286e-16   5.7163882841609120e-17   2.4156134331028373e-16   2.6616148494196473e-16
   1.0000000000000000e+03   4.0223724458716642e-17   1.9728543494250788e-17   1.5640003460324443e-16   2.2727074511458649e-16


==> n_cF_N35_Lc05.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   6.9020199780684977e-01
   3.0000000000000000e+00   3.7174825902223196e-01
   4.0000000000000000e+00   4.4046783478735599e-02
   5.0000000000000000e+00   4.0184358369643319e-02
   6.0000000000000000e+00   3.2322620198369047e-02
   7.0000000000000000e+00   1.0996373751430394e-02
   8.0000000000000000e+00   1.4527606238253987e-03
   9.0000000000000000e+00   4.7736668710109016e-03
   1.0000000000000000e+01   3.6250702381456241e-03
   1.1000000000000000e+01   1.5605275102953972e-03
   1.2000000000000000e+01   1.2265249879110933e-04
   1.3000000000000000e+01   4.6109544527144657e-04
   1.4000000000000000e+01   4.8501564893025972e-04
   1.5000000000000000e+01   2.9176535365798802e-04
   1.6000000000000000e+01   9.6832174262450279e-05
   1.7000000000000000e+01   1.8839382641391978e-05
   1.8000000000000000e+01   5.6739604872604464e-05
   1.9000000000000000e+01   4.8751522848666585e-05
   2.0000000000000000e+01   2.5692038048107902e-05
   2.1000000000000000e+01   5.7749451711310936e-06
   2.2000000000000000e+01   4.9202235381796747e-06
   2.3000000000000000e+01   7.5447394104697030e-06
   2.4000000000000000e+01   5.7310599747258674e-06
   2.5000000000000000e+01   2.7231884242156783e-06
   2.6000000000000000e+01   3.5557917686733578e-07
   2.7000000000000000e+01   8.3017613856072274e-07
   2.8000000000000000e+01   1.0467366784312668e-06
   2.9000000000000000e+01   7.5073893223440361e-07
   3.0000000000000000e+01   3.3539543739008696e-07
   3.1000000000000000e+01   2.2011892676906662e-08
   3.2000000000000000e+01   1.2508849241882412e-07
   3.3000000000000000e+01   1.3732989407698842e-07
   3.4000000000000000e+01   8.1243667732566046e-08
   3.5000000000000000e+01   2.2412158219224425e-08


==> n_cF_N360_xmin055.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   5.5548728408337378e-01
   3.0000000000000000e+00   4.1138642549522308e-01
   4.0000000000000000e+00   7.0577164204440226e-02
   5.0000000000000000e+00   4.3589238615284943e-02
   6.0000000000000000e+00   2.2420674385130743e-03
   7.0000000000000000e+00   6.6555874672488352e-03
   8.0000000000000000e+00   3.2771397043518534e-03
   9.0000000000000000e+00   2.1662033180465818e-04
   1.0000000000000000e+01   5.6441108929015319e-04
   1.1000000000000000e+01   3.3668090499198566e-04
   1.2000000000000000e+01   5.0480868051806892e-05
   1.3000000000000000e+01   5.9655068870268189e-05
   1.4000000000000000e+01   5.8717046733948587e-05
   1.5000000000000000e+01   3.2253265872491264e-05
   1.6000000000000000e+01   1.6104643987510762e-05
   1.7000000000000000e+01   1.2439021920153613e-05
   1.8000000000000000e+01   1.4112540420618181e-05
   1.9000000000000000e+01   1.6071949250579896e-05
   2.0000000000000000e+01   1.6849543267743811e-05
   2.1000000000000000e+01   1.6775788270042798e-05
   2.2000000000000000e+01   1.6443611142955312e-05
   2.3000000000000000e+01   1.6161131248784027e-05
   2.4000000000000000e+01   1.5977089868056925e-05
   2.5000000000000000e+01   1.5844200075851844e-05
   2.6000000000000000e+01   1.5716329308853837e-05
   2.7000000000000000e+01   1.5575917890572207e-05
   2.8000000000000000e+01   1.5422383684933362e-05
   2.9000000000000000e+01   1.5261195672916870e-05
   3.0000000000000000e+01   1.5095481319915121e-05
   3.1000000000000000e+01   1.4926907917285220e-05
   3.2000000000000000e+01   1.4755056643871954e-05
   3.3000000000000000e+01   1.4580041313843913e-05
   3.4000000000000000e+01   1.4401430521297736e-05
   3.5000000000000000e+01   1.4219664625176159e-05
   3.6000000000000000e+01   1.4034642139630120e-05
   3.7000000000000000e+01   1.3846862290240165e-05
   3.8000000000000000e+01   1.3656257166669847e-05
   3.9000000000000000e+01   1.3463255025957491e-05
   4.0000000000000000e+01   1.3267803230274394e-05
   4.1000000000000000e+01   1.3070288606014865e-05
   4.2000000000000000e+01   1.2870693830442585e-05
   4.3000000000000000e+01   1.2669375305464625e-05
   4.4000000000000000e+01   1.2466347983503663e-05
   4.5000000000000000e+01   1.2261936180098253e-05
   4.6000000000000000e+01   1.2056182423731710e-05
   4.7000000000000000e+01   1.1849378781990195e-05
   4.8000000000000000e+01   1.1641593110650262e-05
   4.9000000000000000e+01   1.1433085695685696e-05
   5.0000000000000000e+01   1.1223947975359426e-05
   5.1000000000000000e+01   1.1014408485269144e-05
   5.2000000000000000e+01   1.0804580677107645e-05
   5.3000000000000000e+01   1.0594661092677587e-05
   5.4000000000000000e+01   1.0384783935931325e-05
   5.5000000000000000e+01   1.0175113367627216e-05
   5.6000000000000000e+01   9.9658033840923757e-06
   5.7000000000000000e+01   9.7569852550462780e-06
   5.8000000000000000e+01   9.5488320741856934e-06
   5.9000000000000000e+01   9.3414416063702910e-06
   6.0000000000000000e+01   9.1350055927349440e-06
   6.1000000000000000e+01   8.9295875985252182e-06
   6.2000000000000000e+01   8.7253977933785359e-06
   6.3000000000000000e+01   8.5224647848816422e-06
   6.4000000000000000e+01   8.3210171685458247e-06
   6.5000000000000000e+01   8.1210477855961086e-06
   6.6000000000000000e+01   7.9228038581752520e-06
   6.7000000000000000e+01   7.7262416131821035e-06
   6.8000000000000000e+01   7.5316272934449903e-06
   6.9000000000000000e+01   7.3388796335310874e-06
   7.0000000000000000e+01   7.1482844739517878e-06
   7.1000000000000000e+01   6.9597221543404413e-06
   7.2000000000000000e+01   6.7734988617469039e-06
   7.3000000000000000e+01   6.5894556172729314e-06
   7.4000000000000000e+01   6.4079198657218758e-06
   7.5000000000000000e+01   6.2286923681723005e-06
   7.6000000000000000e+01   6.0521228918634359e-06
   7.7000000000000000e+01   5.8779709799906060e-06
   7.8000000000000000e+01   5.7066099316638649e-06
   7.9000000000000000e+01   5.5377570982355757e-06
   8.0000000000000000e+01   5.3718106556992979e-06
   8.1000000000000000e+01   5.2084447722027443e-06
   8.2000000000000000e+01   5.0480839724670005e-06
   8.3000000000000000e+01   4.8903582311974370e-06
   8.4000000000000000e+01   4.7357200123779990e-06
   8.5000000000000000e+01   4.5837540661199798e-06
   8.6000000000000000e+01   4.4349424964824459e-06
   8.7000000000000000e+01   4.2888237736504638e-06
   8.8000000000000000e+01   4.1459114446808662e-06
   8.9000000000000000e+01   4.0056966174239683e-06
   9.0000000000000000e+01   3.8687261794545891e-06
   9.1000000000000000e+01   3.7344427633374105e-06
   9.2000000000000000e+01   3.6034285816541910e-06
   9.3000000000000000e+01   3.4750766443214108e-06
   9.4000000000000000e+01   3.3500065530249812e-06
   9.5000000000000000e+01   3.2275605094954444e-06
   9.6000000000000000e+01   3.1083976413326209e-06
   9.7000000000000000e+01   2.9918081146887541e-06
   9.8000000000000000e+01   2.8784927861998201e-06
   9.9000000000000000e+01   2.7676885134455820e-06
   1.0000000000000000e+02   2.6601401452601814e-06
   1.0100000000000000e+02   2.5550299083644264e-06
   1.0200000000000000e+02   2.4531489612310260e-06
   1.0300000000000000e+02   2.3536235249235302e-06
   1.0400000000000000e+02   2.2572934341709572e-06
   1.0500000000000000e+02   2.1632274738847360e-06
   1.0600000000000000e+02   2.0723165657532828e-06
   1.0700000000000000e+02   1.9835705691677056e-06
   1.0800000000000000e+02   1.8979339430173149e-06
   1.0900000000000000e+02   1.8143560703554341e-06
   1.1000000000000000e+02   1.7338374332126698e-06
   1.1100000000000000e+02   1.6552653237783493e-06
   1.1200000000000000e+02   1.5796987653628528e-06
   1.1300000000000000e+02   1.5059612791460212e-06
   1.1400000000000000e+02   1.4351729770577348e-06
   1.1500000000000000e+02   1.3660918618083550e-06
   1.1600000000000000e+02   1.2999017077758817e-06
   1.1700000000000000e+02   1.2352931828268834e-06
   1.1800000000000000e+02   1.1735163216378599e-06
   1.1900000000000000e+02   1.1131925709270169e-06
   1.2000000000000000e+02   1.0556408459945274e-06
   1.2100000000000000e+02   9.9941141579497189e-07
   1.2200000000000000e+02   9.4589471783602588e-07
   1.2300000000000000e+02   8.9356781588679939e-07
   1.2400000000000000e+02   8.4389533123800227e-07
   1.2500000000000000e+02   7.9527902393802585e-07
   1.2600000000000000e+02   7.4926037983759872e-07
   1.2700000000000000e+02   7.0416368579921672e-07
   1.2800000000000000e+02   6.6160999192657599e-07
   1.2900000000000000e+02   6.1984387190144717e-07
   1.3000000000000000e+02   5.8056865852707315e-07
   1.3100000000000000e+02   5.4194690239412469e-07
   1.3200000000000000e+02   5.0576695651394198e-07
   1.3300000000000000e+02   4.7010696965465518e-07
   1.3400000000000000e+02   4.3684307223272904e-07
   1.3500000000000000e+02   4.0396656460301463e-07
   1.3600000000000000e+02   3.7344413181025471e-07
   1.3700000000000000e+02   3.4317771208424398e-07
   1.3800000000000000e+02   3.1522734272575778e-07
   1.3900000000000000e+02   2.8740302019766492e-07
   1.4000000000000000e+02   2.6186095328626199e-07
   1.4100000000000000e+02   2.3631655298123492e-07
   1.4200000000000000e+02   2.1302504197369651e-07
   1.4300000000000000e+02   1.8960453965111915e-07
   1.4400000000000000e+02   1.6841214904439466e-07
   1.4500000000000000e+02   1.4696593036126689e-07
   1.4600000000000000e+02   1.2772775819885728e-07
   1.4700000000000000e+02   1.0811280607891207e-07
   1.4800000000000000e+02   9.0690637790270710e-08
   1.4900000000000000e+02   7.2770654528820826e-08
   1.5000000000000000e+02   5.7033054506147690e-08
   1.5100000000000000e+02   4.0678524226302987e-08
   1.5200000000000000e+02   2.6500870434046107e-08
   1.5300000000000000e+02   1.1589067617667789e-08
   1.5400000000000000e+02   1.1464643258468929e-09
   1.5500000000000000e+02   1.4731513675793967e-08
   1.5600000000000000e+02   2.6136011335951627e-08
   1.5700000000000000e+02   3.8503611390831514e-08
   1.5800000000000000e+02   4.8681526951502642e-08
   1.5900000000000000e+02   5.9934431860489456e-08
   1.6000000000000000e+02   6.8983719135224592e-08
   1.6100000000000000e+02   7.9218285818831531e-08
   1.6200000000000000e+02   8.7230567467397306e-08
   1.6300000000000000e+02   9.6536935741606398e-08
   1.6400000000000000e+02   1.0359769518847946e-07
   1.6500000000000000e+02   1.1205999036882741e-07
   1.6600000000000000e+02   1.1824878410592842e-07
   1.6700000000000000e+02   1.2594533791825382e-07
   1.6800000000000000e+02   1.3133602431896200e-07
   1.6900000000000000e+02   1.3833961090426923e-07
   1.7000000000000000e+02   1.4300059265187153e-07
   1.7100000000000000e+02   1.4937867626372346e-07
   1.7200000000000000e+02   1.5337315226516708e-07
   1.7300000000000000e+02   1.5918814233840946e-07
   1.7400000000000000e+02   1.6257436529406063e-07
   1.7500000000000000e+02   1.6788387601672519e-07
   1.7600000000000000e+02   1.7071541355869795e-07
   1.7700000000000000e+02   1.7557252586285844e-07
   1.7800000000000000e+02   1.7789852270299371e-07
   1.7900000000000000e+02   1.8235204582843935e-07
   1.8000000000000000e+02   1.8421748427598390e-07
   1.8100000000000000e+02   1.8831221472026659e-07
   1.8200000000000000e+02   1.8975817160297142e-07
   1.8300000000000000e+02   1.9353514752363227e-07
   1.8400000000000000e+02   1.9459904574693908e-07
   1.8500000000000000e+02   1.9809579537927637e-07
   1.8600000000000000e+02   1.9881164906060393e-07
   1.8700000000000000e+02   2.0206243235635606e-07
   1.8800000000000000e+02   2.0246108478796605e-07
   1.8900000000000000e+02   2.0549712726461075e-07
   1.9000000000000000e+02   2.0560648018187459e-07
   1.9100000000000000e+02   2.0845619726461539e-07
   1.9200000000000000e+02   2.0830143022564741e-07
   1.9300000000000000e+02   2.1099064163728391e-07
   1.9400000000000000e+02   2.1059442142722508e-07
   1.9500000000000000e+02   2.1314655542445109e-07
   1.9600000000000000e+02   2.1252923492474397e-07
   1.9700000000000000e+02   2.1496552169469511e-07
   1.9800000000000000e+02   2.1414532798501963e-07
   1.9900000000000000e+02   2.1648498266995063e-07
   2.0000000000000000e+02   2.1547819509094244e-07
   2.0100000000000000e+02   2.1773859065895366e-07
   2.0200000000000000e+02   2.1655970817189218e-07
   2.0300000000000000e+02   2.1875653699581959e-07
   2.0400000000000000e+02   2.1741843402561786e-07
   2.0500000000000000e+02   2.1956585824434588e-07
   2.0600000000000000e+02   2.1807992993355899e-07
   2.0700000000000000e+02   2.2019072188839911e-07
   2.0800000000000000e+02   2.1856701985997597e-07
   2.0900000000000000e+02   2.2065269302794037e-07
   2.1000000000000000e+02   2.1890005133578716e-07
   2.1100000000000000e+02   2.2097098125075099e-07
   2.1200000000000000e+02   2.1909713240778601e-07
   2.1300000000000000e+02   2.2116266802522932e-07
   2.1400000000000000e+02   2.1917434999225624e-07
   2.1500000000000000e+02   2.2124291646407779e-07
   2.1600000000000000e+02   2.1914597132375126e-07
   2.1700000000000000e+02   2.2122516459483014e-07
   2.1800000000000000e+02   2.1902462902148784e-07
   2.1900000000000000e+02   2.2112130204910313e-07
   2.2000000000000000e+02   2.1882148932844594e-07
   2.2100000000000000e+02   2.2094183019349640e-07
   2.2200000000000000e+02   2.1854640495239896e-07
   2.2300000000000000e+02   2.2069600862482921e-07
   2.2400000000000000e+02   2.1820805573586096e-07
   2.2500000000000000e+02   2.2039198990867513e-07
   2.2600000000000000e+02   2.1781407699356836e-07
   2.2700000000000000e+02   2.2003694114365589e-07
   2.2800000000000000e+02   2.1737117440249366e-07
   2.2900000000000000e+02   2.1963715275980578e-07
   2.3000000000000000e+02   2.1688522744790491e-07
   2.3100000000000000e+02   2.1919813715119787e-07
   2.3200000000000000e+02   2.1636138337604240e-07
   2.3300000000000000e+02   2.1872471780533857e-07
   2.3400000000000000e+02   2.1580414149331651e-07
   2.3500000000000000e+02   2.1822110910355857e-07
   2.3600000000000000e+02   2.1521742891495589e-07
   2.3700000000000000e+02   2.1769098826930711e-07
   2.3800000000000000e+02   2.1460466867994725e-07
   2.3900000000000000e+02   2.1713755953029139e-07
   2.4000000000000000e+02   2.1396884004443631e-07
   2.4100000000000000e+02   2.1656361092076472e-07
   2.4200000000000000e+02   2.1331253223972363e-07
   2.4300000000000000e+02   2.1597156525668289e-07
   2.4400000000000000e+02   2.1263799271993488e-07
   2.4500000000000000e+02   2.1536352563142028e-07
   2.4600000000000000e+02   2.1194716994384094e-07
   2.4700000000000000e+02   2.1474131564814536e-07
   2.4800000000000000e+02   2.1124175125425036e-07
   2.4900000000000000e+02   2.1410651504393715e-07
   2.5000000000000000e+02   2.1052319625749175e-07
   2.5100000000000000e+02   2.1346049083901921e-07
   2.5200000000000000e+02   2.0979276577318880e-07
   2.5300000000000000e+02   2.1280442424642468e-07
   2.5400000000000000e+02   2.0905154713710502e-07
   2.5500000000000000e+02   2.1213933488318192e-07
   2.5600000000000000e+02   2.0830047758886063e-07
   2.5700000000000000e+02   2.1146610319350311e-07
   2.5800000000000000e+02   2.0754036521820195e-07
   2.5900000000000000e+02   2.1078548939046074e-07
   2.6000000000000000e+02   2.0677190582213054e-07
   2.6100000000000000e+02   2.1009814873894526e-07
   2.6200000000000000e+02   2.0599569740909587e-07
   2.6300000000000000e+02   2.0940464584285718e-07
   2.6400000000000000e+02   2.0521225423158139e-07
   2.6500000000000000e+02   2.0870546785174572e-07
   2.6600000000000000e+02   2.0442201859254154e-07
   2.6700000000000000e+02   2.0800103476989054e-07
   2.6800000000000000e+02   2.0362537001824950e-07
   2.6900000000000000e+02   2.0729170810857170e-07
   2.7000000000000000e+02   2.0282263397198673e-07
   2.7100000000000000e+02   2.0657779974646965e-07
   2.7200000000000000e+02   2.0201409037001359e-07
   2.7300000000000000e+02   2.0585957951805676e-07
   2.7400000000000000e+02   2.0119997998526884e-07
   2.7500000000000000e+02   2.0513728060378168e-07
   2.7600000000000000e+02   2.0038050930695856e-07
   2.7700000000000000e+02   2.0441110427989184e-07
   2.7800000000000000e+02   1.9955585526056898e-07
   2.7900000000000000e+02   2.0368122453760782e-07
   2.8000000000000000e+02   1.9872616969861431e-07
   2.8100000000000000e+02   2.0294779234261608e-07
   2.8200000000000000e+02   1.9789158325127154e-07
   2.8300000000000000e+02   2.0221093901417949e-07
   2.8400000000000000e+02   1.9705220830241315e-07
   2.8500000000000000e+02   2.0147077888810508e-07
   2.8600000000000000e+02   1.9620814142218514e-07
   2.8700000000000000e+02   2.0072741157724618e-07
   2.8800000000000000e+02   1.9535946546118293e-07
   2.8900000000000000e+02   1.9998092390524746e-07
   2.9000000000000000e+02   1.9450625137617471e-07
   2.9100000000000000e+02   1.9923139168575243e-07
   2.9200000000000000e+02   1.9364855998761866e-07
   2.9300000000000000e+02   1.9847888145739769e-07
   2.9400000000000000e+02   1.9278644365876429e-07
   2.9500000000000000e+02   1.9772345196437051e-07
   2.9600000000000000e+02   1.9191994737734392e-07
   2.9700000000000000e+02   1.9696515477751790e-07
   2.9800000000000000e+02   1.9104910902942834e-07
   2.9900000000000000e+02   1.9620403442665769e-07
   3.0000000000000000e+02   1.9017395970191937e-07
   3.0100000000000000e+02   1.9544012926790884e-07
   3.0200000000000000e+02   1.8929452544560061e-07
   3.0300000000000000e+02   1.9467347425108204e-07
   3.0400000000000000e+02   1.8841083078365349e-07
   3.0500000000000000e+02   1.9390410449638340e-07
   3.0600000000000000e+02   1.8752290135863599e-07
   3.0700000000000000e+02   1.9313205568740488e-07
   3.0800000000000000e+02   1.8663076049519749e-07
   3.0900000000000000e+02   1.9235735552507927e-07
   3.1000000000000000e+02   1.8573441551798673e-07
   3.1100000000000000e+02   1.9158000721742219e-07
   3.1200000000000000e+02   1.8483384408542514e-07
   3.1300000000000000e+02   1.9079998789592569e-07
   3.1400000000000000e+02   1.8392901571997004e-07
   3.1500000000000000e+02   1.9001730195516132e-07
   3.1600000000000000e+02   1.8301997723950738e-07
   3.1700000000000000e+02   1.8923208356671946e-07
   3.1800000000000000e+02   1.8210693700088762e-07
   3.1900000000000000e+02   1.8844460759898323e-07
   3.2000000000000000e+02   1.8119013809237714e-07
   3.2100000000000000e+02   1.8765497426832493e-07
   3.2200000000000000e+02   1.8026935214780790e-07
   3.2300000000000000e+02   1.8686249852316416e-07
   3.2400000000000000e+02   1.7934337038372764e-07
   3.2500000000000000e+02   1.8606562819760876e-07
   3.2600000000000000e+02   1.7841073658203722e-07
   3.2700000000000000e+02   1.8526380851932758e-07
   3.2800000000000000e+02   1.7747278083477923e-07
   3.2900000000000000e+02   1.8446119882028982e-07
   3.3000000000000000e+02   1.7653681198395902e-07
   3.3100000000000000e+02   1.8366739497952875e-07
   3.3200000000000000e+02   1.7561200189240599e-07
   3.3300000000000000e+02   1.8288645718824625e-07
   3.3400000000000000e+02   1.7469112569207922e-07
   3.3500000000000000e+02   1.8209402094636824e-07
   3.3600000000000000e+02   1.7373007025501102e-07
   3.3700000000000000e+02   1.8123087499572361e-07
   3.3800000000000000e+02   1.7267012532870289e-07
   3.3900000000000000e+02   1.8026714080558470e-07
   3.4000000000000000e+02   1.7154834798599295e-07
   3.4100000000000000e+02   1.7934487230851921e-07
   3.4200000000000000e+02   1.7063165266880149e-07
   3.4300000000000000e+02   1.7883310692166220e-07
   3.4400000000000000e+02   1.7030120501322529e-07
   3.4500000000000000e+02   1.7895494032526700e-07
   3.4600000000000000e+02   1.7038571036079930e-07
   3.4700000000000000e+02   1.7889884907504940e-07
   3.4800000000000000e+02   1.6928391334946207e-07
   3.4900000000000000e+02   1.7636628569449219e-07
   3.5000000000000000e+02   1.6448673661929261e-07
   3.5100000000000000e+02   1.6962307507692543e-07
   3.5200000000000000e+02   1.5650245125166829e-07
   3.5300000000000000e+02   1.6312916158645449e-07
   3.5400000000000000e+02   1.5509349882956901e-07
   3.5500000000000000e+02   1.7208060463318215e-07
   3.5600000000000000e+02   1.7805107211934023e-07
   3.5700000000000000e+02   2.0594421464926914e-07
   3.5800000000000000e+02   2.4097010763245995e-07
   3.5900000000000000e+02   1.8165174974344847e-07
   3.6000000000000000e+02   3.8464534494744626e-07


==> n_cF_N40_Lc05.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   6.9149967892352593e-01   2.5000000000000000e-01
   3.0000000000000000e+00   3.6960012377164847e-01   1.1111111111111110e-01
   4.0000000000000000e+00   4.2554737860720643e-02   6.2500000000000000e-02
   5.0000000000000000e+00   4.1360747503481232e-02   4.0000000000000001e-02
   6.0000000000000000e+00   3.3336708732214906e-02   2.7777777777777776e-02
   7.0000000000000000e+00   1.1901735739045611e-02   2.0408163265306124e-02
   8.0000000000000000e+00   6.3914989906043058e-04   1.5625000000000000e-02
   9.0000000000000000e+00   4.0446286064076157e-03   1.2345679012345678e-02
   1.0000000000000000e+01   2.9743464592608608e-03   1.0000000000000000e-02
   1.1000000000000000e+01   9.8098529689720471e-04   8.2644628099173556e-03
   1.2000000000000000e+01   3.9308322239252569e-04   6.9444444444444441e-03
   1.3000000000000000e+01   9.2015359838266292e-04   5.9171597633136093e-03
   1.4000000000000000e+01   8.9348570529796778e-04   5.1020408163265311e-03
   1.5000000000000000e+01   6.5510659480178392e-04   4.4444444444444444e-03
   1.6000000000000000e+01   4.1931247145294886e-04   3.9062500000000000e-03
   1.7000000000000000e+01   2.6691432291637413e-04   3.4602076124567475e-03
   1.8000000000000000e+01   1.9534930671510139e-04   3.0864197530864196e-03
   1.9000000000000000e+01   1.7314543680846213e-04   2.7700831024930748e-03
   2.0000000000000000e+01   1.6827822795511854e-04   2.5000000000000001e-03
   2.1000000000000000e+01   1.6338485689116082e-04   2.2675736961451248e-03
   2.2000000000000000e+01   1.5086302001000366e-04   2.0661157024793389e-03
   2.3000000000000000e+01   1.3323453578188013e-04   1.8903591682419660e-03
   2.4000000000000000e+01   1.1223358918254766e-04   1.7361111111111110e-03
   2.5000000000000000e+01   9.3094429603378140e-05   1.6000000000000001e-03
   2.6000000000000000e+01   7.5212581706103504e-05   1.4792899408284023e-03
   2.7000000000000000e+01   6.1727371326607470e-05   1.3717421124828533e-03
   2.8000000000000000e+01   4.9223108511132066e-05   1.2755102040816328e-03
   2.9000000000000000e+01   4.0528119553895222e-05   1.1890606420927466e-03
   3.0000000000000000e+01   3.1240776831352811e-05   1.1111111111111111e-03
   3.1000000000000000e+01   2.5402127098369256e-05   1.0405827263267431e-03
   3.2000000000000000e+01   1.8167041729652131e-05   9.7656250000000000e-04
   3.3000000000000000e+01   1.4991806712973160e-05   9.1827364554637281e-04
   3.4000000000000000e+01   1.0123536891980927e-05   8.6505190311418688e-04
   3.5000000000000000e+01   1.0069333458123537e-05   8.1632653061224493e-04
   3.6000000000000000e+01   7.5244339030229243e-06   7.7160493827160490e-04
   3.7000000000000000e+01   9.9069082739439638e-06   7.3046018991964939e-04
   3.8000000000000000e+01   8.2352738353139687e-06   6.9252077562326870e-04
   3.9000000000000000e+01   9.4617577355181312e-06   6.5746219592373442e-04
   4.0000000000000000e+01   1.3381033805012058e-05   6.2500000000000001e-04


==> n_cF_N50_Lc05.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   6.9052635309137600e-01   2.5000000000000000e-01
   3.0000000000000000e+00   3.7120739023337340e-01   1.1111111111111110e-01
   4.0000000000000000e+00   4.3663897124391220e-02   6.2500000000000000e-02
   5.0000000000000000e+00   4.0492484190360931e-02   4.0000000000000001e-02
   6.0000000000000000e+00   3.2593108601929370e-02   2.7777777777777776e-02
   7.0000000000000000e+00   1.1241817371008820e-02   2.0408163265306124e-02
   8.0000000000000000e+00   1.2286507658198949e-03   1.5625000000000000e-02
   9.0000000000000000e+00   4.5694502246832747e-03   1.2345679012345678e-02
   1.0000000000000000e+01   3.4394314817967533e-03   1.0000000000000000e-02
   1.1000000000000000e+01   1.3918944801690619e-03   8.2644628099173556e-03
   1.2000000000000000e+01   3.0647660381381272e-05   6.9444444444444441e-03
   1.3000000000000000e+01   6.0066183120776890e-04   5.9171597633136093e-03
   1.4000000000000000e+01   6.1224056531060205e-04   5.1020408163265311e-03
   1.5000000000000000e+01   4.0784484004812176e-04   4.4444444444444444e-03
   1.6000000000000000e+01   2.0274428095183020e-04   3.9062500000000000e-03
   1.7000000000000000e+01   7.7768118972179891e-05   3.4602076124567475e-03
   1.8000000000000000e+01   3.1273502506632554e-05   3.0864197530864196e-03
   1.9000000000000000e+01   3.1348954109428764e-05   2.7700831024930748e-03
   2.0000000000000000e+01   4.7050925794818986e-05   2.5000000000000001e-03
   2.1000000000000000e+01   6.0191115550914750e-05   2.2675736961451248e-03
   2.2000000000000000e+01   6.4556604245908432e-05   2.0661157024793389e-03
   2.3000000000000000e+01   6.1370170115435902e-05   1.8903591682419660e-03
   2.4000000000000000e+01   5.4110911085635052e-05   1.7361111111111110e-03
   2.5000000000000000e+01   4.6140496926369867e-05   1.6000000000000001e-03
   2.6000000000000000e+01   3.9103588005604861e-05   1.4792899408284023e-03
   2.7000000000000000e+01   3.3702573553698266e-05   1.3717421124828533e-03
   2.8000000000000000e+01   2.9484573053192055e-05   1.2755102040816328e-03
   2.9000000000000000e+01   2.6206954191610188e-05   1.1890606420927466e-03
   3.0000000000000000e+01   2.3187869984996485e-05   1.1111111111111111e-03
   3.1000000000000000e+01   2.0495072747174881e-05   1.0405827263267431e-03
   3.2000000000000000e+01   1.7725659003163116e-05   9.7656250000000000e-04
   3.3000000000000000e+01   1.5279406799034343e-05   9.1827364554637281e-04
   3.4000000000000000e+01   1.2807723072909251e-05   8.6505190311418688e-04
   3.5000000000000000e+01   1.0809617287853817e-05   8.1632653061224493e-04
   3.6000000000000000e+01   8.8077434676684994e-06   7.7160493827160490e-04
   3.7000000000000000e+01   7.3312653952286154e-06   7.3046018991964939e-04
   3.8000000000000000e+01   5.7606613823310955e-06   6.9252077562326870e-04
   3.9000000000000000e+01   4.7118324506133858e-06   6.5746219592373442e-04
   4.0000000000000000e+01   3.4733651303346157e-06   6.2500000000000001e-04
   4.1000000000000000e+01   2.8104023555576187e-06   5.9488399762046404e-04
   4.2000000000000000e+01   1.9258587801192572e-06   5.6689342403628119e-04
   4.3000000000000000e+01   1.7246809189006887e-06   5.4083288263926451e-04
   4.4000000000000000e+01   1.2563926782762664e-06   5.1652892561983473e-04
   4.5000000000000000e+01   1.5140532170525333e-06   4.9382716049382717e-04
   4.6000000000000000e+01   1.3345346642150348e-06   4.7258979206049151e-04
   4.7000000000000000e+01   1.8139597958922515e-06   4.5269352648257130e-04
   4.8000000000000000e+01   1.6147981201819644e-06   4.3402777777777775e-04
   4.9000000000000000e+01   1.7332126556966611e-06   4.1649312786339027e-04
   5.0000000000000000e+01   2.4356425251836490e-06   4.0000000000000002e-04


==> n_cF_N50_xmin055.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   5.5683898610795968e-01
   3.0000000000000000e+00   4.0982475939904167e-01
   4.0000000000000000e+00   7.0815736477476507e-02
   5.0000000000000000e+00   4.3607775444745339e-02
   6.0000000000000000e+00   2.2362803843520452e-03
   7.0000000000000000e+00   6.6588489828736438e-03
   8.0000000000000000e+00   3.2790146303661475e-03
   9.0000000000000000e+00   2.1982627483518641e-04
   1.0000000000000000e+01   5.5965424364069652e-04
   1.1000000000000000e+01   3.3131453406928563e-04
   1.2000000000000000e+01   4.5402675723264801e-05
   1.3000000000000000e+01   6.4004142877047249e-05
   1.4000000000000000e+01   6.2432697875300749e-05
   1.5000000000000000e+01   3.5319549375184191e-05
   1.6000000000000000e+01   1.8809095728563293e-05
   1.7000000000000000e+01   1.4538329912476099e-05
   1.8000000000000000e+01   1.5911767876300926e-05
   1.9000000000000000e+01   1.7117364147229906e-05
   2.0000000000000000e+01   1.7619490694611160e-05
   2.1000000000000000e+01   1.6644853726269771e-05
   2.2000000000000000e+01   1.6130240848709106e-05
   2.3000000000000000e+01   1.4797669486927667e-05
   2.4000000000000000e+01   1.4532572220880745e-05
   2.5000000000000000e+01   1.3129677062262530e-05
   2.6000000000000000e+01   1.3020699337384949e-05
   2.7000000000000000e+01   1.1382428076566459e-05
   2.8000000000000000e+01   1.1459791089331280e-05
   2.9000000000000000e+01   9.6349976026646266e-06
   3.0000000000000000e+01   9.9782819655755728e-06
   3.1000000000000000e+01   7.8601437937399877e-06
   3.2000000000000000e+01   8.3363802184333738e-06
   3.3000000000000000e+01   5.7419056235030315e-06
   3.4000000000000000e+01   6.4241053126334534e-06
   3.5000000000000000e+01   3.5914682377414962e-06
   3.6000000000000000e+01   4.9254802211595368e-06
   3.7000000000000000e+01   2.0541285927713831e-06
   3.8000000000000000e+01   3.8766813148690535e-06
   3.9000000000000000e+01   2.1891974836851303e-07
   4.0000000000000000e+01   1.7359105699885902e-06
   4.1000000000000000e+01   3.0833939886238362e-06
   4.2000000000000000e+01   1.0851927538547105e-06
   4.3000000000000000e+01   5.3759971980781829e-06
   4.4000000000000000e+01   1.0266367655459084e-06
   4.5000000000000000e+01   4.4243114548180386e-06
   4.6000000000000000e+01   2.3883706354964664e-07
   4.7000000000000000e+01   5.9828137911293041e-06
   4.8000000000000000e+01   7.2334032983912733e-06
   4.9000000000000000e+01   9.5279498907202789e-06
   5.0000000000000000e+01   2.7055750858339705e-05


==> n_cF_N60_Lc075.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   5.4793529386823958e-01
   3.0000000000000000e+00   4.1438535118498676e-01
   4.0000000000000000e+00   9.3423644998094676e-02
   5.0000000000000000e+00   6.1119586381596029e-02
   6.0000000000000000e+00   6.6355789682210724e-03
   7.0000000000000000e+00   1.8430009682606927e-02
   8.0000000000000000e+00   5.7475676115147029e-03
   9.0000000000000000e+00   3.0739896470129814e-03
   1.0000000000000000e+01   3.4835989384354219e-03
   1.1000000000000000e+01   8.7252897370058112e-04
   1.2000000000000000e+01   7.1246686883680147e-04
   1.3000000000000000e+01   7.3536212191009935e-04
   1.4000000000000000e+01   1.9118899362964792e-04
   1.5000000000000000e+01   1.5203154378639683e-04
   1.6000000000000000e+01   1.6807762512979977e-04
   1.7000000000000000e+01   5.0092766277138545e-05
   1.8000000000000000e+01   3.2580194706861911e-05
   1.9000000000000000e+01   4.1413377725342457e-05
   2.0000000000000000e+01   1.4918179414823844e-05
   2.1000000000000000e+01   6.4315798911787430e-06
   2.2000000000000000e+01   1.0329121889042722e-05
   2.3000000000000000e+01   4.3537817527497949e-06
   2.4000000000000000e+01   1.3744845886999848e-06
   2.5000000000000000e+01   2.8984610418462476e-06
   2.6000000000000000e+01   1.5757063199620746e-06
   2.7000000000000000e+01   1.1638722357255923e-08
   2.8000000000000000e+01   5.9519295248965618e-07
   2.9000000000000000e+01   3.4786393896806182e-07
   3.0000000000000000e+01   7.2974769804521316e-08
   3.1000000000000000e+01   2.6528082083569341e-07
   3.2000000000000000e+01   2.1692589296170313e-07
   3.3000000000000000e+01   9.0938869837462407e-08
   3.4000000000000000e+01   1.2465472922364063e-08
   3.5000000000000000e+01   3.1048548547455538e-09
   3.6000000000000000e+01   2.4850941667079312e-08
   3.7000000000000000e+01   3.9718509959318089e-08
   3.8000000000000000e+01   3.6250086012121231e-08
   3.9000000000000000e+01   2.2042457697539106e-08
   4.0000000000000000e+01   8.2095310568321502e-09
   4.1000000000000000e+01   5.5945078050306491e-10
   4.2000000000000000e+01   4.9449522063800236e-09
   4.3000000000000000e+01   7.9545131439221451e-09
   4.4000000000000000e+01   1.1137783548378125e-08
   4.5000000000000000e+01   1.5229576141178001e-08
   4.6000000000000000e+01   1.9580629351767521e-08
   4.7000000000000000e+01   2.3849097200020592e-08
   4.8000000000000000e+01   2.6857387542439517e-08
   4.9000000000000000e+01   2.8412447288235598e-08
   5.0000000000000000e+01   2.8275872086464865e-08
   5.1000000000000000e+01   2.7837663493790829e-08
   5.2000000000000000e+01   2.7568804078601892e-08
   5.3000000000000000e+01   2.7811735459380546e-08
   5.4000000000000000e+01   2.6582304462112619e-08
   5.5000000000000000e+01   2.2826862638793565e-08
   5.6000000000000000e+01   1.5875351234785801e-08
   5.7000000000000000e+01   8.3719373192930385e-09
   5.8000000000000000e+01   2.5775620753817325e-09
   5.9000000000000000e+01   9.4247374027267887e-11
   6.0000000000000000e+01   7.4896452759795423e-10


==> n_cF_N65_Lc075.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   5.4827234467964092e-01   1.7677669529663687e-01
   3.0000000000000000e+00   4.1384869331280438e-01   6.4150029909958411e-02
   4.0000000000000000e+00   9.3803614453086992e-02   3.1250000000000000e-02
   5.0000000000000000e+00   6.1479756584733272e-02   1.7888543819998319e-02
   6.0000000000000000e+00   6.2822631463965994e-03   1.1340230290662862e-02
   7.0000000000000000e+00   1.8094335182251321e-02   7.7135606736576986e-03
   8.0000000000000000e+00   5.4338516765642620e-03   5.5242717280199020e-03
   9.0000000000000000e+00   3.3678529198236397e-03   4.1152263374485600e-03
   1.0000000000000000e+01   3.7607725830950556e-03   3.1622776601683794e-03
   1.1000000000000000e+01   1.1348407944174015e-03   2.4918292940311042e-03
   1.2000000000000000e+01   4.6429550343838385e-04   2.0046884346862004e-03
   1.3000000000000000e+01   5.0089911243557806e-04   1.6411248409030448e-03
   1.4000000000000000e+01   3.0114750073110160e-05   1.3635777648593082e-03
   1.5000000000000000e+01   3.6083714663660187e-04   1.1475506210984938e-03
   1.6000000000000000e+01   3.6502667631910761e-04   9.7656250000000000e-04
   1.7000000000000000e+01   2.3574501675597477e-04   8.3922361604267461e-04
   1.8000000000000000e+01   1.4225863409915115e-04   7.2747611233183905e-04
   1.9000000000000000e+01   1.2306016414806014e-04   6.3550064784089139e-04
   2.0000000000000000e+01   1.3960854790957461e-04   5.5901699437494747e-04
   2.1000000000000000e+01   1.5140882244237051e-04   4.9482514792742037e-04
   2.2000000000000000e+01   1.4611860049563950e-04   4.4049734784217030e-04
   2.3000000000000000e+01   1.3130954205260167e-04   3.9416713432339275e-04
   2.4000000000000000e+01   1.1708651374779444e-04   3.5438219658321442e-04
   2.5000000000000000e+01   1.0741159028837905e-04   3.1999999999999997e-04
   2.6000000000000000e+01   1.0088962664114738e-04   2.9011262594405920e-04
   2.7000000000000000e+01   9.4921337912656293e-05   2.6399189263357376e-04
   2.8000000000000000e+01   8.8199801290413213e-05   2.4104877105180308e-04
   2.9000000000000000e+01   8.0925406526476885e-05   2.2080301804643503e-04
   3.0000000000000000e+01   7.3751647491411229e-05   2.0286020648339485e-04
   3.1000000000000000e+01   6.7106615918286538e-05   1.8689417484575951e-04
   3.2000000000000000e+01   6.0939114716890230e-05   1.7263349150062194e-04
   3.3000000000000000e+01   5.5074082417972940e-05   1.5985092374260591e-04
   3.4000000000000000e+01   4.9339664750591083e-05   1.4835517745891768e-04
   3.5000000000000000e+01   4.3790722488849955e-05   1.3798436811894148e-04
   3.6000000000000000e+01   3.8469211222035949e-05   1.2860082304526750e-04
   3.7000000000000000e+01   3.3459280842783219e-05   1.2008691548966932e-04
   3.8000000000000000e+01   2.8656538898462812e-05   1.1234170438418458e-04
   3.9000000000000000e+01   2.4040044770204732e-05   1.0527820762990607e-04
   4.0000000000000000e+01   1.9541095336756242e-05   9.8821176880261856e-05
   4.1000000000000000e+01   1.5312418574716241e-05   9.2905271795720444e-05
   4.2000000000000000e+01   1.1377020977085889e-05   8.7473554400278853e-05
   4.3000000000000000e+01   7.8054925505096855e-06   8.2476241391349198e-05
   4.4000000000000000e+01   4.3883552658524997e-06   7.7869665438472008e-05
   4.5000000000000000e+01   1.0930294790732849e-06   7.3615406666659744e-05
   4.6000000000000000e+01   2.1488845861839498e-06   6.9679563400234934e-05
   4.7000000000000000e+01   5.0397691879516971e-06   6.6032137391532173e-05
   4.8000000000000000e+01   7.5044198235332971e-06   6.2646513583943761e-05
   4.9000000000000000e+01   9.4502314422910330e-06   5.9499018266198606e-05
   5.0000000000000000e+01   1.1258011499683997e-05   5.6568542494923805e-05
   5.1000000000000000e+01   1.3030340402085240e-05   5.3836220070281040e-05
   5.2000000000000000e+01   1.4843117153224005e-05   5.1285151278220149e-05
   5.3000000000000000e+01   1.6146262913305064e-05   4.8900165165072634e-05
   5.4000000000000000e+01   1.6716082725614967e-05   4.6667614364867741e-05
   5.5000000000000000e+01   1.6416828635991909e-05   4.4575197518230883e-05
   5.6000000000000000e+01   1.5933016336574493e-05   4.2611805151853381e-05
   5.7000000000000000e+01   1.5567266070372330e-05   4.0767385566791132e-05
   5.8000000000000000e+01   1.5419786765537203e-05   3.9032827841772457e-05
   5.9000000000000000e+01   1.4482948225421528e-05   3.7399859517616740e-05
   6.0000000000000000e+01   1.2157286983714341e-05   3.5860956909327932e-05
   6.1000000000000000e+01   8.2309371564918059e-06   3.4409266308222513e-05
   6.2000000000000000e+01   4.0962599203200662e-06   3.3038534599425212e-05
   6.3000000000000000e+01   1.0423991500802704e-06   3.1743048039743615e-05
   6.4000000000000000e+01   1.6872819720956273e-07   3.0517578125000000e-05
   6.5000000000000000e+01   2.3737104322259005e-07   2.9357333630581885e-05


==> n_cF_N75_Lc05.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000001e-01
   2.0000000000000000e+00   6.9048144398735911e-01   2.5000000000000001e-02
   3.0000000000000000e+00   3.7127655450190916e-01   1.1111111111111112e-02
   4.0000000000000000e+00   4.3703637059996504e-02   6.2500000000000003e-03
   5.0000000000000000e+00   4.0468436891295680e-02   4.0000000000000001e-03
   6.0000000000000000e+00   3.2578177181969960e-02   2.7777777777777779e-03
   7.0000000000000000e+00   1.1233279239669169e-02   2.0408163265306124e-03
   8.0000000000000000e+00   1.2319628749407497e-03   1.5625000000000001e-03
   9.0000000000000000e+00   4.5681633791893796e-03   1.2345679012345679e-03
   1.0000000000000000e+01   3.4340190280406678e-03   1.0000000000000000e-03
   1.1000000000000000e+01   1.3828027312236377e-03   8.2644628099173563e-04
   1.2000000000000000e+01   4.2994480076980504e-05   6.9444444444444447e-04
   1.3000000000000000e+01   6.1585540532954608e-04   5.9171597633136095e-04
   1.4000000000000000e+01   6.2992941232660460e-04   5.1020408163265311e-04
   1.5000000000000000e+01   4.2770048186493883e-04   4.4444444444444447e-04
   1.6000000000000000e+01   2.2450856748950095e-04   3.9062500000000002e-04
   1.7000000000000000e+01   1.0117874378051359e-04   3.4602076124567478e-04
   1.8000000000000000e+01   5.6139590369549714e-05   3.0864197530864197e-04
   1.9000000000000000e+01   5.7441075977901489e-05   2.7700831024930750e-04
   2.0000000000000000e+01   7.4225697715273064e-05   2.5000000000000001e-04
   2.1000000000000000e+01   8.8236531920907318e-05   2.2675736961451248e-04
   2.2000000000000000e+01   9.3373791225219107e-05   2.0661157024793391e-04
   2.3000000000000000e+01   9.0754868586923041e-05   1.8903591682419661e-04
   2.4000000000000000e+01   8.4001805580737152e-05   1.7361111111111112e-04
   2.5000000000000000e+01   7.6323126579095696e-05   1.6000000000000001e-04
   2.6000000000000000e+01   6.9545203385388350e-05   1.4792899408284024e-04
   2.7000000000000000e+01   6.4168818958257152e-05   1.3717421124828533e-04
   2.8000000000000000e+01   5.9980339146199194e-05   1.2755102040816328e-04
   2.9000000000000000e+01   5.6485875908983039e-05   1.1890606420927467e-04
   3.0000000000000000e+01   5.3309037875605905e-05   1.1111111111111112e-04
   3.1000000000000000e+01   5.0197524405751314e-05   1.0405827263267432e-04
   3.2000000000000000e+01   4.7115334968503224e-05   9.7656250000000005e-05
   3.3000000000000000e+01   4.4051881134713230e-05   9.1827364554637292e-05
   3.4000000000000000e+01   4.1097209792224984e-05   8.6505190311418696e-05
   3.5000000000000000e+01   3.8252138187952867e-05   8.1632653061224504e-05
   3.6000000000000000e+01   3.5582784089213986e-05   7.7160493827160492e-05
   3.7000000000000000e+01   3.3039492863057326e-05   7.3046018991964947e-05
   3.8000000000000000e+01   3.0666749871851287e-05   6.9252077562326875e-05
   3.9000000000000000e+01   2.8391699470187906e-05   6.5746219592373450e-05
   4.0000000000000000e+01   2.6267963340348560e-05   6.2500000000000001e-05
   4.1000000000000000e+01   2.4217331386190135e-05   5.9488399762046407e-05
   4.2000000000000000e+01   2.2310448931081266e-05   5.6689342403628121e-05
   4.3000000000000000e+01   2.0461222597992694e-05   5.4083288263926452e-05
   4.4000000000000000e+01   1.8754321124631081e-05   5.1652892561983477e-05
   4.5000000000000000e+01   1.7091300980794852e-05   4.9382716049382720e-05
   4.6000000000000000e+01   1.5571250933026278e-05   4.7258979206049152e-05
   4.7000000000000000e+01   1.4082963448804841e-05   4.5269352648257130e-05
   4.8000000000000000e+01   1.2742226853165285e-05   4.3402777777777779e-05
   4.9000000000000000e+01   1.1423271090358593e-05   4.1649312786339032e-05
   5.0000000000000000e+01   1.0257676649399291e-05   4.0000000000000003e-05
   5.1000000000000000e+01   9.1004696623910376e-06   3.8446751249519418e-05
   5.2000000000000000e+01   8.0980865368515331e-06   3.6982248520710060e-05
   5.3000000000000000e+01   7.0850746035049371e-06   3.5599857600569602e-05
   5.4000000000000000e+01   6.2276056932159304e-06   3.4293552812071332e-05
   5.5000000000000000e+01   5.3436672903082132e-06   3.3057851239669423e-05
   5.6000000000000000e+01   4.6256951520370558e-06   3.1887755102040819e-05
   5.7000000000000000e+01   3.8750996797142391e-06   3.0778701138811942e-05
   5.8000000000000000e+01   3.3086847810743859e-06   2.9726516052318668e-05
   5.9000000000000000e+01   2.7017136234920214e-06   2.8727377190462513e-05
   6.0000000000000000e+01   2.2880004627971755e-06   2.7777777777777779e-05
   6.1000000000000000e+01   1.8094218669209875e-06   2.6874496103198063e-05
   6.2000000000000000e+01   1.5203602352886548e-06   2.6014568158168579e-05
   6.3000000000000000e+01   1.1374228216503961e-06   2.5195263290501389e-05
   6.4000000000000000e+01   9.5189543657026663e-07   2.4414062500000001e-05
   6.5000000000000000e+01   6.6566219877249132e-07   2.3668639053254438e-05
   6.6000000000000000e+01   6.1167757360764986e-07   2.2956841138659323e-05
   6.7000000000000000e+01   4.6439439798330107e-07   2.2276676319893076e-05
   6.8000000000000000e+01   5.7756706685234580e-07   2.1626297577854674e-05
   6.9000000000000000e+01   5.6952194741059202e-07   2.1003990758244067e-05
   7.0000000000000000e+01   7.9769573608519859e-07   2.0408163265306126e-05
   7.1000000000000000e+01   8.2100723513651455e-07   1.9837333862328903e-05
   7.2000000000000000e+01   1.0249786546433524e-06   1.9290123456790123e-05
   7.3000000000000000e+01   9.4580339020764962e-07   1.8765246762994936e-05
   7.4000000000000000e+01   9.0763324240049697e-07   1.8261504747991237e-05
   7.5000000000000000e+01   1.2474468341649423e-06   1.7777777777777780e-05


==> n_cF_cK_HS_Polin_dc3_N200_xmin_055.txt <==
   1.0000000000000000e+00  -5.9183721833372607e+00   2.4064996953865769e-01
   2.0000000000000000e+00   6.3303271908937742e+00  -2.4757242583631667e-01
   3.0000000000000000e+00  -6.3627254443294956e-01  -3.0055821709010298e-02
   4.0000000000000000e+00   3.1117649372006501e-01   3.9860256610302118e-02
   5.0000000000000000e+00  -1.0771207362776559e-01   4.8711453988495362e-03
   6.0000000000000000e+00   2.1866879035443081e-02  -9.6531181102564294e-03
   7.0000000000000000e+00   8.0468693181028544e-05   5.0421110273108955e-04
   8.0000000000000000e+00  -1.0944692022630280e-03   2.2296681509149292e-03
   9.0000000000000000e+00  -4.5145830849968100e-04  -8.1133283796093166e-04
   1.0000000000000000e+01   7.6251168212023823e-04  -2.0471477758603123e-04
   1.1000000000000000e+01  -4.0979027083415528e-04   2.2630843928018681e-04
   1.2000000000000000e+01   8.8051517668247029e-05  -2.3791482620603434e-05
   1.3000000000000000e+01   4.0273713565268524e-05  -5.7817370167528315e-05
   1.4000000000000000e+01  -5.1837072272866374e-05   4.7672634657733167e-05
   1.5000000000000000e+01   3.2378214798675639e-05  -2.8630764278458868e-05
   1.6000000000000000e+01  -1.8818753170700627e-05   1.9985368056762459e-05
   1.7000000000000000e+01   1.5441348666598289e-05  -2.1204717670447710e-05
   1.8000000000000000e+01  -1.6735308972228897e-05   2.1583502140220737e-05
   1.9000000000000000e+01   1.8381350120835575e-05  -2.3402372795151666e-05
   2.0000000000000000e+01  -1.9031439359609212e-05   2.2417309694385780e-05
   2.1000000000000000e+01   1.8932509986826384e-05  -2.3390269676359244e-05
   2.2000000000000000e+01  -1.8592174455151376e-05   2.2168837829262916e-05
   2.3000000000000000e+01   1.8292148440078216e-05  -2.3162605030366505e-05
   2.4000000000000000e+01  -1.8080653362427789e-05   2.1995159735936564e-05
   2.5000000000000000e+01   1.7922856357416957e-05  -2.3021073890876638e-05
   2.6000000000000000e+01  -1.7773162563443271e-05   2.1857267344192853e-05
   2.7000000000000000e+01   1.7618119779237171e-05  -2.2877903263751746e-05
   2.8000000000000000e+01  -1.7450097960857166e-05   2.1703988245077177e-05
   2.9000000000000000e+01   1.7278548038972435e-05  -2.2717893391318389e-05
   3.0000000000000000e+01  -1.7099329467766566e-05   2.1537873499425617e-05
   3.1000000000000000e+01   1.6921089631990699e-05  -2.2547679324317725e-05
   3.2000000000000000e+01  -1.6735367284858561e-05   2.1363974020875672e-05
   3.3000000000000000e+01   1.6551224967448504e-05  -2.2369682013754512e-05
   3.4000000000000000e+01  -1.6358411247477954e-05   2.1183173490292272e-05
   3.5000000000000000e+01   1.6168106348244323e-05  -2.2184191406600916e-05
   3.6000000000000000e+01  -1.5968481656551147e-05   2.0995882785052674e-05
   3.7000000000000000e+01   1.5772734493073910e-05  -2.1991753215097552e-05
   3.8000000000000000e+01  -1.5567106424863244e-05   2.0802842217732060e-05
   3.9000000000000000e+01   1.5366765895706355e-05  -2.1793081030230048e-05
   4.0000000000000000e+01  -1.5155915702667150e-05   2.0604814018898014e-05
   4.1000000000000000e+01   1.4951779862304796e-05  -2.1588849730692951e-05
   4.2000000000000000e+01  -1.4736470516021863e-05   2.0402521347791461e-05
   4.3000000000000000e+01   1.4529335535281005e-05  -2.1379712164585075e-05
   4.4000000000000000e+01  -1.4310335983157688e-05   2.0196679426787432e-05
   4.5000000000000000e+01   1.4100996557713367e-05  -2.1166315753127268e-05
   4.6000000000000000e+01  -1.3879069274364767e-05   1.9987997602398693e-05
   4.7000000000000000e+01   1.3668307165146920e-05  -2.0949296740112268e-05
   4.8000000000000000e+01  -1.3444198900621280e-05   1.9777173070997465e-05
   4.9000000000000000e+01   1.3232777623086986e-05  -2.0729274768284972e-05
   5.0000000000000000e+01  -1.3007214606130900e-05   1.9564887281299050e-05
   5.1000000000000000e+01   1.2795875822422887e-05  -2.0506849417839786e-05
   5.2000000000000000e+01  -1.2569559500822576e-05   1.9351803081670424e-05
   5.3000000000000000e+01   1.2359019421290554e-05  -2.0282596856141086e-05
   5.4000000000000000e+01  -1.2132622475352166e-05   1.9138561851043526e-05
   5.5000000000000000e+01   1.1923568558118115e-05  -2.0057066605073075e-05
   5.6000000000000000e+01  -1.1697731413844324e-05   1.8925780866641939e-05
   5.7000000000000000e+01   1.1490819466945657e-05  -1.9830778634044591e-05
   5.8000000000000000e+01  -1.1266147285368038e-05   1.8714051007007060e-05
   5.9000000000000000e+01   1.1061998944869799e-05  -1.9604220798908610e-05
   6.0000000000000000e+01  -1.0839059051119022e-05   1.8503934783830758e-05
   6.1000000000000000e+01   1.0638259633263299e-05  -1.9377846622702331e-05
   6.2000000000000000e+01  -1.0417579377255655e-05   1.8295964708118680e-05
   6.3000000000000000e+01   1.0220676112271521e-05  -1.9152073424643697e-05
   6.4000000000000000e+01  -1.0002741155420478e-05   1.8090641994572102e-05
   6.5000000000000000e+01   9.8102418057856870e-06  -1.8927280798090461e-05
   6.6000000000000000e+01  -9.5954948247094381e-06   1.7888435604509914e-05
   6.7000000000000000e+01   9.4078666845860350e-06  -1.8703809434132138e-05
   6.8000000000000000e+01  -9.1967064792885543e-06   1.7689781621018169e-05
   6.9000000000000000e+01   9.0143757476674491e-06  -1.8481960283191887e-05
   7.0000000000000000e+01  -8.8071567396453722e-06   1.7495082948818906e-05
   7.1000000000000000e+01   8.6305082556037979e-06  -1.8261994042804667e-05
   7.2000000000000000e+01  -8.4275403580099588e-06   1.7304709324787169e-05
   7.3000000000000000e+01   8.2569176829638160e-06  -1.8044130958390208e-05
   7.4000000000000000e+01  -8.0584665226606750e-06   1.7118997626800845e-05
   7.5000000000000000e+01   7.8941723509176624e-06  -1.7828550919925127e-05
   7.6000000000000000e+01  -7.7004598193293030e-06   1.6938252460621425e-05
   7.7000000000000000e+01   7.5427566954209247e-06  -1.7615393834776609e-05
   7.8000000000000000e+01  -7.3539618036018057e-06   1.6762747006778432e-05
   7.9000000000000000e+01   7.2030731227035983e-06  -1.7404760256513910e-05
   8.0000000000000000e+01  -7.0193331340134915e-06   1.6592724106402575e-05
   8.1000000000000000e+01   6.8754443998541955e-06  -1.7196712247139291e-05
   8.2000000000000000e+01  -6.6968562122530470e-06   1.6428397560907944e-05
   8.3000000000000000e+01   6.5601165249731827e-06  -1.6991274447350819e-05
   8.4000000000000000e+01  -6.3867382739094445e-06   1.6269953623959278e-05
   8.5000000000000000e+01   6.2572620199671013e-06  -1.6788435332118765e-05
   8.6000000000000000e+01  -6.0891148728592197e-06   1.6117552659372013e-05
   8.7000000000000000e+01   5.9669835886429056e-06  -1.6588148625753490e-05
   8.8000000000000000e+01  -5.8040537014483427e-06   1.5971330942304140e-05
   8.9000000000000000e+01   5.6893180815960704e-06  -1.6390334851056256e-05
   9.0000000000000000e+01  -5.5315586878644279e-06   1.5831402575738731e-05
   9.1000000000000000e+01   5.4242407095908257e-06  -1.6194882987186384e-05
   9.2000000000000000e+01  -5.2715743133622031e-06   1.5697861500047514e-05
   9.3000000000000000e+01   5.1716694493238067e-06  -1.6001652212867642e-05
   9.4000000000000000e+01  -5.0239900942606417e-06   1.5570783572407644e-05
   9.5000000000000000e+01   4.9314695870226946e-06  -1.5810473711806729e-05
   9.6000000000000000e+01  -4.7886451751128030e-06   1.5450228690748728e-05
   9.7000000000000000e+01   4.7034583474377455e-06  -1.5621152514013454e-05
   9.8000000000000000e+01  -4.5653329816136739e-06   1.5336242941401246e-05
   9.9000000000000000e+01   4.4874095582144338e-06  -1.5433469356567005e-05
   1.0000000000000000e+02  -4.3538058855527176e-06   1.5228860751460175e-05
   1.0100000000000000e+02   4.2830583038986568e-06  -1.5247182540981835e-05
   1.0200000000000000e+02  -4.1537798373531530e-06   1.5128107024620958e-05
   1.0300000000000000e+02   4.0901055266707103e-06  -1.5062029767541799e-05
   1.0400000000000000e+02  -3.9649389254588026e-06   1.5033999243430436e-05
   1.0500000000000000e+02   3.9082225352131239e-06  -1.4877729934532341e-05
   1.0600000000000000e+02  -3.7869398260059042e-06   1.4946549524921468e-05
   1.0700000000000000e+02   3.7370553871200036e-06  -1.4693984881769814e-05
   1.0800000000000000e+02  -3.6194161100144400e-06   1.4865766610267521e-05
   1.0900000000000000e+02   3.5762291138166590e-06  -1.4510481068591658e-05
   1.1000000000000000e+02  -3.4619823793025688e-06   1.4791657782506682e-05
   1.1100000000000000e+02   3.4253517618708889e-06  -1.4326891174447801e-05
   1.1200000000000000e+02  -3.3142382073224021e-06   1.4724230696795314e-05
   1.1300000000000000e+02   3.2840182285001267e-06  -1.4142875611624893e-05
   1.1400000000000000e+02  -3.1757718644533441e-06   1.4663495118144266e-05
   1.1500000000000000e+02   3.1518138730836207e-06  -1.3958083942811487e-05
   1.1600000000000000e+02  -3.0461638117208448e-06   1.4609464557329828e-05
   1.1700000000000000e+02   3.0283178904161102e-06  -1.3772156197065981e-05
   1.1800000000000000e+02  -2.9249899506112657e-06   1.4562157801164909e-05
   1.1900000000000000e+02   2.9131064356099008e-06  -1.3584724080024272e-05
   1.2000000000000000e+02  -2.8118246211967045e-06   1.4521600333349857e-05
   1.2100000000000000e+02   2.8057554947258480e-06  -1.3395412075181111e-05
   1.2200000000000000e+02  -2.7062433437440086e-06   1.4487825643511368e-05
   1.2300000000000000e+02   2.7058434971828021e-06  -1.3203838435481520e-05
   1.2400000000000000e+02  -2.6078253009703810e-06   1.4460876424536522e-05
   1.2500000000000000e+02   2.6129536678659921e-06  -1.3009616063473886e-05
   1.2600000000000000e+02  -2.5161555595629876e-06   1.4440805655768977e-05
   1.2700000000000000e+02   2.5266761198944119e-06  -1.2812353280464778e-05
   1.2800000000000000e+02  -2.4308270363439872e-06   1.4427677575983295e-05
   1.2900000000000000e+02   2.4466096984555443e-06  -1.2611654489413198e-05
   1.3000000000000000e+02  -2.3514422235286523e-06   1.4421568551784208e-05
   1.3100000000000000e+02   2.3723635912597008e-06  -1.2407120738141588e-05
   1.3200000000000000e+02  -2.2776146846347833e-06   1.4422567846277480e-05
   1.3300000000000000e+02   2.3035587078641816e-06  -1.2198350183513200e-05
   1.3400000000000000e+02  -2.2089703114764229e-06   1.4430778284336847e-05
   1.3500000000000000e+02   2.2398288095229564e-06  -1.1984938448787598e-05
   1.3600000000000000e+02  -2.1451483257128039e-06   1.4446316806407703e-05
   1.3700000000000000e+02   2.1808213920173566e-06  -1.1766478875252277e-05
   1.3800000000000000e+02  -2.0858020642080960e-06   1.4469314929974788e-05
   1.3900000000000000e+02   2.1261984056343672e-06  -1.1542562705398416e-05
   1.4000000000000000e+02  -2.0305996648854435e-06   1.4499919167515070e-05
   1.4100000000000000e+02   2.0756369232958922e-06  -1.1312779243457620e-05
   1.4200000000000000e+02  -1.9792246990150424e-06   1.4538291419623796e-05
   1.4300000000000000e+02   2.0288296755615859e-06  -1.1076715958528365e-05
   1.4400000000000000e+02  -1.9313765107204197e-06   1.4584609240120400e-05
   1.4500000000000000e+02   1.9854850958728057e-06  -1.0833958374589022e-05
   1.4600000000000000e+02  -1.8867699244122279e-06   1.4639065828302024e-05
   1.4700000000000000e+02   1.9453267675986825e-06  -1.0584089707971124e-05
   1.4800000000000000e+02  -1.8451346672606272e-06   1.4701869903375687e-05
   1.4900000000000000e+02   1.9080931928694699e-06  -1.0326690647861144e-05
   1.5000000000000000e+02  -1.8062158709491668e-06   1.4773246048166524e-05
   1.5100000000000000e+02   1.8735392248766686e-06  -1.0061339856524290e-05
   1.5200000000000000e+02  -1.7697762039997207e-06   1.4853435747322932e-05
   1.5300000000000000e+02   1.8414380858730987e-06  -9.7876147027419834e-06
   1.5400000000000000e+02  -1.7355964402448746e-06   1.4942697725660355e-05
   1.5500000000000000e+02   1.8115790307115539e-06  -9.5050900979673673e-06
   1.5600000000000000e+02  -1.7034693766931113e-06   1.5041305418085894e-05
   1.5700000000000000e+02   1.7837581860600014e-06  -9.2133344213734583e-06
   1.5800000000000000e+02  -1.6731904247960309e-06   1.5149543069806124e-05
   1.5900000000000000e+02   1.7577737906370892e-06  -8.9119074311533389e-06
   1.6000000000000000e+02  -1.6445631487889060e-06   1.5267708360808065e-05
   1.6100000000000000e+02   1.7334458103819684e-06  -8.6003687048293332e-06
   1.6200000000000000e+02  -1.6174314841187907e-06   1.5396126440677728e-05
   1.6300000000000000e+02   1.7106512416985530e-06  -8.2782926170548079e-06
   1.6400000000000000e+02  -1.5917002859137921e-06   1.5535158604113410e-05
   1.6500000000000000e+02   1.6893078595903895e-06  -7.9452607681083423e-06
   1.6600000000000000e+02  -1.5672652746325543e-06   1.5685171765616385e-05
   1.6700000000000000e+02   1.6692512546408603e-06  -7.6008086564431509e-06
   1.6800000000000000e+02  -1.5438678677483296e-06   1.5846476321178775e-05
   1.6900000000000000e+02   1.6501318248933154e-06  -7.2443821760269714e-06
   1.7000000000000000e+02  -1.5211205077161620e-06   1.6019338830338458e-05
   1.7100000000000000e+02   1.6316444893199242e-06  -6.8754383249231329e-06
   1.7200000000000000e+02  -1.4989580969596902e-06   1.6204177833593516e-05
   1.7300000000000000e+02   1.6141100046701066e-06  -6.4936949801444820e-06
   1.7400000000000000e+02  -1.4781217850767355e-06   1.6401769170577092e-05
   1.7500000000000000e+02   1.5985268307019630e-06  -6.0991471109211803e-06
   1.7600000000000000e+02  -1.4594439080968525e-06   1.6612930556635721e-05
   1.7700000000000000e+02   1.5849346149226728e-06  -5.6913556726089053e-06
   1.7800000000000000e+02  -1.4415266336858676e-06   1.6837521430629900e-05
   1.7900000000000000e+02   1.5701837196075570e-06  -5.2684961166781747e-06
   1.8000000000000000e+02  -1.4198793365574626e-06   1.7074092288129602e-05
   1.8100000000000000e+02   1.5498849912182921e-06  -4.8282272175821799e-06
   1.8200000000000000e+02  -1.3926341320243602e-06   1.7322375082054918e-05
   1.8300000000000000e+02   1.5274928615238598e-06  -4.3716166989045160e-06
   1.8400000000000000e+02  -1.3705022635941285e-06   1.7587553252785896e-05
   1.8500000000000000e+02   1.5203943816620038e-06  -3.9056979684592528e-06
   1.8600000000000000e+02  -1.3729490984937961e-06   1.7878494239461430e-05
   1.8700000000000000e+02   1.5411104272960647e-06  -3.4352136370273964e-06
   1.8800000000000000e+02  -1.3937231986021553e-06   1.8192766233824817e-05
   1.8900000000000000e+02   1.5542551767466650e-06  -2.9441000881265410e-06
   1.9000000000000000e+02  -1.3659355266027779e-06   1.8501963625453776e-05
   1.9100000000000000e+02   1.4741434579107959e-06  -2.3952339276692266e-06
   1.9200000000000000e+02  -1.2172915482970926e-06   1.8776297218139367e-05
   1.9300000000000000e+02   1.2909665165260044e-06  -1.7845725581714850e-06
   1.9400000000000000e+02  -1.0526391134965352e-06   1.9061118684648588e-05
   1.9500000000000000e+02   1.2550940049678602e-06  -1.2168960210258724e-06
   1.9600000000000000e+02  -1.2397149918396295e-06   1.9513514809858782e-05
   1.9700000000000000e+02   1.6912983550691722e-06  -8.5517860245494412e-07
   1.9800000000000000e+02  -2.1429508160815366e-06   2.0198812636164200e-05
   1.9900000000000000e+02   1.7467288716016595e-06  -6.0517953938872390e-07
   2.0000000000000000e+02  -4.0482576865623518e-06   2.0612664809037934e-05


==> n_cF_cK_HS_Polin_dc3_N200_xmin_055_tes.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00  -1.0696061340509038e+00  -1.0287656645497600e+00
   3.0000000000000000e+00   1.0750803172269698e-01  -1.2489435077273996e-01
   4.0000000000000000e+00  -5.2578054248794866e-02   1.6563582653559830e-01
   5.0000000000000000e+00   1.8199611361215333e-02   2.0241620674990534e-02
   6.0000000000000000e+00  -3.6947455073892892e-03  -4.0112692009735600e-02
   7.0000000000000000e+00  -1.3596423254283028e-05   2.0952053461618814e-03
   8.0000000000000000e+00   1.8492740374531110e-04   9.2651919100150068e-03
   9.0000000000000000e+00   7.6280824273054076e-05  -3.3714229821691301e-03
   1.0000000000000000e+01  -1.2883807548755272e-04  -8.5067443797513602e-04
   1.1000000000000000e+01   6.9240368489817091e-05   9.4040501943148144e-04
   1.2000000000000000e+01  -1.4877658068911172e-05  -9.8863434997367003e-05
   1.3000000000000000e+01  -6.8048632829574634e-06  -2.4025504876800164e-04
   1.4000000000000000e+01   8.7586705714131706e-06   1.9809948344944668e-04
   1.5000000000000000e+01  -5.4707973401595305e-06  -1.1897264867037376e-04
   1.6000000000000000e+01   3.1797177649089789e-06   8.3047457247037115e-05
   1.7000000000000000e+01  -2.6090533322781328e-06  -8.8114358423142922e-05
   1.8000000000000000e+01   2.8276878259440867e-06   8.9688364314351567e-05
   1.9000000000000000e+01  -3.1058117927403936e-06  -9.7246522989450612e-05
   2.0000000000000000e+01   3.2156543674611782e-06   9.3153179023297957e-05
   2.1000000000000000e+01  -3.1989387284783249e-06  -9.7196229532877049e-05
   2.2000000000000000e+01   3.1414338063253726e-06   9.2120675817088536e-05
   2.3000000000000000e+01  -3.0907397969290285e-06  -9.6250188914508448e-05
   2.4000000000000000e+01   3.0550044509421918e-06   9.1398971618832016e-05
   2.5000000000000000e+01  -3.0283422201593596e-06  -9.5662068584548746e-05
   2.6000000000000000e+01   3.0030491515018767e-06   9.0825971788380925e-05
   2.7000000000000000e+01  -2.9768522886816218e-06  -9.5067135506437996e-05
   2.8000000000000000e+01   2.9484624184309713e-06   9.0189033834848158e-05
   2.9000000000000000e+01  -2.9194764208339092e-06  -9.4402228410292885e-05
   3.0000000000000000e+01   2.8891946869966145e-06   8.9498758469469918e-05
   3.1000000000000000e+01  -2.8590783255623523e-06  -9.3694918671891612e-05
   3.2000000000000000e+01   2.8276976787596682e-06   8.8776134324188198e-05
   3.3000000000000000e+01  -2.7965840022780680e-06  -9.2955266342392267e-05
   3.4000000000000000e+01   2.7640051589749379e-06   8.8024833457913385e-05
   3.5000000000000000e+01  -2.7318502195188792e-06  -9.2184476271198014e-05
   3.6000000000000000e+01   2.6981205577961500e-06   8.7246563235820083e-05
   3.7000000000000000e+01  -2.6650460640986515e-06  -9.1384816118020851e-05
   3.8000000000000000e+01   2.6303020395863716e-06   8.6444399962370733e-05
   3.9000000000000000e+01  -2.5964514261151654e-06  -9.0559251148083922e-05
   4.0000000000000000e+01   2.5608250433011816e-06   8.5621511020337292e-05
   4.1000000000000000e+01  -2.5263331536330929e-06  -8.9710585761054699e-05
   4.2000000000000000e+01   2.4899533283005260e-06   8.4780901434994898e-05
   4.3000000000000000e+01  -2.4549546877412130e-06  -8.8841532810377794e-05
   4.4000000000000000e+01   2.4179513453796266e-06   8.3925543250663347e-05
   4.5000000000000000e+01  -2.3825802299851438e-06  -8.7954782598578883e-05
   4.6000000000000000e+01   2.3450822024069831e-06   8.3058384095028301e-05
   4.7000000000000000e+01  -2.3094707027092735e-06  -8.7052978981354078e-05
   4.8000000000000000e+01   2.2716041648195813e-06   8.2182321106924084e-05
   4.9000000000000000e+01  -2.2358812884973493e-06  -8.6138696830190332e-05
   5.0000000000000000e+01   2.1977689478116554e-06   8.1300185987167437e-05
   5.1000000000000000e+01  -2.1620600100900595e-06  -8.5214427648392421e-05
   5.2000000000000000e+01   2.1238203869995268e-06   8.0414733144446864e-05
   5.3000000000000000e+01  -2.0882464026318689e-06  -8.4282565649288047e-05
   5.4000000000000000e+01   2.0499931568194828e-06   7.9528627773082407e-05
   5.5000000000000000e+01  -2.0146702824280027e-06  -8.3345394323231507e-05
   5.6000000000000000e+01   1.9765116237161329e-06   7.8644434914843100e-05
   5.7000000000000000e+01  -1.9415506681545326e-06  -8.2405074357838227e-05
   5.8000000000000000e+01   1.9035888478063349e-06   7.7764609914072151e-05
   5.9000000000000000e+01  -1.8690948460480466e-06  -8.1463632995637734e-05
   6.0000000000000000e+01   1.8314257223693350e-06   7.6891490239138841e-05
   6.1000000000000000e+01  -1.7974975725951358e-06  -8.0522954812132231e-05
   6.2000000000000000e+01   1.7602102494644692e-06   7.6027288693172431e-05
   6.3000000000000000e+01  -1.7269404146375045e-06  -7.9584773941004521e-05
   6.4000000000000000e+01   1.6901169520197558e-06   7.5174088030233665e-05
   6.5000000000000000e+01  -1.6575912264196053e-06  -7.8650667749409410e-05
   6.6000000000000000e+01   1.6213064213374151e-06   7.4333836978260402e-05
   6.7000000000000000e+01  -1.5896037614993509e-06  -7.7722051949512426e-05
   6.8000000000000000e+01   1.5539249973466016e-06   7.3508347642556033e-05
   6.9000000000000000e+01  -1.5231174161447227e-06  -7.6800177114599513e-05
   7.0000000000000000e+01   1.4881045778839782e-06   7.2699294258620376e-05
   7.1000000000000000e+01  -1.4582570997988865e-06  -7.5886126550583609e-05
   7.2000000000000000e+01   1.4239625520235235e-06   7.1908213235852346e-05
   7.3000000000000000e+01  -1.3951332270401239e-06  -7.4980815468134198e-05
   7.4000000000000000e+01   1.3616018514936746e-06   7.1136504440948503e-05
   7.5000000000000000e+01  -1.3338418244704382e-06  -7.4084991384389814e-05
   7.6000000000000000e+01   1.3011111131215063e-06   7.0385433636634993e-05
   7.7000000000000000e+01  -1.2744647449947469e-06  -7.3199235672235960e-05
   7.8000000000000000e+01   1.2425649445140239e-06   6.9656136000822080e-05
   7.9000000000000000e+01  -1.2170699813342795e-06  -7.2323966173276549e-05
   8.0000000000000000e+01   1.1860242844773949e-06   6.8949620638689266e-05
   8.1000000000000000e+01  -1.1617120699525287e-06  -7.1459440780759516e-05
   8.2000000000000000e+01   1.1315368491200250e-06   6.8266775983401518e-05
   8.3000000000000000e+01  -1.1084325760118138e-06  -7.0605761886960726e-05
   8.4000000000000000e+01   1.0791376540817819e-06   6.7608375995849412e-05
   8.5000000000000000e+01  -1.0572606497414881e-06  -6.9762881600622407e-05
   8.6000000000000000e+01   1.0288496032748114e-06   6.6975087053908436e-05
   8.7000000000000000e+01  -1.0082136445292350e-06  -6.8930607627144501e-05
   8.8000000000000000e+01   9.8068413436201704e-07   6.6367475437134957e-05
   8.9000000000000000e+01  -9.6129778684989171e-07  -6.8108609705946110e-05
   9.0000000000000000e+01   9.3464191107110874e-07   6.5786015290542537e-05
   9.1000000000000000e+01  -9.1650888818083696e-07  -6.7296426499588062e-05
   9.2000000000000000e+01   8.9071355265624061e-07   6.5231096975168455e-05
   9.3000000000000000e+01  -8.7383308942351750e-07  -6.6493472837515387e-05
   9.4000000000000000e+01   8.4888039120035649e-07   6.4703035708909049e-05
   9.5000000000000000e+01  -8.3324762861431435e-07  -6.5699047218316627e-05
   9.6000000000000000e+01   8.0911524770187305e-07   6.4202080392396739e-05
   9.7000000000000000e+01  -7.9472162306385270e-07  -6.4912339461169533e-05
   9.8000000000000000e+01   7.7138321825501805e-07   6.3728422533366054e-05
   9.9000000000000000e+01  -7.5821685747449330e-07  -6.4132438438093355e-05
   1.0000000000000000e+02   7.3564246226530604e-07   6.3282205190613288e-05
   1.0100000000000000e+02  -7.2368857030608699e-07  -6.3358339792071107e-05
   1.0200000000000000e+02   7.0184498518829439e-07   6.2863531849277046e-05
   1.0300000000000000e+02  -6.9108623114073491e-07  -6.2588953559465361e-05
   1.0400000000000000e+02   6.6993740890811080e-07   6.2472475156558841e-05
   1.0500000000000000e+02  -6.6035430252535238e-07  -6.1823111646570984e-05
   1.0600000000000000e+02   6.3986172357793806e-07   6.2109085463733974e-05
   1.0700000000000000e+02  -6.3143298044712476e-07  -6.1059575074699489e-05
   1.0800000000000000e+02   6.1155601538623040e-07   6.1773399093987844e-05
   1.0900000000000000e+02  -6.0425890819865431e-07  -6.0297040952921103e-05
   1.1000000000000000e+02   5.8495516538306335e-07   6.1465446311351261e-05
   1.1100000000000000e+02  -5.7876585921965396e-07  -5.9534149129183032e-05
   1.1200000000000000e+02   5.5999151534494481e-07   6.1185258926160113e-05
   1.1300000000000000e+02  -5.5488538516486628e-07  -5.8769488476303337e-05
   1.1400000000000000e+02   5.3659549722041729e-07   6.0932877516066930e-05
   1.1500000000000000e+02  -5.3254742612458867e-07  -5.8001602782539638e-05
   1.1600000000000000e+02   5.1469622344757124e-07   6.0708358223926490e-05
   1.1700000000000000e+02  -5.1168088058775945e-07  -5.7228996219979328e-05
   1.1800000000000000e+02   4.9422203606024624e-07   6.0511779116704452e-05
   1.1900000000000000e+02  -4.9221413344222197e-07  -5.6450138373452152e-05
   1.2000000000000000e+02   4.7510101326732861e-07   6.0343246089699279e-05
   1.2100000000000000e+02  -4.7407554101197709e-07  -5.5663468816809015e-05
   1.2200000000000000e+02   4.5726143268975826e-07   6.0202898306139459e-05
   1.2300000000000000e+02  -4.5719387246393604e-07  -5.4867401233393768e-05
   1.2400000000000000e+02   4.4063219077578805e-07   6.0090913172600859e-05
   1.2500000000000000e+02  -4.4149870723280462e-07  -5.4060327073442820e-05
   1.2600000000000000e+02   4.2514317816088649e-07   6.0007510840134242e-05
   1.2700000000000000e+02  -4.2692078862631889e-07  -5.3240618750240977e-05
   1.2800000000000000e+02   4.1072561188155773e-07   5.9952958247375354e-05
   1.2900000000000000e+02  -4.1339233536947760e-07  -5.2406632394720824e-05
   1.3000000000000000e+02   3.9731232688423418e-07   5.9927572729102490e-05
   1.3100000000000000e+02  -4.0084731371557120e-07  -5.1556710195837048e-05
   1.3200000000000000e+02   3.8483802878217748e-07   5.9931725210381370e-05
   1.3300000000000000e+02  -3.8922167050421077e-07  -5.0689182329415057e-05
   1.3400000000000000e+02   3.7323950624389851e-07   5.9965842971023964e-05
   1.3500000000000000e+02  -3.7845352406680822e-07  -4.9802368443110706e-05
   1.3600000000000000e+02   3.6245580022025492e-07   6.0030411946871518e-05
   1.3700000000000000e+02  -3.6848331339439890e-07  -4.8894578702043530e-05
   1.3800000000000000e+02   3.5242833664305829e-07   6.0125978647383358e-05
   1.3900000000000000e+02  -3.5925391978904631e-07  -4.7964114549967707e-05
   1.4000000000000000e+02   3.4310104231066216e-07   6.0253151892403719e-05
   1.4100000000000000e+02  -3.5071077975455724e-07  -4.7009269376368444e-05
   1.4200000000000000e+02   3.3442045172275632e-07   6.0412604445762807e-05
   1.4300000000000000e+02  -3.4280197539343774e-07  -4.6028328944995009e-05
   1.4400000000000000e+02   3.2633576444517419e-07   6.0605074116901344e-05
   1.4500000000000000e+02  -3.3547824205155467e-07  -4.5019570936819371e-05
   1.4600000000000000e+02   3.1879879567633293e-07   6.0831363728680734e-05
   1.4700000000000000e+02  -3.2869287488806572e-07  -4.3981263443587967e-05
   1.4800000000000000e+02   3.1176387866506054e-07   6.1092340595596869e-05
   1.4900000000000000e+02  -3.2240168981625814e-07  -4.2911664055715902e-05
   1.5000000000000000e+02   3.0518794948963064e-07   6.1388937952029822e-05
   1.5100000000000000e+02  -3.1656326551268269e-07  -4.1809021940923408e-05
   1.5200000000000000e+02   2.9903090734685370e-07   6.1722159266414933e-05
   1.5300000000000000e+02  -3.1113928438930075e-07  -4.0671580891971458e-05
   1.5400000000000000e+02   2.9325571060422965e-07   6.2093079647200947e-05
   1.5500000000000000e+02  -3.0609413781240739e-07  -3.9497574490407250e-05
   1.5600000000000000e+02   2.8782734912973259e-07   6.2502835329342012e-05
   1.5700000000000000e+02  -3.0139337824715394e-07  -3.8285209173456554e-05
   1.5800000000000000e+02   2.8271125454170909e-07   6.2952607469050692e-05
   1.5900000000000000e+02  -2.9700291502213589e-07  -3.7032655554613490e-05
   1.6000000000000000e+02   2.7787423599669043e-07   6.3443633049600203e-05
   1.6100000000000000e+02  -2.9289232861399909e-07  -3.5738083496610548e-05
   1.6200000000000000e+02   2.7328992398831377e-07   6.3977263201791160e-05
   1.6300000000000000e+02  -2.8904083567349232e-07  -3.4399724350370192e-05
   1.6400000000000000e+02   2.6894224232722413e-07   6.4554999254291879e-05
   1.6500000000000000e+02  -2.8543454302291277e-07  -3.3015839492271476e-05
   1.6600000000000000e+02   2.6481357138117704e-07   6.5178365888372733e-05
   1.6700000000000000e+02  -2.8204567116284334e-07  -3.1584498726571279e-05
   1.6800000000000000e+02   2.6086021965549505e-07   6.5848652927559252e-05
   1.6900000000000000e+02  -2.7881514946612168e-07  -3.0103399513887091e-05
   1.7000000000000000e+02   2.5701670334264617e-07   6.6566968036807221e-05
   1.7100000000000000e+02  -2.7569142980120423e-07  -2.8570285456939031e-05
   1.7200000000000000e+02   2.5327202320595788e-07   6.7335050424722779e-05
   1.7300000000000000e+02  -2.7272870895387652e-07  -2.6983984218212598e-05
   1.7400000000000000e+02   2.4975140786824428e-07   6.8156124025365122e-05
   1.7500000000000000e+02  -2.7009569205574753e-07  -2.5344474892781657e-05
   1.7600000000000000e+02   2.4659549330233217e-07   6.9033586783675212e-05
   1.7700000000000000e+02  -2.6779907816290079e-07  -2.3649933068845261e-05
   1.7800000000000000e+02   2.4356809423786821e-07   6.9966854610073586e-05
   1.7900000000000000e+02  -2.6530668754295197e-07  -2.1892776993814873e-05
   1.8000000000000000e+02   2.3991045047065944e-07   7.0949904215079657e-05
   1.8100000000000000e+02  -2.6187690520408275e-07  -2.0063277908732831e-05
   1.8200000000000000e+02   2.3530695415628282e-07   7.1981621752386190e-05
   1.8300000000000000e+02  -2.5809341051994047e-07  -1.8165872646006155e-05
   1.8400000000000000e+02   2.3156743461532823e-07   7.3083546557277482e-05
   1.8500000000000000e+02  -2.5689401317858342e-07  -1.6229787919552787e-05
   1.8600000000000000e+02   2.3198086500190588e-07   7.4292526501190572e-05
   1.8700000000000000e+02  -2.6039430768395187e-07  -1.4274731235632125e-05
   1.8800000000000000e+02   2.3549096870353640e-07   7.5598456416602026e-05
   1.8900000000000000e+02  -2.6261531525890775e-07  -1.2233951634278535e-05
   1.9000000000000000e+02   2.3079581416803565e-07   7.6883299262091306e-05
   1.9100000000000000e+02  -2.4907920831020696e-07  -9.9531860829280491e-06
   1.9200000000000000e+02   2.0568012801295041e-07   7.8023268625941662e-05
   1.9300000000000000e+02  -2.1812864695475306e-07  -7.4156359196414260e-06
   1.9400000000000000e+02   1.7785956693635503e-07   7.9206819436503759e-05
   1.9500000000000000e+02  -2.1206743443771322e-07  -5.0567054853933482e-06
   1.9600000000000000e+02   2.0946891365331086e-07   8.1086712154036482e-05
   1.9700000000000000e+02  -2.8577086784621246e-07  -3.5536202397797078e-06
   1.9800000000000000e+02   3.6208449717218801e-07   8.3934407616534059e-05
   1.9900000000000000e+02  -2.9513670608946250e-07  -2.5147708954582216e-06
   2.0000000000000000e+02   6.8401539496956990e-07   8.5654134295357729e-05


==> n_cF_cK_HS_Polin_dc3_N80_xmin_092.txt <==
   1.0000000000000000e+00  -9.3306056271198035e+00   2.6258993874966952e-01
   2.0000000000000000e+00   1.1366537665640232e+01  -2.3995912844861667e-01
   3.0000000000000000e+00  -3.2369056421812381e+00  -6.7088641474580615e-02
   4.0000000000000000e+00   1.7759125825885453e+00   3.0903832285200938e-02
   5.0000000000000000e+00  -8.3435381304737999e-01   2.4485894679242025e-02
   6.0000000000000000e+00   3.9871622891843866e-01  -5.9181336803255154e-03
   7.0000000000000000e+00  -2.2817101598099551e-01  -8.3616875874825431e-03
   8.0000000000000000e+00   1.4366428002797477e-01   1.7786863808939412e-03
   9.0000000000000000e+00  -8.5091064575345085e-02   2.7809614057694447e-03
   1.0000000000000000e+01   4.6759582438928707e-02  -8.2332204869594249e-04
   1.1000000000000000e+01  -2.6506873373973287e-02  -8.7359312716336229e-04
   1.2000000000000000e+01   1.6757520621082652e-02   4.4196056758968096e-04
   1.3000000000000000e+01  -1.1039116676031821e-02   2.0605552759622744e-04
   1.4000000000000000e+01   6.8777930794117819e-03  -2.0142574285031038e-04
   1.5000000000000000e+01  -4.0203511798970462e-03  -2.0021538878572523e-05
   1.6000000000000000e+01   2.3813943003880506e-03   7.7965427280691816e-05
   1.7000000000000000e+01  -1.5323111284233110e-03  -2.1673077911882435e-05
   1.8000000000000000e+01   1.0324983549162760e-03  -1.9685465016023431e-05
   1.9000000000000000e+01  -6.7083684513139224e-04   1.4001033319314058e-05
   2.0000000000000000e+01   4.1058602941165492e-04   3.2915631859275445e-07
   2.1000000000000000e+01  -2.5010989649215198e-04  -5.7743885227502872e-06
   2.2000000000000000e+01   1.6303829945062107e-04   8.6973612289968914e-07
   2.3000000000000000e+01  -1.1304523567604930e-04   1.6379311614426032e-06
   2.4000000000000000e+01   7.7882047032185828e-05  -3.0126742565140251e-06
   2.5000000000000000e+01  -5.1628159437324035e-05   9.9737430232363237e-07
   2.6000000000000000e+01   3.4257070329551164e-05  -1.3928484605065023e-06
   2.7000000000000000e+01  -2.4327436242491518e-05   6.3715189847318004e-07
   2.8000000000000000e+01   1.8738400559413420e-05  -1.9102907527707408e-06
   2.9000000000000000e+01  -1.5002768772899711e-05   1.1777304906863620e-06
   3.0000000000000000e+01   1.2175459129607432e-05  -1.9883967953985542e-06
   3.1000000000000000e+01  -1.0171064672446743e-05   1.0938906719222702e-06
   3.2000000000000000e+01   8.9423875894328676e-06  -1.8723154043402477e-06
   3.3000000000000000e+01  -8.2395292314097966e-06   1.1391549216943189e-06
   3.4000000000000000e+01   7.8005489659744663e-06  -1.8813899864584070e-06
   3.5000000000000000e+01  -7.4776168953810778e-06   1.1963817649033405e-06
   3.6000000000000000e+01   7.2355329543529903e-06  -1.8307130257817564e-06
   3.7000000000000000e+01  -7.0584326769659509e-06   1.2090808337443707e-06
   3.8000000000000000e+01   6.9401751051156664e-06  -1.7605692059031818e-06
   3.9000000000000000e+01  -6.8642956908091290e-06   1.2329107651298231e-06
   4.0000000000000000e+01   6.8233854307166666e-06  -1.7069996793802339e-06
   4.1000000000000000e+01  -6.7855228302719532e-06   1.2732605868939240e-06
   4.2000000000000000e+01   6.7351791811882777e-06  -1.6392896438308520e-06
   4.3000000000000000e+01  -6.6701478054426598e-06   1.2874318161103715e-06
   4.4000000000000000e+01   6.6291756151929119e-06  -1.5545073756735848e-06
   4.5000000000000000e+01  -6.6183997972889568e-06   1.3289029700298192e-06
   4.6000000000000000e+01   6.6166290433074839e-06  -1.5031032070566603e-06
   4.7000000000000000e+01  -6.5696017258354133e-06   1.3711016473630898e-06
   4.8000000000000000e+01   6.4904670409231742e-06  -1.3996310505762838e-06
   4.9000000000000000e+01  -6.4272342328378889e-06   1.3804174887020646e-06
   5.0000000000000000e+01   6.4334969305106982e-06  -1.3269647667057163e-06
   5.1000000000000000e+01  -6.4549723991101875e-06   1.4652313984716546e-06
   5.2000000000000000e+01   6.4170386638445315e-06  -1.2644473248183393e-06
   5.3000000000000000e+01  -6.2908801356382764e-06   1.4701472038799808e-06
   5.4000000000000000e+01   6.1901777785817542e-06  -1.1147521658813551e-06
   5.5000000000000000e+01  -6.1994665777049786e-06   1.5169214408005843e-06
   5.6000000000000000e+01   6.2871018020270855e-06  -1.1004871811890364e-06
   5.7000000000000000e+01  -6.2710369441429901e-06   1.6288277695845449e-06
   5.8000000000000000e+01   6.0948644730788885e-06  -9.5417758377882795e-07
   5.9000000000000000e+01  -5.8923363077925687e-06   1.5584349584179133e-06
   6.0000000000000000e+01   5.9015800397513111e-06  -8.1710752240783953e-07
   6.1000000000000000e+01  -6.0879436047975730e-06   1.7401628016078032e-06
   6.2000000000000000e+01   6.1797489247141558e-06  -8.6526943087278049e-07
   6.3000000000000000e+01  -5.9310180698800739e-06   1.7613397800200875e-06
   6.4000000000000000e+01   5.5537816647700636e-06  -5.2895459525275969e-07
   6.5000000000000000e+01  -5.4689124299044316e-06   1.6781998092130158e-06
   6.6000000000000000e+01   5.8325437066705380e-06  -5.8750644636740633e-07
   6.7000000000000000e+01  -6.1575539558679844e-06   2.0735716176886346e-06
   6.8000000000000000e+01   5.9145985863550803e-06  -5.2845799807241041e-07
   6.9000000000000000e+01  -5.1940601229187215e-06   1.7645102159106378e-06
   7.0000000000000000e+01   4.8425012272306319e-06  -6.7240105511635383e-09
   7.1000000000000000e+01  -5.3724839166637921e-06   1.9810917069042841e-06
   7.2000000000000000e+01   6.2333537625956201e-06  -5.1512931026582823e-07
   7.3000000000000000e+01  -6.1884751918731932e-06   2.4159874230314131e-06
   7.4000000000000000e+01   4.9848628990770051e-06   1.3848937637298710e-07
   7.5000000000000000e+01  -3.8885375920373018e-06   1.5752169300646930e-06
   7.6000000000000000e+01   4.4575703809499026e-06   4.1808672846258555e-07
   7.7000000000000000e+01  -6.3349048572501969e-06   2.7386144059168272e-06
   7.8000000000000000e+01   7.1800727207597295e-06  -5.8794621885890831e-07
   7.9000000000000000e+01  -5.3545957894566679e-06   2.3934135258509827e-06
   8.0000000000000000e+01   1.7945779762528835e-06   1.8538155526620751e-06


==> n_cF_cK_HS_Polin_dc3_N80_xmin_092_tes.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00  -1.2181993452389526e+00  -9.1381691770518636e-01
   3.0000000000000000e+00   3.4691270551324488e-01  -2.5548824069202863e-01
   4.0000000000000000e+00  -1.9033197346019851e-01   1.1768856199270443e-01
   5.0000000000000000e+00   8.9421185118176580e-02   9.3247649913139871e-02
   6.0000000000000000e+00  -4.2732084588330783e-02  -2.2537549262187654e-02
   7.0000000000000000e+00   2.4454041366597547e-02  -3.1843137735196515e-02
   8.0000000000000000e+00  -1.5397101299663594e-02   6.7736273117059015e-03
   9.0000000000000000e+00   9.1195650074443486e-03   1.0590510127734072e-02
   1.0000000000000000e+01  -5.0114198700050060e-03  -3.1353906879152227e-03
   1.1000000000000000e+01   2.8408523983620023e-03  -3.3268339652425534e-03
   1.2000000000000000e+01  -1.7959735188438576e-03   1.6830826409194902e-03
   1.3000000000000000e+01   1.1831082694081676e-03   7.8470457999025970e-04
   1.4000000000000000e+01  -7.3712182834318742e-04  -7.6707334564837316e-04
   1.5000000000000000e+01   4.3087783800568354e-04  -7.6246405227503112e-05
   1.6000000000000000e+01  -2.5522397961675995e-04   2.9690942330816905e-04
   1.7000000000000000e+01   1.6422418754572407e-04  -8.2535827591413051e-05
   1.8000000000000000e+01  -1.1065716376601274e-04  -7.4966562351004034e-05
   1.9000000000000000e+01   7.1896388288191751e-05   5.3319001428540753e-05
   2.0000000000000000e+01  -4.4004220714062662e-05   1.2534993540119736e-06
   2.1000000000000000e+01   2.6805322879063379e-05  -2.1990136218642744e-05
   2.2000000000000000e+01  -1.7473495930075889e-05   3.3121456482337663e-06
   2.3000000000000000e+01   1.2115530351800369e-05   6.2376006074020404e-06
   2.4000000000000000e+01  -8.3469444690512200e-06  -1.1472923413817646e-05
   2.5000000000000000e+01   5.5332056139276304e-06   3.7982197911795949e-06
   2.6000000000000000e+01  -3.6714733961085578e-06  -5.3042720034841974e-06
   2.7000000000000000e+01   2.6072730125665998e-06   2.4264139803185124e-06
   2.8000000000000000e+01  -2.0082727004289472e-06  -7.2748055841996534e-06
   2.9000000000000000e+01   1.6079094297259251e-06   4.4850556586218191e-06
   3.0000000000000000e+01  -1.3048948392180396e-06  -7.5722505015476596e-06
   3.1000000000000000e+01   1.0900755083768742e-06   4.1657752659179020e-06
   3.2000000000000000e+01  -9.5839305044052404e-07  -7.1301871399008585e-06
   3.3000000000000000e+01   8.8306478278979586e-07   4.3381514429625217e-06
   3.4000000000000000e+01  -8.3601743313444070e-07  -7.1647451361491850e-06
   3.5000000000000000e+01   8.0140745351481424e-07   4.5560837958984682e-06
   3.6000000000000000e+01  -7.7546230582531585e-07  -6.9717561704715559e-06
   3.7000000000000000e+01   7.5648172895126065e-07   4.6044446314335124e-06
   3.8000000000000000e+01  -7.4380757074800708e-07  -6.7046331412627191e-06
   3.9000000000000000e+01   7.3567525679766811e-07   4.6951942294528404e-06
   4.0000000000000000e+01  -7.3129073324931943e-07  -6.5006286513038848e-06
   4.1000000000000000e+01   7.2723284012235403e-07   4.8488551882703330e-06
   4.2000000000000000e+01  -7.2183730085131799e-07  -6.2427740058754062e-06
   4.3000000000000000e+01   7.1486761653022725e-07   4.9028223329519769e-06
   4.4000000000000000e+01  -7.1047645566810046e-07  -5.9199045594641664e-06
   4.5000000000000000e+01   7.0932156622848737e-07   5.0607535702145855e-06
   4.6000000000000000e+01  -7.0913178712386779e-07  -5.7241462266746962e-06
   4.7000000000000000e+01   7.0409167297142919e-07   5.2214553759814049e-06
   4.8000000000000000e+01  -6.9561047806568471e-07  -5.3301015920132822e-06
   4.9000000000000000e+01   6.8883355375741721e-07   5.2569321401839202e-06
   5.0000000000000000e+01  -6.8950475324039685e-07  -5.0533724674452572e-06
   5.1000000000000000e+01   6.9180636896157468e-07   5.5799220847851265e-06
   5.2000000000000000e+01  -6.8774085201855866e-07  -4.8152923559792359e-06
   5.3000000000000000e+01   6.7421991530255707e-07   5.5986425484545761e-06
   5.4000000000000000e+01  -6.6342722283639754e-07  -4.2452204040614941e-06
   5.5000000000000000e+01   6.6442274225865513e-07   5.7767690872828367e-06
   5.6000000000000000e+01  -6.7381497549884175e-07  -4.1908962179931251e-06
   5.7000000000000000e+01   6.7209323754033218e-07   6.2029328973541823e-06
   5.8000000000000000e+01  -6.5321209754744162e-07  -3.6337172258852542e-06
   5.9000000000000000e+01   6.3150630765769823e-07   5.9348616547856016e-06
   6.0000000000000000e+01  -6.3249699704359138e-07  -3.1117244106858147e-06
   6.1000000000000000e+01   6.5247035916968828e-07   6.6269210842336336e-06
   6.2000000000000000e+01  -6.6230951898261053e-07  -3.2951355066869237e-06
   6.3000000000000000e+01   6.3565199376140356e-07   6.7075676562733658e-06
   6.4000000000000000e+01  -5.9522199166019408e-07  -2.0143749519551059e-06
   6.5000000000000000e+01   5.8612620106982172e-07   6.3909524378725952e-06
   6.6000000000000000e+01  -6.2509808470717065e-07  -2.2373532252029051e-06
   6.7000000000000000e+01   6.5993079141302376e-07   7.8966148800750434e-06
   6.8000000000000000e+01  -6.3389224909088931e-07  -2.0124838011261217e-06
   6.9000000000000000e+01   5.5666913065342339e-07   6.7196413705430234e-06
   7.0000000000000000e+01  -5.1899109454971445e-07  -2.5606504891924389e-08
   7.1000000000000000e+01   5.7579155430687572e-07   7.5444311245789394e-06
   7.2000000000000000e+01  -6.6805457348643172e-07  -1.9617252386692082e-06
   7.3000000000000000e+01   6.6324474950330409e-07   9.2006092637639330e-06
   7.4000000000000000e+01  -5.3424858988662949e-07   5.2739787758970788e-07
   7.5000000000000000e+01   4.1675082491270462e-07   5.9987710784546402e-06
   7.6000000000000000e+01  -4.7773644703123917e-07   1.5921658326031797e-06
   7.7000000000000000e+01   6.7893822870806220e-07   1.0429243477327532e-05
   7.8000000000000000e+01  -7.6951840080889734e-07  -2.2390279751708432e-06
   7.9000000000000000e+01   5.7387440895511715e-07   9.1146429190977335e-06
   8.0000000000000000e+01  -1.9233242170656812e-07   7.0597356528170036e-06


==> n_cF_cK_HS_dc3_N15_xmin_052.txt <==
   1.0000000000000000e+00  -5.7454927230930508e+00   2.3800515338278627e-01
   2.0000000000000000e+00   6.1082724497529490e+00  -2.4708948276497283e-01
   3.0000000000000000e+00  -5.6092619599237092e-01  -2.6857955839608347e-02
   4.0000000000000000e+00   2.7586410010530749e-01   4.0081232556564338e-02
   5.0000000000000000e+00  -9.6894056644488996e-02   2.7586600254783152e-03
   6.0000000000000000e+00   2.0524414220263291e-02  -8.9146844616949279e-03
   7.0000000000000000e+00  -8.5961804149568981e-05   8.6114612642168673e-04
   8.0000000000000000e+00  -1.4526367065861624e-03   2.0285918680372746e-03
   9.0000000000000000e+00   1.5893332715938795e-04  -9.9861157253467760e-04
   1.0000000000000000e+01   1.3499384436551487e-04   3.0724289868443348e-05
   1.1000000000000000e+01  -1.9114193438877399e-04   7.6844134038329967e-05
   1.2000000000000000e+01  -2.0215313060709933e-04  -2.9904770319181289e-06
   1.3000000000000000e+01   8.7486330788954898e-05  -1.5787681608209046e-04
   1.4000000000000000e+01  -2.2265797229090560e-04   7.3311371615286574e-05
   1.5000000000000000e+01   4.2514969709947346e-04  -2.2152439415311150e-04


==> n_cF_cK_HS_dc3_N15_xmin_052_tes.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00  -1.0631416214664697e+00  -1.0381686247254325e+00
   3.0000000000000000e+00   9.7628910700351512e-02  -1.1284611050590324e-01
   4.0000000000000000e+00  -4.8014002175395282e-02   1.6840489370455461e-01
   5.0000000000000000e+00   1.6864359823316716e-02   1.1590757537260264e-02
   6.0000000000000000e+00  -3.5722635480450317e-03  -3.7455846375550300e-02
   7.0000000000000000e+00   1.4961607000920884e-05   3.6181826913499475e-03
   8.0000000000000000e+00   2.5283065815182937e-04   8.5233106897255641e-03
   9.0000000000000000e+00  -2.7662262371438036e-05  -4.1957560932666012e-03
   1.0000000000000000e+01  -2.3495607926354098e-05   1.2909085972197056e-04
   1.1000000000000000e+01   3.3268153594644863e-05   3.2286752175798779e-04
   1.2000000000000000e+01   3.5184646530762887e-05  -1.2564757482828585e-05
   1.3000000000000000e+01  -1.5226950064233510e-05  -6.6333360365594880e-04
   1.4000000000000000e+01   3.8753503489086144e-05   3.0802430356362536e-04
   1.5000000000000000e+01  -7.3997082163319974e-05  -9.3075461184166642e-04


==> n_cF_cK_HS_dc3_N70_xmin_09895.txt <==
   1.0000000000000000e+00  -1.1172287190806641e+01   2.6602811029944923e-01
   2.0000000000000000e+00   1.4599583044470974e+01  -2.3833607259486930e-01
   3.0000000000000000e+00  -5.7223025559397316e+00  -7.2246551489918334e-02
   4.0000000000000000e+00   3.7006695811203030e+00   2.7956269535317931e-02
   5.0000000000000000e+00  -2.3064513393270492e+00   2.6918388551404892e-02
   6.0000000000000000e+00   1.5457536584125922e+00  -3.8185049031401446e-03
   7.0000000000000000e+00  -1.1328208575087249e+00  -9.4282210317897051e-03
   8.0000000000000000e+00   8.5572987643839560e-01   6.3933740313929226e-04
   9.0000000000000000e+00  -6.4486977157931136e-01   3.3476271570200729e-03
   1.0000000000000000e+01   4.9001218525456736e-01  -3.2063236935583260e-04
   1.1000000000000000e+01  -3.8079147738438790e-01  -1.1959986729215125e-03
   1.2000000000000000e+01   3.0119584252613901e-01   2.5676699015032833e-04
   1.3000000000000000e+01  -2.3958213544369431e-01   4.0072179525375937e-04
   1.4000000000000000e+01   1.9087950403534601e-01  -1.7297179884831514e-04
   1.5000000000000000e+01  -1.5285559586936900e-01  -1.0783506389776514e-04
   1.6000000000000000e+01   1.2336610031151628e-01   9.0651257989451833e-05
   1.7000000000000000e+01  -1.0018166903328152e-01   1.5362620239259061e-05
   1.8000000000000000e+01   8.1609512048978414e-02  -3.9839861499773181e-05
   1.9000000000000000e+01  -6.6617761355345237e-02   8.8729171937526754e-06
   2.0000000000000000e+01   5.4534961418914708e-02   1.0563763424773617e-05
   2.1000000000000000e+01  -4.4798671808948427e-02  -6.0035557049077633e-06
   2.2000000000000000e+01   3.6910151126569458e-02  -3.0517099539521442e-06
   2.3000000000000000e+01  -3.0473355865605876e-02   4.8908890684415030e-06
   2.4000000000000000e+01   2.5200300721996586e-02  -2.1209742039770540e-06
   2.5000000000000000e+01  -2.0876276627416746e-02   1.8519480628939248e-07
   2.6000000000000000e+01   1.7326734434101824e-02  -4.0628314430480145e-07
   2.7000000000000000e+01  -1.4405229261403444e-02   1.2468355582231679e-06
   2.8000000000000000e+01   1.1992865957157803e-02  -1.4970892782929860e-06
   2.9000000000000000e+01  -9.9962604611333796e-03   1.2155076372030051e-06
   3.0000000000000000e+01   8.3415932174648426e-03  -9.2922232023260203e-07
   3.1000000000000000e+01  -6.9687232301873809e-03   8.5901976247091343e-07
   3.2000000000000000e+01   5.8278764139176242e-03  -8.9543820168958669e-07
   3.3000000000000000e+01  -4.8781793537149990e-03   8.8956029730926433e-07
   3.4000000000000000e+01   4.0864341994422586e-03  -8.2345401377740364e-07
   3.5000000000000000e+01  -3.4256339083237543e-03   7.4411170536110444e-07
   3.6000000000000000e+01   2.8735651698835588e-03  -6.8531506754479089e-07
   3.7000000000000000e+01  -2.4118451381214085e-03   6.3759345826265065e-07
   3.8000000000000000e+01   2.0252769635297893e-03  -5.9601133527297333e-07
   3.9000000000000000e+01  -1.7013244462386332e-03   5.5586133282198308e-07
   4.0000000000000000e+01   1.4296027085492959e-03  -5.2027740194102427e-07
   4.1000000000000000e+01  -1.2014867859101947e-03   4.7475957731766504e-07
   4.2000000000000000e+01   1.0098223839073719e-03  -4.2727277124129563e-07
   4.3000000000000000e+01  -8.4870046251487902e-04   3.8591400480193708e-07
   4.4000000000000000e+01   7.1319077612340225e-04  -3.6942308317054780e-07
   4.5000000000000000e+01  -5.9913424276682354e-04   3.5265814317199779e-07
   4.6000000000000000e+01   5.0302236893924417e-04  -3.2313845788309917e-07
   4.7000000000000000e+01  -4.2198277232913798e-04   2.7214739799503098e-07
   4.8000000000000000e+01   3.5367854914165349e-04  -2.4665644270969314e-07
   4.9000000000000000e+01  -2.9614295256424092e-04   2.4790833045982092e-07
   5.0000000000000000e+01   2.4761396363377254e-04  -2.6324240274005729e-07
   5.1000000000000000e+01  -2.0657667068441559e-04   2.3072573533787982e-07
   5.2000000000000000e+01   1.7185168535641942e-04  -1.8225743437284381e-07
   5.3000000000000000e+01  -1.4258642686653408e-04   1.5290188477997208e-07
   5.4000000000000000e+01   1.1801078800993052e-04  -1.9813848873941743e-07
   5.5000000000000000e+01  -9.7300146591238694e-05   2.3125071389735475e-07
   5.6000000000000000e+01   7.9672929631705673e-05  -2.1144494838580442e-07
   5.7000000000000000e+01  -6.4671622906154871e-05   1.2088197711645671e-07
   5.8000000000000000e+01   5.2120469206617572e-05  -1.0851244583419979e-07
   5.9000000000000000e+01  -4.1805502496466587e-05   1.7995992369313356e-07
   6.0000000000000000e+01   3.3192315767099876e-05  -2.8371768759579459e-07
   6.1000000000000000e+01  -2.5713021412286901e-05   2.2697371875076836e-07
   6.2000000000000000e+01   1.9204626303885057e-05  -1.0362382691491390e-07
   6.3000000000000000e+01  -1.3952518473847646e-05   5.3952927043994898e-08
   6.4000000000000000e+01   1.0040694541586262e-05  -2.5124370401350108e-07
   6.5000000000000000e+01  -6.9460715846984106e-06   4.0265660356443559e-07
   6.6000000000000000e+01   3.9399707829465852e-06  -3.2142580727080472e-07
   6.7000000000000000e+01  -1.0360774838798687e-06   6.0229809088380277e-08
   6.8000000000000000e+01  -9.0836750860784518e-07  -1.5674424418562815e-07
   6.9000000000000000e+01   1.2525350025445571e-06   4.0151346025346159e-07
   7.0000000000000000e+01  -4.8301596257079577e-07  -3.1122160001473698e-07


==> n_cF_cK_HS_dc3_N70_xmin_09895_tes.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00  -1.3067676112447735e+00  -8.9590559556503657e-01
   3.0000000000000000e+00   5.1218720555701902e-01  -2.7157487758942261e-01
   4.0000000000000000e+00  -3.3123652461829656e-01   1.0508765221784087e-01
   5.0000000000000000e+00   2.0644397158219874e-01   1.0118625629864733e-01
   6.0000000000000000e+00  -1.3835606192477304e-01  -1.4353764716224616e-02
   7.0000000000000000e+00   1.0139560845167775e-01  -3.5440694673871183e-02
   8.0000000000000000e+00  -7.6593974163370188e-02   2.4032700996132884e-03
   9.0000000000000000e+00   5.7720479304359133e-02   1.2583734678458917e-02
   1.0000000000000000e+01  -4.3859612350261146e-02  -1.2052574782225802e-03
   1.1000000000000000e+01   3.4083574014972549e-02  -4.4957605103282524e-03
   1.2000000000000000e+01  -2.6959192632819585e-02   9.6518743775349041e-04
   1.3000000000000000e+01   2.1444323024639007e-02   1.5063137305403361e-03
   1.4000000000000000e+01  -1.7085087482571641e-02  -6.5020120863773718e-04
   1.5000000000000000e+01   1.3681674419822430e-02  -4.0535214032976727e-04
   1.6000000000000000e+01  -1.1042152623236427e-02   3.4075819238580486e-04
   1.7000000000000000e+01   8.9669793948474741e-03   5.7748108731691677e-05
   1.8000000000000000e+01  -7.3046378646739922e-03  -1.4975808930465370e-04
   1.9000000000000000e+01   5.9627684302783687e-03   3.3353306850787513e-05
   2.0000000000000000e+01  -4.8812709955925572e-03   3.9709199952150651e-05
   2.1000000000000000e+01   4.0098030997459486e-03  -2.2567373418357860e-05
   2.2000000000000000e+01  -3.3037238030312879e-03  -1.1471381541285422e-05
   2.3000000000000000e+01   2.7275843652391552e-03   1.8384858137495964e-05
   2.4000000000000000e+01  -2.2556080318749056e-03  -7.9727446907382155e-06
   2.5000000000000000e+01   1.8685767981864308e-03   6.9614750892652525e-07
   2.6000000000000000e+01  -1.5508672609454135e-03  -1.5272188485926428e-06
   2.7000000000000000e+01   1.2893715508188065e-03   4.6868564258855668e-06
   2.8000000000000000e+01  -1.0734476971757756e-03  -5.6275604732440397e-06
   2.9000000000000000e+01   8.9473715546437254e-04   4.5690947315108664e-06
   3.0000000000000000e+01  -7.4663254488560799e-04  -3.4929478662485760e-06
   3.1000000000000000e+01   6.2375081406086175e-04   3.2290563636450862e-06
   3.2000000000000000e+01  -5.2163682461664777e-04  -3.3659533223073852e-06
   3.3000000000000000e+01   4.3663211215418048e-04   3.3438582723756093e-06
   3.4000000000000000e+01  -3.6576523048967714e-04  -3.0953646697354619e-06
   3.5000000000000000e+01   3.0661885519221271e-04   2.7971168329674259e-06
   3.6000000000000000e+01  -2.5720473532475375e-04  -2.5761001977324111e-06
   3.7000000000000000e+01   2.1587747405079667e-04   2.3967146086364943e-06
   3.8000000000000000e+01  -1.8127684411803631e-04  -2.2404073562079027e-06
   3.9000000000000000e+01   1.5228076553909257e-04   2.0894834466789574e-06
   4.0000000000000000e+01  -1.2795971712271017e-04  -1.9557234059039263e-06
   4.1000000000000000e+01   1.0754170255297986e-04   1.7846218461021334e-06
   4.2000000000000000e+01  -9.0386361061173417e-05  -1.6061188825509626e-06
   4.3000000000000000e+01   7.5964791096065873e-05   1.4506512276749276e-06
   4.4000000000000000e+01  -6.3835700241421178e-05  -1.3886618325962398e-06
   4.5000000000000000e+01   5.3626820769504937e-05   1.3256424021319973e-06
   4.6000000000000000e+01  -4.5024117295621175e-05  -1.2146778681371861e-06
   4.7000000000000000e+01   3.7770490958769454e-05   1.0230024101163358e-06
   4.8000000000000000e+01  -3.1656772073733081e-05  -9.2718187725368287e-07
   4.9000000000000000e+01   2.6506922665569195e-05   9.3188772487526928e-07
   5.0000000000000000e+01  -2.2163229373259137e-05  -9.8952852179321864e-07
   5.1000000000000000e+01   1.8490096714878731e-05   8.6729832827879731e-07
   5.2000000000000000e+01  -1.5381960955840028e-05  -6.8510592421112710e-07
   5.3000000000000000e+01   1.2762509988452895e-05   5.7475837650337451e-07
   5.4000000000000000e+01  -1.0562813683042292e-05  -7.4480282747709177e-07
   5.5000000000000000e+01   8.7090624264747010e-06   8.6927172334176266e-07
   5.6000000000000000e+01  -7.1312998199031507e-06  -7.9482182596341281e-07
   5.7000000000000000e+01   5.7885750519706762e-06   4.5439550346911960e-07
   5.8000000000000000e+01  -4.6651565893782280e-06  -4.0789841987771489e-07
   5.9000000000000000e+01   3.7418929340508856e-06   6.7646957868687360e-07
   6.0000000000000000e+01  -2.9709508178784462e-06  -1.0664951432254037e-06
   6.1000000000000000e+01   2.3015002186343206e-06   8.5319449322584712e-07
   6.2000000000000000e+01  -1.7189520799007030e-06  -3.8952209523373979e-07
   6.3000000000000000e+01   1.2488506816517194e-06   2.0280912037176772e-07
   6.4000000000000000e+01  -8.9871432501739355e-07  -9.4442539824341729e-07
   6.5000000000000000e+01   6.2172332898980050e-07   1.5135866774048549e-06
   6.6000000000000000e+01  -3.5265570206507723e-07  -1.2082400123392907e-06
   6.7000000000000000e+01   9.2736381206923104e-08   2.2640392784275238e-07
   6.8000000000000000e+01   8.1305420554827413e-08  -5.8920181032445079e-07
   6.9000000000000000e+01  -1.1211088483074734e-07   1.5092896002663252e-06
   7.0000000000000000e+01   4.3233400137462988e-08  -1.1698823844758985e-06


==> n_cR540_guide.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.5000000000000000e-09
   2.0000000000000000e+00   1.2000563502132654e-01   7.5000000000000000e-10
   3.0000000000000000e+00   3.1853797055675981e-01   4.9999999999999993e-10
   4.0000000000000000e+00   3.2887920715284041e-01   3.7500000000000000e-10
   5.0000000000000000e+00   1.7729842967108203e-01   3.0000000000000000e-10
   6.0000000000000000e+00   4.7351401334603423e-02   2.4999999999999996e-10
   7.0000000000000000e+00   5.2070737267143532e-03   2.1428571428571427e-10
   8.0000000000000000e+00   2.1918922915812639e-03   1.8750000000000000e-10
   9.0000000000000000e+00   9.2132258016258055e-04   1.6666666666666666e-10
   1.0000000000000000e+01   4.2620181368791595e-04   1.5000000000000000e-10
   1.1000000000000000e+01   7.0201269600919254e-05   1.3636363636363637e-10
   1.2000000000000000e+01   1.4549423638815520e-04   1.2499999999999998e-10
   1.3000000000000000e+01   2.5253443805027650e-05   1.1538461538461539e-10
   1.4000000000000000e+01   3.4454750043154842e-05   1.0714285714285713e-10
   1.5000000000000000e+01   1.8276927969595523e-05   1.0000000000000000e-10
   1.6000000000000000e+01   4.6574925104066910e-06   9.3749999999999999e-11
   1.7000000000000000e+01   7.2029907232101927e-06   8.8235294117647063e-11
   1.8000000000000000e+01   9.7673300176379488e-07   8.3333333333333330e-11
   1.9000000000000000e+01   1.9118359426208927e-06   7.8947368421052628e-11
   2.0000000000000000e+01   9.3821151826308508e-07   7.5000000000000000e-11
   2.1000000000000000e+01   3.1013823219240411e-07   7.1428571428571427e-11
   2.2000000000000000e+01   4.2732313893134565e-07   6.8181818181818183e-11
   2.3000000000000000e+01   5.9516828178123393e-08   6.5217391304347828e-11
   2.4000000000000000e+01   1.1403662793746769e-07   6.2499999999999991e-11
   2.5000000000000000e+01   5.8495148145185983e-08   6.0000000000000000e-11
   2.6000000000000000e+01   1.8096097924521523e-08   5.7692307692307693e-11
   2.7000000000000000e+01   2.7332603442031092e-08   5.5555555555555553e-11
   2.8000000000000000e+01   4.6814912334257938e-09   5.3571428571428567e-11
   2.9000000000000000e+01   7.5956682457748491e-09   5.1724137931034483e-11
   3.0000000000000000e+01   4.9542270427612610e-09   5.0000000000000002e-11
   3.1000000000000000e+01   5.4908594990922401e-11   4.8387096774193546e-11
   3.2000000000000000e+01   1.1693189038817563e-09   4.6875000000000000e-11
   3.3000000000000000e+01   1.2851618425671784e-10   4.5454545454545455e-11
   3.4000000000000000e+01   9.6216042130095650e-10   4.4117647058823531e-11
   3.5000000000000000e+01   8.7412175209982551e-10   4.2857142857142858e-11
   3.6000000000000000e+01   4.5335560183355896e-10   4.1666666666666665e-11
   3.7000000000000000e+01   3.0125903710179939e-10   4.0540540540540543e-11
   3.8000000000000000e+01   2.8082634644180373e-10   3.9473684210526314e-11
   3.9000000000000000e+01   3.2616356694943759e-10   3.8461538461538462e-11
   4.0000000000000000e+01   2.6395232919535121e-10   3.7500000000000000e-11
   4.1000000000000000e+01   2.3161328168284891e-10   3.6585365853658541e-11
   4.2000000000000000e+01   1.5951379557709682e-10   3.5714285714285714e-11
   4.3000000000000000e+01   1.5742840713140373e-10   3.4883720930232559e-11
   4.4000000000000000e+01   1.1195425951411490e-10   3.4090909090909091e-11
   4.5000000000000000e+01   1.1836334629375518e-10   3.3333333333333335e-11
   4.6000000000000000e+01   7.5174952722633526e-11   3.2608695652173914e-11
   4.7000000000000000e+01   8.4448375884252742e-11   3.1914893617021274e-11
   4.8000000000000000e+01   4.7557344760810115e-11   3.1249999999999995e-11
   4.9000000000000000e+01   6.2101441126752668e-11   3.0612244897959182e-11
   5.0000000000000000e+01   2.9893241628888608e-11   3.0000000000000000e-11
   5.1000000000000000e+01   4.6911567922660134e-11   2.9411764705882352e-11
   5.2000000000000000e+01   1.7484550781237696e-11   2.8846153846153846e-11
   5.3000000000000000e+01   3.6165845761395729e-11   2.8301886792452829e-11
   5.4000000000000000e+01   9.0192469792861533e-12   2.7777777777777777e-11
   5.5000000000000000e+01   2.8818947974365964e-11   2.7272727272727271e-11
   5.6000000000000000e+01   3.3075965569433757e-12   2.6785714285714284e-11
   5.7000000000000000e+01   2.3689788944875290e-11   2.6315789473684210e-11
   5.8000000000000000e+01   6.1394541810518889e-13   2.5862068965517242e-11
   5.9000000000000000e+01   2.0060988538136682e-11   2.5423728813559321e-11
   6.0000000000000000e+01   3.2955398289565174e-12   2.5000000000000001e-11
   6.1000000000000000e+01   1.7472038605500589e-11   2.4590163934426230e-11
   6.2000000000000000e+01   5.1335478905862012e-12   2.4193548387096773e-11
   6.3000000000000000e+01   1.5589092870853042e-11   2.3809523809523808e-11
   6.4000000000000000e+01   6.3978863544902197e-12   2.3437500000000000e-11
   6.5000000000000000e+01   1.4194770171674960e-11   2.3076923076923077e-11
   6.6000000000000000e+01   7.2648709768875390e-12   2.2727272727272728e-11
   6.7000000000000000e+01   1.3142387303034529e-11   2.2388059701492535e-11
   6.8000000000000000e+01   7.8558102719338676e-12   2.2058823529411766e-11
   6.9000000000000000e+01   1.2331064910379135e-11   2.1739130434782608e-11
   7.0000000000000000e+01   8.2531368874354936e-12   2.1428571428571429e-11
   7.1000000000000000e+01   1.1692245807589745e-11   2.1126760563380281e-11
   7.2000000000000000e+01   8.5131917609218446e-12   2.0833333333333332e-11
   7.3000000000000000e+01   1.1178412289691055e-11   2.0547945205479450e-11
   7.4000000000000000e+01   8.6752053949499629e-12   2.0270270270270272e-11
   7.5000000000000000e+01   1.0756341263435833e-11   2.0000000000000002e-11
   7.6000000000000000e+01   8.7665491483655775e-12   1.9736842105263157e-11
   7.7000000000000000e+01   1.0402581429373140e-11   1.9480519480519483e-11
   7.8000000000000000e+01   8.8065847946242366e-12   1.9230769230769231e-11
   7.9000000000000000e+01   1.0100339438300819e-11   1.8987341772151899e-11
   8.0000000000000000e+01   8.8091605987125127e-12   1.8750000000000000e-11
   8.1000000000000000e+01   9.8374870589439245e-12   1.8518518518518518e-11
   8.2000000000000000e+01   8.7842501076418809e-12   1.8292682926829270e-11
   8.3000000000000000e+01   9.6051752256888190e-12   1.8072289156626505e-11
   8.4000000000000000e+01   8.7391386184515680e-12   1.7857142857142857e-11
   8.5000000000000000e+01   9.3968072352852322e-12   1.7647058823529411e-11
   8.6000000000000000e+01   8.6791685222625185e-12   1.7441860465116279e-11
   8.7000000000000000e+01   9.2074785838592682e-12   1.7241379310344829e-11
   8.8000000000000000e+01   8.6083152383462691e-12   1.7045454545454546e-11
   8.9000000000000000e+01   9.0334739601499978e-12   1.6853932584269662e-11
   9.0000000000000000e+01   8.5295290711628777e-12   1.6666666666666667e-11
   9.1000000000000000e+01   8.8719934045772229e-12   1.6483516483516486e-11
   9.2000000000000000e+01   8.4449981927705596e-12   1.6304347826086957e-11
   9.3000000000000000e+01   8.7208314102427191e-12   1.6129032258064519e-11
   9.4000000000000000e+01   8.3564440729561536e-12   1.5957446808510637e-11
   9.5000000000000000e+01   8.5783043585694470e-12   1.5789473684210526e-11
   9.6000000000000000e+01   8.2651140536332838e-12   1.5624999999999998e-11
   9.7000000000000000e+01   8.4430501900857300e-12   1.5463917525773197e-11
   9.8000000000000000e+01   8.1720075899954361e-12   1.5306122448979591e-11
   9.9000000000000000e+01   8.3140413908757972e-12   1.5151515151515154e-11
   1.0000000000000000e+02   8.0778332774923647e-12   1.5000000000000000e-11
   1.0100000000000000e+02   8.1904392585832440e-12   1.4851485148514851e-11
   1.0200000000000000e+02   7.9831660561694635e-12   1.4705882352941176e-11
   1.0300000000000000e+02   8.0715662157771651e-12   1.4563106796116503e-11
   1.0400000000000000e+02   7.8884402493312657e-12   1.4423076923076923e-11
   1.0500000000000000e+02   7.9568437513050063e-12   1.4285714285714286e-11
   1.0600000000000000e+02   7.7939999257791792e-12   1.4150943396226414e-11
   1.0700000000000000e+02   7.8458404392157122e-12   1.4018691588785046e-11
   1.0800000000000000e+02   7.7000904193923580e-12   1.3888888888888888e-11
   1.0900000000000000e+02   7.7381865650615411e-12   1.3761467889908258e-11
   1.1000000000000000e+02   7.6068998733340677e-12   1.3636363636363636e-11
   1.1100000000000000e+02   7.6335456532291970e-12   1.3513513513513513e-11
   1.1200000000000000e+02   7.5145910674317805e-12   1.3392857142857142e-11
   1.1300000000000000e+02   7.5316836077391759e-12   1.3274336283185840e-11
   1.1400000000000000e+02   7.4232423582195010e-12   1.3157894736842105e-11
   1.1500000000000000e+02   7.4323708565128831e-12   1.3043478260869566e-11
   1.1600000000000000e+02   7.3329528875359042e-12   1.2931034482758621e-11
   1.1700000000000000e+02   7.3354138083690123e-12   1.2820512820512822e-11
   1.1800000000000000e+02   7.2437754793670490e-12   1.2711864406779660e-11
   1.1900000000000000e+02   7.2406452890630833e-12   1.2605042016806722e-11
   1.2000000000000000e+02   7.1557472380684222e-12   1.2500000000000000e-11
   1.2100000000000000e+02   7.1479410470152025e-12   1.2396694214876034e-11
   1.2200000000000000e+02   7.0688905015956674e-12   1.2295081967213115e-11
   1.2300000000000000e+02   7.0571552358720842e-12   1.2195121951219514e-11
   1.2400000000000000e+02   6.9832234453398940e-12   1.2096774193548387e-11
   1.2500000000000000e+02   6.9681931405663971e-12   1.2000000000000001e-11
   1.2600000000000000e+02   6.8987449516809200e-12   1.1904761904761904e-11
   1.2700000000000000e+02   6.8809706375399202e-12   1.1811023622047244e-11
   1.2800000000000000e+02   6.8154476056400593e-12   1.1718750000000000e-11
   1.2900000000000000e+02   6.7953885539137854e-12   1.1627906976744185e-11
   1.3000000000000000e+02   6.7333320065178075e-12   1.1538461538461538e-11
   1.3100000000000000e+02   6.7113668298083889e-12   1.1450381679389312e-11
   1.3200000000000000e+02   6.6523955242338159e-12   1.1363636363636364e-11
   1.3300000000000000e+02   6.6288251610154061e-12   1.1278195488721803e-11
   1.3400000000000000e+02   6.5726181702188368e-12   1.1194029850746268e-11
   1.3500000000000000e+02   6.5477317228221298e-12   1.1111111111111111e-11
   1.3600000000000000e+02   6.4939806515000368e-12   1.1029411764705883e-11
   1.3700000000000000e+02   6.4679995395959065e-12   1.0948905109489051e-11
   1.3800000000000000e+02   6.4164629248692893e-12   1.0869565217391304e-11
   1.3900000000000000e+02   6.3895927066287112e-12   1.0791366906474821e-11
   1.4000000000000000e+02   6.3400456696815216e-12   1.0714285714285714e-11
   1.4100000000000000e+02   6.3124628786838097e-12   1.0638297872340426e-11
   1.4200000000000000e+02   6.2647112705022371e-12   1.0563380281690141e-11
   1.4300000000000000e+02   6.2365567159209128e-12   1.0489510489510490e-11
   1.4400000000000000e+02   6.1904384707921390e-12   1.0416666666666666e-11
   1.4500000000000000e+02   6.1618288306593447e-12   1.0344827586206896e-11
   1.4600000000000000e+02   6.1172231722896501e-12   1.0273972602739725e-11
   1.4700000000000000e+02   6.0882548944552347e-12   1.0204081632653061e-11
   1.4800000000000000e+02   6.0450075600846852e-12   1.0135135135135136e-11
   1.4900000000000000e+02   6.0157831028287980e-12   1.0067114093959732e-11
   1.5000000000000000e+02   5.9738025884633267e-12   1.0000000000000001e-11
   1.5100000000000000e+02   5.9443967453397340e-12   9.9337748344370859e-12
   1.5200000000000000e+02   5.9035611409646401e-12   9.8684210526315785e-12
   1.5300000000000000e+02   5.8740530237199090e-12   9.8039215686274512e-12
   1.5400000000000000e+02   5.8342789842090380e-12   9.7402597402597413e-12
   1.5500000000000000e+02   5.8047208966822965e-12   9.6774193548387099e-12
   1.5600000000000000e+02   5.7659359963215453e-12   9.6153846153846155e-12
   1.5700000000000000e+02   5.7363763425283705e-12   9.5541401273885357e-12
   1.5800000000000000e+02   5.6985043680384776e-12   9.4936708860759496e-12
   1.5900000000000000e+02   5.6689774347966426e-12   9.4339622641509435e-12
   1.6000000000000000e+02   5.6319836255822936e-12   9.3749999999999999e-12
   1.6100000000000000e+02   5.6025163150188887e-12   9.3167701863354026e-12
   1.6200000000000000e+02   5.5663212433434514e-12   9.2592592592592589e-12
   1.6300000000000000e+02   5.5369620118416569e-12   9.2024539877300609e-12
   1.6400000000000000e+02   5.5015255334473887e-12   9.1463414634146352e-12
   1.6500000000000000e+02   5.4722918040954655e-12   9.0909090909090904e-12
   1.6600000000000000e+02   5.4375642148855680e-12   9.0361445783132527e-12
   1.6700000000000000e+02   5.4084777712198645e-12   8.9820359281437137e-12
   1.6800000000000000e+02   5.3744273159585886e-12   8.9285714285714284e-12
   1.6900000000000000e+02   5.3455095470765091e-12   8.8757396449704144e-12
   1.7000000000000000e+02   5.3120912373105358e-12   8.8235294117647056e-12
   1.7100000000000000e+02   5.2833562120782211e-12   8.7719298245614029e-12
   1.7200000000000000e+02   5.2505426336519565e-12   8.7209302325581397e-12
   1.7300000000000000e+02   5.2220018456659149e-12   8.6705202312138727e-12
   1.7400000000000000e+02   5.1897639688600796e-12   8.6206896551724144e-12
   1.7500000000000000e+02   5.1614279349762111e-12   8.5714285714285709e-12
   1.7600000000000000e+02   5.1297389453375728e-12   8.5227272727272728e-12
   1.7700000000000000e+02   5.1016159465110583e-12   8.4745762711864408e-12
   1.7800000000000000e+02   5.0704518282356615e-12   8.4269662921348310e-12
   1.7900000000000000e+02   5.0425504159497806e-12   8.3798882681564250e-12
   1.8000000000000000e+02   5.0118873149018320e-12   8.3333333333333336e-12
   1.8100000000000000e+02   4.9842140832549537e-12   8.2872928176795581e-12
   1.8200000000000000e+02   4.9540234281540210e-12   8.2417582417582430e-12
   1.8300000000000000e+02   4.9265901034462820e-12   8.1967213114754094e-12
   1.8400000000000000e+02   4.8968613485855435e-12   8.1521739130434785e-12
   1.8500000000000000e+02   4.8696641623176079e-12   8.1081081081081084e-12
   1.8600000000000000e+02   4.8403736867235068e-12   8.0645161290322593e-12
   1.8700000000000000e+02   4.8134176453989267e-12   8.0213903743315498e-12
   1.8800000000000000e+02   4.7845512101382331e-12   7.9787234042553185e-12
   1.8900000000000000e+02   4.7578433156534719e-12   7.9365079365079355e-12
   1.9000000000000000e+02   4.7293806885608052e-12   7.8947368421052628e-12
   1.9100000000000000e+02   4.7029181847080648e-12   7.8534031413612575e-12
   1.9200000000000000e+02   4.6748571147428369e-12   7.8124999999999989e-12
   1.9300000000000000e+02   4.6486304956402776e-12   7.7720207253886007e-12
   1.9400000000000000e+02   4.6209543257299022e-12   7.7319587628865985e-12
   1.9500000000000000e+02   4.5949740612801983e-12   7.6923076923076927e-12
   1.9600000000000000e+02   4.5676722606653661e-12   7.6530612244897956e-12
   1.9700000000000000e+02   4.5419324078672966e-12   7.6142131979695422e-12
   1.9800000000000000e+02   4.5149884937212079e-12   7.5757575757575769e-12
   1.9900000000000000e+02   4.4894918128518780e-12   7.5376884422110548e-12
   2.0000000000000000e+02   4.4628969522354461e-12   7.5000000000000000e-12
   2.0100000000000000e+02   4.4376458743134468e-12   7.4626865671641795e-12
   2.0200000000000000e+02   4.4113824272086844e-12   7.4257425742574254e-12
   2.0300000000000000e+02   4.3863823952398053e-12   7.3891625615763550e-12
   2.0400000000000000e+02   4.3604398500932891e-12   7.3529411764705880e-12
   2.0500000000000000e+02   4.3356853823107057e-12   7.3170731707317075e-12
   2.0600000000000000e+02   4.3100596078792319e-12   7.2815533980582514e-12
   2.0700000000000000e+02   4.2855377541617160e-12   7.2463768115942027e-12
   2.0800000000000000e+02   4.2602306787103008e-12   7.2115384615384616e-12
   2.0900000000000000e+02   4.2359430951994408e-12   7.1770334928229664e-12
   2.1000000000000000e+02   4.2109366788118675e-12   7.1428571428571432e-12
   2.1100000000000000e+02   4.1868831623502171e-12   7.1090047393364932e-12
   2.1200000000000000e+02   4.1621807716532777e-12   7.0754716981132072e-12
   2.1300000000000000e+02   4.1383516744902691e-12   7.0422535211267609e-12
   2.1400000000000000e+02   4.1139373066873132e-12   7.0093457943925231e-12
   2.1500000000000000e+02   4.0903404359186774e-12   6.9767441860465116e-12
   2.1600000000000000e+02   4.0662071432418713e-12   6.9444444444444442e-12
   2.1700000000000000e+02   4.0428390004932892e-12   6.9124423963133640e-12
   2.1800000000000000e+02   4.0189736172175559e-12   6.8807339449541290e-12
   2.1900000000000000e+02   3.9958366503297233e-12   6.8493150684931506e-12
   2.2000000000000000e+02   3.9722404362467510e-12   6.8181818181818178e-12
   2.2100000000000000e+02   3.9493296208096346e-12   6.7873303167420824e-12
   2.2200000000000000e+02   3.9259905112542093e-12   6.7567567567567567e-12
   2.2300000000000000e+02   3.9032978931868870e-12   6.7264573991031392e-12
   2.2400000000000000e+02   3.8802185250195992e-12   6.6964285714285709e-12
   2.2500000000000000e+02   3.8577444950584314e-12   6.6666666666666663e-12
   2.2600000000000000e+02   3.8349142174886680e-12   6.6371681415929202e-12
   2.2700000000000000e+02   3.8126605653151323e-12   6.6079295154185026e-12
   2.2800000000000000e+02   3.7900671797599323e-12   6.5789473684210526e-12
   2.2900000000000000e+02   3.7680280941542235e-12   6.5502183406113532e-12
   2.3000000000000000e+02   3.7456884247628801e-12   6.5217391304347830e-12
   2.3100000000000000e+02   3.7238498543010222e-12   6.4935064935064931e-12
   2.3200000000000000e+02   3.7017428808466470e-12   6.4655172413793104e-12
   2.3300000000000000e+02   3.6801171388904549e-12   6.4377682403433475e-12
   2.3400000000000000e+02   3.6582417242588387e-12   6.4102564102564109e-12
   2.3500000000000000e+02   3.6368201447374090e-12   6.3829787234042551e-12
   2.3600000000000000e+02   3.6151707725518643e-12   6.3559322033898302e-12
   2.3700000000000000e+02   3.5939545546183366e-12   6.3291139240506323e-12
   2.3800000000000000e+02   3.5725255080241178e-12   6.3025210084033608e-12
   2.3900000000000000e+02   3.5515079674353030e-12   6.2761506276150621e-12
   2.4000000000000000e+02   3.5303004972276677e-12   6.2500000000000002e-12
   2.4100000000000000e+02   3.5094757611719006e-12   6.2240663900414939e-12
   2.4200000000000000e+02   3.4884915049715129e-12   6.1983471074380170e-12
   2.4300000000000000e+02   3.4678569990640977e-12   6.1728395061728401e-12
   2.4400000000000000e+02   3.4470816535192529e-12   6.1475409836065574e-12
   2.4500000000000000e+02   3.4266424147726345e-12   6.1224489795918369e-12
   2.4600000000000000e+02   3.4060724736448581e-12   6.0975609756097568e-12
   2.4700000000000000e+02   3.3858248731949011e-12   6.0728744939271258e-12
   2.4800000000000000e+02   3.3654568547231592e-12   6.0483870967741933e-12
   2.4900000000000000e+02   3.3453992751916723e-12   6.0240963855421682e-12
   2.5000000000000000e+02   3.3252260316205691e-12   6.0000000000000003e-12
   2.5100000000000000e+02   3.3053600147641508e-12   5.9760956175298804e-12
   2.5200000000000000e+02   3.2853819658619466e-12   5.9523809523809520e-12
   2.5300000000000000e+02   3.2656937060217506e-12   5.9288537549407109e-12
   2.5400000000000000e+02   3.2459177553046203e-12   5.9055118110236221e-12
   2.5500000000000000e+02   3.2264034997390403e-12   5.8823529411764704e-12
   2.5600000000000000e+02   3.2068167987442773e-12   5.8593750000000000e-12
   2.5700000000000000e+02   3.1874857493266162e-12   5.8365758754863816e-12
   2.5800000000000000e+02   3.1680863597653352e-12   5.8139534883720926e-12
   2.5900000000000000e+02   3.1489313622860708e-12   5.7915057915057916e-12
   2.6000000000000000e+02   3.1297096962083251e-12   5.7692307692307691e-12
   2.6100000000000000e+02   3.1107308004915994e-12   5.7471264367816085e-12
   2.6200000000000000e+02   3.0916949462888075e-12   5.7251908396946562e-12
   2.6300000000000000e+02   3.0728863984256840e-12   5.7034220532319392e-12
   2.6400000000000000e+02   3.0540232167160865e-12   5.6818181818181819e-12
   2.6500000000000000e+02   3.0353909670652799e-12   5.6603773584905658e-12
   2.6600000000000000e+02   3.0167044436576633e-12   5.6390977443609017e-12
   2.6700000000000000e+02   2.9982306172538379e-12   5.6179775280898876e-12
   2.6800000000000000e+02   2.9797246063461870e-12   5.5970149253731338e-12
   2.6900000000000000e+02   2.9614126245547376e-12   5.5762081784386612e-12
   2.7000000000000000e+02   2.9430814558194540e-12   5.5555555555555555e-12
   2.7100000000000000e+02   2.9249317805874838e-12   5.5350553505535056e-12
   2.7200000000000000e+02   2.9067591214992173e-12   5.5147058823529414e-12
   2.7300000000000000e+02   2.8887771525641982e-12   5.4945054945054948e-12
   2.7400000000000000e+02   2.8707724512783815e-12   5.4744525547445253e-12
   2.7500000000000000e+02   2.8529466195334775e-12   5.4545454545454542e-12
   2.7600000000000000e+02   2.8351097337477608e-12   5.4347826086956521e-12
   2.7700000000000000e+02   2.8174380802642181e-12   5.4151624548736463e-12
   2.7800000000000000e+02   2.7997568878160836e-12   5.3956834532374103e-12
   2.7900000000000000e+02   2.7822473967667993e-12   5.3763440860215052e-12
   2.8000000000000000e+02   2.7647250484944800e-12   5.3571428571428572e-12
   2.8100000000000000e+02   2.7473634696563600e-12   5.3380782918149461e-12
   2.8200000000000000e+02   2.7299994830978667e-12   5.3191489361702129e-12
   2.8300000000000000e+02   2.7127868476310484e-12   5.3003533568904590e-12
   2.8400000000000000e+02   2.6955790836642706e-12   5.2816901408450703e-12
   2.8500000000000000e+02   2.6785196050396750e-12   5.2631578947368424e-12
   2.8600000000000000e+02   2.6614629506221165e-12   5.2447552447552448e-12
   2.8700000000000000e+02   2.6445488097581663e-12   5.2264808362369338e-12
   2.8800000000000000e+02   2.6276409208269538e-12   5.2083333333333331e-12
   2.8900000000000000e+02   2.6108770096054173e-12   5.1903114186851214e-12
   2.9000000000000000e+02   2.5941134565544848e-12   5.1724137931034478e-12
   2.9100000000000000e+02   2.5774901364717525e-12   5.1546391752577321e-12
   2.9200000000000000e+02   2.5608796378938301e-12   5.1369863013698626e-12
   2.9300000000000000e+02   2.5444021460141312e-12   5.1194539249146758e-12
   2.9400000000000000e+02   2.5279296750218770e-12   5.1020408163265306e-12
   2.9500000000000000e+02   2.5115922624455461e-12   5.0847457627118642e-12
   2.9600000000000000e+02   2.4952627394947351e-12   5.0675675675675679e-12
   2.9700000000000000e+02   2.4790618987095563e-12   5.0505050505050499e-12
   2.9800000000000000e+02   2.4628789556763944e-12   5.0335570469798660e-12
   2.9900000000000000e+02   2.4468105440014426e-12   5.0167224080267561e-12
   3.0000000000000000e+02   2.4307688561947361e-12   5.0000000000000005e-12
   3.0100000000000000e+02   2.4148396592850200e-12   4.9833887043189369e-12
   3.0200000000000000e+02   2.3989321704502124e-12   4.9668874172185429e-12
   3.0300000000000000e+02   2.3831326628511924e-12   4.9504950495049505e-12
   3.0400000000000000e+02   2.3673609006681946e-12   4.9342105263157892e-12
   3.0500000000000000e+02   2.3517017491274949e-12   4.9180327868852463e-12
   3.0600000000000000e+02   2.3360599044029859e-12   4.9019607843137256e-12
   3.0700000000000000e+02   2.3205272683970550e-12   4.8859934853420197e-12
   3.0800000000000000e+02   2.3050248600007806e-12   4.8701298701298706e-12
   3.0900000000000000e+02   2.2896178115534376e-12   4.8543689320388351e-12
   3.1000000000000000e+02   2.2742442344263413e-12   4.8387096774193550e-12
   3.1100000000000000e+02   2.2589698595949901e-12   4.8231511254019289e-12
   3.1200000000000000e+02   2.2437206632132733e-12   4.8076923076923077e-12
   3.1300000000000000e+02   2.2285764331458733e-12   4.7923322683706072e-12
   3.1400000000000000e+02   2.2134539500924317e-12   4.7770700636942679e-12
   3.1500000000000000e+02   2.1984318343013368e-12   4.7619047619047616e-12
   3.1600000000000000e+02   2.1834390085511343e-12   4.7468354430379748e-12
   3.1700000000000000e+02   2.1685407310045529e-12   4.7318611987381702e-12
   3.1800000000000000e+02   2.1536696817607833e-12   4.7169811320754717e-12
   3.1900000000000000e+02   2.1388925406114280e-12   4.7021943573667710e-12
   3.2000000000000000e+02   2.1241481145310339e-12   4.6875000000000000e-12
   3.2100000000000000e+02   2.1094907311677884e-12   4.6728971962616820e-12
   3.2200000000000000e+02   2.0948683574412091e-12   4.6583850931677013e-12
   3.2300000000000000e+02   2.0803312102667696e-12   4.6439628482972135e-12
   3.2400000000000000e+02   2.0658285477872687e-12   4.6296296296296294e-12
   3.2500000000000000e+02   2.0514101011677259e-12   4.6153846153846150e-12
   3.2600000000000000e+02   2.0370235265553744e-12   4.6012269938650305e-12
   3.2700000000000000e+02   2.0227225551689223e-12   4.5871559633027526e-12
   3.2800000000000000e+02   2.0084557721816091e-12   4.5731707317073176e-12
   3.2900000000000000e+02   1.9942718998412823e-12   4.5592705167173255e-12
   3.3000000000000000e+02   1.9801214915927991e-12   4.5454545454545452e-12
   3.3100000000000000e+02   1.9660491534588650e-12   4.5317220543806645e-12
   3.3200000000000000e+02   1.9520113722298673e-12   4.5180722891566263e-12
   3.3300000000000000e+02   1.9380586760606265e-12   4.5045045045045047e-12
   3.3400000000000000e+02   1.9241320645319710e-12   4.4910179640718568e-12
   3.3500000000000000e+02   1.9102874078425548e-12   4.4776119402985074e-12
   3.3600000000000000e+02   1.8964825004254817e-12   4.4642857142857142e-12
   3.3700000000000000e+02   1.8827396781814258e-12   4.4510385756676559e-12
   3.3800000000000000e+02   1.8690469482860861e-12   4.4378698224852072e-12
   3.3900000000000000e+02   1.8554199530759722e-12   4.4247787610619471e-12
   3.4000000000000000e+02   1.8418300124995069e-12   4.4117647058823528e-12
   3.4100000000000000e+02   1.8283178629572871e-12   4.3988269794721411e-12
   3.4200000000000000e+02   1.8148347633580149e-12   4.3859649122807014e-12
   3.4300000000000000e+02   1.8014309488339955e-12   4.3731778425655972e-12
   3.4400000000000000e+02   1.7880534163522958e-12   4.3604651162790699e-12
   3.4500000000000000e+02   1.7747557055271760e-12   4.3478260869565220e-12
   3.4600000000000000e+02   1.7614876799430828e-12   4.3352601156069363e-12
   3.4700000000000000e+02   1.7482923117272434e-12   4.3227665706051872e-12
   3.4800000000000000e+02   1.7351322654217055e-12   4.3103448275862072e-12
   3.4900000000000000e+02   1.7220375864980474e-12   4.2979942693409743e-12
   3.5000000000000000e+02   1.7089840638170985e-12   4.2857142857142855e-12
   3.5100000000000000e+02   1.6959949903528831e-12   4.2735042735042736e-12
   3.5200000000000000e+02   1.6830431633922555e-12   4.2613636363636364e-12
   3.5300000000000000e+02   1.6701533988795999e-12   4.2492917847025497e-12
   3.5400000000000000e+02   1.6573068386498971e-12   4.2372881355932204e-12
   3.5500000000000000e+02   1.6445198081474011e-12   4.2253521126760566e-12
   3.5600000000000000e+02   1.6317686241090518e-12   4.2134831460674155e-12
   3.5700000000000000e+02   1.6190858848580602e-12   4.2016806722689072e-12
   3.5800000000000000e+02   1.6064348150444199e-12   4.1899441340782125e-12
   3.5900000000000000e+02   1.5938507870222297e-12   4.1782729805013927e-12
   3.6000000000000000e+02   1.5812972087729868e-12   4.1666666666666668e-12
   3.6100000000000000e+02   1.5688131930859231e-12   4.1551246537396125e-12
   3.6200000000000000e+02   1.5563610481755845e-12   4.1436464088397791e-12
   3.6300000000000000e+02   1.5439656382454277e-12   4.1322314049586780e-12
   3.6400000000000000e+02   1.5316159579905289e-12   4.1208791208791215e-12
   3.6500000000000000e+02   1.5193174590935551e-12   4.1095890410958905e-12
   3.6600000000000000e+02   1.5070618792883086e-12   4.0983606557377047e-12
   3.6700000000000000e+02   1.4948628305536102e-12   4.0871934604904629e-12
   3.6800000000000000e+02   1.4826993850151224e-12   4.0760869565217392e-12
   3.6900000000000000e+02   1.4705930592221141e-12   4.0650406504065037e-12
   3.7000000000000000e+02   1.4585264908371992e-12   4.0540540540540542e-12
   3.7100000000000000e+02   1.4465134146561929e-12   4.0431266846361186e-12
   3.7200000000000000e+02   1.4345389951469460e-12   4.0322580645161297e-12
   3.7300000000000000e+02   1.4226191500145455e-12   4.0214477211796250e-12
   3.7400000000000000e+02   1.4107396172750349e-12   4.0106951871657749e-12
   3.7500000000000000e+02   1.3989094500176315e-12   3.9999999999999999e-12
   3.7600000000000000e+02   1.3871204293799390e-12   3.9893617021276592e-12
   3.7700000000000000e+02   1.3753845363861786e-12   3.9787798408488060e-12
   3.7800000000000000e+02   1.3636832587846324e-12   3.9682539682539677e-12
   3.7900000000000000e+02   1.3520413114674198e-12   3.9577836411609493e-12
   3.8000000000000000e+02   1.3404238077498406e-12   3.9473684210526314e-12
   3.8100000000000000e+02   1.3288727571354469e-12   3.9370078740157476e-12
   3.8200000000000000e+02   1.3173507568615382e-12   3.9267015706806288e-12
   3.8300000000000000e+02   1.3058821963416469e-12   3.9164490861618797e-12
   3.8400000000000000e+02   1.2944505061454928e-12   3.9062499999999994e-12
   3.8500000000000000e+02   1.2830690777256554e-12   3.8961038961038959e-12
   3.8600000000000000e+02   1.2717239230787583e-12   3.8860103626943003e-12
   3.8700000000000000e+02   1.2604298354651850e-12   3.8759689922480623e-12
   3.8800000000000000e+02   1.2491710145281362e-12   3.8659793814432992e-12
   3.8900000000000000e+02   1.2379623064376949e-12   3.8560411311053983e-12
   3.9000000000000000e+02   1.2267937455590703e-12   3.8461538461538464e-12
   3.9100000000000000e+02   1.2156674517360366e-12   3.8363171355498728e-12
   3.9200000000000000e+02   1.2045800020781129e-12   3.8265306122448978e-12
   3.9300000000000000e+02   1.1935435756843605e-12   3.8167938931297716e-12
   3.9400000000000000e+02   1.1825408027239534e-12   3.8071065989847711e-12
   3.9500000000000000e+02   1.1715825918916669e-12   3.7974683544303800e-12
   3.9600000000000000e+02   1.1606664769693815e-12   3.7878787878787885e-12
   3.9700000000000000e+02   1.1497946832666407e-12   3.7783375314861457e-12
   3.9800000000000000e+02   1.1389561937709251e-12   3.7688442211055274e-12
   3.9900000000000000e+02   1.1281690666745415e-12   3.7593984962406009e-12
   4.0000000000000000e+02   1.1174129645646372e-12   3.7500000000000000e-12
   4.0100000000000000e+02   1.1067066551632502e-12   3.7406483790523692e-12
   4.0200000000000000e+02   1.0960309022400401e-12   3.7313432835820897e-12
   4.0300000000000000e+02   1.0854077603656049e-12   3.7220843672456575e-12
   4.0400000000000000e+02   1.0748119106926508e-12   3.7128712871287127e-12
   4.0500000000000000e+02   1.0642665277153862e-12   3.7037037037037034e-12
   4.0600000000000000e+02   1.0537534287393319e-12   3.6945812807881775e-12
   4.0700000000000000e+02   1.0432856927174458e-12   3.6855036855036853e-12
   4.0800000000000000e+02   1.0328520951326718e-12   3.6764705882352940e-12
   4.0900000000000000e+02   1.0224656400632062e-12   3.6674816625916872e-12
   4.1000000000000000e+02   1.0121070508443655e-12   3.6585365853658538e-12
   4.1100000000000000e+02   1.0017991904321319e-12   3.6496350364963502e-12
   4.1200000000000000e+02   9.9152287263051190e-13   3.6407766990291257e-12
   4.1300000000000000e+02   9.8128821695094854e-13   3.6319612590799031e-12
   4.1400000000000000e+02   9.7108827531553211e-13   3.6231884057971014e-12
   4.1500000000000000e+02   9.6093252114776584e-13   3.6144578313253014e-12
   4.1600000000000000e+02   9.5081024857862281e-13   3.6057692307692308e-12
   4.1700000000000000e+02   9.4072805768421129e-13   3.5971223021582730e-12
   4.1800000000000000e+02   9.3068029616750582e-13   3.5885167464114832e-12
   4.1900000000000000e+02   9.2067956277859833e-13   3.5799522673031026e-12
   4.2000000000000000e+02   9.1070197702349328e-13   3.5714285714285716e-12
   4.2100000000000000e+02   9.0077638142439077e-13   3.5629453681710215e-12
   4.2200000000000000e+02   8.9087622176471929e-13   3.5545023696682466e-12
   4.2300000000000000e+02   8.8102216678573681e-13   3.5460992907801419e-12
   4.2400000000000000e+02   8.7119807386539766e-13   3.5377358490566036e-12
   4.2500000000000000e+02   8.6141546718551276e-13   3.5294117647058821e-12
   4.2600000000000000e+02   8.5166806029553917e-13   3.5211267605633805e-12
   4.2700000000000000e+02   8.4195654262295299e-13   3.5128805620608901e-12
   4.2800000000000000e+02   8.3227823497717472e-13   3.5046728971962615e-12
   4.2900000000000000e+02   8.2264323162954995e-13   3.4965034965034965e-12
   4.3000000000000000e+02   8.1303838288401171e-13   3.4883720930232558e-12
   4.3100000000000000e+02   8.0347433195845110e-13   3.4802784222737816e-12
   4.3200000000000000e+02   7.9393910337960172e-13   3.4722222222222221e-12
   4.3300000000000000e+02   7.8444772073547869e-13   3.4642032332563510e-12
   4.3400000000000000e+02   7.7498309768364010e-13   3.4562211981566820e-12
   4.3500000000000000e+02   7.6556214434016302e-13   3.4482758620689654e-12
   4.3600000000000000e+02   7.5616665875294159e-13   3.4403669724770645e-12
   4.3700000000000000e+02   7.4681800124356083e-13   3.4324942791762016e-12
   4.3800000000000000e+02   7.3749247937834598e-13   3.4246575342465753e-12
   4.3900000000000000e+02   7.2821100245360809e-13   3.4168564920273348e-12
   4.4000000000000000e+02   7.1895661013930465e-13   3.4090909090909089e-12
   4.4100000000000000e+02   7.0974628698101642e-13   3.4013605442176871e-12
   4.4200000000000000e+02   7.0055737631246128e-13   3.3936651583710412e-12
   4.4300000000000000e+02   6.9141625555546187e-13   3.3860045146726861e-12
   4.4400000000000000e+02   6.8229789578766334e-13   3.3783783783783783e-12
   4.4500000000000000e+02   6.7322094084251818e-13   3.3707865168539330e-12
   4.4600000000000000e+02   6.6416993486157521e-13   3.3632286995515696e-12
   4.4700000000000000e+02   6.5516342025030980e-13   3.3557046979865772e-12
   4.4800000000000000e+02   6.4618019905995719e-13   3.3482142857142855e-12
   4.4900000000000000e+02   6.3723695699782346e-13   3.3407572383073493e-12
   4.5000000000000000e+02   6.2832282010248059e-13   3.3333333333333331e-12
   4.5100000000000000e+02   6.1944747341073351e-13   3.3259423503325941e-12
   4.5200000000000000e+02   6.1059516326221016e-13   3.3185840707964601e-12
   4.5300000000000000e+02   6.0178623360582810e-13   3.3112582781456952e-12
   4.5400000000000000e+02   5.9299999137189986e-13   3.3039647577092513e-12
   4.5500000000000000e+02   5.8425988775710364e-13   3.2967032967032969e-12
   4.5600000000000000e+02   5.7553625573972513e-13   3.2894736842105263e-12
   4.5700000000000000e+02   5.6686069573016766e-13   3.2822757111597372e-12
   4.5800000000000000e+02   5.5820286222318290e-13   3.2751091703056766e-12
   4.5900000000000000e+02   5.4959282138715034e-13   3.2679738562091505e-12
   4.6000000000000000e+02   5.4099477321011023e-13   3.2608695652173915e-12
   4.6100000000000000e+02   5.3244828610396645e-13   3.2537960954446856e-12
   4.6200000000000000e+02   5.2391919894253985e-13   3.2467532467532466e-12
   4.6300000000000000e+02   5.1543326862548269e-13   3.2397408207343416e-12
   4.6400000000000000e+02   5.0696526398039329e-13   3.2327586206896552e-12
   4.6500000000000000e+02   4.9854446026850790e-13   3.2258064516129032e-12
   4.6600000000000000e+02   4.9013932759743162e-13   3.2188841201716737e-12
   4.6700000000000000e+02   4.8177968193659577e-13   3.2119914346895076e-12
   4.6800000000000000e+02   4.7343952181670626e-13   3.2051282051282054e-12
   4.6900000000000000e+02   4.6513895096498209e-13   3.1982942430703624e-12
   4.7000000000000000e+02   4.5685820096932613e-13   3.1914893617021276e-12
   4.7100000000000000e+02   4.4862731566853512e-13   3.1847133757961783e-12
   4.7200000000000000e+02   4.4039950921416733e-13   3.1779661016949151e-12
   4.7300000000000000e+02   4.3223247206801241e-13   3.1712473572938689e-12
   4.7400000000000000e+02   4.2406961018824032e-13   3.1645569620253161e-12
   4.7500000000000000e+02   4.1595339406672884e-13   3.1578947368421053e-12
   4.7600000000000000e+02   4.0785655884655611e-13   3.1512605042016804e-12
   4.7700000000000000e+02   3.9981076465397582e-13   3.1446540880503145e-12
   4.7800000000000000e+02   3.9175422357491360e-13   3.1380753138075310e-12
   4.7900000000000000e+02   3.8377895300801383e-13   3.1315240083507302e-12
   4.8000000000000000e+02   3.7579011245164419e-13   3.1250000000000001e-12
   4.8100000000000000e+02   3.6785053314890230e-13   3.1185031185031186e-12
   4.8200000000000000e+02   3.5993693358791208e-13   3.1120331950207470e-12
   4.8300000000000000e+02   3.5207159009911063e-13   3.1055900621118014e-12
   4.8400000000000000e+02   3.4417568851314190e-13   3.0991735537190085e-12
   4.8500000000000000e+02   3.3639970884437721e-13   3.0927835051546391e-12
   4.8600000000000000e+02   3.2857162204212977e-13   3.0864197530864200e-12
   4.8700000000000000e+02   3.2080633968208138e-13   3.0800821355236143e-12
   4.8800000000000000e+02   3.1307998568906380e-13   3.0737704918032787e-12
   4.8900000000000000e+02   3.0538153650568441e-13   3.0674846625766875e-12
   4.9000000000000000e+02   2.9764254399254016e-13   3.0612244897959185e-12
   4.9100000000000000e+02   2.9007731651204233e-13   3.0549898167006105e-12
   4.9200000000000000e+02   2.8238777333727533e-13   3.0487804878048784e-12
   4.9300000000000000e+02   2.7479691901679401e-13   3.0425963488843812e-12
   4.9400000000000000e+02   2.6726446334836138e-13   3.0364372469635629e-12
   4.9500000000000000e+02   2.5971778304854047e-13   3.0303030303030301e-12
   4.9600000000000000e+02   2.5212725663574727e-13   3.0241935483870966e-12
   4.9700000000000000e+02   2.4479699893423202e-13   3.0181086519114690e-12
   4.9800000000000000e+02   2.3720487705582905e-13   3.0120481927710841e-12
   4.9900000000000000e+02   2.2980557242169477e-13   3.0060120240480961e-12
   5.0000000000000000e+02   2.2248300491345684e-13   3.0000000000000001e-12
   5.0100000000000000e+02   2.1504479481773495e-13   2.9940119760479038e-12
   5.0200000000000000e+02   2.0760686726293789e-13   2.9880478087649402e-12
   5.0300000000000000e+02   2.0056411284676140e-13   2.9821073558648109e-12
   5.0400000000000000e+02   1.9296626352447977e-13   2.9761904761904760e-12
   5.0500000000000000e+02   1.8582851297538354e-13   2.9702970297029704e-12
   5.0600000000000000e+02   1.7871275274783296e-13   2.9644268774703554e-12
   5.0700000000000000e+02   1.7132764093477915e-13   2.9585798816568047e-12
   5.0800000000000000e+02   1.6406137516833597e-13   2.9527559055118111e-12
   5.0900000000000000e+02   1.5738932787575304e-13   2.9469548133595283e-12
   5.1000000000000000e+02   1.4959177695797961e-13   2.9411764705882352e-12
   5.1100000000000000e+02   1.4290829491308720e-13   2.9354207436399214e-12
   5.1200000000000000e+02   1.3590669251217731e-13   2.9296875000000000e-12
   5.1300000000000000e+02   1.2854249587181420e-13   2.9239766081871343e-12
   5.1400000000000000e+02   1.2144528178174161e-13   2.9182879377431908e-12
   5.1500000000000000e+02   1.1536627756639261e-13   2.9126213592233006e-12
   5.1600000000000000e+02   1.0684958620986451e-13   2.9069767441860463e-12
   5.1700000000000000e+02   1.0126472924162783e-13   2.9013539651837526e-12
   5.1800000000000000e+02   9.3850644095025020e-14   2.8957528957528958e-12
   5.1900000000000000e+02   8.6819720771408187e-14   2.8901734104046242e-12
   5.2000000000000000e+02   7.9537307656865789e-14   2.8846153846153846e-12
   5.2100000000000000e+02   7.4865078078331367e-14   2.8790786948176581e-12
   5.2200000000000000e+02   6.4082409584476667e-14   2.8735632183908043e-12
   5.2300000000000000e+02   6.1679318758551877e-14   2.8680688336520075e-12
   5.2400000000000000e+02   5.1733059532386273e-14   2.8625954198473281e-12
   5.2500000000000000e+02   4.6825081744715507e-14   2.8571428571428570e-12
   5.2600000000000000e+02   3.7663685908356526e-14   2.8517110266159696e-12
   5.2700000000000000e+02   3.6672547943648035e-14   2.8462998102466792e-12
   5.2800000000000000e+02   2.0285500578690154e-14   2.8409090909090909e-12
   5.2900000000000000e+02   2.4965143591032027e-14   2.8355387523629492e-12
   5.3000000000000000e+02   9.5387130591602254e-15   2.8301886792452829e-12
   5.3100000000000000e+02   6.9283089247355338e-15   2.8248587570621468e-12
   5.3200000000000000e+02   4.0653009486388812e-16   2.8195488721804509e-12
   5.3300000000000000e+02   5.6063371677325882e-15   2.8142589118198874e-12
   5.3400000000000000e+02   1.4999698014334975e-14   2.8089887640449438e-12
   5.3500000000000000e+02   2.2608855750812369e-14   2.8037383177570096e-12
   5.3600000000000000e+02   1.4102185825231893e-14   2.7985074626865669e-12
   5.3700000000000000e+02   5.5397387322494820e-14   2.7932960893854750e-12
   5.3800000000000000e+02   1.3640705270830956e-14   2.7881040892193306e-12
   5.3900000000000000e+02   5.9728595147123009e-14   2.7829313543599257e-12
   5.4000000000000000e+02   6.6505383554546109e-14   2.7777777777777777e-12


==> n_cR_cRm_Poiss_less_dc.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   5.0000000000000000e+00   1.3884091508683816e-01   1.3891400705485432e-01
   9.0000000000000000e+00   2.4169843367132716e-02   2.4217428914721510e-02
   1.3000000000000000e+01   1.0031559854483953e-02   1.0068925484564548e-02
   1.7000000000000000e+01   5.5536812139952230e-03   5.5855353318959916e-03
   2.1000000000000000e+01   3.5322067956523292e-03   3.5592149792345526e-03
   2.5000000000000000e+01   2.4421973601162598e-03   2.4654558011650016e-03
   2.9000000000000000e+01   1.7875656085825477e-03   1.8077819265447524e-03
   3.3000000000000000e+01   1.3637517762982597e-03   1.3813078088033180e-03
   3.7000000000000000e+01   1.0736363490553055e-03   1.0888522654393048e-03
   4.1000000000000000e+01   8.6631421396374806e-04   8.7947457056188104e-04
   4.5000000000000000e+01   7.1299826794799144e-04   7.2433668914655461e-04
   4.9000000000000000e+01   5.9640692844808703e-04   6.0611067827484036e-04
   5.3000000000000000e+01   5.0565637155101462e-04   5.1387982058402290e-04
   5.7000000000000000e+01   4.3361624816278758e-04   4.4049195643643807e-04
   6.1000000000000000e+01   3.7545732901599619e-04   3.8110251677046287e-04
   6.5000000000000000e+01   3.2781440714279751e-04   3.3233428504873586e-04
   6.9000000000000000e+01   2.8828394978490000e-04   2.9177357084902652e-04
   7.3000000000000000e+01   2.5511196843342490e-04   2.5765755135901986e-04
   7.7000000000000000e+01   2.2699405980548365e-04   2.2867415297510207e-04
   8.1000000000000000e+01   2.0294378399999871e-04   2.0383034892454931e-04
   8.5000000000000000e+01   1.8220390662469730e-04   1.8236330304306037e-04
   8.9000000000000000e+01   1.6418524241813479e-04   1.6367908857790889e-04
   9.3000000000000000e+01   1.4842369905782236e-04   1.4730959813955086e-04
   9.7000000000000000e+01   1.3454958103253106e-04   1.3288172192801358e-04
   1.0100000000000000e+02   1.2226531272647331e-04   1.2009496327615289e-04
   1.0500000000000000e+02   1.1132904405872077e-04   1.0870495795741882e-04
   1.0900000000000000e+02   1.0154243135158558e-04   9.8511188808811473e-05
   1.1300000000000000e+02   9.2741423869439939e-05   8.9347723053921028e-05
   1.1700000000000000e+02   8.4789242613221143e-05   8.1076155475687454e-05
   1.2100000000000000e+02   7.7570976958897032e-05   7.3580179973535448e-05
   1.2500000000000000e+02   7.0989388608580015e-05   6.6761376628863506e-05
   1.2900000000000000e+02   6.4961625526348672e-05   6.0535915376491229e-05
   1.3300000000000000e+02   5.9416628152977477e-05   5.4831957688588558e-05
   1.3700000000000000e+02   5.4293066853405092e-05   4.9587594971034467e-05
   1.4100000000000000e+02   4.9537690075277293e-05   4.4749203457018798e-05
   1.4500000000000000e+02   4.5103992309470262e-05   4.0270125608314208e-05
   1.4900000000000000e+02   4.0951132449725329e-05   3.6109610243946679e-05
   1.5300000000000000e+02   3.7043049233602402e-05   3.2231960694932132e-05
   1.5700000000000000e+02   3.3347732220034928e-05   2.8605853534594190e-05
   1.6100000000000000e+02   2.9836615617938686e-05   2.5203801725115084e-05
   1.6500000000000000e+02   2.6484068726525280e-05   2.2001746600538817e-05
   1.6900000000000000e+02   2.3266961117870716e-05   1.8978774994237337e-05
   1.7300000000000000e+02   2.0164282854579127e-05   1.6116974446983376e-05
   1.7700000000000000e+02   1.7156798271958694e-05   1.3401467566741858e-05
   1.8100000000000000e+02   1.4226700634109244e-05   1.0820723554174764e-05
   1.8500000000000000e+02   1.1357192330966642e-05   8.3673784826709494e-06
   1.8900000000000000e+02   8.5317362653979502e-06   6.0401591894857034e-06
   1.9300000000000000e+02   5.7316446269483688e-06   3.8487146952135215e-06
   1.9700000000000000e+02   2.9158898033688662e-06   1.8285597362129352e-06


==> n_cR_cRm_Poiss_more_dc.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   5.0000000000000000e+00   1.4045717831500265e-01   1.7194651365233907e-01
   9.0000000000000000e+00   2.5672948247552833e-02   3.8106223762595655e-02
   1.3000000000000000e+01   1.1485148116446057e-02   1.7837256259366802e-02
   1.7000000000000000e+01   6.9517976700079094e-03   1.0132610040057749e-02
   2.1000000000000000e+01   4.8636248255811178e-03   6.4043177442848478e-03
   2.5000000000000000e+01   3.6956865466578242e-03   5.2466426651304942e-03
   2.9000000000000000e+01   2.9527185380721342e-03   5.3756260824307034e-03
   3.3000000000000000e+01   2.4313915173127952e-03   5.5548745973604463e-03
   3.7000000000000000e+01   2.0360887992506029e-03   5.1906843439011481e-03
   4.1000000000000000e+01   1.7175640555101954e-03   4.3270873564249411e-03
   4.5000000000000000e+01   1.4487884626630586e-03   3.2240807796590498e-03
   4.9000000000000000e+01   1.2143004280369277e-03   2.1129773309542239e-03
   5.3000000000000000e+01   1.0050613209219238e-03   1.0923020041148860e-03
   5.7000000000000000e+01   8.1577445617779011e-04   4.2296184463713559e-04
   6.1000000000000000e+01   6.4339705170899644e-04   1.1263305757183855e-03
   6.5000000000000000e+01   4.8626932210867421e-04   1.9758484526483881e-03
   6.9000000000000000e+01   3.4358064025059653e-04   2.5483192982793867e-03
   7.3000000000000000e+01   2.1502859572576793e-04   2.6936064833326637e-03
   7.7000000000000000e+01   1.0059329120787641e-04   2.3948660999617045e-03
   8.1000000000000000e+01   3.8344791585218388e-07   1.7715259724450563e-03
   8.5000000000000000e+01   8.5470770692837802e-05   1.0305592212550151e-03
   8.9000000000000000e+01   1.5689315231892417e-04   4.0719689060072459e-04
   9.3000000000000000e+01   2.1391419599159822e-04   3.9714353708280860e-04
   9.7000000000000000e+01   2.5670701412369278e-04   8.2506223228888962e-04
   1.0100000000000000e+02   2.8561014419847710e-04   1.3090240053704964e-03
   1.0500000000000000e+02   3.0113982734878862e-04   1.7596097388180648e-03
   1.0900000000000000e+02   3.0399357480931084e-04   2.0347633754652923e-03
   1.1300000000000000e+02   2.9504639609740973e-04   2.0252951869519542e-03
   1.1700000000000000e+02   2.7534079306204068e-04   1.7246623366096953e-03
   1.2100000000000000e+02   2.4607146580979519e-04   1.2386556617641400e-03
   1.2500000000000000e+02   2.0856558656376939e-04   7.4490314678973954e-04
   1.2900000000000000e+02   1.6425945029772450e-04   4.2808967450951350e-04
   1.3300000000000000e+02   1.1467228883231550e-04   4.0316707150229910e-04
   1.3700000000000000e+02   6.1378027348401017e-05   6.3960110353976720e-04
   1.4100000000000000e+02   5.9757632098926451e-06   1.0313720681223010e-03
   1.4500000000000000e+02   4.9940245953896125e-05   1.4177867568870716e-03
   1.4900000000000000e+02   1.0481028178767156e-04   1.6359443237517657e-03
   1.5300000000000000e+02   1.5713771491104032e-04   1.5921325404321173e-03
   1.5700000000000000e+02   2.0551549197707567e-04   1.3009202744839587e-03
   1.6100000000000000e+02   2.4864948151878875e-04   8.8432482499352795e-04
   1.6500000000000000e+02   2.8537723165568564e-04   5.4273919489310055e-04
   1.6900000000000000e+02   3.1467985675024762e-04   4.5484340337808822e-04
   1.7300000000000000e+02   3.3568278988669562e-04   5.4823493778279758e-04
   1.7700000000000000e+02   3.4763609466372111e-04   7.7146315834654227e-04
   1.8100000000000000e+02   3.4985070589990566e-04   1.1060051412403969e-03
   1.8500000000000000e+02   3.4151977867836710e-04   1.4001480223865370e-03
   1.8900000000000000e+02   3.2116316103124087e-04   1.4840774887919779e-03
   1.9300000000000000e+02   2.8429067540017966e-04   1.2614283621216458e-03
   1.9700000000000000e+02   2.0223577581308231e-04   7.3606248109494600e-04


==> n_cR_cRm_guide_Poiss_less_dc.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   5.0000000000000000e+00
   5.0000000000000000e+00   1.3884091508683818e-01   1.3891400705484616e-01   2.0000000000000001e-01
   9.0000000000000000e+00   2.4169843367133088e-02   2.4217428914716017e-02   6.1728395061728392e-02
   1.3000000000000000e+01   1.0031559854483821e-02   1.0068925484560062e-02   2.9585798816568046e-02
   1.7000000000000000e+01   5.5536812139951883e-03   5.5855353318922506e-03   1.7301038062283738e-02
   2.1000000000000000e+01   3.5322067956521366e-03   3.5592149792312857e-03   1.1337868480725623e-02
   2.5000000000000000e+01   2.4421973601164038e-03   2.4654558011622087e-03   8.0000000000000002e-03
   2.9000000000000000e+01   1.7875656085828855e-03   1.8077819265423184e-03   5.9453032104637331e-03
   3.3000000000000000e+01   1.3637517762981801e-03   1.3813078088011589e-03   4.5913682277318639e-03
   3.7000000000000000e+01   1.0736363490550468e-03   1.0888522654373886e-03   3.6523009495982471e-03
   4.1000000000000000e+01   8.6631421396372182e-04   8.7947457056027848e-04   2.9744199881023203e-03
   4.5000000000000000e+01   7.1299826794813455e-04   7.2433668914501049e-04   2.4691358024691358e-03
   4.9000000000000000e+01   5.9640692844811468e-04   6.0611067827349887e-04   2.0824656393169513e-03
   5.3000000000000000e+01   5.0565637155103966e-04   5.1387982058281943e-04   1.7799928800284800e-03
   5.7000000000000000e+01   4.3361624816300913e-04   4.4049195643545595e-04   1.5389350569405972e-03
   6.1000000000000000e+01   3.7545732901608602e-04   3.8110251676963644e-04   1.3437248051599031e-03
   6.5000000000000000e+01   3.2781440714261428e-04   3.3233428504810734e-04   1.1834319526627219e-03
   6.9000000000000000e+01   2.8828394978468500e-04   2.9177357084846946e-04   1.0501995379122032e-03
   7.3000000000000000e+01   2.5511196843345900e-04   2.5765755135861480e-04   9.3826233814974674e-04
   7.7000000000000000e+01   2.2699405980534793e-04   2.2867415297482321e-04   8.4331253162421994e-04
   8.1000000000000000e+01   2.0294378399985334e-04   2.0383034892431661e-04   7.6207895137936289e-04
   8.5000000000000000e+01   1.8220390662464307e-04   1.8236330304284586e-04   6.9204152249134946e-04
   8.9000000000000000e+01   1.6418524241830888e-04   1.6367908857772856e-04   6.3123343012245928e-04
   9.3000000000000000e+01   1.4842369905777213e-04   1.4730959813952127e-04   5.7810151462596828e-04
   9.7000000000000000e+01   1.3454958103221369e-04   1.3288172192814097e-04   5.3140610054203423e-04
   1.0100000000000000e+02   1.2226531272687145e-04   1.2009496327627422e-04   4.9014802470346045e-04
   1.0500000000000000e+02   1.1132904405866105e-04   1.0870495795764789e-04   4.5351473922902497e-04
   1.0900000000000000e+02   1.0154243135171353e-04   9.8511188809064675e-05   4.2083999663328003e-04
   1.1300000000000000e+02   9.2741423869804583e-05   8.9347723054116360e-05   3.9157334168689795e-04
   1.1700000000000000e+02   8.4789242613137402e-05   8.1076155475994703e-05   3.6525677551318579e-04
   1.2100000000000000e+02   7.7570976958686060e-05   7.3580179973793596e-05   3.4150672768253532e-04
   1.2500000000000000e+02   7.0989388608726125e-05   6.6761376629151904e-05   3.1999999999999997e-04
   1.2900000000000000e+02   6.4961625526461009e-05   6.0535915376842212e-05   3.0046271257736916e-04
   1.3300000000000000e+02   5.9416628153052904e-05   5.4831957688985573e-05   2.8266154107072194e-04
   1.3700000000000000e+02   5.4293066853424147e-05   4.9587594971447894e-05   2.6639671799243429e-04
   1.4100000000000000e+02   4.9537690075286265e-05   4.4749203457550661e-05   2.5149640360142852e-04
   1.4500000000000000e+02   4.5103992309670108e-05   4.0270125608743342e-05   2.3781212841854935e-04
   1.4900000000000000e+02   4.0951132449637976e-05   3.6109610244456451e-05   2.2521508040178372e-04
   1.5300000000000000e+02   3.7043049233517712e-05   3.2231960695435974e-05   2.1359306249733008e-04
   1.5700000000000000e+02   3.3347732220103721e-05   2.8605853535113784e-05   2.0284798571950182e-04
   1.6100000000000000e+02   2.9836615618129286e-05   2.5203801725524303e-05   1.9289379267775164e-04
   1.6500000000000000e+02   2.6484068726522590e-05   2.2001746601011861e-05   1.8365472910927458e-04
   1.6900000000000000e+02   2.3266961117700652e-05   1.8978774994683113e-05   1.7506389832288785e-04
   1.7300000000000000e+02   2.0164282854783268e-05   1.6116974447353831e-05   1.6706204684419792e-04
   1.7700000000000000e+02   1.7156798271868370e-05   1.3401467567084220e-05   1.5959653994701396e-04
   1.8100000000000000e+02   1.4226700634078119e-05   1.0820723554514989e-05   1.5262049387991818e-04
   1.8500000000000000e+02   1.1357192331098828e-05   8.3673784829820578e-06   1.4609203798392987e-04
   1.8900000000000000e+02   8.5317362652277796e-06   6.0401591897196590e-06   1.3997368494722990e-04
   1.9300000000000000e+02   5.7316446271216277e-06   3.8487146953823733e-06   1.3423179145748880e-04
   1.9700000000000000e+02   2.9158898031426262e-06   1.8285597362930380e-06   1.2883609472029683e-04


==> n_cR_cRm_guide_Poiss_more_dc.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   4.0000000000000002e-01
   5.0000000000000000e+00   1.4045717831500298e-01   1.7194651365234045e-01   8.0000000000000016e-02
   9.0000000000000000e+00   2.5672948247553326e-02   3.8106223762595953e-02   4.4444444444444446e-02
   1.3000000000000000e+01   1.1485148116445985e-02   1.7837256259366975e-02   3.0769230769230771e-02
   1.7000000000000000e+01   6.9517976700082303e-03   1.0132610040057961e-02   2.3529411764705882e-02
   2.1000000000000000e+01   4.8636248255811854e-03   6.4043177442849129e-03   1.9047619047619049e-02
   2.5000000000000000e+01   3.6956865466578263e-03   5.2466426651308446e-03   1.6000000000000000e-02
   2.9000000000000000e+01   2.9527185380719789e-03   5.3756260824309263e-03   1.3793103448275862e-02
   3.3000000000000000e+01   2.4313915173128898e-03   5.5548745973606796e-03   1.2121212121212123e-02
   3.7000000000000000e+01   2.0360887992505318e-03   5.1906843439013658e-03   1.0810810810810811e-02
   4.1000000000000000e+01   1.7175640555102917e-03   4.3270873564250738e-03   9.7560975609756115e-03
   4.5000000000000000e+01   1.4487884626631631e-03   3.2240807796590294e-03   8.8888888888888889e-03
   4.9000000000000000e+01   1.2143004280367174e-03   2.1129773309539754e-03   8.1632653061224480e-03
   5.3000000000000000e+01   1.0050613209218282e-03   1.0923020041147314e-03   7.5471698113207548e-03
   5.7000000000000000e+01   8.1577445617789734e-04   4.2296184463741304e-04   7.0175438596491229e-03
   6.1000000000000000e+01   6.4339705170856243e-04   1.1263305757185464e-03   6.5573770491803287e-03
   6.5000000000000000e+01   4.8626932210878702e-04   1.9758484526484752e-03   6.1538461538461547e-03
   6.9000000000000000e+01   3.4358064025055289e-04   2.5483192982795077e-03   5.7971014492753624e-03
   7.3000000000000000e+01   2.1502859572588835e-04   2.6936064833327908e-03   5.4794520547945206e-03
   7.7000000000000000e+01   1.0059329120801467e-04   2.3948660999617926e-03   5.1948051948051957e-03
   8.1000000000000000e+01   3.8344791578821632e-07   1.7715259724450671e-03   4.9382716049382715e-03
   8.5000000000000000e+01   8.5470770693103581e-05   1.0305592212549116e-03   4.7058823529411769e-03
   8.9000000000000000e+01   1.5689315231889905e-04   4.0719689060058272e-04   4.4943820224719105e-03
   9.3000000000000000e+01   2.1391419599167254e-04   3.9714353708299611e-04   4.3010752688172052e-03
   9.7000000000000000e+01   2.5670701412353845e-04   8.2506223228906200e-04   4.1237113402061857e-03
   1.0100000000000000e+02   2.8561014419840202e-04   1.3090240053706362e-03   3.9603960396039604e-03
   1.0500000000000000e+02   3.0113982734900947e-04   1.7596097388180958e-03   3.8095238095238100e-03
   1.0900000000000000e+02   3.0399357480925918e-04   2.0347633754653595e-03   3.6697247706422020e-03
   1.1300000000000000e+02   2.9504639609746422e-04   2.0252951869520206e-03   3.5398230088495575e-03
   1.1700000000000000e+02   2.7534079306185973e-04   1.7246623366097456e-03   3.4188034188034192e-03
   1.2100000000000000e+02   2.4607146580975274e-04   1.2386556617641354e-03   3.3057851239669425e-03
   1.2500000000000000e+02   2.0856558656395040e-04   7.4490314678968500e-04   3.2000000000000002e-03
   1.2900000000000000e+02   1.6425945029775656e-04   4.2808967450946709e-04   3.1007751937984496e-03
   1.3300000000000000e+02   1.1467228883246857e-04   4.0316707150229861e-04   3.0075187969924814e-03
   1.3700000000000000e+02   6.1378027348199884e-05   6.3960110353978759e-04   2.9197080291970805e-03
   1.4100000000000000e+02   5.9757632098787512e-06   1.0313720681223355e-03   2.8368794326241137e-03
   1.4500000000000000e+02   4.9940245953862840e-05   1.4177867568871540e-03   2.7586206896551726e-03
   1.4900000000000000e+02   1.0481028178774754e-04   1.6359443237518802e-03   2.6845637583892620e-03
   1.5300000000000000e+02   1.5713771491139621e-04   1.5921325404322409e-03   2.6143790849673205e-03
   1.5700000000000000e+02   2.0551549197696852e-04   1.3009202744840597e-03   2.5477707006369430e-03
   1.6100000000000000e+02   2.4864948151863121e-04   8.8432482499355613e-04   2.4844720496894411e-03
   1.6500000000000000e+02   2.8537723165555174e-04   5.4273919489302976e-04   2.4242424242424242e-03
   1.6900000000000000e+02   3.1467985675008055e-04   4.5484340337791519e-04   2.3668639053254438e-03
   1.7300000000000000e+02   3.3568278988692005e-04   5.4823493778256361e-04   2.3121387283236996e-03
   1.7700000000000000e+02   3.4763609466391480e-04   7.7146315834646225e-04   2.2598870056497176e-03
   1.8100000000000000e+02   3.4985070589976200e-04   1.1060051412404147e-03   2.2099447513812156e-03
   1.8500000000000000e+02   3.4151977867842765e-04   1.4001480223866075e-03   2.1621621621621622e-03
   1.8900000000000000e+02   3.2116316103116699e-04   1.4840774887920835e-03   2.1164021164021165e-03
   1.9300000000000000e+02   2.8429067540013082e-04   1.2614283621217308e-03   2.0725388601036273e-03
   1.9700000000000000e+02   2.0223577581300793e-04   7.3606248109497614e-04   2.0304568527918783e-03


==> n_c_test.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   1.7826086956521738e+00   1.7777777777777772e+00   4.8499922516160360e-01   1.8493694663117126e+00
   3.0000000000000000e+00   1.2583120204603582e+00   1.2444444444444438e+00   6.0003099353584229e-02   1.4658860747114184e+00
   4.0000000000000000e+00   6.9656558275484115e-01   6.7878787878787850e-01   4.9744303329285087e-03   1.0026482679224455e+00
   5.0000000000000000e+00   2.9689680576435817e-01   2.8282828282828243e-01   3.0993535844372675e-04   5.9716555376778335e-01
   6.0000000000000000e+00   9.4467165470477607e-02   8.7024087024086871e-02   1.5464597828803663e-05   3.1278192421959161e-01
   7.0000000000000000e+00   2.1288375317290616e-02   1.8648018648018523e-02   6.4340186608626845e-07   1.4549490507523222e-01
   8.0000000000000000e+00   3.0812122169763651e-03   2.4864024864025311e-03   2.2953043141165400e-08   6.0660789071174316e-02
   9.0000000000000000e+00   2.2823794199835701e-04   1.5540015540029610e-04   7.1666099333857917e-10   2.2859374823038441e-02
   1.0000000000000000e+01   2.6539295580991672e-06   2.1085165349968560e-17   1.9893555204240111e-11   7.8449050035038371e-03
   1.1000000000000000e+01  -1.1665624435219636e-07  -2.5450640780375490e-17   4.9654991236510402e-13   2.4682860052661214e-03
   1.2000000000000000e+01   1.0936522977171743e-08   9.4835461784466953e-17   1.1197746628134424e-14   7.1628116157981076e-04
   1.3000000000000000e+01  -1.5159536844201109e-09   1.9991685335852872e-17   1.0191817439527710e-15   1.9273574465182607e-04
   1.4000000000000000e+01   2.7172749975726207e-10  -5.3798658380241285e-17   4.3564727249582731e-16   4.8316125963357667e-05
   1.5000000000000000e+01  -5.8752051691098537e-11  -1.5693881726727315e-16  -3.8445149167886437e-16   1.1332239230048402e-05
   1.6000000000000000e+01   1.4687793991416896e-11  -1.4088921772766378e-16   6.3255204738873503e-16   2.4962417117791667e-06
   1.7000000000000000e+01  -4.1273383164110342e-12  -1.4571954221732993e-16  -1.7533357697954875e-16   5.1819571305595360e-07
   1.8000000000000000e+01   1.2774904801085430e-12   4.0389588487375492e-17   1.6992755036862780e-16   1.0169112398334059e-07
   1.9000000000000000e+01  -4.2940275477276589e-13  -3.1110400907726169e-16   1.0679502170205508e-16   1.8917991802535595e-08
   2.0000000000000000e+01   1.5377811173150276e-13  -8.0519932887299966e-16  -2.1698799219398490e-16   3.3448824269970329e-09
   2.1000000000000000e+01  -6.0264276648709138e-14  -1.0762775664746315e-15  -6.5375355694621124e-16   5.6339752388505098e-10
   2.2000000000000000e+01   2.3205322937595810e-14  -7.7868846826718125e-16  -7.7241712544100417e-17   9.0595468369121423e-11
   2.3000000000000000e+01  -1.0813845457754165e-14  -7.3902840255708739e-16  -5.7174424530307101e-16   1.3934759218056215e-11
   2.4000000000000000e+01   4.5905012519410795e-15   5.1336858409250544e-17   3.1453063571093712e-16   2.0544224613149869e-12
   2.5000000000000000e+01  -1.8379571935807987e-15   1.9892925839392475e-16   1.1512906537722194e-15   2.9093736518770854e-13
   2.6000000000000000e+01   1.3370571382999071e-15   3.3260382709302831e-16   1.1712906708944289e-15   3.9827610560308691e-14
   2.7000000000000000e+01  -4.6580055588560302e-19   4.8256152607093313e-16  -5.0522065003323741e-16   5.6134238019202986e-15
   2.8000000000000000e+01   9.3312361087128011e-16   7.3445696668760359e-16  -1.9765023588909288e-16   1.2282312770878111e-15
   2.9000000000000000e+01   1.3068973734417096e-16   2.4911239236407614e-16   1.7639976087467236e-15   3.2105780630494010e-16
   3.0000000000000000e+01  -3.2152050415494790e-16  -3.6552157676550826e-16  -6.7830183504133647e-16  -1.4991873302516301e-16


==> n_guide_test.txt <==
   1.0000000000000000e+00   9.9999900000050002e-01   5.0000000000000000e+09   7.3575888234288467e-01   9.3706746337740343e-01
   2.0000000000000000e+00   9.9981899704702770e-01   2.8909999208648675e+04   1.4286307270442028e-01   7.8459424686871504e-01
   3.0000000000000000e+00   9.9621917028698759e-01   2.4949403810852218e+01   1.9017616575857675e-02   5.9206686727013491e-01
   4.0000000000000000e+00   9.6776305457526812e-01   1.6715761084881339e-01   1.8898509304309846e-03   4.0439118660561513e-01
   5.0000000000000000e+00   8.3971493256023444e-01   3.4426425237881137e-03   1.4699345249623549e-04   2.5071777519032928e-01
   6.0000000000000000e+00   5.0373730822170171e-01   1.4425744888559873e-04   9.2315103687827228e-06   1.4140267653747271e-01
   7.0000000000000000e+00   1.1316707957676145e-01   9.8687945551434756e-06   4.7869710374376432e-07   7.2671903280255953e-02
   8.0000000000000000e+00   2.6541214008671959e-03   9.6650527947175962e-07   2.0847610504025907e-08   3.4082542741596625e-02
   9.0000000000000000e+00   5.8660919819655160e-07   1.2449455010339341e-07   7.7289725995799172e-10   1.4604372297524006e-02
   1.0000000000000000e+01   1.8467266624097011e-14   1.9905358527674928e-08   2.4662995968946240e-11   5.7237360814889893e-03
   1.1000000000000000e+01   1.5278157708300528e-26   3.7908559564928180e-09   6.8364487035261002e-13   2.0536626471113913e-03
   1.2000000000000000e+01   1.5278157708300528e-26   8.3409654662486733e-10   1.6591369507496853e-14   6.7514299287930004e-04
   1.3000000000000000e+01   1.5278157708300528e-26   2.0718374270909055e-10   3.5493056822953539e-16   2.0352093982421677e-04
   1.4000000000000000e+01   1.5278157708300528e-26   5.7061368555902849e-11   6.7326731914492706e-18   5.6294976970721458e-05
   1.5000000000000000e+01   1.5278157708300528e-26   1.7178375700480209e-11   1.1383841691914227e-19   1.4297281630021023e-05
   1.6000000000000000e+01   1.5278157708300528e-26   5.5883333729366668e-12   1.7237531975192275e-21   3.3359207379194490e-06
   1.7000000000000000e+01   1.5278157708300528e-26   1.9460714097161390e-12   2.3472977954376618e-23   7.1547334009596580e-07
   1.8000000000000000e+01   1.5278157708300528e-26   7.1982746899403527e-13   2.8854679526791174e-25   1.4112629497274730e-07
   1.9000000000000000e+01   1.5278157708300528e-26   2.8096831551309611e-13   3.2130609823155437e-27   2.5613360006726075e-08
   2.0000000000000000e+01   1.5278157708300528e-26   1.1509277985659006e-13   3.2512337204039447e-29   4.2792174759926722e-09
   2.1000000000000000e+01   1.5278157708300528e-26   4.9244108096522848e-14   2.9982287973554861e-31   6.5839333470841522e-10
   2.2000000000000000e+01   1.5278157708300528e-26   2.1918728540461696e-14   2.5265764802823813e-33   9.3326281288083143e-11
   2.3000000000000000e+01   1.5278157708300528e-26   1.0113597313707840e-14   1.9504258931148015e-35   1.2192289575735273e-11
   2.4000000000000000e+01   1.5278157708300528e-26   4.8227461005723009e-15   1.3824781353231451e-37   1.4685427076638668e-12
   2.5000000000000000e+01   1.5278157708300528e-26   2.3703575093188385e-15   9.0168309877663161e-40   1.6313899345081974e-13
   2.6000000000000000e+01   1.5278157708300528e-26   1.1979363675529359e-15   5.4223940864402390e-42   1.6720221275008087e-14
   2.7000000000000000e+01   1.5278157708300528e-26   6.2121296055598714e-16   3.0122435405977829e-44   1.5815258639809264e-15
   2.8000000000000000e+01   1.5278157708300528e-26   3.2992882395911232e-16   1.5485395151735970e-46   1.3809944206853664e-16
   2.9000000000000000e+01   1.5278157708300528e-26   1.7916156231239576e-16   7.3792909600569491e-49   1.1135634332734334e-17
   3.0000000000000000e+01   1.5278157708300528e-26   9.9325365581350502e-17   3.2647777689462921e-51   8.2940493515549228e-19


==> ncFKGLRQ_Guide_N70.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   6.7032004603563928e+02   6.0653065971263345e+02
   2.0000000000000000e+00  -4.6104074542215412e-01  -5.4577647383830731e-02   8.4119109471012676e-01  -6.9639601266402174e-01   3.5635539410775846e-01  -3.3157638769887759e-01   4.4932896411722157e+02   3.6787944117144235e+02
   3.0000000000000000e+00  -4.0330915414288743e-01  -1.2087972149531896e+00  -2.2461185817812573e-01  -3.9001301671037847e-01   7.7190209650424391e-02  -3.5086467542034622e-01   3.0119421191220204e+02   2.2313016014842981e+02
   4.0000000000000000e+00  -1.7881616669140563e-01   3.1359325617963493e-02  -5.5822132870080567e-02  -3.1672955603203767e-02  -3.2284010193559076e-03  -2.4016218660722208e-01   2.0189651799465540e+02   1.3533528323661270e+02
   5.0000000000000000e+00   1.7427055385720702e-02   2.6615254718192755e-01   3.0605926797925127e-02   1.1896025078259223e-01  -8.8634168004634029e-03  -8.0625674578792272e-02   1.3533528323661270e+02   8.2084998623898798e+01
   6.0000000000000000e+00   3.8874514324608214e-02   3.6353134995874690e-02   1.8792604352647218e-02   4.0980416497541562e-02   6.2903535253410164e-04   4.5702376595271893e-04   9.0717953289412463e+01   4.9787068367863945e+01
   7.0000000000000000e+00  -7.8037664964015633e-03  -7.5097873712193813e-02  -9.1923390891600829e-03  -3.9290189890222475e-02   1.8249497149098908e-03   4.9922819958139386e-03   6.0810062625217952e+01   3.0197383422318502e+01
   8.0000000000000000e+00  -1.0517697246076979e-02  -1.7777530845953640e-02  -6.1740377799639340e-03  -1.7568786461145257e-02  -3.4033305863263077e-04  -2.2631029485715832e-03   4.0762203978366202e+01   1.8315638888734178e+01
   9.0000000000000000e+00   4.7112349882698296e-03   2.3890259705904707e-02   3.7516268627027856e-03   1.4896954685334769e-02  -4.2027546943555424e-04  -5.2011776725459802e-04   2.7323722447292560e+01   1.1108996538242305e+01
   1.0000000000000000e+01   2.3742836372958017e-03   5.8201659814760623e-03   1.7082879541861853e-03   5.3993787467784896e-03   1.6020824798935974e-04   7.5556006064823379e-04   1.8315638888734178e+01   6.7379469990854668e+00
   1.1000000000000000e+01  -2.3099660675620290e-03  -8.4170000621874505e-03  -1.6264628748538709e-03  -6.0202110377790561e-03   8.8305560070147678e-05  -9.7851506537135921e-05   1.2277339903068437e+01   4.0867714384640665e+00
   1.2000000000000000e+01  -1.3940620608892849e-04  -1.2603371088177686e-03  -2.7641508876841912e-04  -9.7758831644952754e-04  -6.3598270959908939e-05  -1.8117352568687190e-04   8.2297470490200233e+00   2.4787521766663585e+00
   1.3000000000000000e+01   8.8844914450573543e-04   3.0862753145055244e-03   6.4563076368685660e-04   2.3143150244210680e-03  -1.2771722604930602e-05   8.7241088434716365e-05   5.5165644207607718e+00   1.5034391929775723e+00
   1.4000000000000000e+01  -2.5316779312653363e-04  -6.2277072195375492e-05  -7.1531435033712602e-05  -1.7886748702683017e-04   2.1956073475729872e-05   2.4084423142714646e-05   3.6978637164829289e+00   9.1188196555451628e-01
   1.5000000000000000e+01  -2.4591960926401748e-04  -1.0733780841163331e-03  -2.1189114447131311e-04  -7.6221432497618278e-04  -1.0362989017426440e-06  -3.3528825732745765e-05   2.4787521766663585e+00   5.5308437014783363e-01
   1.6000000000000000e+01   1.8778329988639210e-04   2.6724989844217114e-04   9.2478141025110702e-05   2.7791628055622106e-04  -6.6262995078997366e-06   3.8128114633042114e-06   1.6615572731739339e+00   3.3546262790251186e-01
   1.7000000000000000e+01   2.5279311264307362e-05   3.1273660473195210e-04   4.7082692340305374e-05   1.8127230608543722e-04   1.9206119223084523e-06   8.7924277092761720e-06   1.1137751478448024e+00   2.0346836901064416e-01
   1.8000000000000000e+01  -8.4170166685535195e-05  -1.8492832943655261e-04  -5.1319353333635056e-05  -1.5883805437773543e-04   1.6649602799047457e-06  -3.9991433692606554e-06   7.4658580837667921e-01   1.2340980408667956e-01
   1.9000000000000000e+01   2.2892069298019478e-05  -5.5454097335331121e-05   1.1737230090429298e-06  -7.9973649595083014e-06  -1.0517541268949800e-06  -1.3907849670016031e-06   5.0045143344061038e-01   7.4851829887700602e-02
   2.0000000000000000e+01   2.5092688915041082e-05   8.6043646447320590e-05   1.9450450210817152e-05   6.0843396335474883e-05  -2.7701151967935327e-07   1.6809586122260861e-06   3.3546262790251186e-01   4.5399929762484845e-02
   2.1000000000000000e+01  -1.9597289631956533e-05  -1.0167443040456192e-05  -8.2575286450507209e-06  -2.1448616083619510e-05   4.2641541379578583e-07  -1.1032691312501279e-07   2.2486732417884819e-01   2.7536449349747159e-02
   2.2000000000000000e+01  -2.3625766791529439e-06  -2.8422847271340845e-05  -4.4188328938056568e-06  -1.4063121972417600e-05  -2.3499731614675335e-08  -4.9195788735287904e-07   1.5073307509547651e-01   1.6701700790245660e-02
   2.3000000000000000e+01   9.2060475070052754e-06   1.5076214201210364e-05   5.2357508117657732e-06   1.4446101966667040e-05  -1.3869912258631108e-07   1.9490109799800774e-07   1.0103940183709324e-01   1.0130093598630711e-02
   2.4000000000000000e+01  -2.8882467085768034e-06   4.8086260694494073e-06  -4.1416695681485901e-07  -9.1285061295355874e-07   4.7945564990573160e-08   9.3219601058771969e-08   6.7728736490853772e-02   6.1442123533282100e-03
   2.5000000000000000e+01  -2.6905924379732503e-06  -7.9713701609103095e-06  -2.0196717602796153e-06  -5.4337681541219235e-06   3.3831973258040755e-08  -9.3198917577082690e-08   4.5399929762484845e-02   3.7266531720786711e-03
   2.6000000000000000e+01   2.4017998090328594e-06   1.5605979462642312e-06   1.0678202972937390e-06   2.9248738631242152e-06  -2.6801704672798613e-08   6.5951260963473935e-10   3.0432483008403625e-02   2.2603294069810540e-03
   2.7000000000000000e+01   1.1487999764909118e-07   2.5398391273454640e-06   3.9068088715118081e-07   8.9583452808048831e-07  -3.6172632444326458e-09   3.0071277000379250e-08   2.0399503411171922e-02   1.3709590863840843e-03
   2.8000000000000000e+01  -1.0946672383876231e-06  -1.8040527109241866e-06  -6.3907173959409507e-07  -1.6808406679582749e-06   1.0527446442870619e-08  -1.0278317839602395e-08   1.3674196065680938e-02   8.3152871910356792e-04
   2.9000000000000000e+01   4.3623954682894079e-07  -2.2442227811374951e-07   1.2012492661069992e-07   4.2577963849216209e-07  -2.0667452035025171e-09  -6.4038432107611064e-09   9.1660877362476027e-03   5.0434766256788807e-04
   3.0000000000000000e+01   2.8550802683015826e-07   8.7069691172580496e-07   2.2619725172118578e-07   5.2979620728958394e-07  -3.0547816449996586e-09   5.5567129971438182e-09   6.1442123533282100e-03   3.0590232050182580e-04
   3.1000000000000000e+01  -3.2162631151739892e-07  -3.1888711165681653e-07  -1.5782091942170908e-07  -4.4790859937167175e-07   1.7396162303851787e-09   2.2253406757622175e-10   4.1185887075357083e-03   1.8553913626159782e-04
   3.2000000000000000e+01   1.9767426775853180e-08  -2.2438126237066924e-07  -2.7348532002098020e-08  -1.6938959814542041e-08   5.0330487564545411e-10  -1.9237350019127678e-09   2.7607725720371992e-03   1.1253517471925911e-04
   3.3000000000000000e+01   1.3423932654252119e-07   2.4878562519498953e-07   8.3572179421834719e-08   2.1011710303395382e-07  -7.9123436192544873e-10   5.9569629726813809e-10   1.8506011975819047e-03   6.8256033763348703e-05
   3.4000000000000000e+01  -7.0837831147788771e-08  -2.2289027870051356e-08  -2.7098754741283449e-08  -9.5987120097559676e-08   9.3415998252867552e-11   4.3195502518680829e-10   1.2404950799567113e-03   4.1399377187851666e-05
   3.5000000000000000e+01  -2.7356515472691940e-08  -1.0008855866733009e-07  -2.4980706979620741e-08  -4.8382901684842697e-08   2.5178007842836664e-10  -3.4993172006642556e-10   8.3152871910356792e-04   2.5109991557439820e-05
   3.6000000000000000e+01   4.4725463349715165e-08   5.9449232957087150e-08   2.4243285250311404e-08   6.7954902002271707e-08  -1.2463196991485825e-10  -2.2133854328728384e-11   5.5739036926945968e-04   1.5229979744712628e-05
   3.7000000000000000e+01  -8.6712911827070487e-09   1.5843055720160573e-08  -2.2024649181261478e-10  -1.1428511066321545e-08  -4.4546592362465822e-11   1.2720193182176076e-10   3.7362993798852604e-04   9.2374496619705950e-06
   3.8000000000000000e+01  -1.6196539931354989e-08  -3.4955328354283914e-08  -1.1007765227855045e-08  -2.5728157387617468e-08   6.1109839052978540e-11  -4.0112894187202296e-11   2.5045163723276173e-04   5.6027964375372675e-06
   3.9000000000000000e+01   1.1659359035453523e-08   1.0178677241972537e-08   5.4324518294611728e-09   1.8100138910739438e-08  -6.3693899924504387e-12  -2.6934632462239712e-11   1.6788275299956602e-04   3.3982678194950713e-06
   4.0000000000000000e+01   1.8147964950834532e-09   1.0991783465961753e-08   2.4388680549579982e-09   2.9465996916329912e-09  -2.0140848833556317e-11   2.2386516711115872e-11   1.1253517471925911e-04   2.0611536224385580e-06
   4.1000000000000000e+01  -6.2103376708362999e-09  -1.0208767623258646e-08  -3.7073032358041956e-09  -9.9124678205785165e-09   1.0684893139405076e-11   1.7348964923002931e-12   7.5434583498442323e-05   1.2501528663867426e-06
   4.2000000000000000e+01   2.1666176859976613e-09   2.8268380662225953e-11   6.8587420420698179e-10   3.5794351415926540e-09   2.8899170589743036e-12  -9.1028773764195588e-12   5.0565313483355208e-05   7.5825604279119061e-07
   4.3000000000000000e+01   1.8084017227951025e-09   4.7345941152210765e-09   1.3889175277943640e-09   2.8512557107434617e-09  -4.7639033871991662e-12   3.6366372190139808e-12   3.3894943261969243e-05   4.5990553786523167e-07
   4.4000000000000000e+01  -1.8832488372836417e-09  -2.3986134889438135e-09  -1.0068586682022067e-09  -3.1118887188076156e-09   8.0318131724913497e-13   1.0743665272528464e-12   2.2720459927738556e-05   2.7894680928689245e-07
   4.5000000000000000e+01   8.7006949976212873e-11  -1.0040211974862887e-09  -1.5064875279818813e-10   2.2403014723488914e-10   1.6747850293977079e-12  -1.1715199907483892e-12   1.5229979744712628e-05   1.6918979226151304e-07
   4.6000000000000000e+01   8.2972210691758217e-10   1.6322359899477247e-09   5.4740570160623436e-10   1.3534861026081239e-09  -1.0060612081743718e-12  -2.6702356833024885e-13   1.0208960723597601e-05   1.0261879631701890e-07
   4.7000000000000000e+01  -4.4990165465711042e-10  -3.5505029735907620e-10  -2.0260455834225713e-10  -7.8941568395044156e-10  -4.6841545757256952e-14   7.7196893276564124e-13   6.8432710222179876e-06   6.2241446229077822e-08
   4.8000000000000000e+01  -1.6344092127208197e-10  -5.8828739327367005e-10  -1.5638219962540078e-10  -2.4022497010116071e-10   5.2254547386365977e-13  -3.8116693745976474e-13   4.5871817466475079e-06   3.7751345442790979e-08
   4.9000000000000000e+01   2.9134020199274795e-10   4.6650379593929796e-10   1.7426123209254984e-10   4.9561187458796168e-10  -1.5507265191659420e-13  -4.5280394981506950e-14   3.0748798795866063e-06   2.2897348456455528e-08
   5.0000000000000000e+01  -6.9070347295467985e-11   4.0252397803173476e-11  -1.3909541575431841e-11  -1.3811906672027701e-10   8.0154644344378656e-14   1.8800705317847070e-13   2.0611536224385580e-06   1.3887943864964021e-08
   5.1000000000000000e+01  -1.0208917927777488e-10  -2.4131109744116745e-10  -7.5524244553021533e-11  -1.6489435263159752e-10   1.5805976986125716e-14  -1.8430127816633006e-13   1.3816325910795358e-06   8.4234637544686465e-09
   5.2000000000000000e+01   8.4238627548138755e-11   1.0425719217678985e-10   4.4902938386937756e-11   1.4986373729481223e-10   2.5444130156854923e-13   2.1881491819714206e-13   9.2613602205677538e-07   5.1090890280633247e-09
   5.3000000000000000e+01   4.8248996894346446e-12   6.1044408334343652e-11   1.3069130616612217e-11   1.7691568243747909e-12  -1.9434707649284008e-13  -3.0459595212246085e-13   6.2080754094036029e-07   3.0988191387218254e-09
   5.4000000000000000e+01  -4.1329601909375731e-11  -8.0932038009397391e-11  -2.8041635106267355e-11  -7.2308989097892752e-11   3.5459715665010151e-13   4.0445357174660439e-13   4.1613973942241488e-07   1.8795288165390831e-09
   5.5000000000000000e+01   1.7832689574712707e-11   1.2498957914123072e-11   8.1008539635878261e-12   3.6305255205012950e-11  -2.0603657989005017e-13  -4.7728895805680569e-13   2.7894680928689245e-07   1.1399918530443554e-09
   5.6000000000000000e+01   1.1418977456741414e-11   3.2038259133189756e-11   9.2403638672583789e-12   1.5826726024341837e-11   3.7575129762367356e-13   5.3439083838919562e-13   1.8698363804268407e-07   6.9144001069402034e-10
   5.7000000000000000e+01  -1.5335315191139903e-11  -2.2545781990113528e-11  -8.6025702972877010e-12  -2.5491219700512746e-11  -2.4492657364581854e-13  -5.7684620128474976e-13   1.2533888086068346e-07   4.1937956583795446e-10
   5.8000000000000000e+01   3.6016381697519665e-12  -3.7733103565661516e-12  -1.9371976370758316e-14   5.5704022774268424e-12   4.2717340134879077e-13   6.1756704568725929e-13   8.4017164388588676e-08   2.5436656473769226e-10
   5.9000000000000000e+01   4.1814943450457579e-12   1.2626862896692300e-11   4.1420940185088254e-12   9.2949982510477269e-12  -2.7094755390634087e-13  -6.4544400959953714e-13   5.6318389500742721e-08   1.5428112031918879e-10
   6.0000000000000000e+01  -2.5614053226135636e-12  -4.7909108842975080e-12  -2.1073812036253203e-12  -7.4271618452225056e-12   4.4260269249117983e-13   6.6423224016123548e-13   3.7751345442790979e-08   9.3576229688401745e-11
   6.1000000000000000e+01  -1.9503489036503160e-12  -3.6977529234444660e-12  -9.1462513017825537e-13  -6.2254520111591881e-13  -2.6623980119164603e-13  -6.6510766331789265e-13   2.5305483615118915e-08   5.6756852326327228e-11
   6.2000000000000000e+01   3.4447432198932934e-12   4.0046723128769539e-12   1.4637926865234047e-12   3.8002946914644118e-12   4.3926204458802535e-13   6.5165536001276233e-13   1.6962772941840651e-08   3.4424771084699770e-11
   6.3000000000000000e+01  -2.0171058088144024e-12  -3.3015064838832555e-13  -2.6998673982460828e-13  -1.5944987245477810e-12  -2.4569698364442552e-13  -6.1753914266155353e-13   1.1370486739266699e-08   2.0879679116459336e-11
   6.4000000000000000e+01   5.5026658961775239e-13  -1.8757547684141959e-12  -5.6386476473429168e-13  -9.4815466637308442e-13   4.1678587275376437e-13   5.6108258282313429e-13   7.6218651945128895e-09   1.2664165549094176e-11
   6.5000000000000000e+01  -3.9427396879431643e-13   8.3063114863874286e-13   3.5807856124603413e-13   1.1011605593055945e-12  -2.0298013017545569e-13  -4.8196002424238234e-13   5.1090890280633247e-09   7.6812046852020946e-12
   6.6000000000000000e+01   7.9119748363623195e-13   3.0921874433975640e-13   1.4980102888739980e-13  -9.5785217319451039e-14   3.7314137306758457e-13   3.7596541191906005e-13   3.4247247924915803e-09   4.6588861451033977e-12
   6.7000000000000000e+01  -7.3440176447964141e-13  -5.3397384532086374e-13  -2.1614008109384189e-13  -2.9769156214541226e-13  -1.4227781467473949e-13  -2.4623037494877656e-13   2.2956616805623541e-09   2.8257572871156113e-12
   6.8000000000000000e+01   2.4004637537471923e-13  -1.3435633772640593e-13  -7.2314105271267337e-14   8.4381560249891974e-14   3.1560080685056604e-13   7.3838746097374759e-14   1.5388280433968074e-09   1.7139084315420129e-12
   6.9000000000000000e+01   1.0553250787021934e-13  -1.4372439613556817e-13   2.3375392718958846e-13  -5.6392813506289709e-14  -6.9892692525571119e-14   8.3301761528405755e-14   1.0315072848906822e-09   1.0395380116702220e-12
   7.0000000000000000e+01  -9.3346491702120873e-14   9.7956556016404705e-15  -1.2758827423745487e-13   1.0625137959901804e-13   2.4775514979743190e-13  -1.5471933493123127e-13   6.9144001069402034e-10   6.3051167601469895e-13


==> ncrGuide_rPhi_K001_N100.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+02   1.7865329342058822e-01   2.5169002304326436e-07
   2.0000000000000000e+00   1.1755855283272383e+00   9.7656250000000000e-02   1.7856514424286543e-01   2.2659556615830428e-06
   3.0000000000000000e+00   1.2980103099765469e-01   1.6935087808430285e-03   1.7838893288001589e-01   6.2984661709702523e-06
   4.0000000000000000e+00   8.6918878458248430e-02   9.5367431640625000e-05   1.7812483323138051e-01   1.2357196724934661e-05
   5.0000000000000000e+00   5.2094427081070586e-02   1.0240000000000000e-05   1.7777310593142728e-01   2.0454151945813473e-05
   6.0000000000000000e+00   1.0523266235551406e-02   1.6538171687920200e-06   1.7733409809253678e-01   3.0605416358097640e-05
   7.0000000000000000e+00   1.8375189215044073e-03   3.5401331746414356e-07   1.7680824296244391e-01   4.2831221957332515e-05
   8.0000000000000000e+00   1.8953351969646219e-03   9.3132257461547852e-08   1.7619605949667480e-01   5.7156033044797767e-05
   9.0000000000000000e+00   5.3038474853505670e-04   2.8679719907924415e-08   1.7549815184640036e-01   7.3608648420108667e-05
   1.0000000000000000e+01   4.5322151488116870e-06   1.0000000000000000e-08   1.7471520876221200e-01   9.2222320924912254e-05
   1.1000000000000000e+01   5.9686094396554671e-05   3.8554328942953178e-09   1.7384800291440797e-01   1.1303489418983131e-04
   1.2000000000000000e+01   2.2384356860047356e-05   1.6150558288984571e-09   1.7289739013046102e-01   1.3608895625156670e-04
   1.3000000000000000e+01   2.0887153602168369e-06   7.2538150286405724e-10   1.7186430855041998e-01   1.6143200947502014e-04
   1.4000000000000000e+01   1.6118232071330195e-06   3.4571613033607769e-10   1.7074977770107894e-01   1.8911665593293256e-04
   1.5000000000000000e+01   8.3913014689028713e-07   1.7341529915832613e-10   1.6955489748982730e-01   2.1920079705903012e-04
   1.6000000000000000e+01   1.4576997624273996e-07   9.0949470177292824e-11   1.6828084711917388e-01   2.5174784599480814e-04
   1.7000000000000000e+01   3.3876363980978203e-08   4.9603324681551913e-11   1.6692888392301652e-01   2.8682695058944522e-04
   1.8000000000000000e+01   2.8550020145579653e-08   2.8007538972582436e-11   1.6550034212580539e-01   3.2451322448057574e-04
   1.9000000000000000e+01   7.1125047348935171e-09   1.6310376661280206e-11   1.6399663152582439e-01   3.6488798307282436e-04
   2.0000000000000000e+01   2.7762966337713291e-10   9.7656250000000002e-12   1.6241923610389047e-01   4.0803898053348367e-04
   2.1000000000000000e+01   8.9252129731929265e-10   5.9952466166089785e-12   1.6076971255884390e-01   4.5406064313240199e-04
   2.2000000000000000e+01   2.8700447082697175e-10   3.7650711858352713e-12   1.5904968877127418e-01   5.0305429335484580e-04
   2.3000000000000000e+01   2.7115748078159062e-11   2.4139131457213440e-12   1.5726086219699872e-01   5.5512835820538495e-04
   2.4000000000000000e+01   2.8239008645353137e-11   1.5772029579086495e-12   1.5540499819187858e-01   6.1039855398524608e-04
   2.5000000000000000e+01   8.1829775630721979e-12   1.0485760000000001e-12   1.5348392826962576e-01   6.6898803855989977e-04
   2.6000000000000000e+01   3.6159634501561512e-12   7.0838037389068090e-13   1.5149954829431983e-01   7.3102752072956058e-04
   2.7000000000000000e+01   1.8322430419175330e-12   4.8569357496188615e-13   1.4945381660941939e-01   7.9665531476812428e-04
   2.8000000000000000e+01   5.3302918773147662e-13   3.3761340853132587e-13   1.4734875210511325e-01   8.6601732650885116e-04
   2.9000000000000000e+01   7.2188942687721778e-13   2.3769498616783640e-13   1.4518643222591962e-01   9.3926695552874599e-04
   3.0000000000000000e+01   4.3976138692393942e-13   1.6935087808430286e-13   1.4296899092049922e-01   1.0165648960352388e-03
   3.1000000000000000e+01   3.0443125556323998e-13   1.2200652611485869e-13   1.4069861653570556e-01   1.0980788170102604e-03
   3.2000000000000000e+01   2.3194120319638483e-13   8.8817841970012523e-14   1.3837754965695084e-01   1.1839829000521147e-03
   3.3000000000000000e+01   1.5780617787413302e-13   6.5292094604401731e-14   1.3600808089701857e-01   1.2744572112304976e-03
   3.4000000000000000e+01   1.2537784804351829e-13   4.8440746759328040e-14   1.3359254863550543e-01   1.3696868812034888e-03
   3.5000000000000000e+01   9.5484802850367980e-14   3.6250963708328298e-14   1.3113333671112268e-01   1.4698610659342479e-03
   3.6000000000000000e+01   6.6084198580848037e-14   2.7351112277912535e-14   1.2863287206913551e-01   1.5751716587146995e-03
   3.7000000000000000e+01   4.7972679007185444e-14   2.0796141287153515e-14   1.2609362236626082e-01   1.6858117230084326e-03
   3.8000000000000000e+01   3.7803104542979080e-14   1.5928102208281451e-14   1.2351809353538795e-01   1.8019736150564766e-03
   3.9000000000000000e+01   3.2902479553755395e-14   1.2284399445613934e-14   1.2090882731252565e-01   1.9238467654830167e-03
   4.0000000000000000e+01   2.2896561755945040e-14   9.5367431640625002e-15   1.1826839872841534e-01   2.0516150905555293e-03
   4.1000000000000000e+01   1.9191030028022752e-14   7.4500885174343741e-15   1.1559941356728676e-01   2.1854540066160526e-03
   4.2000000000000000e+01   1.3810285435830295e-14   5.8547330240322056e-15   1.1290450579526339e-01   2.3255270258364866e-03
   4.3000000000000000e+01   7.7982118224811543e-15   4.6271698789736192e-15   1.1018633496095616e-01   2.4719819182333581e-03
   4.4000000000000000e+01   5.8613833579171130e-15   3.6768273299172571e-15   1.0744758357080975e-01   2.6249464341736748e-03
   4.5000000000000000e+01   1.0720660070265438e-14   2.9368033185714598e-15   1.0469095444179270e-01   2.7845235937759161e-03
   4.6000000000000000e+01   8.2703808344198440e-15   2.3573370563685000e-15   1.0191916803404356e-01   2.9507865649502497e-03
   4.7000000000000000e+01   2.4014195835641568e-15   1.9011720488400172e-15   9.9134959766104924e-02   3.1237731705512665e-03
   4.8000000000000000e+01   2.3276080330784626e-15   1.5402372635826655e-15   9.6341077315395748e-02   3.3034800872974914e-03
   4.9000000000000000e+01   1.9029983098729901e-15   1.2532542894196849e-15   9.3540277906585312e-02   3.4898568246088100e-03
   5.0000000000000000e+01   3.5027754007565891e-15   1.0240000000000001e-15   9.0735325590545521e-02   3.6827995999107769e-03
   5.1000000000000000e+01   4.5296597622221285e-15   8.4003665907215901e-16   8.7928988516566317e-02   3.8821452575050243e-03
   5.2000000000000000e+01   4.2256818529099818e-17   6.9177770887761806e-16   8.5124036200526512e-02   4.0876654096675905e-03
   5.3000000000000000e+01   3.3526826396988067e-16   5.7179625156108101e-16   8.2323236791716090e-02   4.2990610096003516e-03
   5.4000000000000000e+01   7.2829660476439312e-16   4.7431013179871694e-16   7.9529354341006900e-02   4.5159575942090857e-03
   5.5000000000000000e+01   1.1816697518120985e-15   3.9479632837584051e-16   7.6745146073068288e-02   4.7379014579079686e-03
   5.6000000000000000e+01   2.3310650536354958e-15   3.2970059426887292e-16   7.3973359665319122e-02   4.9643570339666827e-03
   5.7000000000000000e+01   3.0770116175941100e-17   2.7621766094735234e-16   7.1216730536302106e-02   5.1947057643106417e-03
   5.8000000000000000e+01   5.8920567508882520e-16   2.3212400992952773e-16   6.8477979146155651e-02   5.4282467291998726e-03
   5.9000000000000000e+01   8.1243817717879485e-16   1.9565001411953228e-16   6.5759808311848397e-02   5.6641992822340365e-03
   6.0000000000000000e+01   1.1375962750917881e-16   1.6538171687920201e-16   6.3064900539825081e-02   5.9017078917333026e-03
   6.1000000000000000e+01   1.6684667025127846e-15   1.4018503354423014e-16   6.0395915378696464e-02   6.1398493258740762e-03
   6.2000000000000000e+01   6.0594667832352919e-16   1.1914699815904169e-16   5.7755486794586176e-02   6.3776422365957562e-03
   6.3000000000000000e+01   1.3071528997817279e-15   1.0153002788546763e-16   5.5146220571723879e-02   6.6140590985356087e-03
   6.4000000000000000e+01   3.8508848399269625e-16   8.6736173798840355e-17   5.2570691740851015e-02   6.8480403482391429e-03
   6.5000000000000000e+01   1.1182616606499364e-15   7.4279065893279457e-17   5.0031442037976277e-02   7.0785104516231517e-03
   6.6000000000000000e+01   4.0604558342600316e-16   6.3761811137111065e-17   4.7530977395989132e-02   7.3043955116361536e-03
   6.7000000000000000e+01   6.9652079769540724e-16   5.4859516162267740e-17   4.5071765471606386e-02   7.5246419218026597e-03
   6.8000000000000000e+01   7.8648767787519991e-16   4.7305416757156289e-17   4.2656233210093229e-02   7.7382354836688224e-03
   6.9000000000000000e+01   5.2490914167213608e-16   4.0879831084715137e-17   4.0286764450160960e-02   7.9442203452540251e-03
   7.0000000000000000e+01   1.4445111037869600e-15   3.5401331746414354e-17   3.7965697571406234e-02   8.1417170901110659e-03
   7.1000000000000000e+01   6.3259189168366410e-16   3.0719667647902041e-17   3.5695323186612622e-02   8.3299393167173656e-03
   7.2000000000000000e+01   1.7480555410143620e-15   2.6710070583898960e-17   3.3477881881192210e-02   8.5082080968392083e-03
   7.3000000000000000e+01   6.5565652535749936e-16   2.3268661340602987e-17   3.1315562001998594e-02   8.6759637870552787e-03
   7.4000000000000000e+01   9.6540122852963214e-16   2.0308731725735854e-17   2.9210497497692420e-02   8.8327747843514187e-03
   7.5000000000000000e+01   1.5448118005594194e-15   1.7757726633812598e-17   2.7164765812791990e-02   8.9783429563662174e-03
   7.6000000000000000e+01   6.1260862394677998e-17   1.5554787312774855e-17   2.5180385837486090e-02   9.1125056293268978e-03
   7.7000000000000000e+01   1.5634465519359093e-15   1.3648745891698700e-17   2.3259315915233211e-02   9.2352341709010400e-03
   7.8000000000000000e+01   3.2360874749005969e-16   1.1996483833607357e-17   2.1403451910113124e-02   9.3466293503162018e-03
   7.9000000000000000e+01   1.2128983980128064e-16   1.0561584720104226e-17   1.9614625335837629e-02   9.4469137847003216e-03
   8.0000000000000000e+01   4.6761130679324076e-16   9.3132257461547854e-18   1.7894601548267920e-02   9.5364218813710072e-03
   8.1000000000000000e+01   1.1520966812257939e-16   8.2252633399699578e-18   1.6245078003221329e-02   9.6155877561562627e-03
   8.2000000000000000e+01   2.8229931249528557e-16   7.2754770678070059e-18   1.4667682581287459e-02   9.6849316460367926e-03
   8.3000000000000000e+01   3.7128069763064229e-17   6.4449429331534354e-18   1.3163971981306442e-02   9.7450453414582774e-03
   8.4000000000000000e+01   5.8624302558404676e-16   5.7175127187814507e-18   1.1735430184095286e-02   9.7965771428523332e-03
   8.5000000000000000e+01   3.2368068521662524e-16   5.0793804473909159e-18   1.0383466987937939e-02   9.8402168021702683e-03
   8.6000000000000000e+01   4.6625099979329828e-16   4.5187205849351750e-18   9.1094166172845242e-03   9.8766808495071180e-03
   8.7000000000000000e+01   2.1696435917353255e-16   4.0253854623759319e-18   7.9145364060328582e-03   9.9066986334052989e-03
   8.8000000000000000e+01   1.0162268870970584e-15   3.5906516893723214e-18   6.8000055566918493e-03   9.9309993271428400e-03
   8.9000000000000000e+01   4.0809949515411394e-16   3.2070071896161901e-18   5.7669239766507908e-03   9.9503000774799240e-03
   9.0000000000000000e+01   1.1897514397747644e-15   2.8679719907924412e-18   4.8163111927038349e-03   9.9652954012243462e-03
   9.1000000000000000e+01   8.2395130344470281e-16   2.5679471225603105e-18   3.9491053448998054e-03   9.9766478717235214e-03
   9.2000000000000000e+01   1.0035775350490806e-15   2.3020869691098633e-18   3.1661622607114634e-03   9.9849800840402739e-03
   9.3000000000000000e+01   6.3352409055583311e-16   2.0661912329566750e-18   2.4682546104370091e-03   9.9908678451439154e-03
   9.4000000000000000e+01   3.9500580130004006e-16   1.8566133289453293e-18   1.8560711446678957e-03   9.9948345041394118e-03
   9.5000000000000000e+01   2.1117217492749302e-16   1.6701825701150930e-18   1.3302160145750180e-03   9.9973463168992159e-03
   9.6000000000000000e+01   5.0734265428155133e-16   1.5041379527174468e-18   8.9120817568451262e-04   9.9988087285477218e-03
   9.7000000000000000e+01   1.4435699001093220e-16   1.3560717144022666e-18   5.3948087573131641e-04   9.9995634548867250e-03
   9.8000000000000000e+01   4.6775009122895961e-18   1.2238811420114111e-18   2.7538122709590171e-04   9.9998862487411470e-03
   9.9000000000000000e+01   6.0690606709657639e-16   1.1057273553218805e-18   9.9169864246389310e-05   9.9999852480232958e-03
   1.0000000000000000e+02   2.9204311727406308e-16   1.0000000000000001e-18   1.1020686523603816e-05   9.9999998178166814e-03


==> ncrGuide_rPhi_K12_N600.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   2.8055856040103294e-01   5.4819812677829293e+02   8.2649546029748548e-07
   7.0000000000000000e+00   3.2983742923435005e-01   1.8768827494689322e-01   5.4804033561933807e+02   1.3970454245154255e-04
   1.3000000000000000e+01   1.1648910149864330e-01   1.2555984213130744e-01   5.4761219796152216e+02   5.1692809184643936e-04
   1.9000000000000000e+01   3.8691458969532175e-02   8.3997116817764270e-02   5.4691413632502383e+02   1.1332427742204514e-03
   2.5000000000000000e+01   6.9956260402199268e-03   5.6192453844587105e-02   5.4594683961240025e+02   1.9898686946608164e-03
   3.1000000000000000e+01   4.4839411108742976e-03   3.7591669675122279e-02   5.4471126242872367e+02   3.0885055699557927e-03
   3.7000000000000000e+01   7.1036525158008068e-03   2.5148103211008490e-02   5.4320862413950124e+02   4.4313399021948989e-03
   4.3000000000000000e+01   6.2545280086151334e-03   1.6823596838798260e-02   5.4144040766730882e+02   6.0210542335988630e-03
   4.9000000000000000e+01   4.4425228673175112e-03   1.1254662358413020e-02   5.3940835802832510e+02   7.8608385383042538e-03
   5.5000000000000000e+01   2.7223263534301287e-03   7.5291524170242197e-03   5.3711448061021144e+02   9.9544038172924513e-03
   6.1000000000000000e+01   1.4373159989704701e-03   5.0368579983571362e-03   5.3456103919303621e+02   1.2305997972651368e-02
   6.7000000000000000e+01   6.1074292289957810e-04   3.3695610196773466e-03   5.3175055371519761e+02   1.4920424047097243e-02
   7.3000000000000000e+01   1.4721865702744180e-04   2.2541714435928761e-03   5.2868579778654816e+02   1.7803060924134459e-02
   7.9000000000000000e+01   7.0794751719668094e-05   1.5079972932486477e-03   5.2536979595117703e+02   2.0959886593568722e-02
   8.5000000000000000e+01   1.4320658195664270e-04   1.0088211537365047e-03   5.2180582070254979e+02   2.4397504096328435e-02
   9.1000000000000000e+01   1.4129468211621806e-04   6.7488192769484272e-04   5.1799738925395309e+02   2.8123170271738680e-02
   9.7000000000000000e+01   1.0967310328031809e-04   4.5148301524223448e-04   5.1394826006742915e+02   3.2144827439707813e-02
   1.0300000000000000e+02   7.2762459875560300e-05   3.0203344420327616e-04   5.0966242914462777e+02   3.6471138159544496e-02
   1.0900000000000000e+02   4.1642347915519831e-05   2.0205455872653136e-04   5.0514412608323505e+02   4.1111523216670644e-02
   1.1500000000000000e+02   1.9618392179292592e-05   1.3517060936700902e-04   5.0039780990287130e+02   4.6076202998072503e-02
   1.2100000000000000e+02   6.1137280100643078e-06   9.0426535049760172e-05   4.9542816464457684e+02   5.1376242427163168e-02
   1.2700000000000000e+02   9.2632540717524664e-07   6.0493610847782877e-05   4.9024009474822918e+02   5.7023599638740818e-02
   1.3300000000000000e+02   3.7352187067360425e-06   4.0469060894451402e-05   4.8483872021245247e+02   6.3031178584884440e-02
   1.3900000000000000e+02   4.1498562092352851e-06   2.7073022534558166e-05   4.7922937154179795e+02   6.9412885773029648e-02
   1.4500000000000000e+02   3.4538902711015995e-06   1.8111330803260296e-05   4.7341758448617844e+02   7.6183691347961324e-02
   1.5100000000000000e+02   2.4276804643930935e-06   1.2116131586209608e-05   4.6740909457775251e+02   8.3359694739994022e-02
   1.5700000000000000e+02   1.4743829727309313e-06   8.1054587434248723e-06   4.6120983147064584e+02   9.0958195112308751e-02
   1.6300000000000000e+02   7.5195609102520762e-07   5.4223958343387063e-06   4.5482591308909917e+02   9.8997766850824356e-02
   1.6900000000000000e+02   2.8034914409587943e-07   3.6274784086841405e-06   4.4826363958981511e+02   1.0749834035039016e-01
   1.7500000000000000e+02   1.5985712806295585e-08   2.4267132108171461e-06   4.4152948714446467e+02   1.1648128836101297e-01
   1.8100000000000000e+02   1.0309394939488678e-07   1.6234244133490711e-06   4.3463010154848740e+02   1.2596951816731619e-01
   1.8700000000000000e+02   1.3397640157268025e-07   1.0860396746141762e-06   4.2757229166249357e+02   1.3598756988318736e-01
   1.9300000000000000e+02   1.1982502881685917e-07   7.2653963137269230e-07   4.2036302269274080e+02   1.4656172115141175e-01
   1.9900000000000000e+02   8.8825430021242224e-08   4.8604102436929370e-07   4.1300940931731685e+02   1.5772009854463592e-01
   2.0500000000000000e+02   5.6810593470509025e-08   3.2515208691866983e-07   4.0551870866481062e+02   1.6949279596930072e-01
   2.1100000000000000e+02   3.0945902736005126e-08   2.1752048556962433e-07   3.9789831315240298e+02   1.8191200037741856e-01
   2.1700000000000000e+02   1.3120401688226111e-08   1.4551701663929343e-07   3.9015574319044305e+02   1.9501212509244797e-01
   2.2300000000000000e+02   2.5153015754156242e-09   9.7348082301989188e-08   3.8229863976071169e+02   2.0882995105432575e-01
   2.2900000000000000e+02   2.7131440480855488e-09   6.5123992689909903e-08   3.7433475687569421e+02   2.2340477628480634e-01
   2.3500000000000000e+02   4.4832709076256464e-09   4.3566697192028644e-08   3.6627195392630711e+02   2.3877857386727244e-01
   2.4100000000000000e+02   4.3537391106503359e-09   2.9145281574788833e-08   3.5811818792562730e+02   2.5499615872487807e-01
   2.4700000000000000e+02   3.4052083382531717e-09   1.9497632201257406e-08   3.4988150565628126e+02   2.7210536346694014e-01
   2.5300000000000000e+02   2.2855579319347889e-09   1.3043540529193282e-08   3.4157003572924253e+02   2.9015722355609508e-01
   2.5900000000000000e+02   1.3181902524475109e-09   8.7258774696619736e-09   3.3319198056187275e+02   3.0920617202763240e-01
   2.6500000000000000e+02   6.1622013303808553e-10   5.8374440164570574e-09   3.2475560828312734e+02   3.2931024396817354e-01
   2.7100000000000000e+02   1.7604602440717310e-10   3.9051376510551045e-09   3.1626924457390999e+02   3.5053129093403013e-01
   2.7700000000000000e+02   5.7256099202512395e-11   2.6124618978262902e-09   3.0774126445063052e+02   3.7293520546127584e-01
   2.8300000000000000e+02   1.5035518029290124e-10   1.7476867084954480e-09   2.9918008400007517e+02   3.9659215579139628e-01
   2.8900000000000000e+02   1.6161858599795524e-10   1.1691687574823954e-09   2.9059415207374451e+02   4.2157683091103004e-01
   2.9500000000000000e+02   1.3384234138582532e-10   7.8215138721842830e-10   2.8199194194985813e+02   4.4796869598494049e-01
   3.0100000000000000e+02   9.4158754362895747e-11   5.2324421826412274e-10   2.7338194297125057e+02   4.7585225825328054e-01
   3.0700000000000000e+02   5.7171538963259078e-11   3.5004030731249500e-10   2.6477265216741608e+02   5.0531734347340407e-01
   3.1300000000000000e+02   2.8899561760049171e-11   2.3417022580759163e-10   2.5617256586896571e+02   5.3645938302253049e-01
   3.1900000000000000e+02   1.0284974378045996e-11   1.5665537227923939e-10   2.4759017132277509e+02   5.6937971185132963e-01
   3.2500000000000000e+02   2.0389041109693001e-13   1.0479942776376432e-10   2.3903393831609617e+02   6.0418587760635312e-01
   3.3100000000000000e+02   4.9022589264083274e-12   7.0108799333324864e-11   2.3051231081790004e+02   6.4099196144036374e-01
   3.3700000000000000e+02   6.0348750252093589e-12   4.6901436857462502e-11   2.2203369864569902e+02   6.7991891133143467e-01
   3.4300000000000000e+02   5.3269457708589461e-12   3.1376158202853946e-11   2.1360646916607161e+02   7.2109488916735354e-01
   3.4900000000000000e+02   3.9297641615199723e-12   2.0990045711443501e-11   2.0523893903708245e+02   7.6465563346656706e-01
   3.5500000000000000e+02   2.5029290783963660e-12   1.4041936432115973e-11   1.9693936600074494e+02   8.1074484045748552e-01
   3.6100000000000000e+02   1.3507788222570519e-12   9.3937851052933793e-12   1.8871594073362621e+02   8.5951456739935084e-01
   3.6700000000000000e+02   5.5560380823042755e-13   6.2842613645940317e-12   1.8057677876363857e+02   9.1112566359589509e-01
   3.7300000000000000e+02   8.2684947953206475e-14   4.2040498537991468e-12   1.7252991246099370e+02   9.6574823665398568e-01
   3.7900000000000000e+02   1.4871152373819028e-13   2.8124284061139531e-12   1.6458328311122224e+02   1.0235621643356991e+00
   3.8500000000000000e+02   2.2384426184079354e-13   1.8814604523228239e-12   1.5674473307808429e+02   1.0847576660581821e+00
   3.9100000000000000e+02   2.1289188586164012e-13   1.2586608163818185e-12   1.4902199806410292e+02   1.1495359529911746e+00
   3.9700000000000000e+02   1.6504019555273867e-13   8.4201985151433172e-13   1.4142269947635995e+02   1.2181099821574166e+00
   4.0300000000000000e+02   1.1004206841812242e-13   5.6329506815213210e-13   1.3395433690508688e+02   1.2907053484475357e+00
   4.0900000000000000e+02   6.2864192187650028e-14   3.7683355473610762e-13   1.2662428072247529e+02   1.3675613596741649e+00
   4.1500000000000000e+02   2.8743670724145900e-14   2.5209439244850512e-13   1.1943976480900882e+02   1.4489323545929043e+00
   4.2100000000000000e+02   7.4094205441008511e-15   1.6864629464455628e-13   1.1240787941449729e+02   1.5350893434053159e+00
   4.2700000000000000e+02   3.7975632619345018e-15   1.1282112394922908e-13   1.0553556416085502e+02   1.6263220762666724e+00
   4.3300000000000000e+02   8.1453656962034697e-15   7.5475159629178234e-14   9.8829601193532753e+01   1.7229416799997375e+00
   4.3900000000000000e+02   8.4873002482856384e-15   5.0491428569825732e-14   9.2296608488358530e+01   1.8252840497011507e+00
   4.4500000000000000e+02   6.9420283943152829e-15   3.3777793535612859e-14   8.5943033320394647e+01   1.9337142446217199e+00
   4.5100000000000000e+02   4.8497355831865900e-15   2.2596693507228839e-14   7.9775145901255357e+01   2.0486322228636511e+00
   4.5700000000000000e+02   2.9216500225038469e-15   1.5116752872602151e-14   7.3799033191165265e+01   2.1704803660518115e+00
   4.6300000000000000e+02   1.4537698425174744e-15   1.0112816609130106e-14   6.8020592891864439e+01   2.2997534062706992e+00
   4.6900000000000000e+02   4.8462354748213903e-16   6.7652795962055737e-15   6.2445527626288772e+01   2.4370115924571198e+00
   4.7500000000000000e+02   5.0471953098446236e-17   4.5258417890732887e-15   5.7079339310769576e+01   2.5828982508318785e+00
   4.8100000000000000e+02   2.7922482076057393e-16   3.0277010149307779e-15   5.1927323725306451e+01   2.7381633473553713e+00
   4.8700000000000000e+02   3.2846285051404390e-16   2.0254736826958098e-15   4.6994565287271939e+01   2.9036953164985815e+00
   4.9300000000000000e+02   2.9049785441559841e-16   1.3550028946260235e-15   4.2285932033705215e+01   3.0805643842851143e+00
   4.9900000000000000e+02   2.1103418228261585e-16   9.0647084685949460e-16   3.7806070817147315e+01   3.2700820502468946e+00
   5.0500000000000000e+02   1.3920289735682928e-16   6.0641154307862429e-16   3.3559402719758928e+01   3.4738835694517110e+00
   5.1100000000000000e+02   6.5334364048191798e-17   4.0567764628397145e-16   2.9550118690245569e+01   3.6940436279050424e+00
   5.1700000000000000e+02   3.6274860505868823e-17   2.7139053432095569e-16   2.5782175407897757e+01   3.9332406522742303e+00
   5.2300000000000000e+02   7.8733983187122267e-18   1.8155504202333436e-16   2.2259291377825715e+01   4.1949935333288950e+00
   5.2900000000000000e+02   6.8033095929036941e-18   1.2145682739661234e-16   1.8984943261244236e+01   4.4840079410996507e+00
   5.3500000000000000e+02   1.7263547209371555e-17   8.1252278960969951e-17   1.5962362444427699e+01   4.8066909922581225e+00
   5.4100000000000000e+02   1.4158397958405230e-17   5.4356210168349692e-17   1.3194531849721534e+01   5.1719271707462582e+00
   5.4700000000000000e+02   8.9336657923319755e-18   3.6363258011323750e-17   1.0684182991758581e+01   5.5922585824397331e+00
   5.5300000000000000e+02   2.2040502668924021e-18   2.4326319460145812e-17   8.4337932817834016e+00   6.0856680601457258e+00
   5.5900000000000000e+02   3.0518874031006581e-18   1.6273839332349920e-17   6.4455835827470374e+00   6.6781343480530175e+00
   5.6500000000000000e+02   2.1210117843044297e-18   1.0886885171800334e-17   4.7215160175829594e+00   7.4065458750273736e+00
   5.7100000000000000e+02   9.8712713149447241e-18   7.2831165604761584e-18   3.2632920328287618e+00   8.3182217252133945e+00
   5.7700000000000000e+02   2.6092538108716682e-18   4.8722647475770836e-18   2.0723507195038846e+00   9.4479235052123940e+00
   5.8300000000000000e+02   2.0426523603597352e-18   3.2594513040349026e-18   1.1498673929004648e+00   1.0705095208163222e+01
   5.8900000000000000e+02   2.6489273143670027e-18   2.1805101639146397e-18   4.9675243268909308e-01   1.1665948125913836e+01
   5.9500000000000000e+02   4.2508885275019396e-18   1.4587193154409947e-18   1.1365038448406030e-01   1.1980737194871891e+01


==> ncrGuide_rPhi_K15_N1100.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   9.6753855958903207e-02   2.2715492622793627e+03   2.5339069978286974e-07
   1.2000000000000000e+01   1.7143917099846104e-01   6.7300669593738635e-02   2.2709378817811016e+03   1.3406773760924330e-04
   2.3000000000000000e+01   6.6045586401020012e-02   4.6813432734809660e-02   2.2692062327757912e+03   5.1346933662564035e-04
   3.4000000000000000e+01   2.5629944080186515e-02   3.2562788715856036e-02   2.2663560241919354e+03   1.1392080906186559e-03
   4.5000000000000000e+01   7.5273230399646842e-03   2.2650234067646876e-02   2.2623900688412964e+03   2.0125226723303191e-03
   5.6000000000000000e+01   1.9096065668349800e-04   1.5755195533034193e-02   2.2573122806429901e+03   3.1351457396199146e-03
   6.7000000000000000e+01   2.8916913574288852e-03   1.0959100269904126e-02   2.2511276707609190e+03   4.5093112483065041e-03
   7.8000000000000000e+01   3.2819482848159688e-03   7.6230014711015804e-03   2.2438423426583604e+03   6.1377639091225369e-03
   8.9000000000000000e+01   2.7485573115434789e-03   5.3024564058419031e-03   2.2354634860745823e+03   8.0237708470988281e-03
   1.0000000000000000e+02   1.9738710242418337e-03   3.6883167401239995e-03   2.2259993699294419e+03   1.0171135533106182e-02
   1.1100000000000000e+02   1.2607005042585193e-03   2.5655430868778617e-03   2.2154593341629575e+03   1.2584214068398008e-02
   1.2200000000000000e+02   7.1387357490779852e-04   1.7845569657896317e-03   2.2038537805179167e+03   1.5267933913977105e-02
   1.3300000000000000e+02   3.4260139453260504e-04   1.2413136152095760e-03   2.1911941622746122e+03   1.8227815167486384e-02
   1.4400000000000000e+02   1.1676268667245446e-04   8.6344091045749665e-04   2.1774929729478349e+03   2.1469994501230785e-02
   1.5500000000000000e+02   3.9182466508376026e-06   6.0059778344234184e-04   2.1627637339572871e+03   2.5001251885998797e-02
   1.6600000000000000e+02   5.6337473862249189e-05   4.1776767015212025e-04   2.1470209812835683e+03   2.8829040236580276e-02
   1.7700000000000000e+02   6.9100234133891595e-05   2.9059352371233973e-04   2.1302802511229233e+03   3.2961518126447258e-02
   1.8800000000000000e+02   6.1990668231334817e-05   2.0213291275700103e-04   2.1125580645548866e+03   3.7407585730980110e-02
   1.9900000000000000e+02   4.7352252692898781e-05   1.4060091187742614e-04   2.0938719112379767e+03   4.2176924171056791e-02
   2.1000000000000000e+02   3.2027855532914366e-05   9.7800086839539376e-05   2.0742402321495097e+03   4.7280038441770492e-02
   2.2100000000000000e+02   1.9194220216347266e-05   6.8028413600617005e-05   2.0536824013865853e+03   5.2728304124601041e-02
   2.3200000000000000e+02   9.8253140314260783e-06   4.7319641593054494e-05   2.0322187070461887e+03   5.8534018095699414e-02
   2.4300000000000000e+02   3.7342665017071593e-06   3.2914900730168224e-05   2.0098703312032910e+03   6.4710453457928016e-02
   2.5400000000000000e+02   2.4518908544138601e-07   2.2895158407874488e-05   1.9866593290066974e+03   7.1271918940288490e-02
   2.6500000000000000e+02   1.4181722118614297e-06   1.5925561581330213e-05   1.9626086069132768e+03   7.8233823025033913e-02
   2.7600000000000000e+02   1.9390894590130246e-06   1.1077604581827697e-05   1.9377419000820576e+03   8.5612743080554873e-02
   2.8700000000000000e+02   1.8365462419455662e-06   7.7054314627867648e-06   1.9120837489504877e+03   9.3426499796900903e-02
   2.9800000000000000e+02   1.4617725852524566e-06   5.3597935897715634e-06   1.8856594750159882e+03   1.0169423724048252e-01
   3.0900000000000000e+02   1.0262916836443962e-06   3.7281997074005094e-06   1.8584951558466907e+03   1.1043650886542672e-01
   3.2000000000000000e+02   6.3947087114716242e-07   2.5932851378430908e-06   1.8306175993460274e+03   1.1967536984104177e-01
   3.3100000000000000e+02   3.4386463086870103e-07   1.8038539600784855e-06   1.8020543172965670e+03   1.2943447607781236e-01
   3.4200000000000000e+02   1.4335581753583431e-07   1.2547363426442111e-06   1.7728334982092040e+03   1.3973919035881893e-01
   3.5300000000000000e+02   2.3043537026000645e-08   8.7277757756158571e-07   1.7429839795045070e+03   1.5061669600872013e-01
   3.6400000000000000e+02   3.8176582171720674e-08   6.0709224241404347e-07   1.7125352190536607e+03   1.6209611855914283e-01
   3.7500000000000000e+02   6.0633202125762333e-08   4.2228512770575273e-07   1.6815172661071067e+03   1.7420865589703774e-01
   3.8600000000000000e+02   6.0735440116066068e-08   2.9373580590055406e-07   1.6499607316395604e+03   1.8698771741160222e-01
   3.9700000000000000e+02   5.0175065463128626e-08   2.0431864161734894e-07   1.6178967581406750e+03   2.0046907268560038e-01
   4.0800000000000000e+02   3.6370829147601854e-08   1.4212127521999158e-07   1.5853569888811628e+03   2.1469101030817470e-01
   4.1900000000000000e+02   2.3421456880208711e-08   9.8857630954617307e-08   1.5523735366847097e+03   2.2969450741913724e-01
   4.3000000000000000e+02   1.3133927499423494e-08   6.8764026939891907e-08   1.5189789522364929e+03   2.4552341062875305e-01
   4.4100000000000000e+02   5.9094214661280455e-09   4.7831324252155128e-08   1.4852061919595853e+03   2.6222462899256627e-01
   4.5200000000000000e+02   1.4085204575119615e-09   3.3270820246095367e-08   1.4510885854909463e+03   2.7984833975795509e-01
   4.6300000000000000e+02   1.0034752484996959e-09   2.3142731194570973e-08   1.4166598027890914e+03   2.9844820763837382e-01
   4.7400000000000000e+02   1.9928297389746634e-09   1.6097769853059853e-08   1.3819538209059101e+03   3.1808161841249827e-01
   4.8500000000000000e+02   2.1257792780927467e-09   1.1197390319379180e-08   1.3470048904554169e+03   3.3880992768962231e-01
   4.9600000000000000e+02   1.8227554278336145e-09   7.7887527967542327e-09   1.3118475018125312e+03   3.6069872573034761e-01
   5.0700000000000000e+02   1.3615613616995636e-09   5.4177507793003810e-09   1.2765163510752402e+03   3.8381811926337711e-01
   5.1800000000000000e+02   9.0346355142141909e-10   3.7685139421604961e-09   1.2410463058237410e+03   4.0824303129676393e-01
   5.2900000000000000e+02   5.2579598614935349e-10   2.6213271726190359e-09   1.2054723707103456e+03   4.3405351998642971e-01
   5.4000000000000000e+02   2.5209281033689098e-10   1.8233596190363430e-09   1.1698296529141178e+03   4.6133511769842417e-01
   5.5100000000000000e+02   7.5858867867909276e-11   1.2683042143917591e-09   1.1341533274943247e+03   4.9017919148653322e-01
   5.6200000000000000e+02   2.2802754282908864e-11   8.8221520508063566e-10   1.0984786026769013e+03   5.2068332630708769e-01
   5.7300000000000000e+02   6.6858362215703953e-11   6.1365692808071020e-10   1.0628406851081802e+03   5.5295173241177364e-01
   5.8400000000000000e+02   7.6820773697494215e-11   4.2685143399567205e-10   1.0272747451101841e+03   5.8709567850275579e-01
   5.9500000000000000e+02   6.8496496168356706e-11   2.9691206660702407e-10   9.9181588197176291e+02   6.2323395240810231e-01
   6.0600000000000000e+02   5.2700421857419318e-11   2.0652800547402571e-10   9.5649908930983395e+02   6.6149335124796871e-01
   6.1700000000000000e+02   3.5971511880809012e-11   1.4365807874535920e-10   9.2135922053490651e+02   7.0200920332262440e-01
   6.2800000000000000e+02   2.1651678744454910e-11   9.9926610637816603e-11   8.8643095445497329e+02   7.4492592427490445e-01
   6.3900000000000000e+02   1.0956365055356483e-11   6.9507594705211611e-11   8.5174876105171495e+02   7.9039761047623336e-01
   6.5000000000000000e+02   3.8583013072664135e-12   4.8348539902098758e-11   8.1734686746278805e+02   8.3858867307594465e-01
   6.6100000000000000e+02   2.7053005620633930e-13   3.3630588435389451e-11   7.8325922420377447e+02   8.8967451676011688e-01
   6.7200000000000000e+02   2.2436115303460514e-12   2.3392981066248470e-11   7.4951947166311982e+02   9.4384226801677951e-01
   6.8300000000000000e+02   2.8261457391364678e-12   1.6271840268783640e-11   7.1616090690313149e+02   1.0012915586323572e+00
   6.9400000000000000e+02   2.6291612696922005e-12   1.1318471339030174e-11   6.8321645079979965e+02   1.0622353712922701e+00
   7.0500000000000000e+02   2.0843240147871924e-12   7.8729751113777282e-12   6.5071861555386579e+02   1.1269009555784535e+00
   7.1600000000000000e+02   1.4620359103704810e-12   5.4763346787503778e-12   6.1869947260520667e+02   1.1955308244146323e+00
   7.2700000000000000e+02   9.0784881048428124e-13   3.8092641078393896e-12   5.8719062098219422e+02   1.2683838431898862e+00
   7.3800000000000000e+02   4.8136388103301150e-13   2.6496724350281050e-12   5.5622315611727083e+02   1.3457364265008303e+00
   7.4900000000000000e+02   1.9014346950376611e-13   1.8430761990220630e-12   5.2582763915951125e+02   1.4278838608358175e+00
   7.6000000000000000e+02   1.4794810107149075e-14   1.2820187999448258e-12   4.9603406681445648e+02   1.5151417757725134e+00
   7.7100000000000000e+02   7.3856205898581696e-14   8.9175488473241150e-13   4.6687184174099076e+02   1.6078477916385030e+00
   7.8200000000000000e+02   1.0484043179335709e-13   6.2029259982641512e-13   4.3836974353446249e+02   1.7063633784641166e+00
   7.9300000000000000e+02   1.0226527308870477e-13   4.3146711723913763e-13   4.1055590032470212e+02   1.8110759699758789e+00
   8.0400000000000000e+02   8.3640486241410519e-14   3.0012267325250782e-13   3.8345776101695151e+02   1.9224013881286908e+00
   8.1500000000000000e+02   6.0264472269487825e-14   2.0876125989992628e-13   3.5710206820310924e+02   2.0407866494486901e+00
   8.2600000000000000e+02   3.8523513104263785e-14   1.4521150022656691e-13   3.3151483177002160e+02   2.1667132460871006e+00
   8.3700000000000000e+02   2.1274525432139935e-14   1.0100714954565076e-13   3.0672130323086299e+02   2.3007010248299151e+00
   8.4800000000000000e+02   9.2085900275810740e-15   7.0259202910368987e-14   2.8274595080494328e+02   2.4433128309099605e+00
   8.5900000000000000e+02   1.6520874839954920e-15   4.8871348372912821e-14   2.5961243527052699e+02   2.5951601476419404e+00
   8.7000000000000000e+02   2.3087379595299711e-15   3.3994246915006246e-14   2.3734358661450335e+02   2.7569100595841651e+00
   8.8100000000000000e+02   3.8877458431798574e-15   2.3645936971096823e-14   2.1596138150194545e+02   2.9292940158672747e+00
   8.9200000000000000e+02   4.0069378016332213e-15   1.6447792964469637e-14   1.9548692158779446e+02   3.1131191045818087e+00
   9.0300000000000000e+02   3.3960712837897100e-15   1.1440861647086909e-14   1.7594041269207381e+02   3.3092829247859088e+00
   9.1400000000000000e+02   2.5022006830972740e-15   7.9581081492537689e-15   1.5734114485918556e+02   3.5187937562699894e+00
   9.2500000000000000e+02   1.6452142460896926e-15   5.5355520649395159e-15   1.3970747332096346e+02   3.7427987471291049e+00
   9.3600000000000000e+02   9.2320142713057331e-16   3.8504549182998312e-15   1.2305680038227682e+02   3.9826245643381992e+00
   9.4700000000000000e+02   4.3929509753742544e-16   2.6783242039692299e-15   1.0740555824705642e+02   4.2398379234394667e+00
   9.5800000000000000e+02   9.7701496941591845e-17   1.8630059807932602e-15   9.2769192801691602e+01   4.5163386297305959e+00
   9.6900000000000000e+02   8.1333708626453701e-17   1.2958816857674681e-15   7.9162148371808144e+01   4.8145071237256074e+00
   9.8000000000000000e+02   1.5353480732201008e-16   9.0139772003978544e-16   6.6597853467458791e+01   5.1374457545449266e+00
   9.9100000000000000e+02   1.5800902419689920e-16   6.2700002524669034e-16   5.5088707530809550e+01   5.4893857167854048e+00
   1.0020000000000000e+03   1.4150816682648596e-16   4.3613271136518809e-16   4.4646068699383157e+01   5.8763960875508223e+00
   1.0130000000000000e+03   1.2098615911464659e-16   3.0336799723080161e-16   3.5280242596951190e+01   6.3076646649961985e+00
   1.0240000000000000e+03   7.8756508487521457e-17   2.1101866323153672e-16   2.7000472163127274e+01   6.7979116342158274e+00
   1.0350000000000000e+03   5.7915883012650234e-17   1.4678171935897131e-16   1.9814928531700247e+01   7.3721765160774160e+00
   1.0460000000000000e+03   2.0299506706227654e-17   1.0209937267177198e-16   1.3730702966713501e+01   8.0759087808235037e+00
   1.0570000000000000e+03   2.3839149087643190e-17   7.1018938499252882e-17   8.7537998642423105e+00   8.9976102063805534e+00
   1.0680000000000000e+03   4.0262188578016829e-18   4.9399810141586909e-17   4.8891308267799714e+00   1.0319782265417606e+01
   1.0790000000000000e+03   4.4564864875955357e-18   3.4361837751918879e-17   2.1405098160791391e+00   1.2369032867379099e+01
   1.0900000000000000e+03   7.4015155793393015e-18   2.3901628170331824e-17   5.1064938923215386e-01   1.4648879779652070e+01


==> ncrGuide_rPhi_K1_N100.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+02   1.9746063008866337e+00   2.2487651460537401e-05
   2.0000000000000000e+00   1.2073495548061441e+00   9.7656250000000000e-02   1.9736320119809176e+00   2.0245546695302934e-04
   3.0000000000000000e+00   1.7613319961178778e-01   1.6935087808430285e-03   1.9716843956750072e+00   5.6274662888185093e-04
   4.0000000000000000e+00   7.4443050049049095e-02   9.5367431640625000e-05   1.9687653740310587e+00   1.1040736921833262e-03
   5.0000000000000000e+00   5.9304434501686508e-02   1.0240000000000000e-05   1.9648778277710164e+00   1.8275092305114018e-03
   6.0000000000000000e+00   1.7934150664593071e-02   1.6538171687920200e-06   1.9600255934336899e+00   2.7344903479098858e-03
   7.0000000000000000e+00   6.2683445424881689e-04   3.5401331746414356e-07   1.9542134595885532e+00   3.8268247267723948e-03
   8.0000000000000000e+00   2.0607735047685361e-03   9.3132257461547852e-08   1.9474471621100033e+00   5.1066982328957233e-03
   9.0000000000000000e+00   1.0670823574799016e-03   2.8679719907924415e-08   1.9397333785167474e+00   6.5766840972807947e-03
   1.0000000000000000e+01   2.3933542693339816e-04   1.0000000000000000e-08   1.9310797213818951e+00   8.2397536905105158e-03
   1.1000000000000000e+01   2.6444736090140399e-05   3.8554328942953178e-09   1.9214947308202701e+00   1.0099288898932295e-02
   1.2000000000000000e+01   4.4964330395929798e-05   1.6150558288984571e-09   1.9109878660603465e+00   1.2159096102366287e-02
   1.3000000000000000e+01   1.8440039568978969e-05   7.2538150286405724e-10   1.8995694961091332e+00   1.4423421740438980e-02
   1.4000000000000000e+01   2.9849492658866858e-06   3.4571613033607769e-10   1.8872508895192155e+00   1.6896969438669005e-02
   1.5000000000000000e+01   1.0360135286966383e-06   1.7341529915832613e-10   1.8740442032680547e+00   1.9584918645802214e-02
   1.6000000000000000e+01   9.2234623743106635e-07   9.0949470177292824e-11   1.8599624707605180e+00   2.2492944710217150e-02
   1.7000000000000000e+01   3.1774216524041548e-07   4.9603324681551913e-11   1.8450195889664818e+00   2.5627240295075671e-02
   1.8000000000000000e+01   3.1492944845120689e-08   2.8007538972582436e-11   1.8292303047062008e+00   2.8994537998722193e-02
   1.9000000000000000e+01   2.8173453418007688e-08   1.6310376661280206e-11   1.8126102000969773e+00   3.2602134008053008e-02
   2.0000000000000000e+01   1.8627669490321615e-08   9.7656250000000002e-12   1.7951756771754901e+00   3.6457912567452525e-02
   2.1000000000000000e+01   5.4452465755266855e-09   5.9952466166089785e-12   1.7769439417109680e+00   4.0570370993651156e-02
   2.2000000000000000e+01   1.6169369571315690e-10   3.7650711858352713e-12   1.7579329862251696e+00   4.4948644906581570e-02
   2.3000000000000000e+01   6.9520322048816572e-10   2.4139131457213440e-12   1.7381615722359396e+00   4.9602533277027398e-02
   2.4000000000000000e+01   3.7011962218752087e-10   1.5772029579086495e-12   1.7176492117418534e+00   5.4542522812479212e-02
   2.5000000000000000e+01   9.4612716544169077e-11   1.0485760000000001e-12   1.6964161479662316e+00   5.9779811112006809e-02
   2.6000000000000000e+01   7.0844356652846744e-12   7.0838037389068090e-13   1.6744833353795210e+00   6.5326327917924407e-02
   2.7000000000000000e+01   1.5212539442679577e-11   4.8569357496188615e-13   1.6518724190197653e+00   7.1194753675374714e-02
   2.8000000000000000e+01   8.0873280751941816e-12   3.3761340853132587e-13   1.6286057131315619e+00   7.7398534479529019e-02
   2.9000000000000000e+01   1.0822748086255827e-12   2.3769498616783640e-13   1.6047061791445996e+00   8.3951892342853690e-02
   3.0000000000000000e+01   2.1003619622366230e-14   1.6935087808430286e-13   1.5801974030134964e+00   9.0869829551003603e-02
   3.1000000000000000e+01   5.8792225826591183e-13   1.2200652611485869e-13   1.5551035719413149e+00   9.8168125694867991e-02
   3.2000000000000000e+01   1.1076899231928547e-14   8.8817841970012523e-14   1.5294494505097076e+00   1.0586332576812654e-01
   3.3000000000000000e+01   1.3915389759555062e-13   6.5292094604401731e-14   1.5032603562392681e+00   1.1397271750507511e-01
   3.4000000000000000e+01   9.4693371700285713e-14   4.8440746759328040e-14   1.4765621346041937e+00   1.2251429590410075e-01
   3.5000000000000000e+01   5.4965183087614806e-14   3.6250963708328298e-14   1.4493811335259226e+00   1.3150671264095148e-01
   3.6000000000000000e+01   5.0408879297422842e-14   2.7351112277912535e-14   1.4217441773709172e+00   1.4096920782738934e-01
   3.7000000000000000e+01   3.5373524604703790e-14   2.0796141287153515e-14   1.3936785404782526e+00   1.5092152132153513e-01
   3.8000000000000000e+01   2.7058365738041250e-14   1.5928102208281451e-14   1.3652119202431361e+00   1.6138378055535507e-01
   3.9000000000000000e+01   2.0948992648403091e-14   1.2284399445613934e-14   1.3363724097829228e+00   1.7237636162454548e-01
   4.0000000000000000e+01   1.6140225812133115e-14   9.5367431640625002e-15   1.3071884702126011e+00   1.8391972020247360e-01
   4.1000000000000000e+01   1.2406223909103333e-14   7.4500885174343741e-15   1.2776889025571074e+00   1.9603418871304540e-01
   4.2000000000000000e+01   9.8747037880755583e-15   5.8547330240322056e-15   1.2479028193281907e+00   2.0873973615247887e-01
   4.3000000000000000e+01   7.5824235782883391e-15   4.6271698789736192e-15   1.2178596157938819e+00   2.2205568701737355e-01
   4.4000000000000000e+01   6.1692908509454265e-15   3.6768273299172571e-15   1.1875889409689087e+00   2.3600039601222950e-01
   4.5000000000000000e+01   4.7309817891826366e-15   2.9368033185714598e-15   1.1571206683547002e+00   2.5059087561529059e-01
   4.6000000000000000e+01   3.9540401911695461e-15   2.3573370563685000e-15   1.1264848664578477e+00   2.6584237422400558e-01
   4.7000000000000000e+01   3.0036763977850464e-15   1.9011720488400172e-15   1.0957117691161185e+00   2.8176790353115494e-01
   4.8000000000000000e+01   2.5914651724732028e-15   1.5402372635826655e-15   1.0648317456613077e+00   2.9837771505223115e-01
   4.9000000000000000e+01   1.9307598421535006e-15   1.2532542894196849e-15   1.0338752709483747e+00   3.1567872738516989e-01
   5.0000000000000000e+01   1.7403694519818665e-15   1.0240000000000001e-15   1.0028728952804407e+00   3.3367390788001960e-01
   5.1000000000000000e+01   1.2523992333260661e-15   8.4003665907215901e-16   9.7185521425932775e-01   3.5236161496154195e-01
   5.2000000000000000e+01   1.1983696515381238e-15   6.9177770887761806e-16   9.4085283859139368e-01   3.7173491039458190e-01
   5.3000000000000000e+01   8.1865396814963679e-16   5.7179625156108101e-16   9.0989636387846085e-01   3.9178085429302523e-01
   5.4000000000000000e+01   8.4606639562608234e-16   4.7431013179871694e-16   8.7901634042364984e-01   4.1247979958986603e-01
   5.5000000000000000e+01   5.3079846780228730e-16   3.9479632837584051e-16   8.4824324308192089e-01   4.3380470689714895e-01
   5.6000000000000000e+01   6.1047141197381023e-16   3.2970059426887292e-16   8.1760744118506812e-01   4.5572050501504069e-01
   5.7000000000000000e+01   3.4509287810886782e-16   2.7621766094735234e-16   7.8713916857085986e-01   4.7818352655040053e-01
   5.8000000000000000e+01   4.5211619641444627e-16   2.3212400992952773e-16   7.5686849374588627e-01   5.0114105185074320e-01
   5.9000000000000000e+01   2.1468088924796303e-16   1.9565001411953228e-16   7.2682529021157727e-01   5.2453099734802333e-01
   6.0000000000000000e+01   3.4873221350630666e-16   1.6538171687920201e-16   6.9703920698266109e-01   5.4828178597543020e-01
   6.1000000000000000e+01   1.2877627270442874e-16   1.4018503354423014e-16   6.6753963932716698e-01   5.7231243707155144e-01
   6.2000000000000000e+01   2.7373133261498310e-16   1.1914699815904169e-16   6.3835569975684558e-01   5.9653291062918679e-01
   6.3000000000000000e+01   6.9402427452432006e-17   1.0153002788546763e-16   6.0951618929663254e-01   6.2084473545508256e-01
   6.4000000000000000e+01   2.1910177332122523e-16   8.6736173798840355e-17   5.8104956906151584e-01   6.4514194249142520e-01
   6.5000000000000000e+01   2.7184007818564015e-17   7.4279065893279457e-17   5.5298393216885089e-01   6.6931231313267070e-01
   6.6000000000000000e+01   1.8480133926725449e-16   6.3761811137111065e-17   5.2534697601384572e-01   6.9323893806152737e-01
   6.7000000000000000e+01   1.7907898548180167e-18   5.4859516162267740e-17   4.9816597493557452e-01   7.1680206547917802e-01
   6.8000000000000000e+01   1.5743524504769189e-16   4.7305416757156289e-17   4.7146775330050023e-01   7.3988119953895448e-01
   6.9000000000000000e+01   2.3229264663996922e-17   4.0879831084715137e-17   4.4527865903006059e-01   7.6235739157703697e-01
   7.0000000000000000e+01   1.3918594917661656e-16   3.5401331746414354e-17   4.1962453759845331e-01   7.8411564990028948e-01
   7.1000000000000000e+01   3.7995108708441138e-17   3.0719667647902041e-17   3.9453070652627192e-01   8.0504738009662946e-01
   7.2000000000000000e+01   1.2270777208519949e-16   2.6710070583898960e-17   3.7002193039516906e-01   8.2505275866899730e-01
   7.3000000000000000e+01   4.8233487013115595e-17   2.3268661340602987e-17   3.4612239640820652e-01   8.4404293957101240e-01
   7.4000000000000000e+01   1.1434355439397975e-16   2.0308731725735854e-17   3.2285569052000290e-01   8.6194199676269168e-01
   7.5000000000000000e+01   5.5346112488256467e-17   1.7757726633812598e-17   3.0024477416024714e-01   8.7868851637825196e-01
   7.6000000000000000e+01   1.0384398133853149e-16   1.5554787312774855e-17   2.7831196157353705e-01   8.9423676894255966e-01
   7.7000000000000000e+01   6.0257972988164014e-17   1.3648745891698700e-17   2.5707889779791465e-01   9.0855741401716927e-01
   7.8000000000000000e+01   9.8687180383344168e-17   1.1996483833607357e-17   2.3656653730382868e-01   9.2163771485479984e-01
   7.9000000000000000e+01   6.3966033126994407e-17   1.0561584720104226e-17   2.1679512331459858e-01   9.3348126689563338e-01
   8.0000000000000000e+01   9.1129122434633456e-17   9.3132257461547854e-18   1.9778416782880046e-01   9.4410726898161090e-01
   8.1000000000000000e+01   6.5523955425972544e-17   8.2252633399699578e-18   1.7955243236427809e-01   9.5354938794055255e-01
   8.2000000000000000e+01   8.9417715349815079e-17   7.2754770678070059e-18   1.6211790944279131e-01   9.6185428409968532e-01
   8.3000000000000000e+01   6.8798448264588826e-17   6.4449429331534354e-18   1.4549780483356747e-01   9.6907987634236070e-01
   8.4000000000000000e+01   8.5456716287471546e-17   5.7175127187814507e-18   1.2970852057328641e-01   9.7529343021084181e-01
   8.5000000000000000e+01   7.0039485067020039e-17   5.0793804473909159e-18   1.1476563877925013e-01   9.8056955160418091e-01
   8.6000000000000000e+01   8.0855314649635430e-17   4.5187205849351750e-18   1.0068390627171346e-01   9.8498816265808309e-01
   8.7000000000000000e+01   6.7192646192424006e-17   4.0253854623759319e-18   8.7477220020552582e-02   9.8863252659988610e-01
   8.8000000000000000e+01   7.8823012708017904e-17   3.5906516893723214e-18   7.5158613430635277e-02   9.9158737607972858e-01
   8.9000000000000000e+01   7.1460500371935027e-17   3.2070071896161901e-18   6.3740243479421657e-02   9.9393718600832914e-01
   9.0000000000000000e+01   7.8427134938279372e-17   2.8679719907924412e-18   5.3233378719498209e-02   9.9576461845562680e-01
   9.1000000000000000e+01   6.9124918516190013e-17   2.5679471225603105e-18   4.3648388157873141e-02   9.9714915462314002e-01
   9.2000000000000000e+01   7.3411939844301243e-17   2.3020869691098633e-18   3.4994731023020961e-02   9.9816591796526644e-01
   9.3000000000000000e+01   6.9283814036032390e-17   2.0661912329566750e-18   2.7280947429764741e-02   9.9888468360081462e-01
   9.4000000000000000e+01   7.4534366564257856e-17   1.8566133289453293e-18   2.0514649951215137e-02   9.9936906238791035e-01
   9.5000000000000000e+01   6.8463266007681909e-17   1.6701825701150930e-18   1.4702516106078334e-02   9.9967584340575988e-01
   9.6000000000000000e+01   6.9878385406852345e-17   1.5041379527174468e-18   9.8502817687519950e-03   9.9985447593364796e-01
   9.7000000000000000e+01   6.7205313083410641e-17   1.3560717144022666e-18   5.9627355087098237e-03   9.9994667109633284e-01
   9.8000000000000000e+01   6.8374050126345590e-17   1.2238811420114111e-18   3.0437138647610058e-03   9.9998610387307307e-01
   9.9000000000000000e+01   6.6513371842291612e-17   1.1057273553218805e-18   1.0960975588509678e-03   9.9999819785797828e-01
   1.0000000000000000e+02   6.8020835987829058e-17   1.0000000000000001e-18   1.2180865313450015e-04   9.9999997774398075e-01


==> ncrGuide_rPhi_K3_N100.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+02   4.6991175556461080e+00   4.8746636079797656e-05
   2.0000000000000000e+00   1.2963797049443957e+00   9.7656250000000000e-02   4.6967989678349245e+00   4.3886410225000590e-04
   3.0000000000000000e+00   3.1962118917273574e-01   1.6935087808430285e-03   4.6921640803787996e+00   1.2198697214809468e-03
   4.0000000000000000e+00   1.3067231480385784e-02   9.5367431640625000e-05   4.6852174673520759e+00   2.3933081045121735e-03
   5.0000000000000000e+00   6.4219897335553014e-02   1.0240000000000000e-05   4.6759659842231356e+00   3.9615042807296923e-03
   6.0000000000000000e+00   4.0065055448145898e-02   1.6538171687920200e-06   4.6644187610888830e+00   5.9275734903949306e-03
   7.0000000000000000e+00   1.5256336723853649e-02   3.5401331746414356e-07   4.6505871936644381e+00   8.2954343298624299e-03
   8.0000000000000000e+00   2.9086067796954026e-03   9.3132257461547852e-08   4.6344849320369432e+00   1.1069825318644705e-02
   9.0000000000000000e+00   9.5823371581460460e-04   2.8679719907924415e-08   4.6161278671945754e+00   1.4256324967915393e-02
   1.0000000000000000e+01   1.2812513955082986e-03   1.0000000000000000e-08   4.5955341153440576e+00   1.7861375438217302e-02
   1.1000000000000000e+01   7.3703678198660800e-04   3.8554328942953178e-09   4.5727240000321547e+00   2.1892309879799728e-02
   1.2000000000000000e+01   2.7348506585611317e-04   1.6150558288984571e-09   4.5477200320887796e+00   2.6357383552039433e-02
   1.3000000000000000e+01   4.5579742255244354e-05   7.2538150286405724e-10   4.5205468874115260e+00   3.1265808818719716e-02
   1.4000000000000000e+01   2.5286046470518021e-05   3.4571613033607769e-10   4.4912313826135382e+00   3.6627794113347274e-02
   1.5000000000000000e+01   2.9146792521296902e-05   1.7341529915832613e-10   4.4598024485587473e+00   4.2454586962943429e-02
   1.6000000000000000e+01   1.6527953596546941e-05   9.0949470177292824e-11   4.4262911018106053e+00   4.8758521149479962e-02
   1.7000000000000000e+01   6.0792762324690078e-06   4.9603324681551913e-11   4.3907304140224772e+00   5.5553068074965906e-02
   1.8000000000000000e+01   9.2193330218349371e-07   2.8007538972582436e-11   4.3531554792999163e+00   6.2852892378515976e-02
   1.9000000000000000e+01   6.7635958176063730e-07   1.6310376661280206e-11   4.3136033795670183e+00   7.0673911830950786e-02
   2.0000000000000000e+01   7.3412859031469004e-07   9.7656250000000002e-12   4.2721131479710346e+00   7.9033361503720714e-02
   2.1000000000000000e+01   4.1278804483057248e-07   5.9952466166089785e-12   4.2287257303613757e+00   8.7949862173279506e-02
   2.2000000000000000e+01   1.5037704245499607e-07   3.7650711858352713e-12   4.1834839448809946e+00   9.7443492878253421e-02
   2.3000000000000000e+01   2.0887199062793055e-08   2.4139131457213440e-12   4.1364324397100551e+00   1.0753586749350899e-01
   2.4000000000000000e+01   1.8915377843470157e-08   1.5772029579086495e-12   4.0876176490035627e+00   1.1825021512084258e-01
   2.5000000000000000e+01   1.9705049482526691e-08   1.0485760000000001e-12   4.0370877470664643e+00   1.2961146401862669e-01
   2.6000000000000000e+01   1.0980094062118746e-08   7.0838037389068090e-13   3.9848926008114209e+00   1.4164632870006072e-01
   2.7000000000000000e+01   3.9524565732515139e-09   4.8569357496188615e-13   3.9310837205461930e+00   1.5438339971914533e-01
   2.8000000000000000e+01   5.0019128798010887e-10   3.3761340853132587e-13   3.8757142091391756e+00   1.6785323553208961e-01
   2.9000000000000000e+01   5.4818402981636138e-10   2.3769498616783640e-13   3.8188387096132854e+00   1.8208845566614720e-01
   3.0000000000000000e+01   5.5132728633442183e-10   1.6935087808430286e-13   3.7605133512198923e+00   1.9712383424390958e-01
   3.1000000000000000e+01   3.0419823520574069e-10   1.2200652611485869e-13   3.7007956940460249e+00   2.1299639269441303e-01
   3.2000000000000000e+01   1.0791590812028977e-10   8.8817841970012523e-14   3.6397446722095137e+00   2.2974549022796617e-01
   3.3000000000000000e+01   1.2336296154307287e-11   6.5292094604401731e-14   3.5774205356981312e+00   2.4741291035374713e-01
   3.4000000000000000e+01   1.6332101128065131e-11   4.8440746759328040e-14   3.5138847909101325e+00   2.6604294137166939e-01
   3.5000000000000000e+01   1.5858244458941383e-11   3.6250963708328298e-14   3.4492001399548573e+00   2.8568244836587214e-01
   3.6000000000000000e+01   8.6818402696112134e-12   2.7351112277912535e-14   3.3834304187733260e+00   3.0638093375894754e-01
   3.7000000000000000e+01   3.0134409410390743e-12   2.0796141287153515e-14   3.3166405341398719e+00   3.2819058294570885e-01
   3.8000000000000000e+01   3.1625110632276183e-13   1.5928102208281451e-14   3.2488963996069864e+00   3.5116629090444673e-01
   3.9000000000000000e+01   5.0285735270419330e-13   1.2284399445613934e-14   3.1802648704566057e+00   3.7536566497380147e-01
   4.0000000000000000e+01   4.6041848819360125e-13   9.5367431640625002e-15   3.1108136777220157e+00   4.0084899817607011e-01
   4.1000000000000000e+01   2.5706529895035389e-13   7.4500885174343741e-15   3.0406113613455017e+00   4.2767920655540576e-01
   4.2000000000000000e+01   8.2364754517478117e-14   5.8547330240322056e-15   2.9697272025376980e+00   4.5592172297551220e-01
   4.3000000000000000e+01   1.0737773290534154e-14   4.6271698789736192e-15   2.8982311554054019e+00   4.8564433868213391e-01
   4.4000000000000000e+01   1.7830611132854736e-14   3.6768273299172571e-15   2.8261937779153090e+00   5.1691698268049435e-01
   4.5000000000000000e+01   1.1948717440715594e-14   2.9368033185714598e-15   2.7536861622618232e+00   5.4981142761185775e-01
   4.6000000000000000e+01   9.1158378089022320e-15   2.3573370563685000e-15   2.6807798647076457e+00   5.8440090934930522e-01
   4.7000000000000000e+01   1.2281356561667687e-15   1.9011720488400172e-15   2.6075468349663775e+00   6.2075964599401023e-01
   4.8000000000000000e+01   1.2886755103294463e-15   1.5402372635826655e-15   2.5340593451968427e+00   6.5896224037774920e-01
   4.9000000000000000e+01   1.2964598147512923e-15   1.2532542894196849e-15   2.4603899186791920e+00   6.9908294862243958e-01
   5.0000000000000000e+01   3.1930501860519824e-16   1.0240000000000001e-15   2.3866112582431795e+00   7.4119479585583781e-01
   5.1000000000000000e+01   7.5786295652397555e-16   8.4003665907215901e-16   2.3127961745192520e+00   7.8536851894964688e-01
   5.2000000000000000e+01   4.3941331525000079e-16   6.9177770887761806e-16   2.2390175140832400e+00   8.3167131528881877e-01
   5.3000000000000000e+01   3.4913587100035539e-16   5.7179625156108101e-16   2.1653480875655888e+00   8.8016537630656366e-01
   5.4000000000000000e+01   3.7708038641188928e-16   4.7431013179871694e-16   2.0918605977960545e+00   9.3090618509810974e-01
   5.5000000000000000e+01   2.1529089007991243e-16   3.9479632837584051e-16   2.0186275680547863e+00   9.8394055919966517e-01
   5.6000000000000000e+01   2.6676977156836453e-16   3.2970059426887292e-16   1.9457212705006082e+00   1.0393044230114634e+00
   5.7000000000000000e+01   1.4391153789081981e-16   2.7621766094735234e-16   1.8732136548471230e+00   1.0970202998672538e+00
   5.8000000000000000e+01   1.9367369404763685e-16   2.3212400992952773e-16   1.8011762773570295e+00   1.1570945220059039e+00
   5.9000000000000000e+01   9.3824241966178222e-17   1.9565001411953228e-16   1.7296802302247325e+00   1.2195141683559054e+00
   6.0000000000000000e+01   1.4916261741675672e-16   1.6538171687920201e-16   1.6587960714169299e+00   1.2842437558131454e+00
   6.1000000000000000e+01   5.1972931462556518e-17   1.4018503354423014e-16   1.5885937550404154e+00   1.3512217302685050e+00
   6.2000000000000000e+01   1.1781269941472755e-16   1.1914699815904169e-16   1.5191425623058257e+00   1.4203568295959825e+00
   6.3000000000000000e+01   2.9641770498453104e-17   1.0153002788546763e-16   1.4505110331554449e+00   1.4915244224439086e+00
   6.4000000000000000e+01   9.4062388710226233e-17   8.6736173798840355e-17   1.3827668986225596e+00   1.5645629637981497e+00
   6.5000000000000000e+01   1.1923260001048792e-17   7.4279065893279457e-17   1.3159770139891049e+00   1.6392707499670589e+00
   6.6000000000000000e+01   7.7981325913330135e-17   6.3761811137111065e-17   1.2502072928075747e+00   1.7154031998494519e+00
   6.7000000000000000e+01   3.1370062931563460e-19   5.4859516162267740e-17   1.1855226418522988e+00   1.7926709326366201e+00
   6.8000000000000000e+01   6.8768108160935648e-17   4.7305416757156289e-17   1.1219868970642997e+00   1.8707389492906314e+00
   6.9000000000000000e+01   1.1566203322140382e-17   4.0879831084715137e-17   1.0596627605529176e+00   1.9492272491991018e+00
   7.0000000000000000e+01   5.9648666464292462e-17   3.5401331746414354e-17   9.9861173871640607e-01   2.0277132156214970e+00
   7.1000000000000000e+01   1.7378081178905417e-17   3.0719667647902041e-17   9.3889408154253928e-01   2.1057360742133033e+00
   7.2000000000000000e+01   5.3735758716755828e-17   2.6710070583898960e-17   8.8056872314914580e-01   2.1828036587009372e+00
   7.3000000000000000e+01   1.9570470976047193e-17   2.3268661340602987e-17   8.2369322362325625e-01   2.2584015997858957e+00
   7.4000000000000000e+01   4.7269985983321656e-17   2.0308731725735854e-17   7.6832371221623819e-01   2.3320048858136784e+00
   7.5000000000000000e+01   2.4246048778655301e-17   1.7757726633812598e-17   7.1451483195101007e-01   2.4030915328517946e+00
   7.6000000000000000e+01   4.6203476501694435e-17   1.5554787312774855e-17   6.6231968569596789e-01   2.4711578639442164e+00
   7.7000000000000000e+01   2.6435235894864045e-17   1.3648745891698700e-17   6.1178978375886828e-01   2.5357346594824559e+00
   7.8000000000000000e+01   4.1678146985230869e-17   1.1996483833607357e-17   5.6297499305237642e-01   2.5964032383751245e+00
   7.9000000000000000e+01   2.7654291170708880e-17   1.0561584720104226e-17   5.1592348788143638e-01   2.6528104016380634e+00
   8.0000000000000000e+01   4.0683580637573030e-17   9.3132257461547854e-18   4.7068170240105589e-01   2.7046811498386001e+00
   8.1000000000000000e+01   2.9290964600126114e-17   8.2252633399699578e-18   4.2729428479139675e-01   2.7518281932054536e+00
   8.2000000000000000e+01   3.8164465916150827e-17   7.2754770678070059e-18   3.8580405319541405e-01   2.7941575065900666e+00
   8.3000000000000000e+01   2.8464875549292022e-17   6.4449429331534354e-18   3.4625195346251525e-01   2.8316695152303910e+00
   8.4000000000000000e+01   3.6109363844790124e-17   5.7175127187814507e-18   3.0867701873995396e-01   2.8644558852223119e+00
   8.5000000000000000e+01   3.0639635321526135e-17   5.0793804473909159e-18   2.7311633095182564e-01   2.8926922772398793e+00
   8.6000000000000000e+01   3.5520546918913652e-17   4.5187205849351750e-18   2.3960498420368362e-01   2.9166277471821114e+00
   8.7000000000000000e+01   3.0457694645742476e-17   4.0253854623759319e-18   2.0817605014889293e-01   2.9365717003429102e+00
   8.8000000000000000e+01   3.4565044693176062e-17   3.5906516893723214e-18   1.7886054535090556e-01   2.9528794051889782e+00
   8.9000000000000000e+01   2.9539137315594312e-17   3.2070071896161901e-18   1.5168740067365152e-01   2.9659370511285279e+00
   9.0000000000000000e+01   3.3447625228961728e-17   2.8679719907924412e-18   1.2668343273027652e-01   2.9761472135332752e+00
   9.1000000000000000e+01   3.0777062434561513e-17   2.5679471225603105e-18   1.0387331741837337e-01   2.9839154023099481e+00
   9.2000000000000000e+01   3.1416254028785734e-17   2.3020869691098633e-18   8.3279565567856650e-02   2.9896381541484947e+00
   9.3000000000000000e+01   2.9113690098920237e-17   2.0661912329566750e-18   6.4922500725488205e-02   2.9936929156424403e+00
   9.4000000000000000e+01   3.2046937906949128e-17   1.8566133289453293e-18   4.8820239097993330e-02   2.9964297785806422e+00
   9.5000000000000000e+01   3.0026280648366648e-17   1.6701825701150930e-18   3.4988671673548410e-02   2.9981649835917654e+00
   9.6000000000000000e+01   3.0685558939107977e-17   1.5041379527174468e-18   2.3441448539295820e-02   2.9991760086287012e+00
   9.7000000000000000e+01   2.8956269318257383e-17   1.3560717144022666e-18   1.4189965410356211e-02   2.9996980023614745e+00
   9.8000000000000000e+01   2.9823920686736538e-17   1.2238811420114111e-18   7.2433523836319706e-03   2.9999213031485605e+00
   9.9000000000000000e+01   2.9086174517378300e-17   1.1057273553218805e-18   2.6084649275071557e-03   2.9999897939061042e+00
   1.0000000000000000e+02   2.9184792916927786e-17   1.0000000000000001e-18   2.8987711632284482e-04   2.9999998739568943e+00


==> ncrGuide_rPhi_K4_N100.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.6464349082820795e+00   6.9197679784081751e+00   5.1787465264867598e-05
   2.0000000000000000e+00   1.3553289611046242e+00   9.0358263573660624e-01   6.9163537012591227e+00   4.6624057123012915e-04
   3.0000000000000000e+00   4.2513248538216325e-01   4.9589666466475968e-01   6.9095285164403508e+00   1.2959655457309182e-03
   4.0000000000000000e+00   5.0628849632957683e-02   2.7215385986823754e-01   6.8992991595852615e+00   2.5426033529472327e-03
   5.0000000000000000e+00   4.8785238755509899e-02   1.4936120510359183e-01   6.8856757258340666e+00   4.2086240596734001e-03
   6.0000000000000000e+00   4.9095019105587195e-02   8.1971167341877718e-02   6.8686716598711008e+00   6.2973372425603911e-03
   7.0000000000000000e+00   2.8647738502349321e-02   4.4986730461433110e-02   6.8483037426565447e+00   8.8129059652738394e-03
   8.0000000000000000e+00   1.2158224946545133e-02   2.4689241147060090e-02   6.8245920748656408e+00   1.1760364406854443e-02
   9.0000000000000000e+00   3.2659297715365225e-03   1.3549742827838010e-02   6.7975600570517516e+00   1.5145639238522142e-02
   1.0000000000000000e+01   2.6569495732019753e-04   7.4362565299990755e-03   6.7672343665528478e+00   1.8975574860590455e-02
   1.1000000000000000e+01   1.0814574528079436e-03   4.0811041126436812e-03   6.7336449311641848e+00   2.3257962624128169e-02
   1.2000000000000000e+01   8.8569436281454926e-04   2.2397574251300399e-03   6.6968248996031905e+00   2.8001574173593450e-02
   1.3000000000000000e+01   4.9833986705415502e-04   1.2292049369393605e-03   6.6568106087956780e+00   3.3216199056860067e-02
   1.4000000000000000e+01   2.0549027825414459e-04   6.7460197253654461e-04   6.6136415480156918e+00   3.8912686757865383e-02
   1.5000000000000000e+01   4.7797433476458074e-05   3.7022941226003868e-04   6.5673603199143571e+00   4.5102993314445040e-02
   1.6000000000000000e+01   1.4064665847074400e-05   2.0318620947256169e-04   6.5180125984762114e+00   5.1800232689669851e-02
   1.7000000000000000e+01   2.6351603971797379e-05   1.1151095605238020e-04   6.4656470839444884e+00   5.9018733069007380e-02
   1.8000000000000000e+01   2.0164517033655224e-05   6.1198510233515885e-05   6.4103154547598669e+00   6.6774098257627396e-02
   1.9000000000000000e+01   1.1002514064146993e-05   3.3586454527772821e-05   6.3520723165600854e+00   7.5083274351860158e-02
   2.0000000000000000e+01   4.3387613915222789e-06   1.8432637059984629e-05   6.2909751482907650e+00   8.3964621855780144e-02
   2.1000000000000000e+01   8.2320630905657251e-07   1.0116045702417554e-05   6.2270842454806399e+00   9.3437993407604059e-02
   2.2000000000000000e+01   5.0220478322816942e-07   5.5518035927457247e-06   6.1604626607371387e+00   1.0352481727042724e-01
   2.3000000000000000e+01   7.0891972092007785e-07   3.0468944130074759e-06   6.0911761415210846e+00   1.1424818672697228e-01
   2.4000000000000000e+01   5.1332869197610364e-07   1.6721711078083817e-06   6.0192930652618770e+00   1.2563295549752454e-01
   2.5000000000000000e+01   2.7010461901544744e-07   9.1770696150547736e-07   5.9448843718772402e+00   1.3770583927292374e-01
   2.6000000000000000e+01   1.0052999530167040e-07   5.0364825899869893e-07   5.8680234937640678e+00   1.5049552341892131e-01
   2.7000000000000000e+01   1.3842405695874243e-08   2.7640802503698406e-07   5.7887862833295385e+00   1.6403277686275333e-01
   2.8000000000000000e+01   1.7029220157070190e-08   1.5169594045006561e-07   5.7072509381339218e+00   1.7835057211534500e-01
   2.9000000000000000e+01   2.0163678047212916e-08   8.3252497267222682e-08   5.6234979237190474e+00   1.9348421131078994e-01
   3.0000000000000000e+01   1.3875522110935521e-08   4.5689939234137891e-08   5.5376098941985150e+00   2.0947145805573111e-01
   3.1000000000000000e+01   7.0123972753722452e-09   2.5075170304123916e-08   5.4496716106880774e+00   2.2635267477165602e-01
   3.2000000000000000e+01   2.4323858657463860e-09   1.3761545239942572e-08   5.3597698576566382e+00   2.4417096507888320e-01
   3.3000000000000000e+01   1.7769913432259919e-10   7.5524961583148350e-09   5.2679933572804734e+00   2.6297232060743531e-01
   3.4000000000000000e+01   5.6899097103678414e-10   4.1448977732386216e-09   5.1744326818851407e+00   2.8280577142153401e-01
   3.5000000000000000e+01   5.9275171660675826e-10   2.2747681283735720e-09   5.0791801645615395e+00   3.0372353900456711e-01
   3.6000000000000000e+01   3.8863326316144959e-10   1.2484192182672489e-09   4.9823298080442893e+00   3.2578119046248855e-01
   3.7000000000000000e+01   1.8802990767064798e-10   6.8514699370847350e-10   4.8839771919423915e+00   3.4903779225672815e-01
   3.8000000000000000e+01   5.9860756276712075e-11   3.7601664258205042e-10   4.7842193784136811e+00   3.7355606136251118e-01
   3.9000000000000000e+01   5.8971855268387818e-13   2.0636230881403830e-10   4.6831548163762040e+00   3.9940251125290832e-01
   4.0000000000000000e+01   1.8893710528564716e-11   1.1325403632837293e-10   4.5808832443510195e+00   4.2664758951903103e-01
   4.1000000000000000e+01   1.7782297397808007e-11   6.2155132971626797e-11   4.4775055920323199e+00   4.5536580323647036e-01
   4.2000000000000000e+01   1.1134636895881533e-11   3.4111460217800218e-11   4.3731238806820070e+00   4.8563582735896393e-01
   4.3000000000000000e+01   5.1354734412417904e-12   1.8720766291687204e-11   4.2678411224470301e+00   5.1754059044137501e-01
   4.4000000000000000e+01   1.4730626485273722e-12   1.0274174377474776e-11   4.1617612186988238e+00   5.5116733084176384e-01
   4.5000000000000000e+01   1.8038053986495021e-13   5.6385864496172497e-12   4.0549888574952027e+00   5.8660761520007554e-01
   4.6000000000000000e+01   6.2344286190666679e-13   3.0945218546720573e-12   3.9476294102658969e+00   6.2395730940980021e-01
   4.7000000000000000e+01   5.4155616133545710e-13   1.6983096019912903e-12   3.8397888278236540e+00   6.6331649045711794e-01
   4.8000000000000000e+01   3.2278734141735058e-13   9.3205207126303694e-13   3.7315735358035966e+00   7.0478928536652852e-01
   4.9000000000000000e+01   1.4234270222733069e-13   5.1152102215469268e-13   3.6230903296339556e+00   7.4848362102880706e-01
   5.0000000000000000e+01   3.4993617278215593e-14   2.8072868906520526e-13   3.5144462691418852e+00   7.9451086586431452e-01
   5.1000000000000000e+01   9.6957585322207782e-15   1.5406717114440684e-13   3.4057485728983354e+00   8.4298534106442080e-01
   5.2000000000000000e+01   2.0898349609878023e-14   8.4553856264140182e-14   3.2971045124062646e+00   8.9402367553801454e-01
   5.3000000000000000e+01   1.6365718756343805e-14   4.6404140194382019e-14   3.1886213062366244e+00   9.4774397466682114e-01
   5.4000000000000000e+01   9.7079869418429273e-15   2.5467132101615331e-14   3.0804060142165661e+00   1.0042647685670960e+00
   5.5000000000000000e+01   3.7908384045224845e-15   1.3976658435310193e-14   2.9725654317743246e+00   1.0637037008313672e+00
   5.6000000000000000e+01   9.7920948095849330e-16   7.6705527830099511e-15   2.8652059845450171e+00   1.1261759138077412e+00
   5.7000000000000000e+01   5.2859931924760081e-16   4.2096886225893028e-15   2.7584336233413982e+00   1.1917920815785574e+00
   5.8000000000000000e+01   5.5074501815161206e-16   2.3103261004096406e-15   2.6523537195931901e+00   1.2606560372606355e+00
   5.9000000000000000e+01   5.6275949102438824e-16   1.2679338470765450e-15   2.5470709613582123e+00   1.3328619375717907e+00
   6.0000000000000000e+01   1.8365138277912860e-16   6.9585684907307089e-16   2.4426892500079012e+00   1.4084909055274952e+00
   6.1000000000000000e+01   1.4156168219598607e-16   3.8189433582702544e-16   2.3393115976892007e+00   1.4876070926839506e+00
   6.2000000000000000e+01   5.4874315720248025e-17   2.0958805526027263e-16   2.2370400256640166e+00   1.5702531069503904e+00
   6.3000000000000000e+01   1.4940797729036069e-18   1.1502436351315526e-16   2.1359754636265396e+00   1.6564447625474255e+00
   6.4000000000000000e+01   8.1027669387143005e-17   6.3126709130328692e-17   2.0362176500978291e+00   1.7461651276331829e+00
   6.5000000000000000e+01   1.1791946245472161e-17   3.4644672519047358e-17   1.9378650339959298e+00   1.8393578754897706e+00
   6.6000000000000000e+01   6.0819793456662105e-17   1.9013399407120109e-17   1.8410146774786815e+00   1.9359199905452344e+00
   6.7000000000000000e+01   5.8449030931971556e-18   1.0434774836330839e-17   1.7457621601550786e+00   2.0356939448447395e+00
   6.8000000000000000e+01   4.4536654958638923e-17   5.7267258501994958e-18   1.6522014847597466e+00   2.1384595477377517e+00
   6.9000000000000000e+01   7.5757526421864684e-18   3.1428937833099356e-18   1.5604249843835809e+00   2.2439257844629750e+00
   7.0000000000000000e+01   3.6407852732713438e-17   1.7248566792880680e-18   1.4705232313521430e+00   2.3517230986818971e+00
   7.1000000000000000e+01   9.5984174185943059e-18   9.4662141618779277e-19   1.3825849478417058e+00   2.4613967363014146e+00
   7.2000000000000000e+01   3.5095669438625037e-17   5.1951684817966971e-19   1.2966969183211734e+00   2.5724019427955125e+00
   7.3000000000000000e+01   1.6705513982501352e-17   2.8511689142789611e-19   1.2129439039062986e+00   2.6841019736302925e+00
   7.4000000000000000e+01   3.3258079926718727e-17   1.5647546766258633e-19   1.1314085587106815e+00   2.7957700050433498e+00
   7.5000000000000000e+01   1.5993060522923287e-17   8.5875557416481816e-20   1.0521713482761512e+00   2.9065960750934017e+00
   7.6000000000000000e+01   2.7905804206364456e-17   4.7129505166225819e-20   9.7531047016298145e-01   3.0157000873725912e+00
   7.7000000000000000e+01   1.7072889532506252e-17   2.5865220838578412e-20   9.0090177677834227e-01   3.1221516158045834e+00
   7.8000000000000000e+01   2.8064974094235540e-17   1.4195134166353505e-20   8.2901870051913684e-01   3.2249967175020147e+00
   7.9000000000000000e+01   1.8922845457181232e-17   7.7904548064106687e-21   7.5973218130308151e-01   3.3232911884760137e+00
   8.0000000000000000e+01   2.6745468800981183e-17   4.2754922482228057e-21   6.9311059655958085e-01   3.4161387421269236e+00
   8.1000000000000000e+01   2.0603712570031264e-17   2.3464398958544817e-21   6.2921969374945474e-01   3.5027315864990936e+00
   8.2000000000000000e+01   2.5782321973277236e-17   1.2877535182402025e-21   5.6812252548013598e-01   3.5823900246187512e+00
   8.3000000000000000e+01   1.8388368885459672e-17   7.0673411523124325e-22   5.0987938728035365e-01   3.6545972330886243e+00
   8.4000000000000000e+01   2.3444437902181489e-17   3.8786390606352230e-22   4.5454775809573178e-01   3.7190254794907771e+00
   8.5000000000000000e+01   2.1182793453958192e-17   2.1286422486854117e-22   4.0218224356400883e-01   3.7755507974950833e+00
   8.6000000000000000e+01   2.4365466605466577e-17   1.1682236351599065e-22   3.5283452212586269e-01   3.8242544638534821e+00
   8.7000000000000000e+01   2.0006461343161413e-17   6.4113472453582285e-23   3.0655329402452824e-01   3.8654112665280529e+00
   8.8000000000000000e+01   2.1619156278497864e-17   3.5186219712919743e-23   2.6338423324454263e-01   3.8994661754696689e+00
   8.9000000000000000e+01   2.0298158536303805e-17   1.9310606808611338e-23   2.2336994243702923e-01   3.9270022941389913e+00
   9.0000000000000000e+01   2.1875479365054678e-17   1.0597885716602421e-23   1.8654991087603515e-01   3.9487036580148032e+00
   9.1000000000000000e+01   1.8571127084252211e-17   5.8162429992660797e-24   1.5296047548737249e-01   3.9653164979669979e+00
   9.2000000000000000e+01   2.1169384156148424e-17   3.1920218363476626e-24   1.2263478498846860e-01   3.9776120998200333e+00
   9.3000000000000000e+01   2.1530436445727047e-17   1.7518187264538170e-24   9.5602767174579703e-02   3.9863535642756145e+00
   9.4000000000000000e+01   2.2039439375861558e-17   9.6141850140527183e-25   7.1891099383674759e-02   3.9922678259088036e+00
   9.5000000000000000e+01   1.9956747595671752e-17   5.2763766072729351e-25   5.1523182169118546e-02   3.9960234119781379e+00
   9.6000000000000000e+01   2.0496255562932168e-17   2.8957368784857242e-25   3.4519116206153146e-02   3.9982137287195276e+00
   9.7000000000000000e+01   1.9164451978673662e-17   1.5892140939795571e-25   2.0895682454958642e-02   3.9993452011393407e+00
   9.8000000000000000e+01   2.0893064708205986e-17   8.7217918702060525e-26   1.0666325599869237e-02   3.9998293541249725e+00
   9.9000000000000000e+01   1.9750229576603267e-17   4.7866208659593559e-26   3.8411407810977883e-03   3.9999778686223886e+00
   1.0000000000000000e+02   1.8080021353022761e-17   2.6269532288089563e-26   4.2686363204385154e-04   3.9999997266811866e+00


==> ncrGuide_rPhi_K8_N300.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.6374615061559636e+00   6.8146305393144885e+01   2.8737675623953681e-06
   4.0000000000000000e+00   6.4458993695270772e-01   8.9865792823444313e-01   6.8123888564517458e+01   1.4084550053750791e-04
   7.0000000000000000e+00   1.4556360557389703e-01   4.9319392788321287e-01   6.8067868001054165e+01   4.8603977792666575e-04
   1.0000000000000000e+01   9.0934789328716206e-03   2.7067056647322540e-01   6.7978298988287676e+01   1.0391389888003400e-03
   1.3000000000000000e+01   2.0273514015279551e-02   1.4854715642866775e-01   6.7855269920019822e+01   1.8012382694331261e-03
   1.6000000000000000e+01   1.8323554427584321e-02   8.1524407956732409e-02   6.7698902211087486e+01   2.7738501159745126e-03
   1.9000000000000000e+01   1.0614690703139897e-02   4.4741543712331182e-02   6.7509350177540881e+01   3.9589107719641909e-03
   2.2000000000000000e+01   4.5903221937224218e-03   2.4554679806136875e-02   6.7286800884352246e+01   5.3587884325640824e-03
   2.5000000000000000e+01   1.2811764630759261e-03   1.3475893998170934e-02   6.7031473960805229e+01   6.9762933181163264e-03
   2.8000000000000000e+01   8.6555384620798359e-05   7.3957274329658580e-03   6.6743621383747382e+01   8.8146896803154070e-03
   3.1000000000000000e+01   4.3058750971065185e-04   4.0588612725914680e-03   6.6423527228919411e+01   1.0877709814979025e-02
   3.4000000000000000e+01   3.6885759273928457e-04   2.2275502956896048e-03   6.6071507390606698e+01   1.3169570166240412e-02
   3.7000000000000000e+01   2.1663303056427562e-04   1.2225055222591446e-03   6.5687909269889772e+01   1.5694989618062587e-02
   4.0000000000000000e+01   9.3993420865178448e-05   6.7092525580502371e-04   6.5273111431801425e+01   1.8459210080444658e-02
   4.3000000000000000e+01   2.4141817439514642e-05   3.6821158733515839e-04   6.4827523231728705e+01   2.1468019489614739e-02
   4.6000000000000000e+01   5.2182302601163031e-06   2.0207880367418648e-04   6.4351584411428561e+01   2.4727777354070890e-02
   4.9000000000000000e+01   1.2131448626812543e-05   1.1090319886435389e-04   6.3845764665055860e+01   2.8245442991628400e-02
   5.2000000000000000e+01   9.8946859888181626e-06   6.0864966016807249e-05   6.3310563175631877e+01   3.2028606616803519e-02
   5.5000000000000000e+01   5.7032912861962305e-06   3.3403401580491319e-05   6.2746508122411036e+01   3.6085523453105471e-02
   5.8000000000000000e+01   2.4041982858202809e-06   1.8332175472495204e-05   6.2154156159631668e+01   4.0425151061205415e-02
   6.1000000000000000e+01   5.4187996491084143e-07   1.0060911214222878e-05   6.1534091867165529e+01   4.5057190091758875e-02
   6.4000000000000000e+01   2.2405999222954644e-07   5.5215451440743981e-06   6.0886927173608008e+01   4.9992128691006367e-02
   6.7000000000000000e+01   3.8293881717869204e-07   3.0302882242864980e-06   6.0213300752378501e+01   5.5241290808432521e-02
   7.0000000000000000e+01   2.9811430825667922e-07   1.6630574382071358e-06   5.9513877391426860e+01   6.0816888678899332e-02
   7.3000000000000000e+01   1.6719953132360458e-07   9.1270527358079718e-07   5.8789347337167946e+01   6.6732079777120021e-02
   7.6000000000000000e+01   6.7658564015560899e-08   5.0090327446552344e-07   5.8040425613291717e+01   7.3001028570320647e-02
   7.9000000000000000e+01   1.2695509324915702e-08   2.7490154558427920e-07   5.7267851315121256e+01   7.9638973425850246e-02
   8.2000000000000000e+01   9.0908743207119406e-09   1.5086916699688464e-07   5.6472386880214806e+01   8.6662299064647674e-02
   8.5000000000000000e+01   1.2827283852919827e-08   8.2798754375703337e-08   5.5654817335932044e+01   9.4088614989337710e-02
   8.8000000000000000e+01   9.5539824330871766e-09   4.5440919855477112e-08   5.4815949524706809e+01   1.0193684035774822e-01
   9.1000000000000000e+01   5.1937790421574757e-09   2.4938505571501977e-08   5.3956611307791043e+01   1.1022729581939154e-01
   9.4000000000000000e+01   2.0005857270367080e-09   1.3686542044435975e-08   5.3077650748255678e+01   1.1898180288454480e-01
   9.7000000000000000e+01   2.8611704273372588e-10   7.5113335318765785e-09   5.2179935274054792e+01   1.2822379145376500e-01
   1.0000000000000000e+02   3.6228231426094466e-10   4.1223072448771157e-09   5.1264350821978901e+01   1.3797841620079898e-01
   1.0300000000000000e+02   4.4508168115012280e-10   2.2623701835432653e-09   5.0331800963342381e+01   1.4827268257489670e-01
   1.0600000000000000e+02   3.1784595183290635e-10   1.2416150818807205e-09   4.9383206012267557e+01   1.5913558327067703e-01
   1.0900000000000000e+02   1.6706934972234798e-10   6.8141280448597819e-10   4.8419502117445923e+01   1.7059824610625585e-01
   1.1200000000000000e+02   6.0757782268562621e-11   3.7396727608536815e-10   4.7441640338272258e+01   1.8269409435490858e-01
   1.1500000000000000e+02   5.4508768510719842e-12   2.0523759263403780e-10   4.6450585706263944e+01   1.9545902069401713e-01
   1.1800000000000000e+02   1.4323043328294625e-11   1.1263677900148544e-10   4.5447316272691275e+01   2.0893157606957857e-01
   1.2100000000000000e+02   1.5795378967349615e-11   6.1816374968166414e-11   4.4432822143359026e+01   2.2315317492777095e-01
   1.2400000000000000e+02   1.0834758951855219e-11   3.3925545883681300e-11   4.3408104501491486e+01   2.3816831844008254e-01
   1.2700000000000000e+02   5.4953128829014319e-12   1.8618734341806076e-11   4.2374174619685483e+01   2.5402483754893918e-01
   1.3000000000000000e+02   1.8691404588886875e-12   1.0218178056126650e-11   4.1332052861906526e+01   2.7077415789098869e-01
   1.3300000000000000e+02   4.6209352506993611e-14   5.6078550168829371e-12   4.0282767676512648e+01   2.8847158892044367e-01
   1.3600000000000000e+02   5.6371945426558153e-13   3.0776560867936146e-12   3.9227354581300105e+01   3.0717663986125621e-01
   1.3900000000000000e+02   5.6908656485008998e-13   1.6890534723279463e-12   3.8166855141572277e+01   3.2695336547195242e-01
   1.4200000000000000e+02   3.7549853427095687e-13   9.2697219959859536e-13   3.7102315942240566e+01   3.4787074501938098e-01
   1.4500000000000000e+02   1.8339106231150775e-13   5.0873312947538455e-13   3.6034787554971309e+01   3.7000309833822664e-01
   1.4800000000000000e+02   5.7654590776853489e-14   2.7919866112261957e-13   3.4965323501398494e+01   3.9343054341446548e-01
   1.5100000000000000e+02   3.2805664846156321e-15   1.5322747400596629e-13   3.3894979213425025e+01   4.1823950058845949e-01
   1.5400000000000000e+02   2.2121623483823671e-14   8.4093020703769455e-14   3.2824810991638905e+01   4.4452324924531350e-01
   1.5700000000000000e+02   2.0715454376740742e-14   4.6151228276524485e-14   3.1755874962872060e+01   4.7238254376863398e-01
   1.6000000000000000e+02   1.3164681807467634e-14   2.5328331098188351e-14   3.0689226037930670e+01   5.0192629660537502e-01
   1.6300000000000000e+02   6.1745464667524986e-15   1.3900482829527939e-14   2.9625916870525582e+01   5.3327233755601156e-01
   1.6600000000000000e+02   1.7643567019663533e-15   7.6287467241701394e-15   2.8566996818430123e+01   5.6654825990406654e-01
   1.6900000000000000e+02   2.8990564206745456e-16   4.1867449710387529e-15   2.7513510907890772e+01   6.0189236577811267e-01
   1.7200000000000000e+02   8.6701452556185754e-16   2.2977343574642283e-15   2.6466498802312316e+01   6.3945472525284897e-01
   1.7500000000000000e+02   7.6001013974615972e-16   1.2610233520293978e-15   2.5426993776235676e+01   6.7939836620960770e-01
   1.7800000000000000e+02   4.6499800388587806e-16   6.9206428898002628e-16   2.4396021695620629e+01   7.2190061496915092e-01
   1.8100000000000000e+02   2.0956214263969968e-16   3.7981293471737679e-16   2.3374600005439948e+01   7.6715461127387052e-01
   1.8400000000000000e+02   5.1217305971197785e-17   2.0844575811191693e-16   2.2363736725584122e+01   8.1537102544165707e-01
   1.8700000000000000e+02   1.7067133986165376e-17   1.1439745754626145e-16   2.1364429456067374e+01   8.6678001056688392e-01
   1.9000000000000000e+02   3.6222662655076275e-17   6.2782655840960592e-17   2.0377664392516888e+01   9.2163342865004472e-01
   1.9300000000000000e+02   2.6794897232195993e-17   3.4455852070405719e-17   1.9404415352916761e+01   9.8020739665845069e-01
   1.9600000000000000e+02   1.5643836861685947e-17   1.8909772547773083e-17   1.8445642816567350e+01   1.0428052069286571e+00
   1.9900000000000000e+02   7.2758604745382832e-18   1.0377903210109239e-17   1.7502292976207997e+01   1.1097606861890850e+00
   2.0200000000000000e+02   2.7697124773251097e-18   5.6955140399654918e-18   1.6575296804239134e+01   1.1814420689553631e+00
   2.0500000000000000e+02   2.1599784441415753e-19   3.1257643786699776e-18   1.5665569133964880e+01   1.2582564742099600e+00
   2.0800000000000000e+02   1.2636395834710953e-18   1.7154558627022960e-18   1.4774007756763057e+01   1.3406550890512177e+00
   2.1100000000000000e+02   2.9708439664947036e-18   9.4146213865673530e-19   1.3901492536073434e+01   1.4291391790317431e+00
   2.1400000000000000e+02   1.6886780141432016e-18   5.1668537663678327e-19   1.3048884539078813e+01   1.5242670613256764e+00
   2.1700000000000000e+02   1.2153321563752705e-19   2.8356294689789089e-19   1.2217025186935610e+01   1.6266621918694859e+00
   2.2000000000000000e+02   1.8227183719709047e-18   1.5562264482267593e-19   1.1406735424392801e+01   1.7370225277985736e+00
   2.2300000000000000e+02   1.3173442416025684e-18   8.5407518318412229e-20   1.0618814909618534e+01   1.8561313256563694e+00
   2.2600000000000000e+02   3.3569223289810046e-19   4.6872639863058281e-20   9.8540412250340932e+00   1.9848695130085583e+00
   2.2900000000000000e+02   8.7440503807170650e-19   2.5724250171291061e-20   9.1131691099339331e+00   2.1242297070930660e+00
   2.3200000000000000e+02   4.4127197625547531e-19   1.4117767823798267e-20   8.3969297156490814e+00   2.2753318158025224e+00
   2.3500000000000000e+02   2.0073146805600245e-18   7.7479952573743736e-21   7.7060298839890384e+00   2.4394398864629490e+00
   2.3800000000000000e+02   7.9143641759222638e-19   4.2521899536483819e-21   7.0411514496743335e+00   2.6179793682909116e+00
   2.4100000000000000e+02   2.2968711628365679e-18   2.3336513254443475e-21   6.4029505674478928e+00   2.8125530566413071e+00
   2.4400000000000000e+02   3.8738569051194028e-20   1.2807350019901039e-21   5.7920570645295397e+00   3.0249524035600714e+00
   2.4700000000000000e+02   1.0047281824674281e-19   7.0288227184507410e-22   5.2090738190525681e+00   3.2571581224825037e+00
   2.5000000000000000e+02   1.0871678775413364e-18   3.8574996959278356e-22   4.6545761650958752e+00   3.5113192732395269e+00
   2.5300000000000000e+02   2.2045972192173922e-19   2.1170407193543619e-22   4.1291113248985871e+00   3.7896919778020428e+00
   2.5600000000000000e+02   7.9789026782868021e-19   1.1618565808665404e-22   3.6331978688178421e+00   4.0945056160330155e+00
   2.5900000000000000e+02   2.7749017056593374e-19   6.3764041105197658e-23   3.1673252035624286e+00   4.4277032532360918e+00
   2.6200000000000000e+02   2.0110172953764756e-18   3.4994447722910235e-23   2.7319530892074653e+00   4.7904723233302127e+00
   2.6500000000000000e+02   2.6847171474725351e-19   1.9205360109017354e-23   2.3275111854667290e+00   5.1824450205160399e+00
   2.6800000000000000e+02   3.4966196787332106e-19   1.0540125103204748e-23   1.9543986276703202e+00   5.6004292956305282e+00
   2.7100000000000000e+02   2.5577029440848680e-19   5.7845433025255086e-24   1.6129836328663834e+00   6.0366075530492651e+00
   2.7400000000000000e+02   6.2250123970136053e-19   3.1746246739157629e-24   1.3036031364352445e+00   6.4764852435536966e+00
   2.7700000000000000e+02   1.5025490615550798e-18   1.7422709612761726e-24   1.0265624595749190e+00   6.8977102024102610e+00
   2.8000000000000000e+02   8.2090000205832655e-19   9.5617857677709376e-25   7.8213500798594893e-01   7.2720283773002414e+00
   2.8300000000000000e+02   1.1154333076185688e-18   5.2476192911909377e-25   5.7056200205297436e-01   7.5724971021016856e+00
   2.8600000000000000e+02   1.4427833809045310e-18   2.8799545287970699e-25   3.9205223878931816e-01   7.7841939418974837e+00
   2.8900000000000000e+02   2.0114949416900406e-18   1.5805525568255187e-25   2.4678188577957993e-01   7.9110813997627387e+00
   2.9200000000000000e+02   6.1996311641517466e-19   8.6742563464400832e-26   1.3489430732348243e-01   7.9729277570816439e+00
   2.9500000000000000e+02   3.1730085200222536e-19   4.7605328173888013e-26   5.6499922952614662e-02   7.9952185435007106e+00
   2.9800000000000000e+02   6.7066382470415003e-19   2.6126358041904494e-26   1.1676098459677315e-02   7.9997955157039824e+00


==> rPoly_DiffPhiAsym_DiffPhiSin.txt <==
   1.3425640270982555e-05   9.2015620644084606e-01   9.0800781611112424e-01
   5.3836934078237168e-03   7.3610055097660687e-01   6.3384541835565089e-01
   1.0754149973222465e-02   6.8295439834809701e-01   5.7055272486840347e-01
   1.6124983585421665e-02   6.1745894202683482e-01   5.2854276008584511e-01
   2.1496382583635478e-02   5.5285990172629607e-01   4.9626273759112471e-01
   2.6868535369386656e-02   4.9209619056405107e-01   4.6971208497667183e-01
   3.2241630426604453e-02   4.3628165529725327e-01   4.4698767793755589e-01
   3.7615856342128363e-02   3.8581820488136231e-01   4.2702227986002161e-01
   4.2991401826980011e-02   3.4072047156436036e-01   4.0915246123020632e-01
   4.8368455736293843e-02   3.0077223684698218e-01   3.9293539144518896e-01
   5.3747207090544126e-02   2.6562364517995241e-01   3.7805961131354326e-01
   5.9127845096181200e-02   2.3485672873346208e-01   3.6429708325867327e-01
   6.4510559166356368e-02   2.0802958811991878e-01   3.5147544611929593e-01
   6.9895538941653387e-02   1.8470513288475232e-01   3.3946100576209171e-01
   7.5282974311222384e-02   1.6446866001017379e-01   3.2814781088851674e-01
   8.0673055433531177e-02   1.4693757255907192e-01   3.1745036316818476e-01
   8.6065972757277287e-02   1.3176575985481365e-01   3.0729859391004133e-01
   9.1461917042575600e-02   1.1864450564902962e-01   2.9763430669990487e-01
   9.6861079381944215e-02   1.0730125940049118e-01   2.8840859817979514e-01
   1.0226365122157015e-01   9.7497193938819948e-02   2.7957994927672414e-01
   1.0766982438245819e-01   8.9024166458949727e-02   2.7111278691204299e-01
   1.1307979108167755e-01   8.1701479816468581e-02   2.6297638277766633e-01
   1.1849374395396153e-01   7.5372687895966961e-02   2.5514399808371035e-01
   1.2391187607298713e-01   6.9902585109793858e-02   2.4759221078227478e-01
   1.2933438097300917e-01   6.5174451839897896e-02   2.4030038018163391e-01
   1.3476145267049339e-01   6.1087584143259432e-02   2.3325021640169086e-01
   1.4019328568593589e-01   5.7555109408747196e-02   2.2642543081302580e-01
   1.4563007506559830e-01   5.4502074253331867e-02   2.1981144973139044e-01
   1.5107201640356263e-01   5.1863782851774509e-02   2.1339517802631236e-01
   1.5651930586375640e-01   4.9584360426728313e-02   2.0716480248861779e-01
   1.6197214020214162e-01   4.7615515984965162e-02   2.0110962714300018e-01
   1.6743071678907911e-01   4.5915479386970715e-02   1.9521993443450647e-01
   1.7289523363166220e-01   4.4448089715905192e-02   1.8948686752873667e-01
   1.7836588939632442e-01   4.3182014185714546e-02   1.8390232996092759e-01
   1.8384288343153601e-01   4.2090079203233821e-02   1.7845889963360173e-01
   1.8932641579065185e-01   4.1148697503103682e-02   1.7314975475336403e-01
   1.9481668725484047e-01   4.0337377414880748e-02   1.6796860975884076e-01
   2.0031389935626573e-01   3.9638302255353586e-02   1.6290965965422344e-01
   2.0581825440130749e-01   3.9035969553002481e-02   1.5796753145052023e-01
   2.1132995549405895e-01   3.8516881310203699e-02   1.5313724164526732e-01
   2.1684920655988235e-01   3.8069277806885626e-02   1.4841415885574072e-01
   2.2237621236920085e-01   3.7682908565573214e-02   1.4379397086881252e-01
   2.2791117856143489e-01   3.7348835052903429e-02   1.3927265549140933e-01
   2.3345431166913416e-01   3.7059260506830616e-02   1.3484645468387535e-01
   2.3900581914226801e-01   3.6807382970933555e-02   1.3051185153942513e-01
   2.4456590937275247e-01   3.6587268204647638e-02   1.2626554973944804e-01
   2.5013479171910691e-01   3.6393739636201738e-02   1.2210445516981516e-01
   2.5571267653135771e-01   3.6222282946847484e-02   1.1802565942914844e-01
   2.6129977517617486e-01   3.6068963232235740e-02   1.1402642499856741e-01
   2.6689630006213483e-01   3.5930352989388625e-02   1.1010417187474719e-01
   2.7250246466526229e-01   3.5803469434122159e-02   1.0625646549513357e-01
   2.7811848355479662e-01   3.5685719871145882e-02   1.0248100580729580e-01
   2.8374457241916839e-01   3.5574854023504576e-02   9.8775617353886291e-02
   2.8938094809218501e-01   3.5468922384651491e-02   9.5138240261292584e-02
   2.9502782857952953e-01   3.5366239789557219e-02   9.1566922034181597e-02
   3.0068543308545675e-01   3.5265353514572939e-02   8.8059810070471034e-02
   3.0635398203970637e-01   3.5165015312270009e-02   8.4615144821620580e-02
   3.1203369712477097e-01   3.5064156869809793e-02   8.1231253532087155e-02
   3.1772480130336600e-01   3.4961868249719363e-02   7.7906544499774411e-02
   3.2342751884616106e-01   3.4857378932067973e-02   7.4639501805921382e-02
   3.2914207535981477e-01   3.4750041128538411e-02   7.1428680468775818e-02
   3.3486869781532547e-01   3.4639315083025202e-02   6.8272701980527151e-02
   3.4060761457660971e-01   3.4524756111306565e-02   6.5170250191504020e-02
   3.4635905542940371e-01   3.4406003164916488e-02   6.2120067509451982e-02
   3.5212325161051938e-01   3.4282768732398550e-02   5.9120951385173037e-02
   3.5790043583729836e-01   3.4154829915314711e-02   5.6171751058937569e-02
   3.6369084233754179e-01   3.4022020537243125e-02   5.3271364544498989e-02
   3.6949470687963382e-01   3.3884224162061161e-02   5.0418735830192407e-02
   3.7531226680303453e-01   3.3741367913407649e-02   4.7612852278431816e-02
   3.8114376104917352e-01   3.3593417000765902e-02   4.4852742206844765e-02
   3.8698943019261878e-01   3.3440369869337627e-02   4.2137472635988105e-02
   3.9284951647265692e-01   3.3282253901095071e-02   3.9466147189922918e-02
   3.9872426382517179e-01   3.3119121603259583e-02   3.6837904137337563e-02
   4.0461391791499512e-01   3.2951047228190200e-02   3.4251914561931329e-02
   4.1051872616851304e-01   3.2778123775409007e-02   3.1707380651989192e-02
   4.1643893780681901e-01   3.2600460332359860e-02   2.9203534099767725e-02
   4.2237480387907667e-01   3.2418179715668405e-02   2.6739634602435336e-02
   4.2832657729648466e-01   3.2231416379131184e-02   2.4314968456718211e-02
   4.3429451286649379e-01   3.2040314558648308e-02   2.1928847240415772e-02
   4.4027886732754151e-01   3.1845026627737139e-02   1.9580606574278514e-02
   4.4627989938418933e-01   3.1645711640317487e-02   1.7269604958449536e-02
   4.5229786974271757e-01   3.1442534040122982e-02   1.4995222678096387e-02
   4.5833304114714402e-01   3.1235662518443563e-02   1.2756860773344592e-02
   4.6438567841572798e-01   3.1025269003961187e-02   1.0553940068975698e-02
   4.7045604847794859e-01   3.0811527770275071e-02   8.3859002597673760e-03
   4.7654442041193190e-01   3.0594614648317808e-02   6.2521990476774869e-03
   4.8265106548240383e-01   3.0374706332274015e-02   4.1523113273368439e-03
   4.8877625717913309e-01   3.0151979768885173e-02   2.0857284166451162e-03
   4.9492027125586435e-01   2.9926611621121646e-02   5.1957329484264569e-05
   5.0108338576983102e-01   2.9698777798191300e-02   1.9494799122230511e-03
   5.0726588112170456e-01   2.9468653044734672e-02   3.9190469296053188e-03
   5.1346804009619751e-01   2.9236410582808015e-02   5.8571936035058947e-03
   5.1969014790312906e-01   2.9002221800972339e-02   7.7643566588252444e-03
   5.2593249221912552e-01   2.8766255985387734e-02   9.6409602186242616e-03
   5.3219536322987060e-01   2.8528680088377500e-02   1.1487416329814426e-02
   5.3847905367291560e-01   2.8289658530397332e-02   1.3304125462185068e-02
   5.4478385888115732e-01   2.8049353031776025e-02   1.5091476982403318e-02
   5.5111007682687640e-01   2.7807922470980739e-02   1.6849849604459566e-02
   5.5745800816642033e-01   2.7565522766500816e-02   1.8579611817966635e-02
   5.6382795628553806e-01   2.7322306779744343e-02   2.0281122295619847e-02
   5.7022022734536915e-01   2.7078424236624876e-02   2.1954730281020352e-02
   5.7663513032906033e-01   2.6834021665741781e-02   2.3600775957984155e-02
   5.8307297708911399e-01   2.6589242351294784e-02   2.5219590802417091e-02
   5.8953408239539506e-01   2.6344226299051421e-02   2.6811497917711424e-02
   5.9601876398387466e-01   2.6099110213869126e-02   2.8376812354607095e-02
   6.0252734260605278e-01   2.5854027487427711e-02   2.9915841416355837e-02
   6.0906014207919656e-01   2.5609108194961872e-02   3.1428884950028380e-02
   6.1561748933723359e-01   2.5364479099926673e-02   3.2916235624664392e-02
   6.2219971448248168e-01   2.5120263665608933e-02   3.4378179197027015e-02
   6.2880715083817029e-01   2.4876582072830944e-02   3.5814994765599462e-02
   6.3544013500168095e-01   2.4633551242970619e-02   3.7226955013421659e-02
   6.4209900689870569e-01   2.4391284865587837e-02   3.8614326440404856e-02
   6.4878410983817647e-01   2.4149893430049807e-02   3.9977369585619371e-02
   6.5549579056805107e-01   2.3909484260587033e-02   4.1316339240097699e-02
   6.6223439933199890e-01   2.3670161554285696e-02   4.2631484650632157e-02
   6.6900028992693050e-01   2.3432026421567720e-02   4.3923049715016482e-02
   6.7579381976146724e-01   2.3195176928761052e-02   4.5191273169166157e-02
   6.8261534991530015e-01   2.2959708142403890e-02   4.6436388766514902e-02
   6.8946524519952379e-01   2.2725712174963997e-02   4.7658625450075709e-02
   6.9634387421790755e-01   2.2493278231689562e-02   4.8858207517517238e-02
   7.0325160942915765e-01   2.2262492658341793e-02   5.0035354779595975e-02
   7.1018882721017629e-01   2.2033438989582321e-02   5.1190282712265001e-02
   7.1715590792034845e-01   2.1806197997817023e-02   5.2323202602760244e-02
   7.2415323596685666e-01   2.1580847742322495e-02   5.3434321689944442e-02
   7.3118119987108232e-01   2.1357463618492001e-02   5.4523843299184582e-02
   7.3824019233608829e-01   2.1136118407069859e-02   5.5591966972017071e-02
   7.4533061031518499e-01   2.0916882323252617e-02   5.6638888590827108e-02
   7.5245285508167969e-01   2.0699823065540301e-02   5.7664800498796520e-02
   7.5960733229971900e-01   2.0485005864262607e-02   5.8669891615304115e-02
   7.6679445209635222e-01   2.0272493529681190e-02   5.9654347547006381e-02
   7.7401462913481578e-01   2.0062346499602035e-02   6.0618350694792822e-02
   7.8126828268899362e-01   1.9854622886446349e-02   6.1562080356773130e-02
   7.8855583671918617e-01   1.9649378523713068e-02   6.2485712827505147e-02
   7.9587771994911261e-01   1.9446667011803420e-02   6.3389421493596165e-02
   8.0323436594426956e-01   1.9246539763149939e-02   6.4273376925867431e-02
   8.1062621319159334e-01   1.9049046046643814e-02   6.5137746968196186e-02
   8.1805370518051934e-01   1.8854233031309287e-02   6.5982696823209785e-02
   8.2551729048537803e-01   1.8662145829224874e-02   6.6808389134933810e-02
   8.3301742284929736e-01   1.8472827537660885e-02   6.7614984068555373e-02
   8.4055456126945638e-01   1.8286319280429120e-02   6.8402639387388220e-02
   8.4812917008395916e-01   1.8102660248426217e-02   6.9171510527198388e-02
   8.5574171906005392e-01   1.7921887739383968e-02   6.9921750667941485e-02
   8.6339268348407006e-01   1.7744037196794182e-02   7.0653510803085906e-02
   8.7108254425281140e-01   1.7569142248039848e-02   7.1366939806559060e-02
   8.7881178796662740e-01   1.7397234741705958e-02   7.2062184497454052e-02
   8.8658090702414161e-01   1.7228344784092631e-02   7.2739389702571655e-02
   8.9439039971860024e-01   1.7062500774929545e-02   7.3398698316874400e-02
   9.0224077033602612e-01   1.6899729442292899e-02   7.4040251361959353e-02
   9.1013252925508981e-01   1.6740055876743987e-02   7.4664188042606439e-02
   9.1806619304876047e-01   1.6583503564684743e-02   7.5270645801490899e-02
   9.2604228458782301e-01   1.6430094420959440e-02   7.5859760372116503e-02
   9.3406133314627848e-01   1.6279848820687559e-02   7.6431665830065887e-02
   9.4212387450862545e-01   1.6132785630367130e-02   7.6986494642596215e-02
   9.5023045107914716e-01   1.5988922238237668e-02   7.7524377716678750e-02
   9.5838161199314853e-01   1.5848274583930899e-02   7.8045444445512979e-02
   9.6657791323029385e-01   1.5710857187412164e-02   7.8549822753596121e-02
   9.7481991772997401e-01   1.5576683177237816e-02   7.9037639140379312e-02
   9.8310819550888973e-01   1.5445764318123834e-02   7.9509018722590641e-02
   9.9144332378074063e-01   1.5318111037858739e-02   7.9964085275248120e-02
   9.9982588707821396e-01   1.5193732453561815e-02   8.0402961271429430e-02
   1.0082564773771683e+00   1.5072636397313266e-02   8.0825767920827740e-02
   1.0167356942232848e+00   1.4954829441147677e-02   8.1232625207166009e-02
   1.0252641448609718e+00   1.4840316921453489e-02   8.1623651924474627e-02
   1.0338424443647727e+00   1.4729102962772411e-02   8.1998965712301475e-02
   1.0424712157732674e+00   1.4621190501020953e-02   8.2358683089881035e-02
   1.0511510902254981e+00   1.4516581306143195e-02   8.2702919489304305e-02
   1.0598827071000587e+00   1.4415276004211885e-02   8.3031789287725255e-02
   1.0686667141567550e+00   1.4317274098994082e-02   8.3345405838629372e-02
   1.0775037676810821e+00   1.4222573992990428e-02   8.3643881502208695e-02
   1.0863945326314446e+00   1.4131173007958742e-02   8.3927327674873098e-02
   1.0953396827892472e+00   1.4043067404941989e-02   8.4195854817922688e-02
   1.1043399009118671e+00   1.3958252403812876e-02   8.4449572485410407e-02
   1.1133958788886957e+00   1.3876722202336600e-02   8.4688589351237020e-02
   1.1225083179001099e+00   1.3798469994783180e-02   8.4913013235480506e-02
   1.1316779285796701e+00   1.3723487990084937e-02   8.5122951130009561e-02
   1.1409054311794680e+00   1.3651767429557982e-02   8.5318509223395678e-02
   1.1501915557387625e+00   1.3583298604199490e-02   8.5499792925147311e-02
   1.1595370422559041e+00   1.3518070871576748e-02   8.5666906889285910e-02
   1.1689426408637951e+00   1.3456072672301311e-02   8.5819955037305551e-02
   1.1784091120087170e+00   1.3397291546130452e-02   8.5959040580504409e-02
   1.1879372266328589e+00   1.3341714147672601e-02   8.6084266041744018e-02
   1.1975277663604327e+00   1.3289326261733625e-02   8.6195733276629216e-02
   1.2071815236875820e+00   1.3240112818301064e-02   8.6293543494142977e-02
   1.2168993021761643e+00   1.3194057907176426e-02   8.6377797276754320e-02
   1.2266819166513532e+00   1.3151144792278746e-02   8.6448594600000872e-02
   1.2365301934034323e+00   1.3111355925606305e-02   8.6506034851591584e-02
   1.2464449703935860e+00   1.3074672960886491e-02   8.6550216850021400e-02
   1.2564270974639273e+00   1.3041076766921234e-02   8.6581238862718513e-02
   1.2664774365519205e+00   1.3010547440617914e-02   8.6599198623756424e-02
   1.2765968619091892e+00   1.2983064319734949e-02   8.6604193351129677e-02
   1.2867862603248010e+00   1.2958605995349814e-02   8.6596319763603047e-02
   1.2970465313533146e+00   1.2937150324042301e-02   8.6575674097170152e-02
   1.3073785875474375e+00   1.2918674439818867e-02   8.6542352121109056e-02
   1.3177833546957234e+00   1.2903154765770863e-02   8.6496449153676824e-02
   1.3282617720650816e+00   1.2890567025492072e-02   8.6438060077421941e-02
   1.3388147926485712e+00   1.2880886254241664e-02   8.6367279354161886e-02
   1.3494433834182558e+00   1.2874086809884444e-02   8.6284201039604325e-02
   1.3601485255835795e+00   1.2870142383593519e-02   8.6188918797653891e-02
   1.3709312148551336e+00   1.2869026010337792e-02   8.6081525914392110e-02
   1.3817924617141231e+00   1.2870710079151637e-02   8.5962115311757792e-02
   1.3927332916875672e+00   1.2875166343200850e-02   8.5830779560927661e-02
   1.4037547456294064e+00   1.2882365929653639e-02   8.5687610895407884e-02
   1.4148578800077407e+00   1.2892279349343005e-02   8.5532701223861363e-02
   1.4260437671981958e+00   1.2904876506261820e-02   8.5366142142653922e-02
   1.4373134957837208e+00   1.2920126706861379e-02   8.5188024948157803e-02
   1.4486681708608895e+00   1.2937998669186213e-02   8.4998440648794471e-02
   1.4601089143529193e+00   1.2958460531835803e-02   8.4797479976849832e-02
   1.4716368653295380e+00   1.2981479862763434e-02   8.4585233400052084e-02
   1.4832531803338933e+00   1.3007023667923834e-02   8.4361791132928188e-02
   1.4949590337167007e+00   1.3035058399764043e-02   8.4127243147950059e-02
   1.5067556179777530e+00   1.3065549965574186e-02   8.3881679186469382e-02
   1.5186441441150924e+00   1.3098463735693233e-02   8.3625188769461900e-02
   1.5306258419818839e+00   1.3133764551591987e-02   8.3357861208067430e-02
   1.5427019606513890e+00   1.3171416733808505e-02   8.3079785613966894e-02
   1.5548737687899978e+00   1.3211384089783507e-02   8.2791050909557296e-02
   1.5671425550388320e+00   1.3253629921553878e-02   8.2491745837984132e-02
   1.5795096284038106e+00   1.3298117033354151e-02   8.2181958972986191e-02
   1.5919763186547229e+00   1.3344807739091635e-02   8.1861778728606005e-02
   1.6045439767332625e+00   1.3393663869734507e-02   8.1531293368732216e-02
   1.6172139751704711e+00   1.3444646780586211e-02   8.1190591016513824e-02
   1.6299877085137144e+00   1.3497717358479155e-02   8.0839759663627220e-02
   1.6428665937634848e+00   1.3552836028872028e-02   8.0478887179416425e-02
   1.6558520708202955e+00   1.3609962762864525e-02   8.0108061319908996e-02
   1.6689456029419512e+00   1.3669057084131575e-02   7.9727369736711795e-02
   1.6821486772113592e+00   1.3730078075790075e-02   7.9336899985789078e-02
   1.6954628050154221e+00   1.3792984387179463e-02   7.8936739536142886e-02
   1.7088895225349252e+00   1.3857734240594888e-02   7.8526975778379970e-02
   1.7224303912461261e+00   1.3924285437944772e-02   7.8107696033188345e-02
   1.7360869984340561e+00   1.3992595367356753e-02   7.7678987559721469e-02
   1.7498609577180020e+00   1.4062621009733101e-02   7.7240937563892942e-02
   1.7637539095894179e+00   1.4134318945255075e-02   7.6793633206591938e-02
   1.7777675219627700e+00   1.4207645359839427e-02   7.6337161611826021e-02
   1.7919034907393743e+00   1.4282556051567252e-02   7.5871609874782253e-02
   1.8061635403849041e+00   1.4359006437063893e-02   7.5397065069835234e-02
   1.8205494245207214e+00   1.4436951557857292e-02   7.4913614258482086e-02
   1.8350629265295577e+00   1.4516346086704934e-02   7.4421344497229036e-02
   1.8497058601757961e+00   1.4597144333903467e-02   7.3920342845418263e-02
   1.8644800702409254e+00   1.4679300253570227e-02   7.3410696373018558e-02
   1.8793874331744334e+00   1.4762767449928660e-02   7.2892492168356027e-02
   1.8944298577607535e+00   1.4847499183563428e-02   7.2365817345826811e-02
   1.9096092858024496e+00   1.4933448377689063e-02   7.1830759053559179e-02
   1.9249276928204895e+00   1.5020567624403847e-02   7.1287404481057415e-02
   1.9403870887715844e+00   1.5108809190960693e-02   7.0735840866812616e-02
   1.9559895187836507e+00   1.5198125026031684e-02   7.0176155505902393e-02
   1.9717370639093532e+00   1.5288466765998709e-02   6.9608435757566145e-02
   1.9876318418986960e+00   1.5379785741254093e-02   6.9032769052772336e-02
   2.0036760079909395e+00   1.5472032982524420e-02   6.8449242901779561e-02
   2.0198717557265313e+00   1.5565159227218239e-02   6.7857944901693834e-02
   2.0362213177795168e+00   1.5659114925810624e-02   6.7258962744024986e-02
   2.0527269668111812e+00   1.5753850248257706e-02   6.6652384222251948e-02
   2.0693910163453886e+00   1.5849315090451621e-02   6.6038297239396693e-02
   2.0862158216663178e+00   1.5945459080725866e-02   6.5416789815611054e-02
   2.1032037807393009e+00   1.6042231586402611e-02   6.4787950095783531e-02
   2.1203573351553509e+00   1.6139581720399088e-02   6.4151866357169851e-02
   2.1376789711001178e+00   1.6237458347894251e-02   6.3508627017047292e-02
   2.1551712203480351e+00   1.6335810093055514e-02   6.2858320640403198e-02
   2.1728366612823140e+00   1.6434585345843078e-02   6.2201035947654804e-02
   2.1906779199417032e+00   1.6533732268877332e-02   6.1536861822415911e-02
   2.2086976710946269e+00   1.6633198804397731e-02   6.0865887319300427e-02
   2.2268986393417021e+00   1.6732932681299717e-02   6.0188201671777852e-02
   2.2452836002473582e+00   1.6832881422266133e-02   5.9503894300080296e-02
   2.2638553815015561e+00   1.6932992350989551e-02   5.8813054819169208e-02
   2.2826168641123559e+00   1.7033212599507075e-02   5.8115773046756081e-02
   2.3015709836305196e+00   1.7133489115628620e-02   5.7412139011399521e-02
   2.3207207314068583e+00   1.7233768670490202e-02   5.6702242960662730e-02
   2.3400691558835320e+00   1.7333997866220030e-02   5.5986175369352464e-02
   2.3596193639202245e+00   1.7434123143733604e-02   5.5264026947830835e-02
   2.3793745221564149e+00   1.7534090790654489e-02   5.4535888650419029e-02
   2.3993378584105947e+00   1.7633846949383858e-02   5.3801851683877855e-02
   2.4195126631179673e+00   1.7733337625298495e-02   5.3062007515993770e-02
   2.4399022908074413e+00   1.7832508695117211e-02   5.2316447884248829e-02
   2.4605101616194940e+00   1.7931305915407147e-02   5.1565264804606548e-02
   2.4813397628658636e+00   1.8029674931268391e-02   5.0808550580392131e-02
   2.5023946506327137e+00   1.8127561285180782e-02   5.0046397811292165e-02
   2.5236784514283284e+00   1.8224910426034691e-02   4.9278899402466880e-02
   2.5451948638771107e+00   1.8321667718341539e-02   4.8506148573785213e-02
   2.5669476604610169e+00   1.8417778451641942e-02   4.7728238869185757e-02
   2.5889406893101250e+00   1.8513187850113133e-02   4.6945264166168288e-02
   2.6111778760439548e+00   1.8607841082383114e-02   4.6157318685421833e-02
   2.6336632256650718e+00   1.8701683271562741e-02   4.5364497000594195e-02
   2.6564008245067492e+00   1.8794659505497302e-02   4.4566894048209571e-02
   2.6793948422363236e+00   1.8886714847260677e-02   4.3764605137733614e-02
   2.7026495339162597e+00   1.8977794345877985e-02   4.2957725961800808e-02
   2.7261692421246413e+00   1.9067843047305799e-02   4.2146352606603044e-02
   2.7499583991370797e+00   1.9156806005669380e-02   4.1330581562441848e-02
   2.7740215291722023e+00   1.9244628294763144e-02   4.0510509734462019e-02
   2.7983632507025478e+00   1.9331255019832572e-02   3.9686234453558900e-02
   2.8229882788333600e+00   1.9416631329639888e-02   3.8857853487472171e-02
   2.8479014277513479e+00   1.9500702428822625e-02   3.8025465052072160e-02
   2.8731076132457174e+00   1.9583413590562038e-02   3.7189167822841096e-02
   2.8986118553041336e+00   1.9664710169564170e-02   3.6349060946557987e-02
   2.9244192807858891e+00   1.9744537615364655e-02   3.5505244053192886e-02
   2.9505351261749855e+00   1.9822841485972464e-02   3.4657817268017865e-02
   2.9769647404160051e+00   1.9899567461859169e-02   3.3806881223933827e-02
   3.0037135878352634e+00   1.9974661360301793e-02   3.2952537074034671e-02
   3.0307872511503899e+00   2.0048069150102710e-02   3.2094886504395959e-02
   3.0581914345714933e+00   2.0119736966676127e-02   3.1234031747114255e-02
   3.0859319669966494e+00   2.0189611127541141e-02   3.0370075593583623e-02
   3.1140148053053736e+00   2.0257638148205248e-02   2.9503121408037902e-02
   3.1424460377534364e+00   2.0323764758464979e-02   2.8633273141347670e-02
   3.1712318874721954e+00   2.0387937919142063e-02   2.7760635345086104e-02
   3.2003787160766444e+00   2.0450104839245142e-02   2.6885313185875503e-02
   3.2298930273855304e+00   2.0510212993596233e-02   2.6007412460011148e-02
   3.2597814712577380e+00   2.0568210140915033e-02   2.5127039608378032e-02
   3.2900508475490398e+00   2.0624044342380521e-02   2.4244301731668028e-02
   3.3207081101933902e+00   2.0677663980687266e-02   2.3359306605899022e-02
   3.3517603714131958e+00   2.0729017779606340e-02   2.2472162698248255e-02
   3.3832149060634320e+00   2.0778054824058256e-02   2.1582979183208062e-02
   3.4150791561139719e+00   2.0824724580725706e-02   2.0691865959071798e-02
   3.4473607352754709e+00   2.0868976919210303e-02   1.9798933664750828e-02
   3.4800674337739870e+00   2.0910762133742766e-02   1.8904293696947017e-02
   3.5132072232793266e+00   2.0950030965480870e-02   1.8008058227667600e-02
   3.5467882619933468e+00   2.0986734625382586e-02   1.7110340222112219e-02
   3.5808188999035586e+00   2.1020824817691408e-02   1.6211253456923869e-02
   3.6153076842082497e+00   2.1052253764041962e-02   1.5310912538820887e-02
   3.6502633649195437e+00   2.1080974228193772e-02   1.4409432923616849e-02
   3.6856949006509017e+00   2.1106939541414849e-02   1.3506930935638151e-02
   3.7216114645958309e+00   2.1130103628533403e-02   1.2603523787545035e-02
   3.7580224507050874e+00   2.1150421034663247e-02   1.1699329600569408e-02
   3.7949374800696067e+00   2.1167846952628966e-02   1.0794467425172094e-02
   3.8323664075169699e+00   2.1182337251098637e-02   9.8890572621361805e-03
   3.8703193284295785e+00   2.1193848503437196e-02   8.9832200841026832e-03
   3.9088065857925387e+00   2.1202338017310529e-02   8.0770778575525171e-03
   3.9478387774804395e+00   2.1207763865033202e-02   7.1707535652534293e-03
   3.9874267637916039e+00   2.1210084914697780e-02   6.2643712291716724e-03
   4.0275816752397953e+00   2.1209260862081525e-02   5.3580559338666234e-03
   4.0683149206127576e+00   2.1205252263357566e-02   4.4519338503716810e-03
   4.1096381953081016e+00   2.1198020568623077e-02   3.5461322605685464e-03
   4.1515634899572644e+00   2.1187528156252244e-02   2.6407795820744262e-03
   4.1941030993485215e+00   2.1173738368095441e-02   1.7360053936401609e-03
   4.2372696316607890e+00   2.1156615545537272e-02   8.3194046107304409e-04
   4.2810760180202729e+00   2.1136125066422262e-02   7.1283236304342523e-05
   4.3255355223926530e+00   2.1112233382866274e-02   9.7353247865583636e-04
   4.3706617518238451e+00   2.1084908059960550e-02   1.8746727780786232e-03
   4.4164686670431443e+00   2.1054117815390350e-02   2.7745683504972751e-03
   4.4629705934431385e+00   2.1019832559959650e-02   3.6730820869796954e-03
   4.5101822324510517e+00   2.0982023439057751e-02   4.5700755244872937e-03
   4.5581186733074279e+00   2.0940662875054250e-02   5.4654088160356329e-03
   4.6067954052680058e+00   2.0895724610644928e-02   6.3589407002645482e-03
   4.6562283302460932e+00   2.0847183753148091e-02   7.2505284704104112e-03
   4.7064337759128669e+00   2.0795016819763701e-02   8.1400279426763200e-03
   4.7574285092740354e+00   2.0739201783793515e-02   9.0272934239862268e-03
   4.8092297507421851e+00   2.0679718121833557e-02   9.9121776791268879e-03
   4.8618551887249160e+00   2.0616546861928264e-02   1.0794531897264315e-02
   4.9153229947494390e+00   2.0549670632707295e-02   1.1674205657840497e-02
   4.9696518391458202e+00   2.0479073713477236e-02   1.2551046895833196e-02
   5.0248609073115134e+00   2.0404742085287308e-02   1.3424901866389227e-02
   5.0809699165809423e+00   2.0326663482948093e-02   1.4295615108820936e-02
   5.1379991337250273e+00   2.0244827448007152e-02   1.5163029409970608e-02
   5.1959693931066422e+00   2.0159225382659129e-02   1.6026985766937951e-02
   5.2549021155189983e+00   2.0069850604586992e-02   1.6887323349177308e-02
   5.3148193277352114e+00   1.9976698402710213e-02   1.7743879459962586e-02
   5.3757436827986265e+00   1.9879766093825579e-02   1.8596489497229141e-02
   5.4376984810845492e+00   1.9779053080120845e-02   1.9444986913796702e-02
   5.5007076921657916e+00   1.9674560907520511e-02   2.0289203176978465e-02
   5.5647959775152716e+00   1.9566293324850825e-02   2.1128967727590764e-02
   5.6299887140809535e+00   1.9454256343779508e-02   2.1964107938373112e-02
   5.6963120187696248e+00   1.9338458299489991e-02   2.2794449071830813e-02
   5.7637927738776886e+00   1.9218909912052440e-02   2.3619814237520464e-02
   5.8324586535088452e+00   1.9095624348440254e-02   2.4440024348797107e-02
   5.9023381510202384e+00   1.8968617285129885e-02   2.5254898079039911e-02
   5.9734606075407291e+00   1.8837906971237994e-02   2.6064251817392581e-02
   6.0458562416062129e+00   1.8703514292114587e-02   2.6867899624034464e-02
   6.1195561799597122e+00   1.8565462833332491e-02   2.7665653185029337e-02
   6.1945924895655118e+00   1.8423778944975044e-02   2.8457321766773180e-02
   6.2709982108886715e+00   1.8278491806158481e-02   2.9242712170098661e-02
   6.3488073924940363e+00   1.8129633489668118e-02   3.0021628684067547e-02
   6.4280551270205262e+00   1.7977239026622738e-02   3.0793873039511310e-02
   6.5087775885895898e+00   1.7821346471042387e-02   3.1559244362374450e-02
   6.5910120717083549e+00   1.7661996964207782e-02   3.2317539126922590e-02
   6.6747970317317344e+00   1.7499234798665775e-02   3.3068551108882960e-02
   6.7601721269493753e+00   1.7333107481751542e-02   3.3812071338597760e-02
   6.8471782623668300e+00   1.7163665798464733e-02   3.4547888054269449e-02
   6.9358576352530950e+00   1.6990963873534493e-02   3.5275786655391772e-02
   7.0262537825294222e+00   1.6815059232504259e-02   3.5995549656468007e-02
   7.1184116300779854e+00   1.6636012861632521e-02   3.6706956641123667e-02
   7.2123775440514448e+00   1.6453889266415889e-02   3.7409784216733355e-02
   7.3081993842686739e+00   1.6268756528513117e-02   3.8103805969697757e-02
   7.4059265597842616e+00   1.6080686360838148e-02   3.8788792421503016e-02
   7.5056100867244258e+00   1.5889754160568148e-02   3.9464510985725898e-02
   7.6073026484837794e+00   1.5696039059815425e-02   4.0130725926149080e-02
   7.7110586583830516e+00   1.5499623973666221e-02   4.0787198316166728e-02
   7.8169343248898091e+00   1.5300595645303061e-02   4.1433685999681003e-02
   7.9249877195099128e+00   1.5099044687884811e-02   4.2069943553701528e-02
   8.0352788474600878e+00   1.4895065622851145e-02   4.2695722252877433e-02
   8.1478697212365709e+00   1.4688756914308043e-02   4.3310770036216306e-02
   8.2628244371994857e+00   1.4480220999098736e-02   4.3914831476251526e-02
   8.3802092552952097e+00   1.4269564312193506e-02   4.4507647750957946e-02
   8.5000926820455529e+00   1.4056897306963023e-02   4.5088956618725140e-02
   8.6225455569343605e+00   1.3842334469904793e-02   4.5658492396721040e-02
   8.7476411423280087e+00   1.3625994329375390e-02   4.6215985943020010e-02
   8.8754552170703072e+00   1.3407999457833442e-02   4.6761164642876052e-02
   9.0060661738958636e+00   1.3188476467101751e-02   4.7293752399564570e-02
   9.1395551208103889e+00   1.2967555996125646e-02   4.7813469630243910e-02
   9.2760059865910982e+00   1.2745372690677215e-02   4.8320033267317597e-02
   9.4155056305629365e+00   1.2522065174440211e-02   4.8813156765814436e-02
   9.5581439568114757e+00   1.2297776010884998e-02   4.9292550117340461e-02
   9.7040140329955307e+00   1.2072651655326450e-02   4.9757919871196932e-02
   9.8532122139268132e+00   1.1846842396530000e-02   5.0208969163292649e-02
   1.0005838270086041e+01   1.1620502287215118e-02   5.0645397753529720e-02
   1.0161995521247851e+01   1.1393789062791759e-02   5.1066902072381404e-02
   1.0321790975388566e+01   1.1166864047636005e-02   5.1473175277427341e-02
   1.0485335473052372e+01   1.0939892048214772e-02   5.1863907320667813e-02
   1.0652743837352762e+01   1.0713041232330633e-02   5.2238785027475254e-02
   1.0824135029784825e+01   1.0486482993778745e-02   5.2597492188114936e-02
   1.0999632312025028e+01   1.0260391801668267e-02   5.2939709662801926e-02
   1.1179363413892146e+01   1.0034945033680520e-02   5.3265115501333282e-02
   1.1363460707639600e+01   9.8103227925260272e-03   5.3573385078388047e-02
   1.1552061388747735e+01   9.5867077048605864e-03   5.3864191245645232e-02
   1.1745307663376545e+01   9.3642847019448361e-03   5.4137204501943259e-02
   1.1943346942633479e+01   9.1432407813302197e-03   5.4392093182753287e-02
   1.2146332043802719e+01   8.9237647488882299e-03   5.4628523670318674e-02
   1.2354421398670455e+01   8.7060469405142449e-03   5.4846160625860563e-02
   1.2567779269069005e+01   8.4902789228865627e-03   5.5044667245334522e-02
   1.2786575969746634e+01   8.2766531726961023e-03   5.5223705540269341e-02
   1.3010988098652799e+01   8.0653627338157508e-03   5.5382936645291592e-02
   1.3241198774707605e+01   7.8566008519475039e-03   5.5522021154002066e-02
   1.3477397883101041e+01   7.6505605863514958e-03   5.5640619484920162e-02
   1.3719782328139621e+01   7.4474343983580438e-03   5.5738392279277238e-02
   1.3968556293628438e+01   7.2474137164533214e-03   5.5815000832483030e-02
   1.4223931510742103e+01   7.0506884778442913e-03   5.5870107561128535e-02
   1.4486127533297593e+01   6.8574466465461947e-03   5.5903376507442593e-02
   1.4755372020300582e+01   6.6678737081606876e-03   5.5914473883118321e-02
   1.5031901025587979e+01   6.4821521416931205e-03   5.5903068654468480e-02
   1.5315959294335785e+01   6.3004608689147812e-03   5.5868833170849230e-02
   1.5607800566142437e+01   6.1229746819894126e-03   5.5811443838297170e-02
   1.5907687884336111e+01   5.9498636502767210e-03   5.5730581840277571e-02
   1.6215893911079149e+01   5.7812925074746113e-03   5.5625933907405112e-02
   1.6532701247773431e+01   5.6174200205045821e-03   5.5497193137917677e-02
   1.6858402760181399e+01   5.4583983418089455e-03   5.5344059870585771e-02
   1.7193301907594318e+01   5.3043723470288517e-03   5.5166242611613847e-02
   1.7537713075281690e+01   5.1554789603281970e-03   5.4963459016928562e-02
   1.7891961909354254e+01   5.0118464699556720e-03   5.4735436931054871e-02
   1.8256385653070279e+01   4.8735938369738330e-03   5.4481915483539423e-02
   1.8631333483496533e+01   4.7408300004379011e-03   5.4202646243612818e-02
   1.9017166847322432e+01   4.6136531826715954e-03   5.3897394433451429e-02
   1.9414259794502573e+01   4.4921501986520118e-03   5.3565940200022699e-02
   1.9822999308275158e+01   4.3763957739045845e-03   5.3208079945081921e-02
   2.0243785629979111e+01   4.2664518756705405e-03   5.2823627712388577e-02
   2.0677032576959959e+01   4.1623670624993947e-03   5.2412416630685854e-02
   2.1123167851726627e+01   4.0641758577600884e-03   5.1974300410364438e-02
   2.1582633340394331e+01   3.9718981529341946e-03   5.1509154891081765e-02
   2.2055885398324072e+01   3.8855386468520381e-03   5.1016879636864965e-02
   2.2543395120752258e+01   3.8050863273404456e-03   5.0497399574441992e-02
   2.3045648596098928e+01   3.7305140019919802e-03   4.9950666669682176e-02
   2.3563147139542515e+01   3.6617778849610261e-03   4.9376661636119312e-02
   2.4096407504373353e+01   3.5988172468434110e-03   4.8775395668561150e-02
   2.4645962068572256e+01   3.5415541347523227e-03   4.8146912193769431e-02
   2.5212358994024360e+01   3.4898931697023849e-03   4.7491288629141204e-02
   2.5796162355764796e+01   3.4437214283112860e-03   4.6808638139237746e-02
   2.6397952238668708e+01   3.4029084156197431e-03   4.6099111378900326e-02
   2.7018324799053829e+01   3.3673061355259382e-03   4.5362898210593472e-02
   2.7657892288752482e+01   3.3367492648990194e-03   4.4600229382524503e-02
   2.8317283039343987e+01   3.3110554368691592e-03   4.3811378153042035e-02
   2.8997141404419843e+01   3.2900256381166448e-03   4.2996661845818407e-02
   2.9698127657982241e+01   3.2734447241370423e-03   4.2156443319417147e-02
   3.0420917847357615e+01   3.2610820555183384e-03   4.1291132334048686e-02
   3.1166203599343643e+01   3.2526922571454175e-03   4.0401186797658251e-02
   3.1934691878698878e+01   3.2480161010324249e-03   3.9487113872996860e-02
   3.2727104698526844e+01   3.2467815121230981e-03   3.8549470927040308e-02
   3.3544178782608974e+01   3.2487046949439824e-03   3.7588866304048452e-02
   3.4386665180287174e+01   3.2534913774372454e-03   3.6605959903755148e-02
   3.5255328835094815e+01   3.2608381666701103e-03   3.5601463546636514e-02
   3.6150948108970695e+01   3.2704340094578122e-03   3.4576141108997982e-02
   3.7074314264562268e+01   3.2819617492226838e-03   3.3530808411689872e-02
   3.8026230908814490e+01   3.2950997687509753e-03   3.2466332847711832e-02
   3.9007513401753044e+01   3.3095237068728744e-03   3.1383632735718536e-02
   4.0018988235075945e+01   3.3249082355331083e-03   3.0283676388535574e-02
   4.1061492385865193e+01   3.3409288823222916e-03   2.9167480888240616e-02
   4.2135872651399069e+01   3.3572638822436662e-03   2.8036110562074001e-02
   4.3242984971677451e+01   3.3735960414671418e-03   2.6890675156469257e-02
   4.4383693746837629e+01   3.3896145949570133e-03   2.5732327709733438e-02
   4.5558871157147863e+01   3.4050170393244983e-03   2.4562262127340251e-02
   4.6769396493671984e+01   3.4195109219713471e-03   2.3381710467377803e-02
   4.8016155508014336e+01   3.4328155676266459e-03   2.2191939947322381e-02
   4.9300039789769549e+01   3.4446637237575128e-03   2.0994249686951960e-02
   5.0621946180369164e+01   3.4548031070046337e-03   1.9789967205777526e-02
   5.1982776231995430e+01   3.4629978338301948e-03   1.8580444696779219e-02
   5.3383435720048524e+01   3.4690297198829434e-03   1.7367055101428774e-02
   5.4824834217361335e+01   3.4726994342026973e-03   1.6151188013852069e-02
   5.6307884737923068e+01   3.4738274962750060e-03   1.4934245444523153e-02
   5.7833503457330124e+01   3.4722551060387685e-03   1.3717637475954558e-02
   5.9402609516522375e+01   3.4678447992323447e-03   1.2502777844466628e-02
   6.1016124914599594e+01   3.4604809228732103e-03   1.1291079483214284e-02
   6.2674974495681802e+01   3.4500699281473368e-03   1.0083950062188429e-02
   6.4380086033864160e+01   3.4365404804879152e-03   8.8827875609019946e-03
   6.6132390419368335e+01   3.4198433890960667e-03   7.6889759089009413e-03
   6.7932821948006705e+01   3.3999513605322829e-03   6.5038807281343480e-03
   6.9782318715104225e+01   3.3768585832570919e-03   5.3288452095942018e-03
   7.1681823114039247e+01   3.3505801520590239e-03   4.1651861545517477e-03
   7.3632282438641298e+01   3.3211513431441464e-03   3.0141902082023719e-03
   7.5634649587791003e+01   3.2886267522658219e-03   1.8771103106909326e-03
   7.7689883869762298e+01   3.2530793095689736e-03   7.5516238731843099e-04
   7.9798951903112524e+01   3.2145991858651968e-03   3.5047770360763231e-04
   8.1962828610281676e+01   3.1732926057763677e-03   1.4386769503247354e-03
   8.4182498299535368e+01   3.1292805836177218e-03   2.5083476831735396e-03
   8.6458955830452624e+01   3.0826975980521309e-03   3.5584497783331948e-03
   8.8793207857832741e+01   3.0336902214116446e-03   4.5879925653684595e-03
   9.1186274148698359e+01   2.9824157192314127e-03   5.5960364375935434e-03
   9.3639188966955672e+01   2.9290406349322673e-03   6.5816941674032847e-03
   9.6153002520272977e+01   2.8737393738257344e-03   7.5441319316551514e-03
   9.8728782463840446e+01   2.8166927996430280e-03   8.4825700548551985e-03
   1.0136761545583482e+02   2.7580868557446347e-03   9.3962834802472361e-03
   1.0407060875968412e+02   2.6981112219613967e-03   1.0284601980978580e-02
   1.0683889188854509e+02   2.6369580168073004e-03   1.1146910125232612e-02
   1.0967361828777386e+02   2.5748205535112145e-03   1.1982647010630787e-02
   1.1257596705161812e+02   2.5118921570354003e-03   1.2791305784300988e-02
   1.1554714467078236e+02   2.4483650479855124e-03   1.3572432965784920e-02
   1.1858838680804489e+02   2.3844292980741422e-03   1.4325627590468182e-02
   1.2170096009956333e+02   2.3202718606363248e-03   1.5050540191432926e-02
   1.2488616398003448e+02   2.2560756785735547e-03   1.5746871637630777e-02
   1.2814533253038397e+02   2.1920188710895516e-03   1.6414371846041664e-02
   1.3147983634714427e+02   2.1282739996377753e-03   1.7052838385063662e-02
   1.3489108443317804e+02   2.0650074126532525e-03   1.7662114985804056e-02
   1.3838052610987614e+02   2.0023786679068678e-03   1.8242089977220433e-02
   1.4194965295139761e+02   1.9405400306576892e-03   1.8792694660252574e-02
   1.4560000074196256e+02   1.8796360452393301e-03   1.9313901635161779e-02
   1.4933315145760358e+02   1.8198031772417300e-03   1.9805723095347672e-02
   1.5315073527415245e+02   1.7611695230893565e-03   2.0268209099898904e-02
   1.5705443260360454e+02   1.7038545835149632e-03   2.0701445836110777e-02
   1.6104597616132443e+02   1.6479690972203143e-03   2.1105553882180716e-02
   1.6512715306685342e+02   1.5936149308645176e-03   2.1480686479269373e-02
   1.6929980698136436e+02   1.5408850214341241e-03   2.1827027821130107e-02
   1.7356584028507078e+02   1.4898633670206163e-03   2.2144791368541972e-02
   1.7792721629811297e+02   1.4406250620561112e-03   2.2434218194860911e-02
   1.8238596154871334e+02   1.3932363730961850e-03   2.2695575368144594e-02
   1.8694416809251402e+02   1.3477548513507465e-03   2.2929154374466965e-02
   1.9160399588730601e+02   1.3042294782782404e-03   2.3135269586287865e-02
   1.9636767522742585e+02   1.2627008406963514e-03   2.3314256779023435e-02
   2.0123750924237180e+02   1.2232013320314650e-03   2.3466471698320168e-02
   2.0621587646426170e+02   1.1857553765005635e-03   2.3592288679929352e-02
   2.1130523346898397e+02   1.1503796732033056e-03   2.3692099323548321e-02
   2.1650811759599063e+02   1.1170834572897803e-03   2.3766311221502079e-02
   2.2182714975187969e+02   1.0858687755638252e-03   2.3815346742714016e-02
   2.2726503730303799e+02   1.0567307740744214e-03   2.3839641872014150e-02
   2.3282457706277924e+02   1.0296579954273133e-03   2.3839645104520857e-02
   2.3850865837856927e+02   1.0046326837516162e-03   2.3815816394506584e-02
   2.4432026632510818e+02   9.8163109541660187e-04   2.3768626157933959e-02
   2.5026248500918322e+02   9.6062381377925998e-04   2.3698554327610921e-02
   2.5633850099239896e+02   9.4157606640132840e-04   2.3606089459740742e-02
   2.6255160683808828e+02   9.2444804333557951e-04   2.3491727890492475e-02
   2.6890520478888101e+02   9.0919521522025981e-04   2.3355972941086378e-02
   2.7540281058162799e+02   8.9576865006779638e-04   2.3199334169802688e-02
   2.8204805740660157e+02   8.8411532776000445e-04   2.3022326669233761e-02
   2.8884470001810672e+02   8.7417845137272021e-04   2.2825470407058290e-02
   2.9579661900389942e+02   8.6589775457901474e-04   2.2609289608565231e-02
   3.0290782522106463e+02   8.5920980446563266e-04   2.2374312179147537e-02
   3.1018246440626876e+02   8.5404829920543435e-04   2.2121069164960483e-02
   3.1762482196862243e+02   8.5034436009201464e-04   2.1850094249965313e-02
   3.2523932797362858e+02   8.4802681754825304e-04   2.1561923287565232e-02
   3.3303056232710708e+02   8.4702249075740976e-04   2.1257093865086452e-02
   3.4100326016826148e+02   8.4725646065353377e-04   2.0936144899371012e-02
   3.4916231748140979e+02   8.4865233604680679e-04   2.0599616261788301e-02
   3.5751279693633813e+02   8.5113251271318191e-04   2.0248048431011245e-02
   3.6605993396756389e+02   8.5461842532319476e-04   1.9881982171940260e-02
   3.7480914310326324e+02   8.5903079211868683e-04   1.9501958239211525e-02
   3.8376602455504496e+02   8.6428985227504640e-04   1.9108517103769707e-02
   3.9293637108017288e+02   8.7031559592465335e-04   1.8702198701030737e-02
   4.0232617512840631e+02   8.7702798683009231e-04   1.8283542199215352e-02
   4.1194163628603928e+02   8.8434717771790350e-04   1.7853085786479594e-02
   4.2178916903032291e+02   8.9219371830429051e-04   1.7411366475519108e-02
   4.3187541080795933e+02   9.0048875604842316e-04   1.6958919924373150e-02
   4.4220723045196144e+02   9.0915422968529391e-04   1.6496280272200403e-02
   4.5279173695176831e+02   9.1811305559019729e-04   1.6023979988847747e-02
   4.6363628859213503e+02   9.2728930704089052e-04   1.5542549737074474e-02
   4.7474850247694843e+02   9.3660838643250255e-04   1.5052518246340574e-02
   4.8613626445487398e+02   9.4599719051069453e-04   1.4554412197110844e-02
   4.9780773946434130e+02   9.5538426868291282e-04   1.4048756114659833e-02
   5.0977138231624531e+02   9.6469997446291256e-04   1.3536072271410182e-02
   5.2203594893336697e+02   9.7387661010084337e-04   1.3016880596863123e-02
   5.3461050806644459e+02   9.8284856444608160e-04   1.2491698594222056e-02
   5.4750445350756297e+02   9.9155244407878040e-04   1.1961041262835481e-02
   5.6072751682244689e+02   9.9992719774366634e-04   1.1425421025619054e-02
   5.7428978062407180e+02   1.0079142341066216e-03   1.0885347660642974e-02
   5.8820169241099222e+02   1.0154575328457094e-03   1.0341328236101122e-02
   6.0247407899468669e+02   1.0225037490823041e-03   9.7938670478898704e-03
   6.1711816154121868e+02   1.0290023111413360e-03   9.2434655590647452e-03
   6.3214557125351268e+02   1.0349055116269934e-03   8.6906223404457084e-03
   6.4756836572161467e+02   1.0401685917792447e-03   8.1358330116740873e-03
   6.6339904596934889e+02   1.0447498190790938e-03   7.5795901820303602e-03
   6.7965057422688096e+02   1.0486105580452820e-03   7.0223833903444444e-03
   6.9633639245988786e+02   1.0517153341670360e-03   6.4646990433423479e-03
   7.1347044168708169e+02   1.0540318909019186e-03   5.9070203517794795e-03
   7.3106718211916200e+02   1.0555312396531846e-03   5.3498272637333422e-03
   7.4914161415333592e+02   1.0561877026459277e-03   4.7935963944270021e-03
   7.6770930025892505e+02   1.0559789485952153e-03   4.2388009519691572e-03
   7.8678638779071662e+02   1.0548860210640720e-03   3.6859106584055112e-03
   8.0638963276805760e+02   1.0528933593981771e-03   3.1353916654801584e-03
   8.2653642465897826e+02   1.0499888121161538e-03   2.5877064645145609e-03
   8.4724481220991140e+02   1.0461636426326582e-03   2.0433137898145937e-03
   8.6853353036298017e+02   1.0414125271839270e-03   1.5026685150276720e-03
   8.9042202830397252e+02   1.0357335448277771e-03   9.6622154187264719e-04
   9.1293049868572484e+02   1.0291281593816093e-03   4.3441968067381431e-04
   9.3607990807266458e+02   1.0216011931731828e-03   9.2294477870513703e-05
   9.5989202865385300e+02   1.0131607924702690e-03   6.1348270023120488e-04
   9.8438947127301515e+02   1.0038183844648385e-03   1.1287112574651648e-03
   1.0095957198253226e+03   9.9358862569787210e-04   1.6375510830398676e-03
   1.0355351670721893e+03   9.8248934180511505e-04   2.1395779416015781e-03
   1.0622331519262316e+03   9.7054145849551077e-04   2.6343726092100672e-03
   1.0897159982600740e+03   9.5776892366539190e-04   3.1215210655460846e-03
   1.1180110552935666e+03   9.4419862058559012e-04   3.6006146985904097e-03
   1.1471467396153146e+03   9.2986027209984723e-04   4.0712505222489925e-03
   1.1771525788952013e+03   9.1478633581310032e-04   4.5330314073869227e-03
   1.2080592573457843e+03   8.9901189025431982e-04   4.9855663267037720e-03
   1.2398986629910983e+03   8.8257451203499482e-04   5.4284706138625349e-03
   1.2727039368023341e+03   8.6551414405799942e-04   5.8613662372555275e-03
   1.3065095237604080e+03   8.4787295484889391e-04   6.2838820887469726e-03
   1.3413512259060749e+03   8.2969518914632889e-04   6.6956542877151248e-03
   1.3772662574386513e+03   8.1102700989121868e-04   7.0963265006452891e-03
   1.4142933019245029e+03   7.9191633183539611e-04   7.4855502765051041e-03
   1.4524725716769942e+03   7.7241264700644852e-04   7.8629853980586306e-03
   1.4918458693689931e+03   7.5256684233604432e-04   8.2283002492316015e-03
   1.5324566519394421e+03   7.3243100979758502e-04   8.5811721985614708e-03
   1.5743500968545500e+03   7.1205824946130036e-04   8.9212879987009552e-03
   1.6175731707839361e+03   6.9150246593663312e-04   9.2483442018644890e-03
   1.6621747007512135e+03   6.7081815872072070e-04   9.5620475910134228e-03
   1.7082054478173254e+03   6.5006020704838630e-04   9.8621156264867560e-03
   1.7557181833541540e+03   6.2928364989356389e-04   1.0148276907679166e-02
   1.8047677679639730e+03   6.0854346184135988e-04   1.0420271649255075e-02
   1.8554112330993160e+03   5.8789432562245114e-04   1.0677852171275148e-02
   1.9077078654354616e+03   5.6739040215747494e-04   1.0920783402473822e-02
   1.9617192940462460e+03   5.4708509903644842e-04   1.1148843395800578e-02
   2.0175095804312518e+03   5.2703083841887377e-04   1.1361823855186581e-02
   2.0751453114404289e+03   5.0727882540635427e-04   1.1559530672353269e-02
   2.1346956951395100e+03   4.8787881799916555e-04   1.1741784472311778e-02
   2.1962326596570506e+03   4.6887889980928854e-04   1.1908421166046845e-02
   2.2598309550512890e+03   4.5032525675436919e-04   1.2059292508693975e-02
   2.3255682582318591e+03   4.3226195900292197e-04   1.2194266661351483e-02
   2.3935252809694375e+03   4.1473074948927824e-04   1.2313228754479821e-02
   2.4637858810229045e+03   3.9777084034398058e-04   1.2416081450657090e-02
   2.5364371764114921e+03   3.8141871861574472e-04   1.2502745504273327e-02
   2.6115696628569899e+03   3.6570796267132444e-04   1.2573160315549559e-02
   2.6892773344186462e+03   3.5066907067360376e-04   1.2627284476097289e-02
   2.7696578073422061e+03   3.3632930251803472e-04   1.2665096303027923e-02
   2.8528124471425554e+03   3.2271253660243193e-04   1.2686594358466863e-02
   2.9388464989392555e+03   3.0983914275561908e-04   1.2691797951136063e-02
   3.0278692210637259e+03   2.9772587261578387e-04   1.2680747616523713e-02
   3.1199940219577752e+03   2.8638576867323629e-04   1.2653505572003065e-02
   3.2153386003845640e+03   2.7582809312398648e-04   1.2610156143140316e-02
   3.3140250889758977e+03   2.6605827757275602e-04   1.2550806157310634e-02
   3.4161802011432169e+03   2.5707789451689944e-04   1.2475585300655179e-02
   3.5219353813848420e+03   2.4888465141603699e-04   1.2384646434351887e-02
   3.6314269590285021e+03   2.4147240799865521e-04   1.2278165866124957e-02
   3.7447963054562310e+03   2.3483121730538681e-04   1.2156343572925610e-02
   3.8621899948683376e+03   2.2894739078382909e-04   1.2019403370732706e-02
   3.9837599686544022e+03   2.2380358756612928e-04   1.1867593027495627e-02
   4.1096637034532532e+03   2.1937892786272339e-04   1.1701184315345392e-02
   4.2400643829990904e+03   2.1564913018334853e-04   1.1520472998339915e-02
   4.3751310738678694e+03   2.1258667188939206e-04   1.1325778752207305e-02
   4.5150389052590763e+03   2.1016097234982656e-04   1.1117445012779670e-02
   4.6599692529686317e+03   2.0833859774505026e-04   1.0895838750086373e-02
   4.8101099277340636e+03   2.0708348634357332e-04   1.0661350165412142e-02
   4.9656553681592513e+03   2.0635719283523812e-04   1.0414392308975784e-02
   5.1268068384542903e+03   2.0611915010826376e-04   1.0155400616320476e-02
   5.2937726312586456e+03   2.0632694662603424e-04   9.8848323619408207e-03
   5.4667682758471901e+03   2.0693661738246938e-04   9.6031660291829857e-03
   5.6460167520558389e+03   2.0790294622707872e-04   9.3109005959762792e-03
   5.8317487102999849e+03   2.0917977718637459e-04   9.0085547365109653e-03
   6.0242026980976580e+03   2.1072033228708431e-04   8.6966659395782964e-03
   6.2236253935518644e+03   2.1247753326014696e-04   8.3757895448867137e-03
   6.4302718462874827e+03   2.1440432442865198e-04   8.0464976992915549e-03
   6.6444057263819750e+03   2.1645399403258381e-04   7.7093782355109886e-03
   6.8662995818754489e+03   2.1858049121703527e-04   7.3650334765265058e-03
   7.0962351054885958e+03   2.2073873592864945e-04   7.0140789694917993e-03
   7.3345034112258145e+03   2.2288491900823715e-04   6.6571421535762676e-03
   7.5814053215864433e+03   2.2497678984934044e-04   6.2948609667565769e-03
   7.8372516661528716e+03   2.2697392910675518e-04   5.9278823971197214e-03
   8.1023635923736356e+03   2.2883800408501909e-04   5.5568609847483907e-03
   8.3770728894025651e+03   2.3053300461173265e-04   5.1824572807326330e-03
   8.6617223259051043e+03   2.3202545741030089e-04   4.8053362702553670e-03
   8.9566660027851594e+03   2.3328461720817373e-04   4.4261657670522370e-03
   9.2622697218325702e+03   2.3428263307789798e-04   4.0456147868368486e-03
   9.5789113713347797e+03   2.3499468877064000e-04   3.6643519074939235e-03
   9.9069813297404635e+03   2.3539911609471442e-04   3.2830436239916772e-03
   1.0246882888503485e+04   2.3547748067498375e-04   2.9023527060306753e-03
   1.0599032695280461e+04   2.3521463973830148e-04   2.5229365664413139e-03
   1.0963861218693446e+04   2.3459877186604583e-04   2.1454456482619122e-03
   1.1341813235912206e+04   2.3362137895377444e-04   1.7705218382694232e-03
   1.1733348344350719e+04   2.3227726089858347e-04   1.3987969145038415e-03
   1.2138941498811428e+04   2.3056446383018514e-04   1.0308910350425027e-03
   1.2559083575455204e+04   2.2848420294063754e-04   6.6741127490232977e-04
   1.2994281964012001e+04   2.2604076122167971e-04   3.0895021754173690e-04
   1.3445061189692648e+04   2.2324136563900421e-04   4.3915393040716566e-05
   1.3911963566305287e+04   2.2009604245865066e-04   3.9062593413352609e-04
   1.4395549882124016e+04   2.1661745361556406e-04   7.3064011513501725e-04
   1.4896400120106522e+04   2.1282071614758813e-04   1.0634361130372749e-03
   1.5415114214106003e+04   2.0872320683529288e-04   1.3885126288244454e-03
   1.5952312842776941e+04   2.0434435425931152e-04   1.7053898616807839e-03
   1.6508638262930421e+04   1.9970542054337237e-04   2.0136103985113341e-03
   1.7084755184154699e+04   1.9482927507596948e-04   2.3127400169153933e-03
   1.7681351686581595e+04   1.8974016248651804e-04   2.6023684003655401e-03
   1.8299140183751173e+04   1.8446346713185680e-04   2.8821097649431859e-03
   1.8938858432596786e+04   1.7902547629133903e-04   3.1516033975675928e-03
   1.9601270592658882e+04   1.7345314417605007e-04   3.4105141062041877e-03
   2.0287168336719609e+04   1.6777385878086193e-04   3.6585325830602589e-03
   2.0997372015140474e+04   1.6201521347658510e-04   3.8953756822608376e-03
   2.1732731876293165e+04   1.5620478510824931e-04   4.1207866139472138e-03
   2.2494129345569232e+04   1.5036992024086704e-04   4.3345350571368790e-03
   2.3282478365579453e+04   1.4453753100784894e-04   4.5364171940589504e-03
   2.4098726800267788e+04   1.3873390190055623e-04   4.7262556689782187e-03
   2.4943857905800221e+04   1.3298450863019617e-04   4.9038994748107356e-03
   2.5818891871224154e+04   1.2731385006314877e-04   5.0692237710454613e-03
   2.6724887432042629e+04   1.2174529404218593e-04   5.2221296366801173e-03
   2.7662943560006948e+04   1.1630093774539496e-04   5.3625437620210548e-03
   2.8634201232589247e+04   1.1100148309128866e-04   5.4904180832811011e-03
   2.9639845285782125e+04   1.0586612751473101e-04   5.6057293639986128e-03
   3.0681106354049487e+04   1.0091247032073536e-04   5.7084787272947413e-03
   3.1759262901453407e+04   9.6156434655991774e-05   5.7986911430043531e-03
   3.2875643348183570e+04   9.1612205029178995e-05   5.8764148736623056e-03
   3.4031628296940326e+04   8.7292180172116041e-05   5.9417208832592827e-03
   3.5228652863838812e+04   8.3206940933333584e-05   5.9947022126010108e-03
   3.6468209118756451e+04   7.9365232787842466e-05   6.0354733249770032e-03
   3.7751848640283766e+04   7.5773962453506982e-05   6.0641694257284051e-03
   3.9081185190711316e+04   7.2438208037373109e-05   6.0809457591390892e-03
   4.0457897516762525e+04   6.9361242042265125e-05   6.0859768859318208e-03
   4.1883732282065706e+04   6.6544566526993698e-05   6.0794559444625751e-03
   4.3360507137671353e+04   6.3987959646905068e-05   6.0615938985382201e-03
   4.4890113937232905e+04   6.1689532765640820e-05   6.0326187745989301e-03
   4.6474522103800649e+04   5.9645797296670189e-05   5.9927748908052969e-03
   4.8115782155536050e+04   5.7851740413616959e-05   5.9423220803944687e-03
   4.9816029398002502e+04   5.6300908737205724e-05   5.8815349114795801e-03
   5.1577487791083928e+04   5.4985499116200209e-05   5.8107019052655584e-03
   5.3402473998966401e+04   5.3896455602275850e-05   5.7301247544911948e-03
   5.5293401632038440e+04   5.3023571734089892e-05   5.6401175437092999e-03
   5.7252785690001598e+04   5.2355597237707663e-05   5.5410059728575600e-03
   5.9283247215922427e+04   5.1880348290067602e-05   5.4331265853944100e-03
   6.1387518171440424e+04   5.1584820474848136e-05   5.3168260021307923e-03
   6.3568446543824233e+04   5.1455303622160997e-05   5.1924601617112653e-03
   6.5829001696092455e+04   5.1477497708174447e-05   5.0603935685871182e-03
   6.8172279971937314e+04   5.1636629055828998e-05   4.9209985491633912e-03
   7.0601510567750040e+04   5.1917566075476707e-05   4.7746545166862386e-03
   7.3120061684617438e+04   5.2304933839453227e-05   4.6217472453333741e-03
   7.5731446973776532e+04   5.2783226809571815e-05   4.4626681538373347e-03
   7.8439332289615908e+04   5.3336919073276867e-05   4.2978135989002464e-03
   8.1247542764987418e+04   5.3950571477501263e-05   4.1275841785581857e-03
   8.4160070224249401e+04   5.4608935097122391e-05   3.9523840455759629e-03
   8.7181080950177988e+04   5.5297050502001177e-05   3.7726202308858703e-03
   9.0314923821615055e+04   5.6000342331552488e-05   3.5887019770264317e-03
   9.3566138839463980e+04   5.6704708729760078e-05   3.4010400814794561e-03
   9.6939466059466606e+04   5.7396605220083607e-05   3.2100462497681725e-03
   1.0043985495097181e+05   5.8063122658214006e-05   3.0161324581392535e-03
   1.0407247420179727e+05   5.8692058925724488e-05   2.8197103256279998e-03
   1.0784272199013905e+05   5.9271984075515149e-05   2.6211904952941900e-03
   1.1175623674541620e+05   5.9792298683802869e-05   2.4209820243867863e-03
   1.1581890842087375e+05   6.0243285195271667e-05   2.2194917832190075e-03
   1.2003689030177414e+05   6.0616152094739029e-05   2.0171238625186216e-03
   1.2441661137399253e+05   6.0903070783546731e-05   1.8142789890360778e-03
   1.2896478927892873e+05   6.1097205069526872e-05   1.6113539492144113e-03
   1.3368844388173119e+05   6.1192733224357809e-05   1.4087410207479500e-03
   1.3859491148093200e+05   6.1184862613195001e-05   1.2068274118779421e-03
   1.4369185968884188e+05   6.1069836920668585e-05   1.0059947083231879e-03
   1.4898730301320576e+05   6.0844936055737264e-05   8.0661832777972897e-04
   1.5448961917193231e+05   6.0508468851083741e-05   6.0906698196405706e-04
   1.6020756617399436e+05   6.0059758711261679e-05   4.1370214623537294e-04
   1.6615030020098941e+05   5.9499122401440729e-05   2.2087753689126188e-04
   1.7232739432523487e+05   5.8827842213893256e-05   3.0938596276897101e-05
   1.7874885810176341e+05   5.8048131777677092e-05   1.5577801406885250e-04
   1.8542515807309351e+05   5.7163095821488596e-05   3.3894491195041176e-04
   1.9236723922723447e+05   5.6176684228859131e-05   5.1824448437709503e-04
   1.9958654745106131e+05   5.5093640763836937e-05   6.9336936832009588e-04
   2.0709505302286064e+05   5.3919446874606258e-05   8.6402292185783214e-04
   2.1490527518969835e+05   5.2660261017689614e-05   1.0299196851204506e-03
   2.2303030787705464e+05   5.1322853969026916e-05   1.1907858303690233e-03
   2.3148384658019850e+05   4.9914540619977465e-05   1.3463596004605893e-03
   2.4028021648873287e+05   4.8443108776607957e-05   1.4963917348702616e-03
   2.4943440189793284e+05   4.6916745508718272e-05   1.6406458823626791e-03
   2.5896207696270503e+05   4.5343961604160654e-05   1.7788989993222648e-03
   2.6887963785233424e+05   4.3733514709876076e-05   1.9109417326806932e-03
   2.7920423636667361e+05   4.2094331741848734e-05   2.0365787862984819e-03
   2.8995381507701590e+05   4.0435431168384106e-05   2.1556292695946722e-03
   3.0114714405760588e+05   3.8765845759125561e-05   2.2679270271485086e-03
   3.1280385927666718e+05   3.7094546403881878e-05   2.3733209479348538e-03
   3.2494450271885627e+05   3.5430367595568057e-05   2.4716752528073371e-03
   3.3759056431428314e+05   3.3781935159682419e-05   2.5628697587897209e-03
   3.5076452575269330e+05   3.2157596808413125e-05   2.6468001187056611e-03
   3.6448990626498195e+05   3.0565356060940907e-05   2.7233780346375136e-03
   3.7879131045817595e+05   2.9012810065731642e-05   2.7925314436959559e-03
   3.9369447829402186e+05   2.7507091820422325e-05   2.8542046745715366e-03
   4.0922633730578737e+05   2.6054817244158812e-05   2.9083585733348238e-03
   4.2541505715251755e+05   2.4662037545031268e-05   2.9549705969904583e-03
   4.4229010661494068e+05   2.3334197242763643e-05   2.9940348732911959e-03
   4.5988231314258080e+05   2.2076098193157812e-05   3.0255622253920755e-03
   4.7822392506732472e+05   2.0891869890404813e-05   3.0495801599670358e-03
   4.9734867660463433e+05   1.9784946266421244e-05   3.0661328174862446e-03
   5.1729185577026830e+05   1.8758049161404777e-05   3.0752808834557666e-03
   5.3809037534711778e+05   1.7813178561087994e-05   3.0771014595106783e-03
   5.5978284704424487e+05   1.6951609643101051e-05   3.0716878933891856e-03
   5.8240965899815236e+05   1.6173896610571781e-05   3.0591495669478608e-03
   6.0601305677464383e+05   1.5479883208158185e-05   3.0396116415244423e-03
   6.3063722803876654e+05   1.4868719779070894e-05   3.0132147601407144e-03
   6.5632839106986322e+05   1.4338886624387648e-05   2.9801147062014088e-03
   6.8313488730906835e+05   1.3888223388325294e-05   2.9404820185521263e-03
   7.1110727813757677e+05   1.3513964111755428e-05   2.8945015629623372e-03
   7.4029844609552703e+05   1.3212777553617272e-05   2.8423720603190095e-03
   7.7076370076394861e+05   1.2980812314489221e-05   2.7843055720431220e-03
   8.0256088954531890e+05   1.2813746252393621e-05   2.7205269434750212e-03
   8.3575051359238254e+05   1.2706839638720879e-05   2.6512732062170530e-03
   8.7039584914979967e+05   1.2654991453309172e-05   2.5767929406583789e-03
   9.0656307458911231e+05   1.2652798207724025e-05   2.4973456001656791e-03
   9.4432140343419556e+05   1.2694614632380308e-05   2.4132007986470416e-03
   9.8374322369247105e+05   1.2774615576471859e-05   2.3246375634531358e-03
   1.0249042438257231e+06   1.2886858437588522e-05   2.2319435558048051e-03
   1.0678836457147461e+06   1.3025345455885962e-05   2.1354142611647031e-03
   1.1127642449928634e+06   1.3184085198236772e-05   2.0353521521853102e-03
   1.1596326591460097e+06   1.3357152589210664e-05   1.9320658270629565e-03
   1.2085794838007384e+06   1.3538746856833761e-05   1.8258691263217663e-03
   1.2596994776461686e+06   1.3723246805930067e-05   1.7170802312154176e-03
   1.3130917564628585e+06   1.3905262850832933e-05   1.6060207470770527e-03
   1.3688599967588151e+06   1.4079685309309475e-05   1.4930147750923384e-03
   1.4271126495426423e+06   1.4241728489627903e-05   1.3783879760573825e-03
   1.4879631647947074e+06   1.4386970168200897e-05   1.2624666297759157e-03
   1.5515302272297665e+06   1.4511386118742919e-05   1.1455766938007761e-03
   1.6179380039788811e+06   1.4611379413609349e-05   1.0280428652575946e-03
   1.6873164048550895e+06   1.4683804282600299e-05   9.1018764948791464e-04
   1.7598013559049251e+06   1.4725984397889746e-05   7.9233043923254698e-04
   1.8355350869888060e+06   1.4735725497816432e-05   6.7478660801745249e-04
   1.9146664341752261e+06   1.4711322361637968e-05   5.5786662134404974e-04
   1.9973511577788391e+06   1.4651560187317614e-05   4.4187516917026937e-04
   2.0837522769194015e+06   1.4555710510566477e-05   3.2711032305932086e-04
   2.1740404215283999e+06   1.4423521856654631e-05   2.1386272122192462e-04
   2.2683942027825974e+06   1.4255205370239388e-05   1.0241478450856434e-04
   2.3670006029988430e+06   1.4051415740401474e-05   6.9600337655462141e-06
   2.4700553860829622e+06   1.3813227762726754e-05   1.1399796149391683e-04
   2.5777635296870442e+06   1.3542108943886966e-05   2.1844558249162205e-04
   2.6903396802939270e+06   1.3239888580374171e-05   3.2006047000998628e-04
   2.8080086325167078e+06   1.2908723772797615e-05   4.1861177707502861e-04
   2.9310058339729514e+06   1.2551062866461571e-05   5.1388078188829844e-04
   3.0595779171694601e+06   1.2169606821377243e-05   6.0566138680595571e-04
   3.1939832599147377e+06   1.1767269019302695e-05   6.9376056965175792e-04
   3.3344925758601748e+06   1.1347134032391182e-05   7.7799878637407893e-04
   3.4813895368618346e+06   1.0912415858266300e-05   8.5821032431754318e-04
   3.6349714289493286e+06   1.0466416126009292e-05   9.3424360561811248e-04
   3.7955498437881190e+06   1.0012482757004726e-05   1.0059614404844819e-03
   3.9634514076283961e+06   9.5539695460500340e-06   1.0732412303529060e-03
   4.1390185498446329e+06   9.0941970989355525e-06   1.1359751211341695e-03
   4.3226103132892223e+06   8.6364155317264490e-06   1.1940701069912407e-03
   4.5146032088079555e+06   8.1837693041153514e-06   1.2474480852762149e-03
   4.7153921163979387e+06   7.7392645184692910e-06   1.2960458634607708e-03
   4.9253912356270235e+06   7.3057389785580185e-06   1.3398151190580077e-03
   5.1450350880835662e+06   6.8858352549883151e-06   1.3787223137078364e-03
   5.3747795747789694e+06   6.4819769648449821e-06   1.4127485627333236e-03
   5.6151030915924367e+06   6.0963484214138219e-06   1.4418894616217148e-03
   5.8665077060204176e+06   5.7308777756670537e-06   1.4661548709862249e-03
   6.1295203986779805e+06   5.3872237151253444e-06   1.4855686616817021e-03
   6.4046943731939504e+06   5.0667657485181650e-06   1.5001684218252098e-03
   6.6926104383473890e+06   4.7705980578127694e-06   1.5100051275569459e-03
   6.9938784665102400e+06   4.4995268682068712e-06   1.5151427794197758e-03
   7.3091389326909669e+06   4.2540712331673447e-06   1.5156580063062641e-03
   7.6390645387160946e+06   4.0344671089487250e-06   1.5116396389414088e-03
   7.9843619273433723e+06   3.8406745580532586e-06   1.5031882548908193e-03
   8.3457734913712526e+06   3.6723878794608922e-06   1.4904156971189408e-03
   8.7240792830951307e+06   3.5290484576844250e-06   1.4734445680928410e-03
   9.1200990297619049e+06   3.4098600802945356e-06   1.4524077014588244e-03
   9.5346942609969284e+06   3.3138064634563591e-06   1.4274476132734026e-03
   9.9687705545095205e+06   3.2396707135839975e-06   1.3987159347754741e-03
   1.0423279906743690e+07   3.1860564254637680e-06   1.3663728286483767e-03
   1.0899223235514628e+07   3.1514101295204711e-06   1.3305863906960536e-03
   1.1397653022067877e+07   3.1340447764760526e-06   1.2915320388204865e-03
   1.1919676100419639e+07   3.1321639597514661e-06   1.2493918911553603e-03
   1.2466456602276804e+07   3.1438865698563134e-06   1.2043541351687281e-03
   1.3039219066305637e+07   3.1672715864461409e-06   1.1566123895025981e-03
   1.3639251721010393e+07   3.2003427166138465e-06   1.1063650602871622e-03
   1.4267909951004118e+07   3.2411125961973042e-06   1.0538146936136528e-03
   1.4926619957007984e+07   3.2876063024156466e-06   9.9916732581162293e-04
   1.5616882620492434e+07   3.3378839130460136e-06   9.4263183314113874e-04
   1.6340277584495129e+07   3.3900618915394531e-06   8.8441928246263402e-04
   1.7098467562793452e+07   3.4423330860233747e-06   8.2474228441009600e-04
   1.7893202890299730e+07   3.4929851525644651e-06   7.6381435056105396e-04
   1.8726326328272250e+07   3.5404172372688336e-06   7.0184925605820681e-04
   1.9599778138702106e+07   3.5831547758879978e-06   6.3906040910222117e-04
   2.0515601443042066e+07   3.6198622980210260e-06   5.7566022870947364e-04
   2.1475947881308988e+07   3.6493541429871712e-06   5.1185953209631485e-04
   2.2483083588489108e+07   3.6706030287492197e-06   4.4786693302145686e-04
   2.3539395506139565e+07   3.6827464267030763e-06   3.8388825240254221e-04
   2.4647398048089985e+07   3.6850907476626560e-06   3.2012594248342907e-04
   2.5809740140224688e+07   3.6771133371527043e-06   2.5677852582095539e-04
   2.7029212655457892e+07   3.6584623286373130e-06   1.9404005032974680e-04
   2.8308756266221438e+07   3.6289544190770684e-06   1.3209956160209479e-04
   2.9651469738055557e+07   3.5885706454186206e-06   7.1140593706386923e-05
   3.1060618689242829e+07   3.5374502795892937e-06   1.1340679633597972e-05
   3.2539644842856389e+07   3.4758829599024210e-06   4.7129117446642610e-05
   3.4092175799109653e+07   3.4042992139715622e-06   1.0410465099597310e-04
   3.5722035357503258e+07   3.3232595237908669e-06   1.5942911487099032e-04
   3.7433254419967167e+07   3.2334421169455396e-06   2.1295344296667906e-04
   3.9230082508009329e+07   3.1356296651408044e-06   2.6453668369008643e-04
   4.1116999928797252e+07   3.0306950908887131e-06   3.1404634825027422e-04
   4.3098730627148069e+07   2.9195866738662701e-06   3.6135873178133604e-04
   4.5180255762557149e+07   2.8033126817650356e-06   4.0635920637510647e-04
   4.7366828052704677e+07   2.6829257132598983e-06   4.4894248512006296e-04
   4.9663986927322760e+07   2.5595069774730916e-06   4.8901285631985925e-04
   5.2077574538903333e+07   2.4341507007807905e-06   5.2648438710312107e-04
   5.4613752679501288e+07   2.3079488682409277e-06   5.6128109571262907e-04
   5.7279020655818187e+07   2.1819764804975605e-06   5.9333709182018968e-04
   6.0080234177886404e+07   2.0572775157878809e-06   6.2259668430253434e-04
   6.3024625320008174e+07   1.9348517481532213e-06   6.4901445597742580e-04
   6.6119823616149925e+07   1.8156425868331993e-06   6.7255530490695214e-04
   6.9373878355755717e+07   1.7005260630753583e-06   6.9319445195714646e-04
   7.2795282149991810e+07   1.5903010842643894e-06   7.1091741441253742e-04
   7.6392995842693716e+07   1.4856810499619399e-06   7.2571994554371244e-04
   8.0176474844864637e+07   1.3872869107922625e-06   7.3760794015409470e-04
   8.4155696976446897e+07   1.2956417195786329e-06   7.4659730623327647e-04
   8.8341191904243574e+07   1.2111667161418538e-06   7.5271380298702617e-04
   9.2744072270441234e+07   1.1341789484253795e-06   7.5599284562799518e-04
   9.7376066612025663e+07   1.0648904315013752e-06   7.5647927745681187e-04
   1.0224955417770590e+08   1.0034088042676359e-06   7.5422710988914954e-04
   1.0737760175564152e+08   9.4973943864928856e-07   7.4929923122835085e-04
   1.1277400263239594e+08   9.0378892703135705e-07   7.4176708512030398e-04
   1.1845331781119303e+08   8.6536986321217313e-07   7.3171031976759782e-04
   1.2443091962564079e+08   8.3420680818679926e-07   7.1921640911887241e-04
   1.3072303789375952e+08   8.0994332474215724e-07   7.0438024738639360e-04
   1.3734680876640660e+08   7.9214994141985073e-07   6.8730371837422144e-04
   1.4432032643399277e+08   7.8033291672774396e-07   6.6809524124322728e-04
   1.5166269786595783e+08   7.7394363462435223e-07   6.4686929444068841e-04
   1.5939410076861751e+08   7.7238848983363084e-07   6.2374591966452009e-04
   1.6753584495898566e+08   7.7503909134968296e-07   5.9885020781991205e-04
   1.7611043736487946e+08   7.8124263624967938e-07   5.7231176905525594e-04
   1.8514165087524164e+08   7.9033227740055167e-07   5.4426418901976081e-04
   1.9465459727907807e+08   8.0163734628158068e-07   5.1484447360250485e-04
   2.0467580454687670e+08   8.1449327116178694e-07   4.8419248445885632e-04
   2.1523329872484425e+08   8.2825105740536031e-07   4.5245036769892000e-04
   2.2635669072987157e+08   8.4228619257054049e-07   4.1976197814763694e-04
   2.3807726835187790e+08   8.5600686927644887e-07   3.8627230163279513e-04
   2.5042809379015094e+08   8.6886141181796717e-07   3.5212687775143525e-04
   2.6344410707163399e+08   8.8034482659260505e-07   3.1747122559400154e-04
   2.7716223572179335e+08   8.9000439940090104e-07   2.8245027486806240e-04
   2.9162151108292872e+08   8.9744428743987470e-07   2.4720780486020555e-04
   3.0686319170065832e+08   9.0232906513332267e-07   2.1188589361342824e-04
   3.2293089422676605e+08   9.0438621191957225e-07   1.7662437966570188e-04
   3.3987073231606203e+08   9.0340752467721330e-07   1.4156033859924477e-04
   3.5773146402616745e+08   8.9924948964981155e-07   1.0682757660163134e-04
   3.7656464826250196e+08   8.9183262197423119e-07   7.2556143111301985e-05
   3.9642481084646022e+08   8.8113983820470310e-07   3.8871864547207480e-05
   4.1736962082257783e+08   8.6721391168165241e-07   5.8959009835435339e-06
   4.3946007766119158e+08   8.5015408346489352e-07   2.6255672488151305e-05
   4.6276071005605334e+08   8.3011192320014970e-07   5.7472258094160011e-05
   4.8733978706261778e+08   8.0728651374872840e-07   8.7649099959064003e-05
   5.1326954237174594e+08   7.8191908337021943e-07   1.1668761960104135e-04
   5.4062641256589901e+08   7.5428717682957114e-07   1.4449572118979681e-04
   5.6949129026102185e+08   7.2469848044764973e-07   1.7098806556314905e-04
   5.9994979309659076e+08   6.9348441422700802e-07   1.9608631216128103e-04
   6.3209254960021031e+08   6.6099360451765676e-07   2.1971932820119555e-04
   6.6601550302080560e+08   6.2758534347118200e-07   2.4182336458422604e-04
   7.0182023429677999e+08   5.9362314508426550e-07   2.6234219818666027e-04
   7.3961430540300763e+08   5.5946849764065831e-07   2.8122724035339886e-04
   7.7951162440250766e+08   5.2547491091736731e-07   2.9843761156445048e-04
   8.2163283361693418e+08   4.9198233764702337e-07   3.1394018242059119e-04
   8.6610572242363036e+08   4.5931204861737740e-07   3.2770958123062854e-04
   9.1306566628703690e+08   4.2776203534877766e-07   3.3972816863236943e-04
   9.6265609373926973e+08   3.9760298264912564e-07   3.4998597983726398e-04
   1.0150289831386296e+09   3.6907486600235018e-07   3.5848063520838025e-04
   1.0703453911563734e+09   3.4238420243415391e-07   3.6521722001747747e-04
   1.1287760150721996e+09   3.1770197295166724e-07   3.7020813435395539e-04
   1.1905017910974624e+09   2.9516222610492804e-07   3.7347291426748086e-04
   1.2557145310930402e+09   2.7486136122689686e-07   3.7503802533134234e-04
   1.3246176002072358e+09   2.5685807536479643e-07   3.7493662992216237e-04
   1.3974266381274602e+09   2.4117394503697653e-07   3.7320832959464312e-04
   1.4743703268197463e+09   2.2779461550381797e-07   3.6989888401151028e-04
   1.5556912078229597e+09   2.1667154648241649e-07   3.6505990797164323e-04
   1.6416465523693986e+09   2.0772426689852352e-07   3.5874854813422452e-04
   1.7325092878238928e+09   2.0084307961187875e-07   3.5102714110424316e-04
   1.8285689841673760e+09   1.9589215261017756e-07   3.4196285458931719e-04
   1.9301329045015433e+09   1.9271292672762286e-07   3.3162731338221008e-04
   2.0375271238194969e+09   1.9112777516205881e-07   3.2009621195117077e-04
   2.1510977205722108e+09   1.9094383296724970e-07   3.0744891546441444e-04
   2.2712120458676000e+09   1.9195693456985907e-07   2.9376805106773318e-04
   2.3982600754648147e+09   1.9395558015222747e-07   2.7913909127441627e-04
   2.5326558500757608e+09   1.9672486228916597e-07   2.6364993131267056e-04
   2.6748390098599362e+09   2.0005029122138751e-07   2.4739046228638983e-04
   2.8252764293964419e+09   2.0372145104197159e-07   2.3045214198846864e-04
   2.9844639598458452e+09   2.0753543150675569e-07   2.1292756520563394e-04
   3.1529282854692802e+09   2.1129998573066189e-07   1.9491003532023932e-04
   3.3312289021619740e+09   2.1483636858388167e-07   1.7649313899559260e-04
   3.5199602261803136e+09   2.1798181581988985e-07   1.5777032571095972e-04
   3.7197538418002133e+09   2.2059164095367123e-07   1.3883449384977098e-04
   3.9312808972442474e+09   2.2254091747164750e-07   1.1977758503767255e-04
   4.1552546588536677e+09   2.2372574526308142e-07   1.0069018834668597e-04
   4.3924332341684875e+09   2.2406408139996614e-07   8.1661155959977805e-05
   4.6436224753121796e+09   2.2349614914318749e-07   6.2777231808031075e-05
   4.9096790748633022e+09   2.2198442861665058e-07   4.4122694645043481e-05
   5.1915138672393789e+09   2.1951324458147070e-07   2.5779016961546830e-05
   5.4900953495189419e+09   2.1608797551309067e-07   7.8245410528587911e-06
   5.8064534365954342e+09   2.1173391695494814e-07   9.6658265076321470e-06
   6.1416834665911093e+09   2.0649482634915728e-07   2.6620900821838767e-05
   6.4969504735695620e+09   2.0043119608459392e-07   4.2973483967867487e-05
   6.8734937457754307e+09   1.9361828440533912e-07   5.8660608648897217e-05
   7.2726316889052372e+09   1.8614396979366177e-07   7.3623759306085113e-05
   7.6957670152821827e+09   1.7810645425164751e-07   8.7809069876487733e-05
   8.1443922812740040e+09   1.6961187732089655e-07   1.0116749751165610e-04
   8.6200957968682880e+09   1.6077188436103285e-07   1.1365497165261029e-04
   9.1245679330067520e+09   1.5170119815888228e-07   1.2523251798490787e-04
   9.6596078540949802e+09   1.4251523339225969e-07   1.3586635688955795e-04
   1.0227130705046690e+10   1.3332781145791728e-07   1.4552797614453272e-04
   1.0829175284309923e+10   1.2424899520357968e-07   1.5419417771800337e-04
   1.1467912236566774e+10   1.1538309552250325e-07   1.6184709864042190e-04
   1.2145652801199539e+10   1.0682687956453663e-07   1.6847420605159424e-04
   1.2864858155208096e+10   9.8667994663514946e-08   1.7406826662746955e-04
   1.3628149392033598e+10   9.0983650391507354e-08   1.7862729074358263e-04
   1.4438318180728363e+10   8.3839550191200374e-08   1.8215445181002377e-04
   1.5298338153117197e+10   7.7289106559241816e-08   1.8465798137878853e-04
   1.6211377070033754e+10   7.1372925680712740e-08   1.8615104070307531e-04
   1.7180809821420639e+10   6.6118572505935447e-08   1.8665156957053952e-04
   1.8210232319054821e+10   6.1540602613874285e-08   1.8618211332999124e-04
   1.9303476344933285e+10   5.7640854089768823e-08   1.8476962914859563e-04
   2.0464625422951687e+10   5.4408981098319487e-08   1.8244527263888699e-04
   2.1698031786448147e+10   5.1823206059786742e-08   1.7924416608916527e-04
   2.3008334519489006e+10   4.9851274774859178e-08   1.7520514963775824e-04
   2.4400478955499813e+10   4.8451574974350820e-08   1.7037051679869020e-04
   2.5879737422970890e+10   4.7574400197092359e-08   1.6478573584599587e-04
   2.7451731434586624e+10   4.7163320915366569e-08   1.5849915862520270e-04
   2.9122455423232018e+10   4.7156630378353270e-08   1.5156171841779198e-04
   3.0898302135967827e+10   4.7488838972320480e-08   1.4402661855827947e-04
   3.2786089805306160e+10   4.8092173132729954e-08   1.3594901352320665e-04
   3.4793091225957138e+10   4.8898059490376511e-08   1.2738568426740038e-04
   3.6927064874748016e+10   4.9838554949666047e-08   1.1839470959307263e-04
   3.9196288221663788e+10   5.0847701271727885e-08   1.0903513536075771e-04
   4.1609593390990379e+10   5.1862776073718919e-08   9.9366643345644157e-05
   4.4176405343414978e+10   5.2825418261903678e-08   8.9449221541415547e-05
   4.6906782762723030e+10   5.3682610023919608e-08   7.9342837692841783e-05
   4.9811461844485802e+10   5.4387501280395156e-08   6.9107117806721519e-05
   5.2901903198948837e+10   5.4900067492091864e-08   5.8801031361466194e-05
   5.6190342096286110e+10   5.5187589054206398e-08   4.8482584864006917e-05
   5.9689842299556061e+10   5.5224953388055553e-08   3.8208525367067203e-05
   6.3414353749193939e+10   5.4994781062411846e-08   2.8034055473691311e-05
   6.7378774382800606e+10   5.4487380385381812e-08   1.8012561284419526e-05
   7.1599016395440735e+10   5.3700538460432767e-08   8.1953546492430362e-06
   7.6092077268768890e+10   5.2639157588352248e-08   1.3685690014586527e-06
   8.0876115922229034e+10   5.1314761662091257e-08   1.0632756079820282e-05
   8.5970534366364792e+10   4.9744874108803572e-08   1.9553502458080629e-05
   9.1396065267213150e+10   4.7952301907017159e-08   2.8090042337280963e-05
   9.7174865861871811e+10   4.5964331563119742e-08   3.6204717539067843e-05
   1.0333061869894460e+11   4.3811873795540635e-08   4.3863126516940909e-05
   1.0988863971367747e+11   4.1528561700587829e-08   5.1034252517290213e-05
   1.1687599418668462e+11   3.9149839481389392e-08   5.7690570431923049e-05
   1.2432162117710614e+11   3.6712052176035570e-08   6.3808132036990983e-05
   1.3225646706644368e+11   3.4251559033471324e-08   6.9366629419809200e-05
   1.4071362889814557e+11   3.1803896627380368e-08   7.4349436542497926e-05
   1.4972850825068369e+11   2.9402994816685180e-08   7.8743629015498584e-05
   1.5933897643878378e+11   2.7080473863350107e-08   8.2539982272589185e-05
   1.6958555189863834e+11   2.4865025038955935e-08   8.5732948479799731e-05
   1.8051159067916132e+11   2.2781892261569681e-08   8.8320612614101179e-05
   1.9216349103261038e+11   2.0852457316422601e-08   9.0304628276305365e-05
   2.0459091317482791e+11   1.9093935876846047e-08   9.1690133905641957e-05
   2.1784701536851208e+11   1.7519180994796102e-08   9.2485650185381019e-05
   2.3198870757236987e+11   1.6136604386041142e-08   9.2702959500368110e-05
   2.4707692399588980e+11   1.4950200077912257e-08   9.2356968433238151e-05
   2.6317691600377350e+11   1.3959669975527333e-08   9.1465554355130152e-05
   2.8035856692679382e+11   1.3160647460708219e-08   9.0049397244884588e-05
   2.9869673045757971e+11   1.2545001482067164e-08   8.8131797953305835e-05
   3.1827159444123761e+11   1.2101216362303546e-08   8.5738484185249320e-05
   3.3916907201259283e+11   1.1814832334700043e-08   8.2897405528692403e-05
   3.6148122218523749e+11   1.1668933264097348e-08   7.9638518911462342e-05
   3.8530670216305206e+11   1.1644669450916467e-08   7.5993565902710003e-05
   4.1075125382394531e+11   1.1721798642838621e-08   7.1995843303751528e-05
   4.3792822701881616e+11   1.1879235040090919e-08   6.7679968500877763e-05
   4.6695914253773041e+11   1.2095589863037048e-08   6.3081641059392624e-05
   4.9797429782119067e+11   1.2349693490065761e-08   5.8237402045246967e-05
   5.3111341873854004e+11   1.2621082956520979e-08   5.3184392561078653e-05
   5.6652636101956006e+11   1.2890451150937565e-08   4.7960112957934342e-05
   6.0437386521085913e+11   1.3140042942616503e-08   4.2602184176177005e-05
   6.4482836933733069e+11   1.3353994243736622e-08   3.7148112633555996e-05
   6.8807488378303088e+11   1.3518608010798516e-08   3.1635060040224872e-05
   7.3431193326723608e+11   1.3622561745307848e-08   2.6099619477415459e-05
   7.8375257118218091e+11   1.3657045938586521e-08   2.0577599026738724e-05
   8.3662547198250049e+11   1.3615836680358484e-08   1.5103814167805041e-05
   8.9317610777399963e+11   1.3495294437504413e-08   9.7118901107862143e-06
   9.5366801574534778e+11   1.3294305212241397e-08   4.4340751410576473e-06
   1.0183841636231788e+12   1.3014155864077281e-08   6.9893400878040524e-07
   1.0876284209119451e+12   1.2658359471728886e-08   5.6581538470101833e-06
   1.1617271443100920e+12   1.2232433510561691e-08   1.0416462029261275e-05
   1.2410308863752109e+12   1.1743637617911418e-08   1.4948730749919648e-05
   1.3259162372504487e+12   1.1200681382383948e-08   1.9231944971331849e-05
   1.4167878100644089e+12   1.0613410372783960e-08   2.3245304956898138e-05
   1.5140803814842798e+12   9.9924835073039731e-09   2.6970312671181773e-05
   1.6182611998429441e+12   9.3490393204831435e-09   3.0390841711080974e-05
   1.7298324742791262e+12   8.6943741095524274e-09   3.3493190556233010e-05
   1.8493340594356655e+12   8.0396312940322900e-09   3.6266119022521082e-05
   1.9773463514592107e+12   7.3955102042333465e-09   3.8700867915020254e-05
   2.1144934123438838e+12   6.7720041796448527e-09   4.0791161988629199e-05
   2.2614463410725522e+12   6.1781696425455834e-09   4.2533196431771003e-05
   2.4189269115373633e+12   5.6219319199968254e-09   4.3925607189243543e-05
   2.5877114988821934e+12   5.1099353637340528e-09   4.4969425557983556e-05
   2.7686353177099248e+12   4.6474316617306499e-09   4.5668017571109942e-05
   2.9625969975518896e+12   4.2382131137941315e-09   4.6027008795523905e-05
   3.1705635231199590e+12   3.8845876515480882e-09   4.6054195258826702e-05
   3.3935755691637656e+12   3.5873986004020253e-09   4.5759441305359694e-05
   3.6327532622581133e+12   3.3460780812788471e-09   4.5154565260552282e-05
   3.8893024045617871e+12   3.1587410465050425e-09   4.4253213865030894e-05
   4.1645211975388447e+12   3.0223048508304373e-09   4.3070726498228851e-05
   4.4598075068385469e+12   2.9326409078933580e-09   4.1623990280736933e-05
   4.7766667130131416e+12   2.8847439992318868e-09   3.9931287191263820e-05
   5.1167201965344160e+12   2.8729132406368763e-09   3.8012134375264850e-05
   5.4817145096825625e+12   2.8909492577611218e-09   3.5887118871702484e-05
   5.8735312923500967e+12   2.9323500294609062e-09   3.3577727993727713e-05
   6.2941979936591865e+12   2.9905072862490556e-09   3.1106176630046889e-05
   6.7458994665761113e+12   3.0588894750493978e-09   2.8495232727632214e-05
   7.2309905084441533e+12   3.1312206161260292e-09   2.5768042239970868e-05
   7.7520094266043154e+12   3.2016361783959724e-09   2.2947954782859270e-05
   8.3116927150651963e+12   3.2648208581065319e-09   2.0058351248297690e-05
   8.9129909355686621e+12   3.3161241530521579e-09   1.7122474582853542e-05
   9.5590859044400801e+12   3.3516472930372743e-09   1.4163264899558214e-05
   1.0253409295353375e+13   3.3683095201908486e-09   1.1203200064091590e-05
   1.0999662777660752e+13   3.3638803964564090e-09   8.2641428116314586e-06
   1.1801839820295078e+13   3.3369917940007099e-09   5.3671954234335573e-06
   1.2664249302525180e+13   3.2871214639129676e-09   2.5325628977279635e-06
   1.3591541085123322e+13   3.2145526240867639e-09   2.2057451443124876e-07
   1.4588733708866234e+13   3.1203160055781609e-09   2.8741786122221669e-06
   1.5661244401843787e+13   3.0061068079234587e-09   5.4114597003440679e-06
   1.6814921592904818e+13   2.8741956592526208e-09   7.8169715624909486e-06
   1.8056080145829848e+13   2.7273203695443726e-09   1.0076694457517021e-05
   1.9391539547637188e+13   2.5685740201453200e-09   1.2178105702975728e-05
   2.0828665304916703e+13   2.4012862809286162e-09   1.4110237532838354e-05
   2.2375413824426711e+13   2.2289102785677528e-09   1.5863722003572889e-05
   2.4040381078525902e+13   2.0549045798290422e-09   1.7430822838893079e-05
   2.5832855382553176e+13   1.8826272762950680e-09   1.8805454189863013e-05
   2.7762874640185020e+13   1.7152393949615430e-09   1.9983186393179864e-05
   2.9841288444356184e+13   1.5556165244845488e-09   2.0961238919259273e-05
   3.2079825455719828e+13   1.4062764286393303e-09   2.1738460777687152e-05
   3.4491166518139320e+13   1.2693229800575523e-09   2.2315298756625523e-05
   3.7089024011639484e+13   1.1464041937969682e-09   2.2693753958247243e-05
   3.9888227987888883e+13   1.0386890236802060e-09   2.2877327170212070e-05
   4.2904819682022453e+13   9.4685570495300908e-10   2.2870953703568730e-05
   4.6156153047778563e+13   8.7110285651448294e-10   2.2680928384755106e-05
   4.9661005020977672e+13   8.1116902084232834e-10   2.2314821475299951e-05
   5.3439695279754125e+13   7.6636885726344417e-10   2.1781386338126651e-05
   5.7514216339100258e+13   7.3563855007563461e-10   2.1090459727979294e-05
   6.1908374892919477e+13   7.1759398423409948e-10   2.0252855631230915e-05
   6.6647945399240875e+13   7.1058914308252952e-10   1.9280253613196408e-05
   7.1760836994458141e+13   7.1278627444826270e-10   1.8185082665489460e-05
   7.7277274920976656e+13   7.2222416935829870e-10   1.6980401561283998e-05
   8.3229997760226063e+13   7.3688599666610344e-10   1.5679776748989127e-05
   8.9654471880778609e+13   7.5476835892374083e-10   1.4297158807075050e-05
   9.6589124639807828e+13   7.7394202158131975e-10   1.2846758492335297e-05
   1.0407559801680881e+14   7.9260897845045974e-10   1.1342923393664606e-05
   1.1215902451230138e+14   8.0914919209362779e-10   9.8000161867783930e-06
   1.2088832731229577e+14   8.2216455865591342e-10   8.2322954533253778e-06
   1.3031654690344214e+14   8.3050366583847790e-10   6.6538000089710891e-06
   1.4050119652490320e+14   8.3328743905042302e-10   5.0782376099789417e-06
   1.5150464906331638e+14   8.2991624683614873e-10   3.5188789038187451e-06
   1.6339455823828322e+14   8.2007134416528515e-10   1.9884573896344904e-06
   1.7624431718962084e+14   8.0370576860389065e-10   4.9907612265087664e-07
   1.9013355786649250e+14   7.8102702083526765e-10   9.3787817900814474e-07
   2.0514869493500266e+14   7.5247230668651355e-10   2.3118130469956810e-06
   2.2138351826709803e+14   7.1867833906225087e-10   3.6129996735523306e-06
   2.3893983845323678e+14   6.8044392342869742e-10   4.8326333959014534e-06
   2.5792819019712478e+14   6.3869221023082901e-10   5.9628849026216457e-06
   2.7846859890618628e+14   5.9443050481888804e-10   6.9969418977633424e-06
   3.0069141629113325e+14   5.4870796795114529e-10   7.9290410380794540e-06
   3.2473823133497988e+14   5.0257609185422325e-10   8.7544900546632221e-06
   3.5076286359216688e+14   4.5705261797479579e-10   9.4696800500004841e-06
   3.7893244643654631e+14   4.1308600984280019e-10   1.0072088042822891e-05
   4.0942860859832663e+14   3.7152558807207470e-10   1.0560269928294730e-05
   4.4244876312224106e+14   3.3310110225670542e-10   1.0933844096783218e-05
   4.7820751374733463e+14   2.9839919424290429e-10   1.1193466020631426e-05
   5.1693818966192438e+14   2.6785773599158347e-10   1.1340794226599726e-05
   5.5889452063364613e+14   2.4175161872364015e-10   1.1378448092624893e-05
   6.0435246566196463e+14   2.2020196777106094e-10   1.1309958033889345e-05
   6.5361220956215513e+14   2.0317514337619969e-10   1.1139708639973378e-05
   7.0700034327304713e+14   1.9049561927886316e-10   1.0872875432665907e-05
   7.6487224520177038e+14   1.8186263606168040e-10   1.0515355932216863e-05
   8.2761468258884100e+14   1.7686685449547213e-10   1.0073695762558010e-05
   8.9564865371092950e+14   1.7501311511125550e-10   9.5550105781994077e-06
   9.6943249375626725e+14   1.7574242061613177e-10   8.9669045980622641e-06
   1.0494652694221396e+15   1.7845813715666736e-10   8.3173865720320705e-06
   1.1362904897206790e+15   1.8254908695780614e-10   7.6147839989104682e-06
   1.2305001631573810e+15   1.8741075358263970e-10   6.8676564303205012e-06
   1.3327392343905653e+15   1.9246904070513438e-10   6.0847086876814060e-06
   1.4437104367207405e+15   1.9719792465622277e-10   5.2747048028267685e-06
   1.5641796003200395e+15   2.0113488652384603e-10   4.4463834786290235e-06
   1.6949814600328763e+15   2.0389390176234201e-10   3.6083758324645387e-06
   1.8370260108927300e+15   2.0517409993203728e-10   2.7691261649254173e-06
   1.9913054642468018e+15   2.0476409456904321e-10   1.9368164333455340e-06
   2.1589018626074518e+15   2.0254375954209536e-10   1.1192950865046569e-06
   2.3409954171033270e+15   1.9848189758420176e-10   3.2401084948396885e-07
   2.5388736377391400e+15   1.9263179940054442e-10   4.4204800397906752e-07
   2.7539413336535250e+15   1.8512014143823308e-10   1.1724084227893172e-06
   2.9877315682514255e+15   1.7613910330283034e-10   1.8611609744478841e-06
   3.2419176625586185e+15   1.6593315610435866e-10   2.5030015358140645e-06
   3.5183263494835630e+15   1.5478562875870239e-10   3.0932660080029706e-06
   3.8189521919572525e+15   1.4300316486526299e-10   3.6279578583542360e-06
   4.1459733892692995e+15   1.3090373229829311e-10   4.1037683700118066e-06
   4.5017691084230435e+15   1.1880219030757644e-10   4.5180895504870477e-06
   4.8889384911260200e+15   1.0699763297594700e-10   4.8690197322898143e-06
   5.3103215022509200e+15   9.5761509832925640e-11   5.1553619566657716e-06
   5.7690218023820080e+15   8.5330742471967369e-11   5.3766153134127137e-06
   6.2684318455882870e+15   7.5897843565542189e-11   5.5329594805808568e-06
   6.8122604240084070e+15   6.7607919262968608e-11   5.6252327549355385e-06
   7.4045629033904600e+15   6.0555449543642226e-11   5.6549039464393047e-06
   8.0497744186572080e+15   5.4784066172430812e-11   5.6240385482020372e-06
   8.7527463260680640e+15   5.0287329855791540e-11   5.5352596581847990e-06
   9.5187862389454640e+15   4.7013171133869491e-11   5.3917041602513649e-06
   1.0353702007506630e+16   4.4869663540225702e-11   5.1969747274505096e-06
   1.1263850040426698e+16   4.3729797560843053e-11   4.9550882295079646e-06
   1.2256188406771192e+16   4.3439363217601112e-11   4.6704211640324900e-06
   1.3338335202236904e+16   4.3828385365429767e-11   4.3476527389341157e-06
   1.4518632713753170e+16   4.4714343339080642e-11   3.9917062670813408e-06
   1.5806217971898552e+16   4.5913162161070886e-11   3.6076895124637076e-06
   1.7211100341862514e+16   4.7245651835225999e-11   3.2008346506628982e-06
   1.8744246871482888e+16   4.8547610376203920e-11   2.7764384837869471e-06
   2.0417676189896604e+16   4.9670934032519654e-11   2.3398035491339897e-06
   2.2244561833358884e+16   5.0491055780810257e-11   1.8961807182193979e-06
   2.4239345966690312e+16   5.0911164173328416e-11   1.4507138823560695e-06
   2.6417864570542076e+16   5.0862203337942447e-11   1.0083872665767046e-06
   2.8797485277356240e+16   5.0303206045043680e-11   5.7397588859586790e-07
   3.1397259163690936e+16   4.9224291309712953e-11   1.5199962177803172e-07
   3.4238087944835656e+16   4.7641335321202405e-11   2.5331870323608285e-07
   3.7342908170863672e+16   4.5593195885373916e-11   6.3809080375065719e-07
   4.0736894193040256e+16   4.3140935268581870e-11   9.9879573789429799e-07
   4.4447681857764872e+16   4.0360159658803241e-11   1.3323077278082351e-06
   4.8505615093911608e+16   3.7338576674983415e-11   1.6359188230730126e-06
   5.2944017790899584e+16   3.4169111984283518e-11   1.9073562628202367e-06
   5.7799493621581536e+16   3.0949243168265639e-11   2.1447944762442717e-06
   6.3112256748864040e+16   2.7770341581856428e-11   2.3468616877631021e-06
   6.8926496671115928e+16   2.4718893598674185e-11   2.5126412045439750e-06
   7.5290780812266832e+16   2.1871171540510659e-11   2.6416674732132606e-06
   8.2258498852018704e+16   1.9289014829837470e-11   2.7339170808327040e-06
   8.9888353224172144e+16   1.7020052034411037e-11   2.7897949250732523e-06
   9.8244900691432176e+16   1.5096368599643029e-11   2.8101158173754470e-06
   1.0739915043873504e+17   1.3533174580970808e-11   2.7960818440586621e-06
   1.1742922472025002e+17   1.2329359755369751e-11   2.7492558459796257e-06
   1.2842108875406053e+17   1.1470047134309880e-11   2.6715314217495845e-06
   1.4046935729136850e+17   1.0927037052965716e-11   2.5650998799475744e-06
   1.5367818610141802e+17   1.0660916593963066e-11   2.4324146091769805e-06
   1.6816225751937578e+17   1.0624834345662748e-11   2.2761533459147998e-06
   1.8404787021195386e+17   1.0766165736697531e-11   2.0991788349800089e-06
   2.0147414443670880e+17   1.1030509838860780e-11   1.9044983963212303e-06
   2.2059435531850909e+17   1.1363243679340940e-11   1.6952229012767717e-06
   2.4157740805540096e+17   1.1712297798283089e-11   1.4745256698978082e-06
   2.6460947051202717e+17   1.2030931806350509e-11   1.2456017886020021e-06
   2.8989578038049382e+17   1.2278400518539456e-11   1.0116283265526604e-06
   3.1766264600606336e+17   1.2423506667857964e-11   7.7572592005470398e-07
   3.4815966211136090e+17   1.2442602503881517e-11   5.4092215184819992e-07
   3.8166216403339526e+17   1.2321366149592450e-11   3.1011714163309279e-07
   4.1847394674067149e+17   1.2055911824404575e-11   8.6051712755441656e-08
   4.5893027785579712e+17   1.1649903264299155e-11   1.2872153698495481e-07
   5.0340123720704448e+17   1.1114553721824905e-11   3.3186396564133247e-07
   5.5229541911081907e+17   1.0469070055307839e-11   5.2127318017625157e-07
   6.0606403769096704e+17   9.7356567252404602e-12   6.9510170153108675e-07
   6.6520548011947213e+17   8.9402929503989981e-12   8.5177184705464981e-07
   7.3027035777401139e+17   8.1117335071212437e-12   9.8998674924466457e-07
   8.0186711101294118e+17   7.2777339710228262e-12   1.1087374578444553e-06
   8.8066822963845120e+17   6.4657168508119867e-12   1.2073061399497931e-06
   9.6741715823402534e+17   5.6998850084255537e-12   1.2852654334150060e-06
   1.0629359635097327e+18   5.0005555252141676e-12   1.3424740608058983e-06
   1.1681338496707922e+18   4.3833825458250431e-12   1.3790688553338981e-06
   1.2840166177503644e+18   3.8599123897142817e-12   1.3954533930604640e-06
   1.4116971759439391e+18   3.4358071943074719e-12   1.3922834722901456e-06
   1.5524072203909650e+18   3.1127322941415514e-12   1.3704497072719590e-06
   1.7075102197256271e+18   2.8852475963958568e-12   1.3310575417424531e-06
   1.8785158522445092e+18   2.7461366514103247e-12   1.2754050116026150e-06
   2.0670960619102067e+18   2.6840751843337785e-12   1.2049586173290550e-06
   2.2751029188531594e+18   2.6840751843337785e-12   1.1213276707167097e-06
   2.5045884918026051e+18   2.7312596628803476e-12   1.0262375029768123e-06
   2.7578269642506476e+18   2.8086422076967210e-12   9.2150192765316774e-07
   3.0373392534570414e+18   2.9005686741356840e-12   8.0899534560252562e-07
   3.3459204219886264e+18   2.9917179844574093e-12   6.9062488572413372e-07
   3.6866702057636864e+18   3.0692115515762453e-12   5.6830295758203420e-07
   4.0630270209941074e+18   3.1212810114311651e-12   4.4392058473619045e-07
   4.4788058554915635e+18   3.1407099143621053e-12   3.1932186117522576e-07
   4.9382404981149993e+18   3.1212810114311651e-12   1.9627986214132420e-07
   5.4460306143242179e+18   3.0611069234964816e-12   7.6474294896655692e-08
   6.0073942366055383e+18   2.9595215167432798e-12   3.8528834012119262e-08
   6.6281263067728947e+18   2.8214097724799103e-12   1.4729531472301716e-07
   7.3146639837508147e+18   2.6502133820827112e-12   2.4853838431759812e-07
   8.0741595164568648e+18   2.4532598175142084e-12   3.4113179403494343e-07
   8.9145615780121661e+18   2.2386537068541656e-12   4.2412016243442707e-07
   9.8447060660392550e+18   2.0147217227872716e-12   4.9672654689469908e-07
   1.0874417495769178e+19   1.7897905379982149e-12   5.5835720180752446e-07
   1.2014622249771473e+19   1.5720758028692217e-12   6.0860352824043673e-07
   1.3277475102244143e+19   1.3683498778505054e-12   6.4724126846993357e-07
   1.4676500609145823e+19   1.1846079672750420e-12   6.7422702776376298e-07
   1.6226751150432348e+19   1.0259570970561072e-12   6.8969225552883984e-07
   1.7944983630058242e+19   8.9361851252078850e-13   6.9393483426161140e-07
   1.9849857086339092e+19   7.9047879353311146e-13   6.8740848291337642e-07
   2.1962153743250186e+19   7.1498362785860081e-13   6.7071017328945715e-07
   2.4305026346288415e+19   6.6602279247263141e-13   6.4456582082872416e-07
   2.6904274979122807e+19   6.3959948448655268e-13   6.0981450022978834e-07
   2.9788656954530140e+19   6.3282712403633923e-13   5.6739147435980186e-07
   3.2990233820850250e+19   6.4093175211610287e-13   5.1831031644411496e-07
   3.6544760029879902e+19   6.5869532051010538e-13   4.6364443062607563e-07
   4.0492118381261128e+19   6.8123284790999605e-13   4.0450826954696595e-07
   4.4876808000309527e+19   7.0488059833451189e-13   3.4203854182290883e-07
   4.9748491330408096e+19   7.2464256817283967e-13   2.7737569952002161e-07
   5.5162607438386504e+19   7.3818728907326658e-13   2.1164598928979927e-07
   6.1181059853806871e+19   7.4273920347422973e-13   1.4594432284908976e-07
   6.7872988204790997e+19   7.3674399914125388e-13   8.1318216937908971e-08
   7.5315634089511780e+19   7.1931349765463892e-13   1.8753019137562887e-08
   8.3595312951647928e+19   6.9166894434147252e-13   4.0841380277711892e-08
   9.2808505230202503e+19   6.5414340610914223e-13   9.6642189140183632e-08
   1.0306308175193694e+20   6.0873528440197333e-13   1.4792356384241145e-07
   1.1447968025457161e+20   5.5722093605936607e-13   1.9406456752690815e-07
   1.2719325210028930e+20   5.0259796324780837e-13   2.3455516329207171e-07
   1.4135480069562763e+20   4.4653170050423796e-13   2.6900020477782505e-07
   1.5713333591397296e+20   3.9224179460006781e-13   2.9712141524917968e-07
   1.7471807196376423e+20   3.4128255776977312e-13   3.1875738826236955e-07
   1.9432089970893858e+20   2.9509727994536661e-13   3.3386166298221553e-07
   2.1617916848419763e+20   2.5601742947856110e-13   3.4249896696536553e-07
   2.4055881702028735e+20   2.2437607327674414e-13   3.4483974431509523e-07
   2.6775789827681295e+20   2.0006218903745321e-13   3.4115311020599393e-07
   2.9811054885468668e+20   1.8340884366807586e-13   3.3179839320496285e-07
   3.3199146032211670e+20   1.7408297026122455e-13   3.1721545945551100e-07
   3.6982091734428169e+20   1.7019718967503650e-13   2.9791401123802075e-07
   4.1207047608053262e+20   1.7119639039719914e-13   2.7446207329084871e-07
   4.5926936604354799e+20   1.7552626019323725e-13   2.4747389093526806e-07
   5.1201170966268084e+20   1.8174350913113813e-13   2.1759746293703586e-07
   5.7096466633903289e+20   1.8851586958135158e-13   1.8550193625621603e-07
   6.3687762203239173e+20   1.9440005161186491e-13   1.5186508139919397e-07
   7.1059256161477303e+20   1.9839685450051547e-13   1.1736106708681859e-07
   7.9305577963369674e+20   1.9995116673499069e-13   8.2648736743351492e-08
   8.8533110605951127e+20   1.9828583219805296e-13   4.8360575766182023e-08
   9.8861484739628197e+20   1.9340085088970227e-13   1.5092545657680034e-08
   1.1042526706209433e+21   1.8551826741486366e-13   1.6605068764441455e-08
   1.2337586882391748e+21   1.7430501486614958e-13   4.6235658079929465e-08
   1.3788370378368981e+21   1.6131540547803525e-13   7.3363038533003078e-08
   1.5414062894677463e+21   1.4588330543574557e-13   9.7616857819282643e-08
   1.7236270597358465e+21   1.2989609388114332e-13   1.1869661786789720e-07
   1.9279332633045518e+21   1.1335377081422848e-13   1.3637426765633620e-07
   2.1570674916850561e+21   9.7588603864551260e-14   1.5049538126810091e-07
   2.4141210765724945e+21   8.2600593032111647e-14   1.6097893218436354e-07
   2.7025794718886359e+21   6.9722005946459831e-14   1.6781572131918665e-07
   3.0263736764157505e+21   5.8619775700208265e-14   1.7106552441248368e-07
   3.3899385190310436e+21   4.9071857688431919e-14   1.7085306003306044e-07
   3.7982787428585140e+21   4.2410519540680980e-14   1.6736289021324069e-07
   4.2570439551990041e+21   3.8080649744642869e-14   1.6083337617267546e-07
   4.7726136592361083e+21   3.5194069880617462e-14   1.5154984533971572e-07
   5.3521937539437880e+21   3.4749980670767400e-14   1.3983712332521492e-07
   6.0039260834508088e+21   3.4527936065842368e-14   1.2605158317136045e-07
   6.7370128399124859e+21   3.5527136788005009e-14   1.1057289761584599e-07
   7.5618578787921392e+21   3.6859404417555197e-14   9.3795647915229097e-08
   8.4902272970940377e+21   3.8746783559417963e-14   7.6120965419868014e-08
   9.5354319589043549e+21   3.9857006584043120e-14   5.7948362774951079e-08
   1.0712535034849911e+22   4.0634162701280729e-14   3.9667914175645080e-08
   1.2038588059933649e+22   4.0967229608668276e-14   2.1652920123571562e-08
   1.3532899515887325e+22   3.9857006584043120e-14   4.2531880239948805e-09
   1.5217340519262879e+22   3.8302694349567901e-14   1.2210954247748873e-08
   1.7116692855828729e+22   3.6193270602780103e-14   2.7453825435230783e-08
   1.9259045358151783e+22   3.3639757646142243e-14   4.1228656044722811e-08
   2.1676245491032481e+22   2.9864999362416711e-14   5.3330897031855784e-08
   2.4404414005476455e+22   2.6756374893466273e-14   6.3600539279562440e-08
   2.7484531665568711e+22   2.3314683517128287e-14   7.1923431432807661e-08
   3.0963108366198719e+22   2.0206059048177849e-14   7.8231598976685746e-08
   3.4892946468906276e+22   1.7541523789077473e-14   8.2502597642530873e-08
   3.9334011917987404e+22   1.5321077739827160e-14   8.4757942664381858e-08
   4.4354428693696221e+22   1.3655743202889425e-14   8.5060683607807164e-08
   5.0031614453820456e+22   1.2656542480726785e-14   8.3512201820568066e-08
   5.6453577854932528e+22   1.2323475573339238e-14   8.0248325984300095e-08
   6.3720401083378082e+22   1.2323475573339238e-14   7.5434873014756931e-08
   7.1945934625191039e+22   1.2212453270876722e-14   6.9262726443142242e-08
   8.1259735334609951e+22   1.2545520178264269e-14   6.1942575513285192e-08
   9.1809283505279560e+22   1.3766765505351941e-14   5.3699442226218252e-08
   1.0376252000193922e+23   1.3766765505351941e-14   4.4767119344868433e-08
   1.1731075068394776e+23   1.4099832412739488e-14   3.5382638818859391e-08
   1.3267197247383815e+23   1.4099832412739488e-14   2.5780902968008945e-08
   1.5009468364252707e+23   1.4432899320127035e-14   1.6189577012326595e-08
   1.6986225037056471e+23   1.3211653993039363e-14   6.8243564133041446e-09
   1.9229791260198063e+23   1.3211653993039363e-14   2.1153121476658043e-09
   2.1777052486589794e+23   1.2212453270876722e-14   1.0449954346292145e-08
   2.4670114237146047e+23   1.1879386363489175e-14   1.8023204706452134e-08
   2.7957057959694334e+23   9.7699626167013776e-15   2.4704273515752107e-08
   3.1692808815799782e+23   8.7707618945387367e-15   3.0389744165582044e-08
   3.5940132337817502e+23   7.3274719625260332e-15   3.5004651954828603e-08
   4.0770779518740402e+23   5.9952043329758453e-15   3.8502877997004248e-08
   4.6266802931673162e+23   4.6629367034256575e-15   4.0866849682075213e-08
   5.2522069990697076e+23   3.6637359812630166e-15   4.2106594433377609e-08
   5.9644003538100273e+23   2.9976021664879227e-15   4.2258185728449860e-08
   6.7755584665381974e+23   1.8873791418627661e-15   4.1381644222404645e-08
   7.6997658152122149e+23   1.4432899320127035e-15   3.9558362585623286e-08
   8.7531587261370088e+23   1.2212453270876722e-15   3.6888130217072046e-08
   9.9542312005879134e+23   1.2212453270876722e-15   3.3485848649483785e-08
   1.1324187356385660e+24   1.2212453270876722e-15   2.9478022689488625e-08
   1.2887347747192531e+24   1.1102230246251565e-15   2.4999125769475938e-08
   1.4671617978445970e+24   9.9920072216264089e-16   2.0187925775516646e-08
   1.6709029383004268e+24   1.3322676295501878e-15   1.5183868717905113e-08
   1.9036363082913832e+24   1.2212453270876722e-15   1.0123599292199970e-08
   2.1695870582677380e+24   9.9920072216264089e-16   5.1377082588288658e-09
   2.4736106156809309e+24   1.3322676295501878e-15   3.4776892476884314e-10
   2.8212888760099858e+24   1.4432899320127035e-15   4.1362711034054200e-09
   3.2190414061543752e+24   1.1102230246251565e-15   8.2182864957758284e-09
   3.6742540550772659e+24   1.1102230246251565e-15   1.1817729239638197e-08
   4.1954277569309008e+24   1.1102230246251565e-15   1.4870907838471226e-08
   4.7923507672381375e+24   8.8817841970012523e-16   1.7331778012774635e-08
   5.4762981040664630e+24   7.7715611723760958e-16   1.9172246235044099e-08
   6.2602625864775419e+24   7.7715611723760958e-16   2.0381994758622568e-08
   7.1592225870964997e+24   1.2212453270876722e-15   2.0967852787379115e-08
   8.1904524622671666e+24   1.1102230246251565e-15   2.0952749757441325e-08
   9.3738826129521528e+24   1.4432899320127035e-15   2.0374288478564040e-08
   1.0732517287001185e+25   7.7715611723760958e-16   1.9283000529668470e-08
   1.2292919587627726e+25   1.1102230246251565e-15   1.7740331426097100e-08
   1.4085774738124643e+25   1.1102230246251565e-15   1.5816434384419154e-08
   1.6146544509177604e+25   1.5543122344752192e-15   1.3587821312555093e-08
   1.8516227889947636e+25   1.5543122344752192e-15   1.1134958732839095e-08
   2.1242245633257568e+25   8.8817841970012523e-16   8.5398608185016656e-09
   2.4379469294376726e+25   7.7715611723760958e-16   5.8837525962474047e-09
   2.7991418889745218e+25   7.7715611723760958e-16   3.2448679299079686e-09
   3.2151657417956749e+25   5.5511151231257827e-16   6.9642758226962087e-10
   3.6945415318417830e+25   4.4408920985006262e-16   1.6951464676395744e-09
   4.2471483621076547e+25   2.2204460492503131e-16   3.8717427042200825e-09
   4.8844421213936099e+25   2.2204460492503131e-16   5.7847678869293873e-09
   5.6197129502216724e+25   2.2204460492503131e-16   7.3960251256721676e-09
   6.4683856964614827e+25   2.2204460492503131e-16   8.6782566688370366e-09
   7.4483706977424763e+25   2.2204460492503131e-16   9.6153472961546527e-09
   8.5804735071913939e+25   4.4408920985006262e-16   1.0202196309982980e-08
   9.8888736863448779e+25   2.2204460492503131e-16   1.0444275111431978e-08
   1.1401684565729098e+26   1.1102230246251565e-16   1.0356898672014836e-08
   1.3151607968682951e+26   2.2204460492503131e-16   9.9642430972934903e-09
   1.5176700365771389e+26   0.0000000000000000e+00   9.2981484733911657e-09
   1.7521269844831028e+26   4.4408920985006262e-16   8.3967542918728100e-09
   2.0236926727318755e+26   0.0000000000000000e+00   7.3030069769330908e-09
   2.3383814732841932e+26   1.1102230246251565e-16   6.0631046849835002e-09
   2.7032054406460510e+26   4.4408920985006262e-16   4.7249107959501657e-09
   3.1263436215362521e+26   4.4408920985006262e-16   3.3364010443293068e-09
   3.6173407457099290e+26   0.0000000000000000e+00   1.9441801502040335e-09
   4.1873405095700559e+26   3.3306690738754696e-16   5.9211779923629138e-10
   4.8493596087596116e+26   2.2204460492503131e-16   6.7986993812496621e-10
   5.6186097953306970e+26   5.5511151231257827e-16   1.8368468968077423e-09
   6.5128765623860917e+26   4.4408920985006262e-16   2.8496829340696195e-09
   7.5529646337145142e+26   2.2204460492503131e-16   3.6956506743734963e-09
   8.7632223049333336e+26   0.0000000000000000e+00   4.3587902176511761e-09
   1.0172158902205795e+27   0.0000000000000000e+00   4.8300416999325080e-09
   1.1813172261861021e+27   4.4408920985006262e-16   5.1071467055407993e-09
   1.3725406269448653e+27   0.0000000000000000e+00   5.1943338519322424e-09
   1.5954762225927811e+27   4.4408920985006262e-16   5.1018156366211542e-09
   1.8555092246724778e+27   4.4408920985006262e-16   4.8451038736629926e-09
   2.1589608183817101e+27   4.4408920985006262e-16   4.4441976765341451e-09
   2.5132545856701716e+27   2.2204460492503131e-16   3.9226566439509725e-09
   2.9271131882672520e+27   2.2204460492503131e-16   3.3066061000397440e-09
   3.4107909347146662e+27   0.0000000000000000e+00   2.6237054751021560e-09
   3.9763489235525130e+27   6.6613381477509392e-16   1.9021237918082079e-09
   4.6379807300430932e+27   0.0000000000000000e+00   1.1695415746970639e-09
   5.4123981272827951e+27   2.2204460492503131e-16   4.5223491618173739e-10
   6.3192881535613177e+27   2.2204460492503131e-16   2.2575763480858768e-10
   7.3818550157090930e+27   2.2204460492503131e-16   8.4333684480242255e-10
   8.6274629243840864e+27   4.4408920985006262e-16   1.3829095646400447e-09
   1.0088399077732541e+28   2.2204460492503131e-16   1.8308017324386583e-09
   1.1802779748314325e+28   2.2204460492503131e-16   2.1775096170628672e-09
   1.3815626909520422e+28   2.2204460492503131e-16   2.4177921886803233e-09
   1.6180148212656815e+28   0.0000000000000000e+00   2.5506026180011077e-09
   1.8959259576467361e+28   2.2204460492503131e-16   2.5788747803900947e-09
   2.2227397396767295e+28   2.2204460492503131e-16   2.5091775324170840e-09
   2.6072676690821701e+28   2.2204460492503131e-16   2.3512527480562539e-09
   3.0599462680279219e+28   2.2204460492503131e-16   2.1174626496645033e-09
   3.5931436776527042e+28   1.1102230246251565e-16   1.8221733011358765e-09
   4.2215254134044005e+28   1.1102230246251565e-16   1.4810939141796098e-09
   4.9624909450754979e+28   1.1102230246251565e-16   1.1106030539664857e-09
   5.8366951210868919e+28   4.4408920985006262e-16   7.2708727927306427e-10
   6.8686712923855362e+28   4.4408920985006262e-16   3.4631764123105313e-10
   8.0875764130784272e+28   2.2204460492503131e-16   1.7120527218139614e-11
   9.5280825262765708e+28   4.4408920985006262e-16   3.5031555434272832e-10
   1.1231444034820391e+29   8.8817841970012523e-16   6.4242700048566803e-10
   1.3246776190348991e+29   4.4408920985006262e-16   8.8498008921078508e-10
   1.5632587532971377e+29   4.4408920985006262e-16   1.0720535570385437e-09
   1.8458617848404095e+29   4.4408920985006262e-16   1.2003509297642267e-09
   2.1808043909887833e+29   0.0000000000000000e+00   1.2691667716779875e-09
   2.5780128240917821e+29   4.4408920985006262e-16   1.2802519044896599e-09
   3.0493401862762860e+29   4.4408920985006262e-16   1.2375844793410806e-09
   3.6089491077561389e+29   2.2204460492503131e-16   1.1470651095635276e-09
   4.2737721515804408e+29   2.2204460492503131e-16   1.0161536057040621e-09
   5.0640660841980271e+29   4.4408920985006262e-16   8.5345863709562764e-10
   6.0040795759843931e+29   6.6613381477509392e-16   6.6830474487744596e-10
   7.1228580630432303e+29   4.4408920985006262e-16   4.7029646843554929e-10
   8.4552145755680984e+29   4.4408920985006262e-16   2.6889512838579321e-10
   1.0042901520288130e+30   6.6613381477509392e-16   7.3025363533929522e-11
   1.1936025942286069e+30   4.4408920985006262e-16   1.0927092564116947e-10
   1.4194759988308014e+30   2.2204460492503131e-16   2.7112301292930852e-10
   1.6891409522449704e+30   2.2204460492503131e-16   4.0705083748093784e-10
   2.0112917564391121e+30   2.2204460492503131e-16   5.1311388471475539e-10
   2.3963895994255870e+30   0.0000000000000000e+00   5.8698190752437540e-10
   2.8570299491256573e+30   2.2204460492503131e-16   6.2792848698478565e-10
   3.4083880801554434e+30   2.2204460492503131e-16   6.3675886785574676e-10
   4.0687597219400831e+30   2.2204460492503131e-16   6.1566918230226975e-10
   4.8602175917057584e+30   0.0000000000000000e+00   5.6805260495451648e-10
   5.8094092081344897e+30   0.0000000000000000e+00   4.9826587300572101e-10
   6.9485270695392666e+30   2.2204460492503131e-16   4.1136172246325486e-10
   8.3164892701296900e+30   2.2204460492503131e-16   3.1280888990181666e-10
   9.9603772235210802e+30   3.3306690738754696e-16   2.0821000479287477e-10
   1.1937187740908888e+31   1.1102230246251565e-16   1.0302614317225789e-10
   1.4315969739428997e+31   2.2204460492503131e-16   2.3337998200645416e-12
   1.7180431913597097e+31   0.0000000000000000e+00   8.9394269764397905e-11
   2.0632127508888152e+31   2.2204460492503131e-16   1.6845858041847350e-10
   2.4794346785322885e+31   2.2204460492503131e-16   2.3205903865175515e-10
   2.9816877962017043e+31   2.2204460492503131e-16   2.7836732918729012e-10
   3.5881834774392795e+31   2.2204460492503131e-16   3.0654878635516525e-10
   4.3210794976956377e+31   4.4408920985006262e-16   3.1673241807084196e-10
   5.2073551334065667e+31   4.4408920985006262e-16   3.0993696498171630e-10
   6.2798847537870003e+31   4.4408920985006262e-16   2.8795699158479238e-10
   7.5787559421843869e+31   6.6613381477509392e-16   2.5321589269822198e-10
   9.1528890979768868e+31   0.0000000000000000e+00   2.0859713956156156e-10
   1.1062029028089034e+32   6.6613381477509392e-16   1.5726753233025192e-10
   1.3379195893518058e+32   4.4408920985006262e-16   1.0248712989380238e-10
   1.6193703850418508e+32   4.4408920985006262e-16   4.7437831440788614e-11
   1.9614881844886842e+32   4.4408920985006262e-16   4.9389381473474714e-12
   2.3776663575135418e+32   2.2204460492503131e-16   5.2080562085166093e-11
   2.8843254243720753e+32   0.0000000000000000e+00   9.1910812294315747e-11
   3.5016132421702769e+32   1.1102230246251565e-16   1.2291578865841757e-10
   4.2542708697279709e+32   2.2204460492503131e-16   1.4418333194043953e-10
   5.1727042008757042e+32   2.2204460492503131e-16   1.5540990716544911e-10
   6.2943113730646686e+32   1.1102230246251565e-16   1.5686940635362134e-10
   7.6651283819919300e+32   0.0000000000000000e+00   1.4935574998986567e-10
   9.3418709111658844e+32   2.2204460492503131e-16   1.3410050847539878e-10
   1.1394469936159268e+33   0.0000000000000000e+00   1.1266976240875692e-10
   1.3909223221741308e+33   4.4408920985006262e-16   8.6850082681166896e-11
   1.6992715706539087e+33   2.2204460492503131e-16   5.8531512969750565e-11
   2.0776700625004983e+33   4.4408920985006262e-16   2.9587887695470272e-11
   2.5424182156722021e+33   4.4408920985006262e-16   1.7735812818386876e-12
   3.1137002092976822e+33   6.6613381477509392e-16   2.3373081248223571e-11
   3.8165310868992243e+33   8.8817841970012523e-16   4.4601433657476264e-11
   4.6819401651016273e+33   6.6613381477509392e-16   6.1001426132634151e-11
   5.7484510496145654e+33   6.6613381477509392e-16   7.2031491882285081e-11
   7.0639342936357202e+33   6.6613381477509392e-16   7.7521766783661405e-11
   8.6879286629470462e+33   4.4408920985006262e-16   7.7655437635826274e-11
   1.0694552240143462e+34   2.2204460492503131e-16   7.2929884353811758e-11
   1.3176156669214570e+34   2.2204460492503131e-16   6.4101168817387588e-11
   1.6247918581329891e+34   2.2204460492503131e-16   5.2115867177349173e-11
   2.0053614048802488e+34   0.0000000000000000e+00   3.8036462868262788e-11
   2.4772887858657120e+34   0.0000000000000000e+00   2.2966073487395988e-11
   3.0630413422872011e+34   0.0000000000000000e+00   7.9725115398332491e-12
   3.7907446315317386e+34   0.0000000000000000e+00   5.9752203185325925e-12
   4.6956411262118984e+34   4.4408920985006262e-16   1.8062884521441447e-11
   5.8219337302829397e+34   6.6613381477509392e-16   2.7672530933386952e-11
   7.2251179599583123e+34   4.4408920985006262e-16   3.4405367443923751e-11
   8.9749352955318347e+34   2.2204460492503131e-16   3.8090752774166958e-11
   1.1159116953661262e+35   2.2204460492503131e-16   3.8779757183249330e-11
   1.3888134489305782e+35   2.2204460492503131e-16   3.6722402896316453e-11
   1.7301234230090583e+35   2.2204460492503131e-16   3.2334468436090447e-11
   2.1574110484587826e+35   1.1102230246251565e-16   2.6153967880304663e-11
   2.6928672824319291e+35   1.1102230246251565e-16   1.8795298650786663e-11
   3.3645492108716569e+35   0.0000000000000000e+00   1.0898615343535312e-11
   4.2079676874400036e+35   4.4408920985006262e-16   3.0822011609643596e-12
   5.2681147404193458e+35   6.6613381477509392e-16   4.0982772731013029e-12
   6.6020553772466577e+35   4.4408920985006262e-16   1.0185630117121036e-11
   8.2822445411915717e+35   6.6613381477509392e-16   1.4846346374497443e-11
   1.0400776805949169e+36   1.1102230246251565e-15   1.7882584302242321e-11
   1.3074837175109371e+36   6.6613381477509392e-16   1.9235057990840687e-11
   1.6453700332062084e+36   8.8817841970012523e-16   1.8978374427547351e-11
   2.0727728431288354e+36   4.4408920985006262e-16   1.7298606991289489e-11
   2.6139951345095525e+36   2.2204460492503131e-16   1.4474865750457866e-11
   3.3000987790286034e+36   2.2204460492503131e-16   1.0845768727563154e-11
   4.1708293603015382e+36   3.3306690738754696e-16   6.7792438329661309e-12
   5.2771021270271576e+36   8.8817841970012523e-16   2.6421087540029475e-12
   6.6842164646955575e+36   7.7715611723760958e-16   1.2285727990501982e-12
   8.4760173628808277e+36   6.6613381477509392e-16   4.5516923563582168e-12
   1.0760289382512526e+37   6.6613381477509392e-16   7.1174177662669535e-12
   1.3675756685392365e+37   7.7715611723760958e-16   8.7986284924568281e-12
   1.7401178523033877e+37   2.2204460492503131e-16   9.5518037923625343e-12
   2.2167182152139008e+37   4.4408920985006262e-16   9.4162455610558027e-12
   2.8271676361572891e+37   2.2204460492503131e-16   8.5017548556720612e-12
   3.6099954520513221e+37   6.6613381477509392e-16   6.9705352601090453e-12
   4.6150947435029942e+37   8.8817841970012523e-16   5.0220938518918956e-12
   5.9071551561935893e+37   1.5543122344752192e-15   2.8709257193781923e-12
   7.5701575017202848e+37   1.5543122344752192e-15   7.2797323724671514e-13
   9.7132662862458892e+37   1.5543122344752192e-15   1.2199130594581220e-12
   1.2478565210247502e+38   1.5543122344752192e-15   2.8215207947823728e-12
   1.6051225663459929e+38   1.5543122344752192e-15   3.9721559375038851e-12
   2.0672891534935356e+38   6.6613381477509392e-16   4.6191939162554263e-12
   2.6659321735268377e+38   4.4408920985006262e-16   4.7613024634074463e-12
   3.4423676890382539e+38   0.0000000000000000e+00   4.4433345891548015e-12
   4.4507298699077608e+38   7.7715611723760958e-16   3.7478908865296034e-12
   5.7620450003247291e+38   6.6613381477509392e-16   2.7848834349697427e-12
   7.4696315630610407e+38   8.8817841970012523e-16   1.6764367671839864e-12
   9.6962683050268428e+38   7.7715611723760958e-16   5.4645177272050205e-13
   1.2603722907254030e+39   5.5511151231257827e-16   4.9305004523603202e-13
   1.6405437199051096e+39   1.1102230246251565e-16   1.3512524432712780e-12
   2.1383439545866367e+39   2.2204460492503131e-16   1.9644286197717520e-12
   2.7910926733456242e+39   8.8817841970012523e-16   2.3007151739307119e-12
   3.6482461409243643e+39   8.8817841970012523e-16   2.3598900611432327e-12
   4.7754414913970181e+39   1.1102230246251565e-15   2.1692647678150934e-12
   6.2599214967742658e+39   8.8817841970012523e-16   1.7786883077519633e-12
   8.2178223604569492e+39   8.8817841970012523e-16   1.2531087278944142e-12
   1.0803979744599374e+40   6.6613381477509392e-16   6.6457950254061871e-13
   1.4225144145237785e+40   2.2204460492503131e-16   8.3266726846886741e-14
   1.8757819563314785e+40   2.2204460492503131e-16   4.2965631052993558e-13
   2.4772381959255780e+40   2.2204460492503131e-16   8.2667206413589156e-13
   3.2765741640393426e+40   2.2204460492503131e-16   1.0786926907258021e-12
   4.3405649558335773e+40   2.2204460492503131e-16   1.1768364061026659e-12
   5.7590899154933325e+40   2.2204460492503131e-16   1.1288747714388592e-12
   7.6533265018851852e+40   2.2204460492503131e-16   9.5834451485643513e-13
   1.0186921764209884e+41   4.4408920985006262e-16   7.0210504077294900e-13
   1.3581249830228333e+41   0.0000000000000000e+00   3.9857006584043120e-13
   1.8136286335038598e+41   2.2204460492503131e-16   9.1038288019262836e-14
   2.4259218141160096e+41   0.0000000000000000e+00   1.8440804439023850e-13
   3.2503724887832654e+41   1.1102230246251565e-16   3.9901415505028126e-13
   4.3624010647476096e+41   1.1102230246251565e-16   5.3457238635701287e-13
   5.8649260227030507e+41   1.1102230246251565e-16   5.8519855627992001e-13
   7.8986430648246036e+41   2.2204460492503131e-16   5.5566662382489085e-13
   1.0656242652921842e+42   4.4408920985006262e-16   4.6040948831205242e-13
   1.4402112112026561e+42   4.4408920985006262e-16   3.2052138720928269e-13
   1.9499690280451082e+42   4.4408920985006262e-16   1.5998313784848506e-13
   2.6449520581384496e+42   6.6613381477509392e-16   1.6653345369377348e-15
   3.5942290355784057e+42   8.8817841970012523e-16   1.3344880755994382e-13
   4.8932904919366689e+42   6.6613381477509392e-16   2.3070434451710753e-13
   6.6744145865370511e+42   2.2204460492503131e-16   2.8244073746463982e-13
   9.1212023483171349e+42   2.2204460492503131e-16   2.8821389719269064e-13
   1.2489001221796202e+43   4.4408920985006262e-16   2.5379698342931079e-13
   1.7133661925938870e+43   0.0000000000000000e+00   1.8873791418627661e-13
   2.3552113970371885e+43   2.2204460492503131e-16   1.0746958878371515e-13
   3.2439738986365496e+43   6.6613381477509392e-16   2.3536728122053319e-14
   4.4771670770433960e+43   8.8817841970012523e-16   5.0737192225369654e-14
   6.1918251602565463e+43   8.8817841970012523e-16   1.0624834345662748e-13
   8.5809356839590853e+43   6.6613381477509392e-16   1.3755663275105690e-13
   1.1916879475487029e+44   8.8817841970012523e-16   1.4277468096679513e-13
   1.6584942172330383e+44   6.6613381477509392e-16   1.2578826869003024e-13
   2.3131334576560778e+44   4.4408920985006262e-16   9.2370555648813024e-14
   3.2332163208640408e+44   2.2204460492503131e-16   4.9626969200744497e-14
   4.5292724088415235e+44   2.2204460492503131e-16   5.8841820305133297e-15
   6.3590791950074705e+44   4.4408920985006262e-16   3.1752378504279477e-14
   8.9483897411958674e+44   8.8817841970012523e-16   5.8841820305133297e-14
   1.2620989972693517e+45   8.8817841970012523e-16   7.1498362785860081e-14
   1.7842392681467816e+45   6.6613381477509392e-16   7.0388139761234925e-14
   2.5283514492913789e+45   8.8817841970012523e-16   5.7953641885433171e-14
   3.5913710721879855e+45   6.6613381477509392e-16   3.7747582837255322e-14
   5.1137053634551274e+45   6.6613381477509392e-16   1.4432899320127035e-14
   7.2992475326234986e+45   2.2204460492503131e-16   7.4384942649885488e-15
   1.0444848238570809e+46   2.2204460492503131e-16   2.3980817331903381e-14
   1.4983829399826550e+46   0.0000000000000000e+00   3.3639757646142243e-14
   2.1550405909685918e+46   2.2204460492503131e-16   3.5305092183079978e-14
   3.1075324327598339e+46   2.2204460492503131e-16   3.0420110874729289e-14
   4.4928242508933668e+46   4.4408920985006262e-16   2.0206059048177849e-14
   6.5130294752631997e+46   2.2204460492503131e-16   8.3266726846886741e-15
   9.4672352976009270e+46   4.4408920985006262e-16   2.4424906541753444e-15
   1.3799293051240161e+47   0.0000000000000000e+00   1.1768364061026659e-14
   2.0169793052948599e+47   1.1102230246251565e-16   1.6653345369377348e-14
   2.9564787989492059e+47   0.0000000000000000e+00   1.7541523789077473e-14
   4.3460528056499816e+47   2.2204460492503131e-16   1.4432899320127035e-14
   6.4073835387245749e+47   2.2204460492503131e-16   9.3258734068513149e-15
   9.4743832046472619e+47   2.2204460492503131e-16   3.1086244689504383e-15
   1.4051578651673655e+48   4.4408920985006262e-16   2.3314683517128287e-15
   2.0903698314340403e+48   1.1102230246251565e-15   5.7731597280508140e-15
   3.1193587820630549e+48   1.3322676295501878e-15   7.4384942649885488e-15
   4.6695232982996463e+48   1.3322676295501878e-15   6.9944050551384862e-15
   7.0123905882348613e+48   6.6613381477509392e-16   5.3290705182007514e-15
   1.0564958771498035e+49   8.8817841970012523e-16   1.9984014443252818e-15
   1.5969819822376898e+49   6.6613381477509392e-16   8.8817841970012523e-16
   2.4220639742625457e+49   0.0000000000000000e+00   2.8865798640254070e-15
   3.6859380059714548e+49   2.2204460492503131e-16   3.9968028886505635e-15
   5.6287411672641981e+49   1.1102230246251565e-16   3.9968028886505635e-15
   8.6258116639532972e+49   1.1102230246251565e-16   3.1086244689504383e-15
   1.3265979564007386e+50   0.0000000000000000e+00   1.7763568394002505e-15
   2.0476474604433632e+50   6.6613381477509392e-16   6.6613381477509392e-16
   3.1722986531335988e+50   2.2204460492503131e-16   1.1102230246251565e-15
   4.9331366500749059e+50   8.8817841970012523e-16   1.3322676295501878e-15
   7.7007018066960596e+50   4.4408920985006262e-16   1.5543122344752192e-15
   1.2067690300895012e+51   4.4408920985006262e-16   1.2212453270876722e-15
   1.8986025107277656e+51   2.2204460492503131e-16   4.4408920985006262e-16
   2.9990943119744958e+51   0.0000000000000000e+00   2.2204460492503131e-16
   4.7568921933070726e+51   0.0000000000000000e+00   8.8817841970012523e-16
   7.5764432879385099e+51   2.2204460492503131e-16   1.3322676295501878e-15
   1.2118502513668691e+52   2.2204460492503131e-16   1.1102230246251565e-15
   1.9467383099636877e+52   2.2204460492503131e-16   8.8817841970012523e-16
   3.1410560288355422e+52   2.2204460492503131e-16   4.4408920985006262e-16
   5.0908311630161743e+52   4.4408920985006262e-16   2.2204460492503131e-16
   8.2886350606995571e+52   6.6613381477509392e-16   2.2204460492503131e-16
   1.3558014794925332e+53   6.6613381477509392e-16   0.0000000000000000e+00
   2.2282631089821942e+53   2.2204460492503131e-16   1.1102230246251565e-16
   3.6798808474692239e+53   4.4408920985006262e-16   2.2204460492503131e-16
   6.1071524502634528e+53   6.6613381477509392e-16   6.6613381477509392e-16
   1.0186464781309978e+54   4.4408920985006262e-16   4.4408920985006262e-16
   1.7077771365511688e+54   4.4408920985006262e-16   6.6613381477509392e-16
   2.8781037450378681e+54   6.6613381477509392e-16   8.8817841970012523e-16
   4.8763532214298963e+54   8.8817841970012523e-16   8.8817841970012523e-16
   8.3070086592315325e+54   6.6613381477509392e-16   6.6613381477509392e-16
   1.4229962936286656e+55   4.4408920985006262e-16   2.2204460492503131e-16
   2.4514487086992594e+55   2.2204460492503131e-16   0.0000000000000000e+00
   4.2476989081305991e+55   2.2204460492503131e-16   0.0000000000000000e+00
   7.4037221550476231e+55   2.2204460492503131e-16   2.2204460492503131e-16
   1.2982768518453767e+56   2.2204460492503131e-16   2.2204460492503131e-16
   2.2906697677053359e+56   1.1102230246251565e-16   1.1102230246251565e-16
   4.0671919829732727e+56   6.6613381477509392e-16   6.6613381477509392e-16
   7.2681671939247284e+56   6.6613381477509392e-16   6.6613381477509392e-16
   1.3074235117055031e+57   8.8817841970012523e-16   8.8817841970012523e-16
   2.3677403707426520e+57   6.6613381477509392e-16   6.6613381477509392e-16
   4.3176337414466278e+57   6.6613381477509392e-16   6.6613381477509392e-16
   7.9290534369308085e+57   4.4408920985006262e-16   4.4408920985006262e-16
   1.4666723077215354e+58   4.4408920985006262e-16   4.4408920985006262e-16
   2.7331031171129646e+58   2.2204460492503131e-16   2.2204460492503131e-16
   5.1317775629454620e+58   4.4408920985006262e-16   4.4408920985006262e-16
   9.7106672741390464e+58   2.2204460492503131e-16   2.2204460492503131e-16
   1.8521806109314407e+59   4.4408920985006262e-16   4.4408920985006262e-16
   3.5616998870331647e+59   4.4408920985006262e-16   4.4408920985006262e-16
   6.9065486304536860e+59   8.8817841970012523e-16   8.8817841970012523e-16
   1.3507908414696170e+60   2.2204460492503131e-16   2.2204460492503131e-16
   2.6652356209207691e+60   4.4408920985006262e-16   4.4408920985006262e-16
   5.3064567323767218e+60   6.6613381477509392e-16   6.6613381477509392e-16
   1.0663512457780103e+61   6.6613381477509392e-16   6.6613381477509392e-16
   2.1633758498932363e+61   2.2204460492503131e-16   2.2204460492503131e-16
   4.4321418718323081e+61   0.0000000000000000e+00   0.0000000000000000e+00
   9.1719995902488876e+61   0.0000000000000000e+00   0.0000000000000000e+00
   1.9178156825158768e+62   2.2204460492503131e-16   2.2204460492503131e-16
   4.0529503426659930e+62   2.2204460492503131e-16   2.2204460492503131e-16
   8.6594846154647328e+62   2.2204460492503131e-16   2.2204460492503131e-16
   1.8711556252535861e+63   6.6613381477509392e-16   6.6613381477509392e-16
   4.0904584359998987e+63   4.4408920985006262e-16   4.4408920985006262e-16
   9.0496569052949057e+63   2.2204460492503131e-16   2.2204460492503131e-16
   2.0269885826675585e+64   2.2204460492503131e-16   2.2204460492503131e-16
   4.5983090592038331e+64   4.4408920985006262e-16   4.4408920985006262e-16
   1.0569376838166303e+65   2.2204460492503131e-16   2.2204460492503131e-16
   2.4625797313683846e+65   2.2204460492503131e-16   2.2204460492503131e-16
   5.8185587792958052e+65   4.4408920985006262e-16   4.4408920985006262e-16
   1.3948550544280590e+66   6.6613381477509392e-16   6.6613381477509392e-16
   3.3942674975695505e+66   6.6613381477509392e-16   6.6613381477509392e-16
   8.3886560952416864e+66   8.8817841970012523e-16   8.8817841970012523e-16
   2.1067163502713777e+67   8.8817841970012523e-16   8.8817841970012523e-16
   5.3794511751537700e+67   1.1102230246251565e-15   1.1102230246251565e-15
   1.3975031398898056e+68   6.6613381477509392e-16   6.6613381477509392e-16
   3.6959838569890004e+68   6.6613381477509392e-16   6.6613381477509392e-16
   9.9578435494619234e+68   8.8817841970012523e-16   8.8817841970012523e-16
   2.7350874450919166e+69   2.2204460492503131e-16   2.2204460492503131e-16
   7.6644169446146921e+69   6.6613381477509392e-16   6.6613381477509392e-16
   2.1930089508962140e+70   4.4408920985006262e-16   4.4408920985006262e-16
   6.4125119358574650e+70   2.2204460492503131e-16   2.2204460492503131e-16
   1.9179583101854148e+71   4.4408920985006262e-16   4.4408920985006262e-16
   5.8734817585825023e+71   8.8817841970012523e-16   8.8817841970012523e-16
   1.8435193878457637e+72   1.1102230246251565e-15   1.1102230246251565e-15
   5.9371211081271552e+72   4.4408920985006262e-16   4.4408920985006262e-16
   1.9642368438733281e+73   6.6613381477509392e-16   6.6613381477509392e-16
   6.6842308457023610e+73   6.6613381477509392e-16   6.6613381477509392e-16
   2.3428167713349404e+74   4.4408920985006262e-16   4.4408920985006262e-16
   8.4700865223545823e+74   4.4408920985006262e-16   4.4408920985006262e-16
   3.1635992254726800e+75   4.4408920985006262e-16   4.4408920985006262e-16
   1.2227952156495315e+76   6.6613381477509392e-16   6.6613381477509392e-16
   4.9000216748346824e+76   4.4408920985006262e-16   4.4408920985006262e-16
   2.0397307208685172e+77   4.4408920985006262e-16   4.4408920985006262e-16
   8.8391270691866725e+77   8.8817841970012523e-16   8.8817841970012523e-16
   3.9968675000911946e+78   6.6613381477509392e-16   6.6613381477509392e-16
   1.8906309031525217e+79   8.8817841970012523e-16   8.8817841970012523e-16
   9.3815587186622382e+79   8.8817841970012523e-16   8.8817841970012523e-16
   4.8982830874531253e+80   4.4408920985006262e-16   4.4408920985006262e-16
   2.6999927265536960e+81   6.6613381477509392e-16   6.6613381477509392e-16
   1.5769857711875329e+82   6.6613381477509392e-16   6.6613381477509392e-16
   9.7995061126099462e+82   4.4408920985006262e-16   4.4408920985006262e-16
   6.5080248178442011e+83   4.4408920985006262e-16   4.4408920985006262e-16
   4.6423926090275678e+84   4.4408920985006262e-16   4.4408920985006262e-16
   3.5769899797171210e+85   6.6613381477509392e-16   6.6613381477509392e-16
   2.9957853767201684e+86   4.4408920985006262e-16   4.4408920985006262e-16
   2.7466537775280520e+87   4.4408920985006262e-16   4.4408920985006262e-16
   2.7790212252779508e+88   6.6613381477509392e-16   6.6613381477509392e-16
   3.1315325796675588e+89   6.6613381477509392e-16   6.6613381477509392e-16
   3.9715931858515994e+90   4.4408920985006262e-16   4.4408920985006262e-16
   5.7383090629687538e+91   8.8817841970012523e-16   8.8817841970012523e-16
   9.5793979445892204e+92   1.1102230246251565e-15   1.1102230246251565e-15
   1.8784609968721231e+94   8.8817841970012523e-16   8.8817841970012523e-16
   4.4122119326476367e+95   8.8817841970012523e-16   8.8817841970012523e-16
   1.2706465780052839e+97   1.1102230246251565e-15   1.1102230246251565e-15
   4.6145468469172725e+98   8.8817841970012523e-16   8.8817841970012523e-16
  2.1873149072557497e+100   6.6613381477509392e-16   6.6613381477509392e-16
  1.4122337964190378e+102   8.8817841970012523e-16   8.8817841970012523e-16
  1.3106782936182974e+104   6.6613381477509392e-16   6.6613381477509392e-16
  1.8739552766426030e+106   6.6613381477509392e-16   6.6613381477509392e-16
  4.5217316462996044e+108   6.6613381477509392e-16   6.6613381477509392e-16
  2.0834204456035744e+111   8.8817841970012523e-16   8.8817841970012523e-16
  2.1796436018432654e+114   1.1102230246251565e-15   1.1102230246251565e-15
  6.6723801596722479e+117   8.8817841970012523e-16   8.8817841970012523e-16
  8.8559068864776294e+121   8.8817841970012523e-16   8.8817841970012523e-16
  9.8476422544736997e+126   1.3322676295501878e-15   1.3322676295501878e-15
  3.1542748213066705e+133   8.8817841970012523e-16   8.8817841970012523e-16
  4.6558212661154969e+142   6.6613381477509392e-16   6.6613381477509392e-16
  2.2013419501747274e+158   4.4408920985006262e-16   4.4408920985006262e-16
 


==> rPoly_DiffPhiAsym_DiffPhiSin_Phi.txt <==
   1.3425640270982555e-05   9.2015620644084606e-01   9.0800781611112424e-01   9.9999999996995870e-01
   5.3836934078237168e-03   7.3610055097660687e-01   6.3384541835565089e-01   9.9999516937530242e-01
   1.0754149973222465e-02   6.8295439834809701e-01   5.7055272486840347e-01   9.9998072578841524e-01
   1.6124983585421665e-02   6.1745894202683482e-01   5.2854276008584511e-01   9.9995666960269569e-01
   2.1496382583635478e-02   5.5285990172629607e-01   4.9626273759112471e-01   9.9992300147335589e-01
   2.6868535369386656e-02   4.9209619056405107e-01   4.6971208497667183e-01   9.9987972231738920e-01
   3.2241630426604453e-02   4.3628165529725327e-01   4.4698767793755589e-01   9.9982683331353339e-01
   3.7615856342128363e-02   3.8581820488136231e-01   4.2702227986002161e-01   9.9976433590222169e-01
   4.2991401826980011e-02   3.4072047156436036e-01   4.0915246123020632e-01   9.9969223178551547e-01
   4.8368455736293843e-02   3.0077223684698218e-01   3.9293539144518896e-01   9.9961052292703922e-01
   5.3747207090544126e-02   2.6562364517995241e-01   3.7805961131354326e-01   9.9951921155189083e-01
   5.9127845096181200e-02   2.3485672873346208e-01   3.6429708325867327e-01   9.9941830014654742e-01
   6.4510559166356368e-02   2.0802958811991878e-01   3.5147544611929593e-01   9.9930779145875981e-01
   6.9895538941653387e-02   1.8470513288475232e-01   3.3946100576209171e-01   9.9918768849743733e-01
   7.5282974311222384e-02   1.6446866001017379e-01   3.2814781088851674e-01   9.9905799453251354e-01
   8.0673055433531177e-02   1.4693757255907192e-01   3.1745036316818476e-01   9.9891871309480984e-01
   8.6065972757277287e-02   1.3176575985481365e-01   3.0729859391004133e-01   9.9876984797588597e-01
   9.1461917042575600e-02   1.1864450564902962e-01   2.9763430669990487e-01   9.9861140322787445e-01
   9.6861079381944215e-02   1.0730125940049118e-01   2.8840859817979514e-01   9.9844338316331005e-01
   1.0226365122157015e-01   9.7497193938819948e-02   2.7957994927672414e-01   9.9826579235494206e-01
   1.0766982438245819e-01   8.9024166458949727e-02   2.7111278691204299e-01   9.9807863563554156e-01
   1.1307979108167755e-01   8.1701479816468581e-02   2.6297638277766633e-01   9.9788191809769677e-01
   1.1849374395396153e-01   7.5372687895966961e-02   2.5514399808371035e-01   9.9767564509358864e-01
   1.2391187607298713e-01   6.9902585109793858e-02   2.4759221078227478e-01   9.9745982223476815e-01
   1.2933438097300917e-01   6.5174451839897896e-02   2.4030038018163391e-01   9.9723445539191413e-01
   1.3476145267049339e-01   6.1087584143259432e-02   2.3325021640169086e-01   9.9699955069458346e-01
   1.4019328568593589e-01   5.7555109408747196e-02   2.2642543081302580e-01   9.9675511453094545e-01
   1.4563007506559830e-01   5.4502074253331867e-02   2.1981144973139044e-01   9.9650115354751501e-01
   1.5107201640356263e-01   5.1863782851774509e-02   2.1339517802631236e-01   9.9623767464886337e-01
   1.5651930586375640e-01   4.9584360426728313e-02   2.0716480248861779e-01   9.9596468499732604e-01
   1.6197214020214162e-01   4.7615515984965162e-02   2.0110962714300018e-01   9.9568219201269625e-01
   1.6743071678907911e-01   4.5915479386970715e-02   1.9521993443450647e-01   9.9539020337190542e-01
   1.7289523363166220e-01   4.4448089715905192e-02   1.8948686752873667e-01   9.9508872700869966e-01
   1.7836588939632442e-01   4.3182014185714546e-02   1.8390232996092759e-01   9.9477777111329913e-01
   1.8384288343153601e-01   4.2090079203233821e-02   1.7845889963360173e-01   9.9445734413204823e-01
   1.8932641579065185e-01   4.1148697503103682e-02   1.7314975475336403e-01   9.9412745476705366e-01
   1.9481668725484047e-01   4.0337377414880748e-02   1.6796860975884076e-01   9.9378811197581651e-01
   2.0031389935626573e-01   3.9638302255353586e-02   1.6290965965422344e-01   9.9343932497084619e-01
   2.0581825440130749e-01   3.9035969553002481e-02   1.5796753145052023e-01   9.9308110321927079e-01
   2.1132995549405895e-01   3.8516881310203699e-02   1.5313724164526732e-01   9.9271345644243014e-01
   2.1684920655988235e-01   3.8069277806885626e-02   1.4841415885574072e-01   9.9233639461546364e-01
   2.2237621236920085e-01   3.7682908565573214e-02   1.4379397086881252e-01   9.9194992796688330e-01
   2.2791117856143489e-01   3.7348835052903429e-02   1.3927265549140933e-01   9.9155406697813886e-01
   2.3345431166913416e-01   3.7059260506830616e-02   1.3484645468387535e-01   9.9114882238316948e-01
   2.3900581914226801e-01   3.6807382970933555e-02   1.3051185153942513e-01   9.9073420516794819e-01
   2.4456590937275247e-01   3.6587268204647638e-02   1.2626554973944804e-01   9.9031022657001144e-01
   2.5013479171910691e-01   3.6393739636201738e-02   1.2210445516981516e-01   9.8987689807798263e-01
   2.5571267653135771e-01   3.6222282946847484e-02   1.1802565942914844e-01   9.8943423143108256e-01
   2.6129977517617486e-01   3.6068963232235740e-02   1.1402642499856741e-01   9.8898223861862589e-01
   2.6689630006213483e-01   3.5930352989388625e-02   1.1010417187474719e-01   9.8852093187951529e-01
   2.7250246466526229e-01   3.5803469434122159e-02   1.0625646549513357e-01   9.8805032370171886e-01
   2.7811848355479662e-01   3.5685719871145882e-02   1.0248100580729580e-01   9.8757042682173724e-01
   2.8374457241916839e-01   3.5574854023504576e-02   9.8775617353886291e-02   9.8708125422406279e-01
   2.8938094809218501e-01   3.5468922384651491e-02   9.5138240261292584e-02   9.8658281914062895e-01
   2.9502782857952953e-01   3.5366239789557219e-02   9.1566922034181597e-02   9.8607513505024424e-01
   3.0068543308545675e-01   3.5265353514572939e-02   8.8059810070471034e-02   9.8555821567802016e-01
   3.0635398203970637e-01   3.5165015312270009e-02   8.4615144821620580e-02   9.8503207499479029e-01
   3.1203369712477097e-01   3.5064156869809793e-02   8.1231253532087155e-02   9.8449672721651360e-01
   3.1772480130336600e-01   3.4961868249719363e-02   7.7906544499774411e-02   9.8395218680367014e-01
   3.2342751884616106e-01   3.4857378932067973e-02   7.4639501805921382e-02   9.8339846846064938e-01
   3.2914207535981477e-01   3.4750041128538411e-02   7.1428680468775818e-02   9.8283558713512520e-01
   3.3486869781532547e-01   3.4639315083025202e-02   6.8272701980527151e-02   9.8226355801741849e-01
   3.4060761457660971e-01   3.4524756111306565e-02   6.5170250191504020e-02   9.8168239653985534e-01
   3.4635905542940371e-01   3.4406003164916488e-02   6.2120067509451982e-02   9.8109211837611254e-01
   3.5212325161051938e-01   3.4282768732398550e-02   5.9120951385173037e-02   9.8049273944054882e-01
   3.5790043583729836e-01   3.4154829915314711e-02   5.6171751058937569e-02   9.7988427588753668e-01
   3.6369084233754179e-01   3.4022020537243125e-02   5.3271364544498989e-02   9.7926674411076975e-01
   3.6949470687963382e-01   3.3884224162061161e-02   5.0418735830192407e-02   9.7864016074257265e-01
   3.7531226680303453e-01   3.3741367913407649e-02   4.7612852278431816e-02   9.7800454265319769e-01
   3.8114376104917352e-01   3.3593417000765902e-02   4.4852742206844765e-02   9.7735990695010588e-01
   3.8698943019261878e-01   3.3440369869337627e-02   4.2137472635988105e-02   9.7670627097724538e-01
   3.9284951647265692e-01   3.3282253901095071e-02   3.9466147189922918e-02   9.7604365231431556e-01
   3.9872426382517179e-01   3.3119121603259583e-02   3.6837904137337563e-02   9.7537206877602611e-01
   4.0461391791499512e-01   3.2951047228190200e-02   3.4251914561931329e-02   9.7469153841133926e-01
   4.1051872616851304e-01   3.2778123775409007e-02   3.1707380651989192e-02   9.7400207950271245e-01
   4.1643893780681901e-01   3.2600460332359860e-02   2.9203534099767725e-02   9.7330371056531695e-01
   4.2237480387907667e-01   3.2418179715668405e-02   2.6739634602435336e-02   9.7259645034626530e-01
   4.2832657729648466e-01   3.2231416379131184e-02   2.4314968456718211e-02   9.7188031782380968e-01
   4.3429451286649379e-01   3.2040314558648308e-02   2.1928847240415772e-02   9.7115533220654793e-01
   4.4027886732754151e-01   3.1845026627737139e-02   1.9580606574278514e-02   9.7042151293260914e-01
   4.4627989938418933e-01   3.1645711640317487e-02   1.7269604958449536e-02   9.6967887966883415e-01
   4.5229786974271757e-01   3.1442534040122982e-02   1.4995222678096387e-02   9.6892745230994537e-01
   4.5833304114714402e-01   3.1235662518443563e-02   1.2756860773344592e-02   9.6816725097770817e-01
   4.6438567841572798e-01   3.1025269003961187e-02   1.0553940068975698e-02   9.6739829602008376e-01
   4.7045604847794859e-01   3.0811527770275071e-02   8.3859002597673760e-03   9.6662060801036942e-01
   4.7654442041193190e-01   3.0594614648317808e-02   6.2521990476774869e-03   9.6583420774633411e-01
   4.8265106548240383e-01   3.0374706332274015e-02   4.1523113273368439e-03   9.6503911624934269e-01
   4.8877625717913309e-01   3.0151979768885173e-02   2.0857284166451162e-03   9.6423535476346878e-01
   4.9492027125586435e-01   2.9926611621121646e-02   5.1957329484264569e-05   9.6342294475460499e-01
   5.0108338576983102e-01   2.9698777798191300e-02   1.9494799122230511e-03   9.6260190790955480e-01
   5.0726588112170456e-01   2.9468653044734672e-02   3.9190469296053188e-03   9.6177226613512745e-01
   5.1346804009619751e-01   2.9236410582808015e-02   5.8571936035058947e-03   9.6093404155721207e-01
   5.1969014790312906e-01   2.9002221800972339e-02   7.7643566588252444e-03   9.6008725651985116e-01
   5.2593249221912552e-01   2.8766255985387734e-02   9.6409602186242616e-03   9.5923193358430203e-01
   5.3219536322987060e-01   2.8528680088377500e-02   1.1487416329814426e-02   9.5836809552808788e-01
   5.3847905367291560e-01   2.8289658530397332e-02   1.3304125462185068e-02   9.5749576534404712e-01
   5.4478385888115732e-01   2.8049353031776025e-02   1.5091476982403318e-02   9.5661496623936360e-01
   5.5111007682687640e-01   2.7807922470980739e-02   1.6849849604459566e-02   9.5572572163459835e-01
   5.5745800816642033e-01   2.7565522766500816e-02   1.8579611817966635e-02   9.5482805516270752e-01
   5.6382795628553806e-01   2.7322306779744343e-02   2.0281122295619847e-02   9.5392199066805228e-01
   5.7022022734536915e-01   2.7078424236624876e-02   2.1954730281020352e-02   9.5300755220539901e-01
   5.7663513032906033e-01   2.6834021665741781e-02   2.3600775957984155e-02   9.5208476403891695e-01
   5.8307297708911399e-01   2.6589242351294784e-02   2.5219590802417091e-02   9.5115365064116097e-01
   5.8953408239539506e-01   2.6344226299051421e-02   2.6811497917711424e-02   9.5021423669205052e-01
   5.9601876398387466e-01   2.6099110213869126e-02   2.8376812354607095e-02   9.4926654707783609e-01
   6.0252734260605278e-01   2.5854027487427711e-02   2.9915841416355837e-02   9.4831060689006463e-01
   6.0906014207919656e-01   2.5609108194961872e-02   3.1428884950028380e-02   9.4734644142452684e-01
   6.1561748933723359e-01   2.5364479099926673e-02   3.2916235624664392e-02   9.4637407618020641e-01
   6.2219971448248168e-01   2.5120263665608933e-02   3.4378179197027015e-02   9.4539353685821637e-01
   6.2880715083817029e-01   2.4876582072830944e-02   3.5814994765599462e-02   9.4440484936072522e-01
   6.3544013500168095e-01   2.4633551242970619e-02   3.7226955013421659e-02   9.4340803978988319e-01
   6.4209900689870569e-01   2.4391284865587837e-02   3.8614326440404856e-02   9.4240313444673152e-01
   6.4878410983817647e-01   2.4149893430049807e-02   3.9977369585619371e-02   9.4139015983011021e-01
   6.5549579056805107e-01   2.3909484260587033e-02   4.1316339240097699e-02   9.4036914263555715e-01
   6.6223439933199890e-01   2.3670161554285696e-02   4.2631484650632157e-02   9.3934010975419535e-01
   6.6900028992693050e-01   2.3432026421567720e-02   4.3923049715016482e-02   9.3830308827162034e-01
   6.7579381976146724e-01   2.3195176928761052e-02   4.5191273169166157e-02   9.3725810546677224e-01
   6.8261534991530015e-01   2.2959708142403890e-02   4.6436388766514902e-02   9.3620518881080728e-01
   6.8946524519952379e-01   2.2725712174963997e-02   4.7658625450075709e-02   9.3514436596595552e-01
   6.9634387421790755e-01   2.2493278231689562e-02   4.8858207517517238e-02   9.3407566478437709e-01
   7.0325160942915765e-01   2.2262492658341793e-02   5.0035354779595975e-02   9.3299911330700713e-01
   7.1018882721017629e-01   2.2033438989582321e-02   5.1190282712265001e-02   9.3191473976239592e-01
   7.1715590792034845e-01   2.1806197997817023e-02   5.2323202602760244e-02   9.3082257256554046e-01
   7.2415323596685666e-01   2.1580847742322495e-02   5.3434321689944442e-02   9.2972264031671126e-01
   7.3118119987108232e-01   2.1357463618492001e-02   5.4523843299184582e-02   9.2861497180026875e-01
   7.3824019233608829e-01   2.1136118407069859e-02   5.5591966972017071e-02   9.2749959598347509e-01
   7.4533061031518499e-01   2.0916882323252617e-02   5.6638888590827108e-02   9.2637654201529984e-01
   7.5245285508167969e-01   2.0699823065540301e-02   5.7664800498796520e-02   9.2524583922521564e-01
   7.5960733229971900e-01   2.0485005864262607e-02   5.8669891615304115e-02   9.2410751712199224e-01
   7.6679445209635222e-01   2.0272493529681190e-02   5.9654347547006381e-02   9.2296160539247951e-01
   7.7401462913481578e-01   2.0062346499602035e-02   6.0618350694792822e-02   9.2180813390038474e-01
   7.8126828268899362e-01   1.9854622886446349e-02   6.1562080356773130e-02   9.2064713268504506e-01
   7.8855583671918617e-01   1.9649378523713068e-02   6.2485712827505147e-02   9.1947863196019142e-01
   7.9587771994911261e-01   1.9446667011803420e-02   6.3389421493596165e-02   9.1830266211270839e-01
   8.0323436594426956e-01   1.9246539763149939e-02   6.4273376925867431e-02   9.1711925370138758e-01
   8.1062621319159334e-01   1.9049046046643814e-02   6.5137746968196186e-02   9.1592843745567087e-01
   8.1805370518051934e-01   1.8854233031309287e-02   6.5982696823209785e-02   9.1473024427439165e-01
   8.2551729048537803e-01   1.8662145829224874e-02   6.6808389134933810e-02   9.1352470522451101e-01
   8.3301742284929736e-01   1.8472827537660885e-02   6.7614984068555373e-02   9.1231185153984096e-01
   8.4055456126945638e-01   1.8286319280429120e-02   6.8402639387388220e-02   9.1109171461977234e-01
   8.4812917008395916e-01   1.8102660248426217e-02   6.9171510527198388e-02   9.0986432602798417e-01
   8.5574171906005392e-01   1.7921887739383968e-02   6.9921750667941485e-02   9.0862971749116062e-01
   8.6339268348407006e-01   1.7744037196794182e-02   7.0653510803085906e-02   9.0738792089768983e-01
   8.7108254425281140e-01   1.7569142248039848e-02   7.1366939806559060e-02   9.0613896829636653e-01
   8.7881178796662740e-01   1.7397234741705958e-02   7.2062184497454052e-02   9.0488289189508508e-01
   8.8658090702414161e-01   1.7228344784092631e-02   7.2739389702571655e-02   9.0361972405952340e-01
   8.9439039971860024e-01   1.7062500774929545e-02   7.3398698316874400e-02   9.0234949731183134e-01
   9.0224077033602612e-01   1.6899729442292899e-02   7.4040251361959353e-02   9.0107224432930255e-01
   9.1013252925508981e-01   1.6740055876743987e-02   7.4664188042606439e-02   8.9978799794304609e-01
   9.1806619304876047e-01   1.6583503564684743e-02   7.5270645801490899e-02   8.9849679113665759e-01
   9.2604228458782301e-01   1.6430094420959440e-02   7.5859760372116503e-02   8.9719865704487578e-01
   9.3406133314627848e-01   1.6279848820687559e-02   7.6431665830065887e-02   8.9589362895224023e-01
   9.4212387450862545e-01   1.6132785630367130e-02   7.6986494642596215e-02   8.9458174029174220e-01
   9.5023045107914716e-01   1.5988922238237668e-02   7.7524377716678750e-02   8.9326302464346985e-01
   9.5838161199314853e-01   1.5848274583930899e-02   7.8045444445512979e-02   8.9193751573325164e-01
   9.6657791323029385e-01   1.5710857187412164e-02   7.8549822753596121e-02   8.9060524743129044e-01
   9.7481991772997401e-01   1.5576683177237816e-02   7.9037639140379312e-02   8.8926625375079715e-01
   9.8310819550888973e-01   1.5445764318123834e-02   7.9509018722590641e-02   8.8792056884661485e-01
   9.9144332378074063e-01   1.5318111037858739e-02   7.9964085275248120e-02   8.8656822701384486e-01
   9.9982588707821396e-01   1.5193732453561815e-02   8.0402961271429430e-02   8.8520926268646039e-01
   1.0082564773771683e+00   1.5072636397313266e-02   8.0825767920827740e-02   8.8384371043592580e-01
   1.0167356942232848e+00   1.4954829441147677e-02   8.1232625207166009e-02   8.8247160496979837e-01
   1.0252641448609718e+00   1.4840316921453489e-02   8.1623651924474627e-02   8.8109298113033885e-01
   1.0338424443647727e+00   1.4729102962772411e-02   8.1998965712301475e-02   8.7970787389311034e-01
   1.0424712157732674e+00   1.4621190501020953e-02   8.2358683089881035e-02   8.7831631836557300e-01
   1.0511510902254981e+00   1.4516581306143195e-02   8.2702919489304305e-02   8.7691834978568006e-01
   1.0598827071000587e+00   1.4415276004211885e-02   8.3031789287725255e-02   8.7551400352046016e-01
   1.0686667141567550e+00   1.4317274098994082e-02   8.3345405838629372e-02   8.7410331506460937e-01
   1.0775037676810821e+00   1.4222573992990428e-02   8.3643881502208695e-02   8.7268632003906521e-01
   1.0863945326314446e+00   1.4131173007958742e-02   8.3927327674873098e-02   8.7126305418958716e-01
   1.0953396827892472e+00   1.4043067404941989e-02   8.4195854817922688e-02   8.6983355338532808e-01
   1.1043399009118671e+00   1.3958252403812876e-02   8.4449572485410407e-02   8.6839785361740629e-01
   1.1133958788886957e+00   1.3876722202336600e-02   8.4688589351237020e-02   8.6695599099746601e-01
   1.1225083179001099e+00   1.3798469994783180e-02   8.4913013235480506e-02   8.6550800175624643e-01
   1.1316779285796701e+00   1.3723487990084937e-02   8.5122951130009561e-02   8.6405392224213684e-01
   1.1409054311794680e+00   1.3651767429557982e-02   8.5318509223395678e-02   8.6259378891973315e-01
   1.1501915557387625e+00   1.3583298604199490e-02   8.5499792925147311e-02   8.6112763836838935e-01
   1.1595370422559041e+00   1.3518070871576748e-02   8.5666906889285910e-02   8.5965550728077089e-01
   1.1689426408637951e+00   1.3456072672301311e-02   8.5819955037305551e-02   8.5817743246139533e-01
   1.1784091120087170e+00   1.3397291546130452e-02   8.5959040580504409e-02   8.5669345082518022e-01
   1.1879372266328589e+00   1.3341714147672601e-02   8.6084266041744018e-02   8.5520359939598056e-01
   1.1975277663604327e+00   1.3289326261733625e-02   8.6195733276629216e-02   8.5370791530512813e-01
   1.2071815236875820e+00   1.3240112818301064e-02   8.6293543494142977e-02   8.5220643578996569e-01
   1.2168993021761643e+00   1.3194057907176426e-02   8.6377797276754320e-02   8.5069919819237649e-01
   1.2266819166513532e+00   1.3151144792278746e-02   8.6448594600000872e-02   8.4918623995731957e-01
   1.2365301934034323e+00   1.3111355925606305e-02   8.6506034851591584e-02   8.4766759863134922e-01
   1.2464449703935860e+00   1.3074672960886491e-02   8.6550216850021400e-02   8.4614331186114455e-01
   1.2564270974639273e+00   1.3041076766921234e-02   8.6581238862718513e-02   8.4461341739203089e-01
   1.2664774365519205e+00   1.3010547440617914e-02   8.6599198623756424e-02   8.4307795306649713e-01
   1.2765968619091892e+00   1.2983064319734949e-02   8.6604193351129677e-02   8.4153695682271334e-01
   1.2867862603248010e+00   1.2958605995349814e-02   8.6596319763603047e-02   8.3999046669304966e-01
   1.2970465313533146e+00   1.2937150324042301e-02   8.6575674097170152e-02   8.3843852080258341e-01
   1.3073785875474375e+00   1.2918674439818867e-02   8.6542352121109056e-02   8.3688115736761759e-01
   1.3177833546957234e+00   1.2903154765770863e-02   8.6496449153676824e-02   8.3531841469418233e-01
   1.3282617720650816e+00   1.2890567025492072e-02   8.6438060077421941e-02   8.3375033117654895e-01
   1.3388147926485712e+00   1.2880886254241664e-02   8.6367279354161886e-02   8.3217694529572950e-01
   1.3494433834182558e+00   1.2874086809884444e-02   8.6284201039604325e-02   8.3059829561798648e-01
   1.3601485255835795e+00   1.2870142383593519e-02   8.6188918797653891e-02   8.2901442079333054e-01
   1.3709312148551336e+00   1.2869026010337792e-02   8.6081525914392110e-02   8.2742535955402374e-01
   1.3817924617141231e+00   1.2870710079151637e-02   8.5962115311757792e-02   8.2583115071307722e-01
   1.3927332916875672e+00   1.2875166343200850e-02   8.5830779560927661e-02   8.2423183316274995e-01
   1.4037547456294064e+00   1.2882365929653639e-02   8.5687610895407884e-02   8.2262744587304548e-01
   1.4148578800077407e+00   1.2892279349343005e-02   8.5532701223861363e-02   8.2101802789020606e-01
   1.4260437671981958e+00   1.2904876506261820e-02   8.5366142142653922e-02   8.1940361833520692e-01
   1.4373134957837208e+00   1.2920126706861379e-02   8.5188024948157803e-02   8.1778425640225161e-01
   1.4486681708608895e+00   1.2937998669186213e-02   8.4998440648794471e-02   8.1615998135726098e-01
   1.4601089143529193e+00   1.2958460531835803e-02   8.4797479976849832e-02   8.1453083253636538e-01
   1.4716368653295380e+00   1.2981479862763434e-02   8.4585233400052084e-02   8.1289684934439577e-01
   1.4832531803338933e+00   1.3007023667923834e-02   8.4361791132928188e-02   8.1125807125337179e-01
   1.4949590337167007e+00   1.3035058399764043e-02   8.4127243147950059e-02   8.0961453780099124e-01
   1.5067556179777530e+00   1.3065549965574186e-02   8.3881679186469382e-02   8.0796628858911879e-01
   1.5186441441150924e+00   1.3098463735693233e-02   8.3625188769461900e-02   8.0631336328227288e-01
   1.5306258419818839e+00   1.3133764551591987e-02   8.3357861208067430e-02   8.0465580160611294e-01
   1.5427019606513890e+00   1.3171416733808505e-02   8.3079785613966894e-02   8.0299364334592549e-01
   1.5548737687899978e+00   1.3211384089783507e-02   8.2791050909557296e-02   8.0132692834511277e-01
   1.5671425550388320e+00   1.3253629921553878e-02   8.2491745837984132e-02   7.9965569650367563e-01
   1.5795096284038106e+00   1.3298117033354151e-02   8.2181958972986191e-02   7.9797998777670320e-01
   1.5919763186547229e+00   1.3344807739091635e-02   8.1861778728606005e-02   7.9629984217285599e-01
   1.6045439767332625e+00   1.3393663869734507e-02   8.1531293368732216e-02   7.9461529975285294e-01
   1.6172139751704711e+00   1.3444646780586211e-02   8.1190591016513824e-02   7.9292640062795849e-01
   1.6299877085137144e+00   1.3497717358479155e-02   8.0839759663627220e-02   7.9123318495846640e-01
   1.6428665937634848e+00   1.3552836028872028e-02   8.0478887179416425e-02   7.8953569295218806e-01
   1.6558520708202955e+00   1.3609962762864525e-02   8.0108061319908996e-02   7.8783396486293866e-01
   1.6689456029419512e+00   1.3669057084131575e-02   7.9727369736711795e-02   7.8612804098902367e-01
   1.6821486772113592e+00   1.3730078075790075e-02   7.9336899985789078e-02   7.8441796167172806e-01
   1.6954628050154221e+00   1.3792984387179463e-02   7.8936739536142886e-02   7.8270376729380020e-01
   1.7088895225349252e+00   1.3857734240594888e-02   7.8526975778379970e-02   7.8098549827794705e-01
   1.7224303912461261e+00   1.3924285437944772e-02   7.8107696033188345e-02   7.7926319508531727e-01
   1.7360869984340561e+00   1.3992595367356753e-02   7.7678987559721469e-02   7.7753689821399474e-01
   1.7498609577180020e+00   1.4062621009733101e-02   7.7240937563892942e-02   7.7580664819748779e-01
   1.7637539095894179e+00   1.4134318945255075e-02   7.6793633206591938e-02   7.7407248560322373e-01
   1.7777675219627700e+00   1.4207645359839427e-02   7.6337161611826021e-02   7.7233445103103648e-01
   1.7919034907393743e+00   1.4282556051567252e-02   7.5871609874782253e-02   7.7059258511166517e-01
   1.8061635403849041e+00   1.4359006437063893e-02   7.5397065069835234e-02   7.6884692850524772e-01
   1.8205494245207214e+00   1.4436951557857292e-02   7.4913614258482086e-02   7.6709752189981650e-01
   1.8350629265295577e+00   1.4516346086704934e-02   7.4421344497229036e-02   7.6534440600979492e-01
   1.8497058601757961e+00   1.4597144333903467e-02   7.3920342845418263e-02   7.6358762157449633e-01
   1.8644800702409254e+00   1.4679300253570227e-02   7.3410696373018558e-02   7.6182720935662762e-01
   1.8793874331744334e+00   1.4762767449928660e-02   7.2892492168356027e-02   7.6006321014078582e-01
   1.8944298577607535e+00   1.4847499183563428e-02   7.2365817345826811e-02   7.5829566473196330e-01
   1.9096092858024496e+00   1.4933448377689063e-02   7.1830759053559179e-02   7.5652461395405657e-01
   1.9249276928204895e+00   1.5020567624403847e-02   7.1287404481057415e-02   7.5475009864836384e-01
   1.9403870887715844e+00   1.5108809190960693e-02   7.0735840866812616e-02   7.5297215967210385e-01
   1.9559895187836507e+00   1.5198125026031684e-02   7.0176155505902393e-02   7.5119083789691643e-01
   1.9717370639093532e+00   1.5288466765998709e-02   6.9608435757566145e-02   7.4940617420738276e-01
   1.9876318418986960e+00   1.5379785741254093e-02   6.9032769052772336e-02   7.4761820949953384e-01
   2.0036760079909395e+00   1.5472032982524420e-02   6.8449242901779561e-02   7.4582698467936981e-01
   2.0198717557265313e+00   1.5565159227218239e-02   6.7857944901693834e-02   7.4403254066137592e-01
   2.0362213177795168e+00   1.5659114925810624e-02   6.7258962744024986e-02   7.4223491836704580e-01
   2.0527269668111812e+00   1.5753850248257706e-02   6.6652384222251948e-02   7.4043415872340190e-01
   2.0693910163453886e+00   1.5849315090451621e-02   6.6038297239396693e-02   7.3863030266152196e-01
   2.0862158216663178e+00   1.5945459080725866e-02   6.5416789815611054e-02   7.3682339111506678e-01
   2.1032037807393009e+00   1.6042231586402611e-02   6.4787950095783531e-02   7.3501346501880960e-01
   2.1203573351553509e+00   1.6139581720399088e-02   6.4151866357169851e-02   7.3320056530716848e-01
   2.1376789711001178e+00   1.6237458347894251e-02   6.3508627017047292e-02   7.3138473291274331e-01
   2.1551712203480351e+00   1.6335810093055514e-02   6.2858320640403198e-02   7.2956600876485200e-01
   2.1728366612823140e+00   1.6434585345843078e-02   6.2201035947654804e-02   7.2774443378807296e-01
   2.1906779199417032e+00   1.6533732268877332e-02   6.1536861822415911e-02   7.2592004890078665e-01
   2.2086976710946269e+00   1.6633198804397731e-02   6.0865887319300427e-02   7.2409289501372465e-01
   2.2268986393417021e+00   1.6732932681299717e-02   6.0188201671777852e-02   7.2226301302851692e-01
   2.2452836002473582e+00   1.6832881422266133e-02   5.9503894300080296e-02   7.2043044383624633e-01
   2.2638553815015561e+00   1.6932992350989551e-02   5.8813054819169208e-02   7.1859522831600231e-01
   2.2826168641123559e+00   1.7033212599507075e-02   5.8115773046756081e-02   7.1675740733344295e-01
   2.3015709836305196e+00   1.7133489115628620e-02   5.7412139011399521e-02   7.1491702173935323e-01
   2.3207207314068583e+00   1.7233768670490202e-02   5.6702242960662730e-02   7.1307411236821316e-01
   2.3400691558835320e+00   1.7333997866220030e-02   5.5986175369352464e-02   7.1122872003676663e-01
   2.3596193639202245e+00   1.7434123143733604e-02   5.5264026947830835e-02   7.0938088554259271e-01
   2.3793745221564149e+00   1.7534090790654489e-02   5.4535888650419029e-02   7.0753064966268076e-01
   2.3993378584105947e+00   1.7633846949383858e-02   5.3801851683877855e-02   7.0567805315201237e-01
   2.4195126631179673e+00   1.7733337625298495e-02   5.3062007515993770e-02   7.0382313674214303e-01
   2.4399022908074413e+00   1.7832508695117211e-02   5.2316447884248829e-02   7.0196594113978883e-01
   2.4605101616194940e+00   1.7931305915407147e-02   5.1565264804606548e-02   7.0010650702541621e-01
   2.4813397628658636e+00   1.8029674931268391e-02   5.0808550580392131e-02   6.9824487505183908e-01
   2.5023946506327137e+00   1.8127561285180782e-02   5.0046397811292165e-02   6.9638108584281344e-01
   2.5236784514283284e+00   1.8224910426034691e-02   4.9278899402466880e-02   6.9451517999164514e-01
   2.5451948638771107e+00   1.8321667718341539e-02   4.8506148573785213e-02   6.9264719805978991e-01
   2.5669476604610169e+00   1.8417778451641942e-02   4.7728238869185757e-02   6.9077718057546689e-01
   2.5889406893101250e+00   1.8513187850113133e-02   4.6945264166168288e-02   6.8890516803227486e-01
   2.6111778760439548e+00   1.8607841082383114e-02   4.6157318685421833e-02   6.8703120088780922e-01
   2.6336632256650718e+00   1.8701683271562741e-02   4.5364497000594195e-02   6.8515531956228470e-01
   2.6564008245067492e+00   1.8794659505497302e-02   4.4566894048209571e-02   6.8327756443716314e-01
   2.6793948422363236e+00   1.8886714847260677e-02   4.3764605137733614e-02   6.8139797585378681e-01
   2.7026495339162597e+00   1.8977794345877985e-02   4.2957725961800808e-02   6.7951659411201359e-01
   2.7261692421246413e+00   1.9067843047305799e-02   4.2146352606603044e-02   6.7763345946885767e-01
   2.7499583991370797e+00   1.9156806005669380e-02   4.1330581562441848e-02   6.7574861213713677e-01
   2.7740215291722023e+00   1.9244628294763144e-02   4.0510509734462019e-02   6.7386209228411920e-01
   2.7983632507025478e+00   1.9331255019832572e-02   3.9686234453558900e-02   6.7197394003018274e-01
   2.8229882788333600e+00   1.9416631329639888e-02   3.8857853487472171e-02   6.7008419544747144e-01
   2.8479014277513479e+00   1.9500702428822625e-02   3.8025465052072160e-02   6.6819289855855979e-01
   2.8731076132457174e+00   1.9583413590562038e-02   3.7189167822841096e-02   6.6630008933512563e-01
   2.8986118553041336e+00   1.9664710169564170e-02   3.6349060946557987e-02   6.6440580769661983e-01
   2.9244192807858891e+00   1.9744537615364655e-02   3.5505244053192886e-02   6.6251009350894918e-01
   2.9505351261749855e+00   1.9822841485972464e-02   3.4657817268017865e-02   6.6061298658316125e-01
   2.9769647404160051e+00   1.9899567461859169e-02   3.3806881223933827e-02   6.5871452667412889e-01
   3.0037135878352634e+00   1.9974661360301793e-02   3.2952537074034671e-02   6.5681475347925056e-01
   3.0307872511503899e+00   2.0048069150102710e-02   3.2094886504395959e-02   6.5491370663714910e-01
   3.0581914345714933e+00   2.0119736966676127e-02   3.1234031747114255e-02   6.5301142572637361e-01
   3.0859319669966494e+00   2.0189611127541141e-02   3.0370075593583623e-02   6.5110795026411350e-01
   3.1140148053053736e+00   2.0257638148205248e-02   2.9503121408037902e-02   6.4920331970491563e-01
   3.1424460377534364e+00   2.0323764758464979e-02   2.8633273141347670e-02   6.4729757343939998e-01
   3.1712318874721954e+00   2.0387937919142063e-02   2.7760635345086104e-02   6.4539075079299324e-01
   3.2003787160766444e+00   2.0450104839245142e-02   2.6885313185875503e-02   6.4348289102465750e-01
   3.2298930273855304e+00   2.0510212993596233e-02   2.6007412460011148e-02   6.4157403332562912e-01
   3.2597814712577380e+00   2.0568210140915033e-02   2.5127039608378032e-02   6.3966421681816343e-01
   3.2900508475490398e+00   2.0624044342380521e-02   2.4244301731668028e-02   6.3775348055428349e-01
   3.3207081101933902e+00   2.0677663980687266e-02   2.3359306605899022e-02   6.3584186351453487e-01
   3.3517603714131958e+00   2.0729017779606340e-02   2.2472162698248255e-02   6.3392940460674996e-01
   3.3832149060634320e+00   2.0778054824058256e-02   2.1582979183208062e-02   6.3201614266480932e-01
   3.4150791561139719e+00   2.0824724580725706e-02   2.0691865959071798e-02   6.3010211644742042e-01
   3.4473607352754709e+00   2.0868976919210303e-02   1.9798933664750828e-02   6.2818736463689451e-01
   3.4800674337739870e+00   2.0910762133742766e-02   1.8904293696947017e-02   6.2627192583792857e-01
   3.5132072232793266e+00   2.0950030965480870e-02   1.8008058227667600e-02   6.2435583857640209e-01
   3.5467882619933468e+00   2.0986734625382586e-02   1.7110340222112219e-02   6.2243914129817035e-01
   3.5808188999035586e+00   2.1020824817691408e-02   1.6211253456923869e-02   6.2052187236786760e-01
   3.6153076842082497e+00   2.1052253764041962e-02   1.5310912538820887e-02   6.1860407006771856e-01
   3.6502633649195437e+00   2.1080974228193772e-02   1.4409432923616849e-02   6.1668577259635426e-01
   3.6856949006509017e+00   2.1106939541414849e-02   1.3506930935638151e-02   6.1476701806763256e-01
   3.7216114645958309e+00   2.1130103628533403e-02   1.2603523787545035e-02   6.1284784450946828e-01
   3.7580224507050874e+00   2.1150421034663247e-02   1.1699329600569408e-02   6.1092828986266723e-01
   3.7949374800696067e+00   2.1167846952628966e-02   1.0794467425172094e-02   6.0900839197976731e-01
   3.8323664075169699e+00   2.1182337251098637e-02   9.8890572621361805e-03   6.0708818862388880e-01
   3.8703193284295785e+00   2.1193848503437196e-02   8.9832200841026832e-03   6.0516771746758546e-01
   3.9088065857925387e+00   2.1202338017310529e-02   8.0770778575525171e-03   6.0324701609170883e-01
   3.9478387774804395e+00   2.1207763865033202e-02   7.1707535652534293e-03   6.0132612198427249e-01
   3.9874267637916039e+00   2.1210084914697780e-02   6.2643712291716724e-03   5.9940507253933073e-01
   4.0275816752397953e+00   2.1209260862081525e-02   5.3580559338666234e-03   5.9748390505585569e-01
   4.0683149206127576e+00   2.1205252263357566e-02   4.4519338503716810e-03   5.9556265673662723e-01
   4.1096381953081016e+00   2.1198020568623077e-02   3.5461322605685464e-03   5.9364136468712803e-01
   4.1515634899572644e+00   2.1187528156252244e-02   2.6407795820744262e-03   5.9172006591444393e-01
   4.1941030993485215e+00   2.1173738368095441e-02   1.7360053936401609e-03   5.8979879732617291e-01
   4.2372696316607890e+00   2.1156615545537272e-02   8.3194046107304409e-04   5.8787759572934062e-01
   4.2810760180202729e+00   2.1136125066422262e-02   7.1283236304342523e-05   5.8595649782932269e-01
   4.3255355223926530e+00   2.1112233382866274e-02   9.7353247865583636e-04   5.8403554022877335e-01
   4.3706617518238451e+00   2.1084908059960550e-02   1.8746727780786232e-03   5.8211475942656343e-01
   4.4164686670431443e+00   2.1054117815390350e-02   2.7745683504972751e-03   5.8019419181672238e-01
   4.4629705934431385e+00   2.1019832559959650e-02   3.6730820869796954e-03   5.7827387368738969e-01
   4.5101822324510517e+00   2.0982023439057751e-02   4.5700755244872937e-03   5.7635384121977262e-01
   4.5581186733074279e+00   2.0940662875054250e-02   5.4654088160356329e-03   5.7443413048710990e-01
   4.6067954052680058e+00   2.0895724610644928e-02   6.3589407002645482e-03   5.7251477745364665e-01
   4.6562283302460932e+00   2.0847183753148091e-02   7.2505284704104112e-03   5.7059581797361247e-01
   4.7064337759128669e+00   2.0795016819763701e-02   8.1400279426763200e-03   5.6867728779020688e-01
   4.7574285092740354e+00   2.0739201783793515e-02   9.0272934239862268e-03   5.6675922253459565e-01
   4.8092297507421851e+00   2.0679718121833557e-02   9.9121776791268879e-03   5.6484165772491213e-01
   4.8618551887249160e+00   2.0616546861928264e-02   1.0794531897264315e-02   5.6292462876526439e-01
   4.9153229947494390e+00   2.0549670632707295e-02   1.1674205657840497e-02   5.6100817094475364e-01
   4.9696518391458202e+00   2.0479073713477236e-02   1.2551046895833196e-02   5.5909231943649829e-01
   5.0248609073115134e+00   2.0404742085287308e-02   1.3424901866389227e-02   5.5717710929666320e-01
   5.0809699165809423e+00   2.0326663482948093e-02   1.4295615108820936e-02   5.5526257546350077e-01
   5.1379991337250273e+00   2.0244827448007152e-02   1.5163029409970608e-02   5.5334875275639672e-01
   5.1959693931066422e+00   2.0159225382659129e-02   1.6026985766937951e-02   5.5143567587492448e-01
   5.2549021155189983e+00   2.0069850604586992e-02   1.6887323349177308e-02   5.4952337939790663e-01
   5.3148193277352114e+00   1.9976698402710213e-02   1.7743879459962586e-02   5.4761189778248487e-01
   5.3757436827986265e+00   1.9879766093825579e-02   1.8596489497229141e-02   5.4570126536319674e-01
   5.4376984810845492e+00   1.9779053080120845e-02   1.9444986913796702e-02   5.4379151635106171e-01
   5.5007076921657916e+00   1.9674560907520511e-02   2.0289203176978465e-02   5.4188268483267199e-01
   5.5647959775152716e+00   1.9566293324850825e-02   2.1128967727590764e-02   5.3997480476929438e-01
   5.6299887140809535e+00   1.9454256343779508e-02   2.1964107938373112e-02   5.3806790999597842e-01
   5.6963120187696248e+00   1.9338458299489991e-02   2.2794449071830813e-02   5.3616203422067232e-01
   5.7637927738776886e+00   1.9218909912052440e-02   2.3619814237520464e-02   5.3425721102334689e-01
   5.8324586535088452e+00   1.9095624348440254e-02   2.4440024348797107e-02   5.3235347385512710e-01
   5.9023381510202384e+00   1.8968617285129885e-02   2.5254898079039911e-02   5.3045085603743403e-01
   5.9734606075407291e+00   1.8837906971237994e-02   2.6064251817392581e-02   5.2854939076112917e-01
   6.0458562416062129e+00   1.8703514292114587e-02   2.6867899624034464e-02   5.2664911108567314e-01
   6.1195561799597122e+00   1.8565462833332491e-02   2.7665653185029337e-02   5.2475004993828833e-01
   6.1945924895655118e+00   1.8423778944975044e-02   2.8457321766773180e-02   5.2285224011313014e-01
   6.2709982108886715e+00   1.8278491806158481e-02   2.9242712170098661e-02   5.2095571427046761e-01
   6.3488073924940363e+00   1.8129633489668118e-02   3.0021628684067547e-02   5.1906050493587086e-01
   6.4280551270205262e+00   1.7977239026622738e-02   3.0793873039511310e-02   5.1716664449940830e-01
   6.5087775885895898e+00   1.7821346471042387e-02   3.1559244362374450e-02   5.1527416521484792e-01
   6.5910120717083549e+00   1.7661996964207782e-02   3.2317539126922590e-02   5.1338309919887282e-01
   6.6747970317317344e+00   1.7499234798665775e-02   3.3068551108882960e-02   5.1149347843029924e-01
   6.7601721269493753e+00   1.7333107481751542e-02   3.3812071338597760e-02   5.0960533474930592e-01
   6.8471782623668300e+00   1.7163665798464733e-02   3.4547888054269449e-02   5.0771869985667051e-01
   6.9358576352530950e+00   1.6990963873534493e-02   3.5275786655391772e-02   5.0583360531301480e-01
   7.0262537825294222e+00   1.6815059232504259e-02   3.5995549656468007e-02   5.0395008253805873e-01
   7.1184116300779854e+00   1.6636012861632521e-02   3.6706956641123667e-02   5.0206816280987965e-01
   7.2123775440514448e+00   1.6453889266415889e-02   3.7409784216733355e-02   5.0018787726418434e-01
   7.3081993842686739e+00   1.6268756528513117e-02   3.8103805969697757e-02   4.9830925689358391e-01
   7.4059265597842616e+00   1.6080686360838148e-02   3.8788792421503016e-02   4.9643233254688440e-01
   7.5056100867244258e+00   1.5889754160568148e-02   3.9464510985725898e-02   4.9455713492837683e-01
   7.6073026484837794e+00   1.5696039059815425e-02   4.0130725926149080e-02   4.9268369459714373e-01
   7.7110586583830516e+00   1.5499623973666221e-02   4.0787198316166728e-02   4.9081204196636702e-01
   7.8169343248898091e+00   1.5300595645303061e-02   4.1433685999681003e-02   4.8894220730265087e-01
   7.9249877195099128e+00   1.5099044687884811e-02   4.2069943553701528e-02   4.8707422072534712e-01
   8.0352788474600878e+00   1.4895065622851145e-02   4.2695722252877433e-02   4.8520811220589249e-01
   8.1478697212365709e+00   1.4688756914308043e-02   4.3310770036216306e-02   4.8334391156715428e-01
   8.2628244371994857e+00   1.4480220999098736e-02   4.3914831476251526e-02   4.8148164848278080e-01
   8.3802092552952097e+00   1.4269564312193506e-02   4.4507647750957946e-02   4.7962135247656706e-01
   8.5000926820455529e+00   1.4056897306963023e-02   4.5088956618725140e-02   4.7776305292182047e-01
   8.6225455569343605e+00   1.3842334469904793e-02   4.5658492396721040e-02   4.7590677904074102e-01
   8.7476411423280087e+00   1.3625994329375390e-02   4.6215985943020010e-02   4.7405255990380946e-01
   8.8754552170703072e+00   1.3407999457833442e-02   4.6761164642876052e-02   4.7220042442918081e-01
   9.0060661738958636e+00   1.3188476467101751e-02   4.7293752399564570e-02   4.7035040138208800e-01
   9.1395551208103889e+00   1.2967555996125646e-02   4.7813469630243910e-02   4.6850251937425624e-01
   9.2760059865910982e+00   1.2745372690677215e-02   4.8320033267317597e-02   4.6665680686332101e-01
   9.4155056305629365e+00   1.2522065174440211e-02   4.8813156765814436e-02   4.6481329215225975e-01
   9.5581439568114757e+00   1.2297776010884998e-02   4.9292550117340461e-02   4.6297200338882760e-01
   9.7040140329955307e+00   1.2072651655326450e-02   4.9757919871196932e-02   4.6113296856500491e-01
   9.8532122139268132e+00   1.1846842396530000e-02   5.0208969163292649e-02   4.5929621551645161e-01
   1.0005838270086041e+01   1.1620502287215118e-02   5.0645397753529720e-02   4.5746177192197063e-01
   1.0161995521247851e+01   1.1393789062791759e-02   5.1066902072381404e-02   4.5562966530297938e-01
   1.0321790975388566e+01   1.1166864047636005e-02   5.1473175277427341e-02   4.5379992302299010e-01
   1.0485335473052372e+01   1.0939892048214772e-02   5.1863907320667813e-02   4.5197257228709964e-01
   1.0652743837352762e+01   1.0713041232330633e-02   5.2238785027475254e-02   4.5014764014148462e-01
   1.0824135029784825e+01   1.0486482993778745e-02   5.2597492188114936e-02   4.4832515347291008e-01
   1.0999632312025028e+01   1.0260391801668267e-02   5.2939709662801926e-02   4.4650513900824274e-01
   1.1179363413892146e+01   1.0034945033680520e-02   5.3265115501333282e-02   4.4468762331397199e-01
   1.1363460707639600e+01   9.8103227925260272e-03   5.3573385078388047e-02   4.4287263279574540e-01
   1.1552061388747735e+01   9.5867077048605864e-03   5.3864191245645232e-02   4.4106019369790628e-01
   1.1745307663376545e+01   9.3642847019448361e-03   5.4137204501943259e-02   4.3925033210304204e-01
   1.1943346942633479e+01   9.1432407813302197e-03   5.4392093182753287e-02   4.3744307393154280e-01
   1.2146332043802719e+01   8.9237647488882299e-03   5.4628523670318674e-02   4.3563844494116588e-01
   1.2354421398670455e+01   8.7060469405142449e-03   5.4846160625860563e-02   4.3383647072661097e-01
   1.2567779269069005e+01   8.4902789228865627e-03   5.5044667245334522e-02   4.3203717671910213e-01
   1.2786575969746634e+01   8.2766531726961023e-03   5.5223705540269341e-02   4.3024058818597971e-01
   1.3010988098652799e+01   8.0653627338157508e-03   5.5382936645291592e-02   4.2844673023030000e-01
   1.3241198774707605e+01   7.8566008519475039e-03   5.5522021154002066e-02   4.2665562779044408e-01
   1.3477397883101041e+01   7.6505605863514958e-03   5.5640619484920162e-02   4.2486730563973313e-01
   1.3719782328139621e+01   7.4474343983580438e-03   5.5738392279277238e-02   4.2308178838605559e-01
   1.3968556293628438e+01   7.2474137164533214e-03   5.5815000832483030e-02   4.2129910047150138e-01
   1.4223931510742103e+01   7.0506884778442913e-03   5.5870107561128535e-02   4.1951926617200264e-01
   1.4486127533297593e+01   6.8574466465461947e-03   5.5903376507442593e-02   4.1774230959698549e-01
   1.4755372020300582e+01   6.6678737081606876e-03   5.5914473883118321e-02   4.1596825468903043e-01
   1.5031901025587979e+01   6.4821521416931205e-03   5.5903068654468480e-02   4.1419712522353924e-01
   1.5315959294335785e+01   6.3004608689147812e-03   5.5868833170849230e-02   4.1242894480841102e-01
   1.5607800566142437e+01   6.1229746819894126e-03   5.5811443838297170e-02   4.1066373688372998e-01
   1.5907687884336111e+01   5.9498636502767210e-03   5.5730581840277571e-02   4.0890152472145402e-01
   1.6215893911079149e+01   5.7812925074746113e-03   5.5625933907405112e-02   4.0714233142512213e-01
   1.6532701247773431e+01   5.6174200205045821e-03   5.5497193137917677e-02   4.0538617992955994e-01
   1.6858402760181399e+01   5.4583983418089455e-03   5.5344059870585771e-02   4.0363309300060174e-01
   1.7193301907594318e+01   5.3043723470288517e-03   5.5166242611613847e-02   4.0188309323481664e-01
   1.7537713075281690e+01   5.1554789603281970e-03   5.4963459016928562e-02   4.0013620305924275e-01
   1.7891961909354254e+01   5.0118464699556720e-03   5.4735436931054871e-02   3.9839244473113489e-01
   1.8256385653070279e+01   4.8735938369738330e-03   5.4481915483539423e-02   3.9665184033771328e-01
   1.8631333483496533e+01   4.7408300004379011e-03   5.4202646243612818e-02   3.9491441179592607e-01
   1.9017166847322432e+01   4.6136531826715954e-03   5.3897394433451429e-02   3.9318018085221956e-01
   1.9414259794502573e+01   4.4921501986520118e-03   5.3565940200022699e-02   3.9144916908231348e-01
   1.9822999308275158e+01   4.3763957739045845e-03   5.3208079945081921e-02   3.8972139789098914e-01
   2.0243785629979111e+01   4.2664518756705405e-03   5.2823627712388577e-02   3.8799688851188263e-01
   2.0677032576959959e+01   4.1623670624993947e-03   5.2412416630685854e-02   3.8627566200728725e-01
   2.1123167851726627e+01   4.0641758577600884e-03   5.1974300410364438e-02   3.8455773926796605e-01
   2.1582633340394331e+01   3.9718981529341946e-03   5.1509154891081765e-02   3.8284314101296923e-01
   2.2055885398324072e+01   3.8855386468520381e-03   5.1016879636864965e-02   3.8113188778946172e-01
   2.2543395120752258e+01   3.8050863273404456e-03   5.0497399574441992e-02   3.7942399997256115e-01
   2.3045648596098928e+01   3.7305140019919802e-03   4.9950666669682176e-02   3.7771949776517927e-01
   2.3563147139542515e+01   3.6617778849610261e-03   4.9376661636119312e-02   3.7601840119787627e-01
   2.4096407504373353e+01   3.5988172468434110e-03   4.8775395668561150e-02   3.7432073012871941e-01
   2.4645962068572256e+01   3.5415541347523227e-03   4.8146912193769431e-02   3.7262650424315319e-01
   2.5212358994024360e+01   3.4898931697023849e-03   4.7491288629141204e-02   3.7093574305387633e-01
   2.5796162355764796e+01   3.4437214283112860e-03   4.6808638139237746e-02   3.6924846590072524e-01
   2.6397952238668708e+01   3.4029084156197431e-03   4.6099111378900326e-02   3.6756469195056896e-01
   2.7018324799053829e+01   3.3673061355259382e-03   4.5362898210593472e-02   3.6588444019720945e-01
   2.7657892288752482e+01   3.3367492648990194e-03   4.4600229382524503e-02   3.6420772946129087e-01
   2.8317283039343987e+01   3.3110554368691592e-03   4.3811378153042035e-02   3.6253457839021813e-01
   2.8997141404419843e+01   3.2900256381166448e-03   4.2996661845818407e-02   3.6086500545808164e-01
   2.9698127657982241e+01   3.2734447241370423e-03   4.2156443319417147e-02   3.5919902896559086e-01
   3.0420917847357615e+01   3.2610820555183384e-03   4.1291132334048686e-02   3.5753666704001613e-01
   3.1166203599343643e+01   3.2526922571454175e-03   4.0401186797658251e-02   3.5587793763513881e-01
   3.1934691878698878e+01   3.2480161010324249e-03   3.9487113872996860e-02   3.5422285853120772e-01
   3.2727104698526844e+01   3.2467815121230981e-03   3.8549470927040308e-02   3.5257144733490581e-01
   3.3544178782608974e+01   3.2487046949439824e-03   3.7588866304048452e-02   3.5092372147932305e-01
   3.4386665180287174e+01   3.2534913774372454e-03   3.6605959903755148e-02   3.4927969822393767e-01
   3.5255328835094815e+01   3.2608381666701103e-03   3.5601463546636514e-02   3.4763939465460625e-01
   3.6150948108970695e+01   3.2704340094578122e-03   3.4576141108997982e-02   3.4600282768356055e-01
   3.7074314264562268e+01   3.2819617492226838e-03   3.3530808411689872e-02   3.4437001404941148e-01
   3.8026230908814490e+01   3.2950997687509753e-03   3.2466332847711832e-02   3.4274097031716322e-01
   3.9007513401753044e+01   3.3095237068728744e-03   3.1383632735718536e-02   3.4111571287823306e-01
   4.0018988235075945e+01   3.3249082355331083e-03   3.0283676388535574e-02   3.3949425795048033e-01
   4.1061492385865193e+01   3.3409288823222916e-03   2.9167480888240616e-02   3.3787662157824139e-01
   4.2135872651399069e+01   3.3572638822436662e-03   2.8036110562074001e-02   3.3626281963237514e-01
   4.3242984971677451e+01   3.3735960414671418e-03   2.6890675156469257e-02   3.3465286781031189e-01
   4.4383693746837629e+01   3.3896145949570133e-03   2.5732327709733438e-02   3.3304678163611540e-01
   4.5558871157147863e+01   3.4050170393244983e-03   2.4562262127340251e-02   3.3144457646054781e-01
   4.6769396493671984e+01   3.4195109219713471e-03   2.3381710467377803e-02   3.2984626746114309e-01
   4.8016155508014336e+01   3.4328155676266459e-03   2.2191939947322381e-02   3.2825186964229236e-01
   4.9300039789769549e+01   3.4446637237575128e-03   2.0994249686951960e-02   3.2666139783532899e-01
   5.0621946180369164e+01   3.4548031070046337e-03   1.9789967205777526e-02   3.2507486669862906e-01
   5.1982776231995430e+01   3.4629978338301948e-03   1.8580444696779219e-02   3.2349229071771402e-01
   5.3383435720048524e+01   3.4690297198829434e-03   1.7367055101428774e-02   3.2191368420536298e-01
   5.4824834217361335e+01   3.4726994342026973e-03   1.6151188013852069e-02   3.2033906130173129e-01
   5.6307884737923068e+01   3.4738274962750060e-03   1.4934245444523153e-02   3.1876843597447835e-01
   5.7833503457330124e+01   3.4722551060387685e-03   1.3717637475954558e-02   3.1720182201890174e-01
   5.9402609516522375e+01   3.4678447992323447e-03   1.2502777844466628e-02   3.1563923305807690e-01
   6.1016124914599594e+01   3.4604809228732103e-03   1.1291079483214284e-02   3.1408068254300742e-01
   6.2674974495681802e+01   3.4500699281473368e-03   1.0083950062188429e-02   3.1252618375278063e-01
   6.4380086033864160e+01   3.4365404804879152e-03   8.8827875609019946e-03   3.1097574979473064e-01
   6.6132390419368335e+01   3.4198433890960667e-03   7.6889759089009413e-03   3.0942939360460747e-01
   6.7932821948006705e+01   3.3999513605322829e-03   6.5038807281343480e-03   3.0788712794675688e-01
   6.9782318715104225e+01   3.3768585832570919e-03   5.3288452095942018e-03   3.0634896541430334e-01
   7.1681823114039247e+01   3.3505801520590239e-03   4.1651861545517477e-03   3.0481491842934277e-01
   7.3632282438641298e+01   3.3211513431441464e-03   3.0141902082023719e-03   3.0328499924314023e-01
   7.5634649587791003e+01   3.2886267522658219e-03   1.8771103106909326e-03   3.0175921993633659e-01
   7.7689883869762298e+01   3.2530793095689736e-03   7.5516238731843099e-04   3.0023759241916170e-01
   7.9798951903112524e+01   3.2145991858651968e-03   3.5047770360763231e-04   2.9872012843165280e-01
   8.1962828610281676e+01   3.1732926057763677e-03   1.4386769503247354e-03   2.9720683954388250e-01
   8.4182498299535368e+01   3.1292805836177218e-03   2.5083476831735396e-03   2.9569773715619252e-01
   8.6458955830452624e+01   3.0826975980521309e-03   3.5584497783331948e-03   2.9419283249943295e-01
   8.8793207857832741e+01   3.0336902214116446e-03   4.5879925653684595e-03   2.9269213663521076e-01
   9.1186274148698359e+01   2.9824157192314127e-03   5.5960364375935434e-03   2.9119566045614342e-01
   9.3639188966955672e+01   2.9290406349322673e-03   6.5816941674032847e-03   2.8970341468611904e-01
   9.6153002520272977e+01   2.8737393738257344e-03   7.5441319316551514e-03   2.8821540988056554e-01
   9.8728782463840446e+01   2.8166927996430280e-03   8.4825700548551985e-03   2.8673165642672316e-01
   1.0136761545583482e+02   2.7580868557446347e-03   9.3962834802472361e-03   2.8525216454392627e-01
   1.0407060875968412e+02   2.6981112219613967e-03   1.0284601980978580e-02   2.8377694428389094e-01
   1.0683889188854509e+02   2.6369580168073004e-03   1.1146910125232612e-02   2.8230600553100771e-01
   1.0967361828777386e+02   2.5748205535112145e-03   1.1982647010630787e-02   2.8083935800264409e-01
   1.1257596705161812e+02   2.5118921570354003e-03   1.2791305784300988e-02   2.7937701124944897e-01
   1.1554714467078236e+02   2.4483650479855124e-03   1.3572432965784920e-02   2.7791897465566928e-01
   1.1858838680804489e+02   2.3844292980741422e-03   1.4325627590468182e-02   2.7646525743946715e-01
   1.2170096009956333e+02   2.3202718606363248e-03   1.5050540191432926e-02   2.7501586865324662e-01
   1.2488616398003448e+02   2.2560756785735547e-03   1.5746871637630777e-02   2.7357081718398762e-01
   1.2814533253038397e+02   2.1920188710895516e-03   1.6414371846041664e-02   2.7213011175358343e-01
   1.3147983634714427e+02   2.1282739996377753e-03   1.7052838385063662e-02   2.7069376091918601e-01
   1.3489108443317804e+02   2.0650074126532525e-03   1.7662114985804056e-02   2.6926177307355770e-01
   1.3838052610987614e+02   2.0023786679068678e-03   1.8242089977220433e-02   2.6783415644542774e-01
   1.4194965295139761e+02   1.9405400306576892e-03   1.8792694660252574e-02   2.6641091909985698e-01
   1.4560000074196256e+02   1.8796360452393301e-03   1.9313901635161779e-02   2.6499206893860727e-01
   1.4933315145760358e+02   1.8198031772417300e-03   1.9805723095347672e-02   2.6357761370051630e-01
   1.5315073527415245e+02   1.7611695230893565e-03   2.0268209099898904e-02   2.6216756096187993e-01
   1.5705443260360454e+02   1.7038545835149632e-03   2.0701445836110777e-02   2.6076191813684019e-01
   1.6104597616132443e+02   1.6479690972203143e-03   2.1105553882180716e-02   2.5936069247777827e-01
   1.6512715306685342e+02   1.5936149308645176e-03   2.1480686479269373e-02   2.5796389107571388e-01
   1.6929980698136436e+02   1.5408850214341241e-03   2.1827027821130107e-02   2.5657152086071106e-01
   1.7356584028507078e+02   1.4898633670206163e-03   2.2144791368541972e-02   2.5518358860228824e-01
   1.7792721629811297e+02   1.4406250620561112e-03   2.2434218194860911e-02   2.5380010090983746e-01
   1.8238596154871334e+02   1.3932363730961850e-03   2.2695575368144594e-02   2.5242106423304284e-01
   1.8694416809251402e+02   1.3477548513507465e-03   2.2929154374466965e-02   2.5104648486231329e-01
   1.9160399588730601e+02   1.3042294782782404e-03   2.3135269586287865e-02   2.4967636892921188e-01
   1.9636767522742585e+02   1.2627008406963514e-03   2.3314256779023435e-02   2.4831072240689944e-01
   2.0123750924237180e+02   1.2232013320314650e-03   2.3466471698320168e-02   2.4694955111057609e-01
   2.0621587646426170e+02   1.1857553765005635e-03   2.3592288679929352e-02   2.4559286069793371e-01
   2.1130523346898397e+02   1.1503796732033056e-03   2.3692099323548321e-02   2.4424065666961012e-01
   2.1650811759599063e+02   1.1170834572897803e-03   2.3766311221502079e-02   2.4289294436965167e-01
   2.2182714975187969e+02   1.0858687755638252e-03   2.3815346742714016e-02   2.4154972898597940e-01
   2.2726503730303799e+02   1.0567307740744214e-03   2.3839641872014150e-02   2.4021101555086044e-01
   2.3282457706277924e+02   1.0296579954273133e-03   2.3839645104520857e-02   2.3887680894138538e-01
   2.3850865837856927e+02   1.0046326837516162e-03   2.3815816394506584e-02   2.3754711387995145e-01
   2.4432026632510818e+02   9.8163109541660187e-04   2.3768626157933959e-02   2.3622193493474883e-01
   2.5026248500918322e+02   9.6062381377925998e-04   2.3698554327610921e-02   2.3490127652025336e-01
   2.5633850099239896e+02   9.4157606640132840e-04   2.3606089459740742e-02   2.3358514289772536e-01
   2.6255160683808828e+02   9.2444804333557951e-04   2.3491727890492475e-02   2.3227353817571156e-01
   2.6890520478888101e+02   9.0919521522025981e-04   2.3355972941086378e-02   2.3096646631055298e-01
   2.7540281058162799e+02   8.9576865006779638e-04   2.3199334169802688e-02   2.2966393110689814e-01
   2.8204805740660157e+02   8.8411532776000445e-04   2.3022326669233761e-02   2.2836593621821966e-01
   2.8884470001810672e+02   8.7417845137272021e-04   2.2825470407058290e-02   2.2707248514733741e-01
   2.9579661900389942e+02   8.6589775457901474e-04   2.2609289608565231e-02   2.2578358124694581e-01
   3.0290782522106463e+02   8.5920980446563266e-04   2.2374312179147537e-02   2.2449922772014572e-01
   3.1018246440626876e+02   8.5404829920543435e-04   2.2121069164960483e-02   2.2321942762098171e-01
   3.1762482196862243e+02   8.5034436009201464e-04   2.1850094249965313e-02   2.2194418385498166e-01
   3.2523932797362858e+02   8.4802681754825304e-04   2.1561923287565232e-02   2.2067349917970497e-01
   3.3303056232710708e+02   8.4702249075740976e-04   2.1257093865086452e-02   2.1940737620529260e-01
   3.4100326016826148e+02   8.4725646065353377e-04   2.0936144899371012e-02   2.1814581739502076e-01
   3.4916231748140979e+02   8.4865233604680679e-04   2.0599616261788301e-02   2.1688882506586249e-01
   3.5751279693633813e+02   8.5113251271318191e-04   2.0248048431011245e-02   2.1563640138905033e-01
   3.6605993396756389e+02   8.5461842532319476e-04   1.9881982171940260e-02   2.1438854839064547e-01
   3.7480914310326324e+02   8.5903079211868683e-04   1.9501958239211525e-02   2.1314526795211058e-01
   3.8376602455504496e+02   8.6428985227504640e-04   1.9108517103769707e-02   2.1190656181088563e-01
   3.9293637108017288e+02   8.7031559592465335e-04   1.8702198701030737e-02   2.1067243156097107e-01
   4.0232617512840631e+02   8.7702798683009231e-04   1.8283542199215352e-02   2.0944287865351166e-01
   4.1194163628603928e+02   8.8434717771790350e-04   1.7853085786479594e-02   2.0821790439738722e-01
   4.2178916903032291e+02   8.9219371830429051e-04   1.7411366475519108e-02   2.0699750995980568e-01
   4.3187541080795933e+02   9.0048875604842316e-04   1.6958919924373150e-02   2.0578169636690119e-01
   4.4220723045196144e+02   9.0915422968529391e-04   1.6496280272200403e-02   2.0457046450433594e-01
   4.5279173695176831e+02   9.1811305559019729e-04   1.6023979988847747e-02   2.0336381511790583e-01
   4.6363628859213503e+02   9.2728930704089052e-04   1.5542549737074474e-02   2.0216174881414947e-01
   4.7474850247694843e+02   9.3660838643250255e-04   1.5052518246340574e-02   2.0096426606096307e-01
   4.8613626445487398e+02   9.4599719051069453e-04   1.4554412197110844e-02   1.9977136718821631e-01
   4.9780773946434130e+02   9.5538426868291282e-04   1.4048756114659833e-02   1.9858305238837498e-01
   5.0977138231624531e+02   9.6469997446291256e-04   1.3536072271410182e-02   1.9739932171712393e-01
   5.2203594893336697e+02   9.7387661010084337e-04   1.3016880596863123e-02   1.9622017509399681e-01
   5.3461050806644459e+02   9.8284856444608160e-04   1.2491698594222056e-02   1.9504561230300774e-01
   5.4750445350756297e+02   9.9155244407878040e-04   1.1961041262835481e-02   1.9387563299328725e-01
   5.6072751682244689e+02   9.9992719774366634e-04   1.1425421025619054e-02   1.9271023667972070e-01
   5.7428978062407180e+02   1.0079142341066216e-03   1.0885347660642974e-02   1.9154942274359185e-01
   5.8820169241099222e+02   1.0154575328457094e-03   1.0341328236101122e-02   1.9039319043322839e-01
   6.0247407899468669e+02   1.0225037490823041e-03   9.7938670478898704e-03   1.8924153886465145e-01
   6.1711816154121868e+02   1.0290023111413360e-03   9.2434655590647452e-03   1.8809446702222796e-01
   6.3214557125351268e+02   1.0349055116269934e-03   8.6906223404457084e-03   1.8695197375932740e-01
   6.4756836572161467e+02   1.0401685917792447e-03   8.1358330116740873e-03   1.8581405779898075e-01
   6.6339904596934889e+02   1.0447498190790938e-03   7.5795901820303602e-03   1.8468071773454253e-01
   6.7965057422688096e+02   1.0486105580452820e-03   7.0223833903444444e-03   1.8355195203035740e-01
   6.9633639245988786e+02   1.0517153341670360e-03   6.4646990433423479e-03   1.8242775902242736e-01
   7.1347044168708169e+02   1.0540318909019186e-03   5.9070203517794795e-03   1.8130813691908473e-01
   7.3106718211916200e+02   1.0555312396531846e-03   5.3498272637333422e-03   1.8019308380166582e-01
   7.4914161415333592e+02   1.0561877026459277e-03   4.7935963944270021e-03   1.7908259762518947e-01
   7.6770930025892505e+02   1.0559789485952153e-03   4.2388009519691572e-03   1.7797667621903684e-01
   7.8678638779071662e+02   1.0548860210640720e-03   3.6859106584055112e-03   1.7687531728763489e-01
   8.0638963276805760e+02   1.0528933593981771e-03   3.1353916654801584e-03   1.7577851841114250e-01
   8.2653642465897826e+02   1.0499888121161538e-03   2.5877064645145609e-03   1.7468627704613940e-01
   8.4724481220991140e+02   1.0461636426326582e-03   2.0433137898145937e-03   1.7359859052631815e-01
   8.6853353036298017e+02   1.0414125271839270e-03   1.5026685150276720e-03   1.7251545606317689e-01
   8.9042202830397252e+02   1.0357335448277771e-03   9.6622154187264719e-04   1.7143687074671807e-01
   9.1293049868572484e+02   1.0291281593816093e-03   4.3441968067381431e-04   1.7036283154614607e-01
   9.3607990807266458e+02   1.0216011931731828e-03   9.2294477870513703e-05   1.6929333531057034e-01
   9.5989202865385300e+02   1.0131607924702690e-03   6.1348270023120488e-04   1.6822837876970895e-01
   9.8438947127301515e+02   1.0038183844648385e-03   1.1287112574651648e-03   1.6716795853459473e-01
   1.0095957198253226e+03   9.9358862569787210e-04   1.6375510830398676e-03   1.6611207109828613e-01
   1.0355351670721893e+03   9.8248934180511505e-04   2.1395779416015781e-03   1.6506071283657647e-01
   1.0622331519262316e+03   9.7054145849551077e-04   2.6343726092100672e-03   1.6401388000870903e-01
   1.0897159982600740e+03   9.5776892366539190e-04   3.1215210655460846e-03   1.6297156875809166e-01
   1.1180110552935666e+03   9.4419862058559012e-04   3.6006146985904097e-03   1.6193377511301596e-01
   1.1471467396153146e+03   9.2986027209984723e-04   4.0712505222489925e-03   1.6090049498737624e-01
   1.1771525788952013e+03   9.1478633581310032e-04   4.5330314073869227e-03   1.5987172418139262e-01
   1.2080592573457843e+03   8.9901189025431982e-04   4.9855663267037720e-03   1.5884745838233416e-01
   1.2398986629910983e+03   8.8257451203499482e-04   5.4284706138625349e-03   1.5782769316524581e-01
   1.2727039368023341e+03   8.6551414405799942e-04   5.8613662372555275e-03   1.5681242399367570e-01
   1.3065095237604080e+03   8.4787295484889391e-04   6.2838820887469726e-03   1.5580164622040582e-01
   1.3413512259060749e+03   8.2969518914632889e-04   6.6956542877151248e-03   1.5479535508818354e-01
   1.3772662574386513e+03   8.1102700989121868e-04   7.0963265006452891e-03   1.5379354573045401e-01
   1.4142933019245029e+03   7.9191633183539611e-04   7.4855502765051041e-03   1.5279621317209729e-01
   1.4524725716769942e+03   7.7241264700644852e-04   7.8629853980586306e-03   1.5180335233016326e-01
   1.4918458693689931e+03   7.5256684233604432e-04   8.2283002492316015e-03   1.5081495801461206e-01
   1.5324566519394421e+03   7.3243100979758502e-04   8.5811721985614708e-03   1.4983102492905270e-01
   1.5743500968545500e+03   7.1205824946130036e-04   8.9212879987009552e-03   1.4885154767148517e-01
   1.6175731707839361e+03   6.9150246593663312e-04   9.2483442018644890e-03   1.4787652073504406e-01
   1.6621747007512135e+03   6.7081815872072070e-04   9.5620475910134228e-03   1.4690593850874228e-01
   1.7082054478173254e+03   6.5006020704838630e-04   9.8621156264867560e-03   1.4593979527821821e-01
   1.7557181833541540e+03   6.2928364989356389e-04   1.0148276907679166e-02   1.4497808522648153e-01
   1.8047677679639730e+03   6.0854346184135988e-04   1.0420271649255075e-02   1.4402080243466331e-01
   1.8554112330993160e+03   5.8789432562245114e-04   1.0677852171275148e-02   1.4306794088276467e-01
   1.9077078654354616e+03   5.6739040215747494e-04   1.0920783402473822e-02   1.4211949445040914e-01
   1.9617192940462460e+03   5.4708509903644842e-04   1.1148843395800578e-02   1.4117545691759364e-01
   2.0175095804312518e+03   5.2703083841887377e-04   1.1361823855186581e-02   1.4023582196544260e-01
   2.0751453114404289e+03   5.0727882540635427e-04   1.1559530672353269e-02   1.3930058317696212e-01
   2.1346956951395100e+03   4.8787881799916555e-04   1.1741784472311778e-02   1.3836973403779590e-01
   2.1962326596570506e+03   4.6887889980928854e-04   1.1908421166046845e-02   1.3744326793698153e-01
   2.2598309550512890e+03   4.5032525675436919e-04   1.2059292508693975e-02   1.3652117816770665e-01
   2.3255682582318591e+03   4.3226195900292197e-04   1.2194266661351483e-02   1.3560345792806930e-01
   2.3935252809694375e+03   4.1473074948927824e-04   1.2313228754479821e-02   1.3469010032183559e-01
   2.4637858810229045e+03   3.9777084034398058e-04   1.2416081450657090e-02   1.3378109835919996e-01
   2.5364371764114921e+03   3.8141871861574472e-04   1.2502745504273327e-02   1.3287644495754605e-01
   2.6115696628569899e+03   3.6570796267132444e-04   1.2573160315549559e-02   1.3197613294220739e-01
   2.6892773344186462e+03   3.5066907067360376e-04   1.2627284476097289e-02   1.3108015504723053e-01
   2.7696578073422061e+03   3.3632930251803472e-04   1.2665096303027923e-02   1.3018850391613665e-01
   2.8528124471425554e+03   3.2271253660243193e-04   1.2686594358466863e-02   1.2930117210268535e-01
   2.9388464989392555e+03   3.0983914275561908e-04   1.2691797951136063e-02   1.2841815207163798e-01
   3.0278692210637259e+03   2.9772587261578387e-04   1.2680747616523713e-02   1.2753943619952202e-01
   3.1199940219577752e+03   2.8638576867323629e-04   1.2653505572003065e-02   1.2666501677539582e-01
   3.2153386003845640e+03   2.7582809312398648e-04   1.2610156143140316e-02   1.2579488600161384e-01
   3.3140250889758977e+03   2.6605827757275602e-04   1.2550806157310634e-02   1.2492903599459149e-01
   3.4161802011432169e+03   2.5707789451689944e-04   1.2475585300655179e-02   1.2406745878557097e-01
   3.5219353813848420e+03   2.4888465141603699e-04   1.2384646434351887e-02   1.2321014632138741e-01
   3.6314269590285021e+03   2.4147240799865521e-04   1.2278165866124957e-02   1.2235709046523525e-01
   3.7447963054562310e+03   2.3483121730538681e-04   1.2156343572925610e-02   1.2150828299743439e-01
   3.8621899948683376e+03   2.2894739078382909e-04   1.2019403370732706e-02   1.2066371561619592e-01
   3.9837599686544022e+03   2.2380358756612928e-04   1.1867593027495627e-02   1.1982337993838985e-01
   4.1096637034532532e+03   2.1937892786272339e-04   1.1701184315345392e-02   1.1898726750031151e-01
   4.2400643829990904e+03   2.1564913018334853e-04   1.1520472998339915e-02   1.1815536975844729e-01
   4.3751310738678694e+03   2.1258667188939206e-04   1.1325778752207305e-02   1.1732767809024232e-01
   4.5150389052590763e+03   2.1016097234982656e-04   1.1117445012779670e-02   1.1650418379486599e-01
   4.6599692529686317e+03   2.0833859774505026e-04   1.0895838750086373e-02   1.1568487809397915e-01
   4.8101099277340636e+03   2.0708348634357332e-04   1.0661350165412142e-02   1.1486975213250018e-01
   4.9656553681592513e+03   2.0635719283523812e-04   1.0414392308975784e-02   1.1405879697937017e-01
   5.1268068384542903e+03   2.0611915010826376e-04   1.0155400616320476e-02   1.1325200362831983e-01
   5.2937726312586456e+03   2.0632694662603424e-04   9.8848323619408207e-03   1.1244936299863389e-01
   5.4667682758471901e+03   2.0693661738246938e-04   9.6031660291829857e-03   1.1165086593591728e-01
   5.6460167520558389e+03   2.0790294622707872e-04   9.3109005959762792e-03   1.1085650321285936e-01
   5.8317487102999849e+03   2.0917977718637459e-04   9.0085547365109653e-03   1.1006626552999768e-01
   6.0242026980976580e+03   2.1072033228708431e-04   8.6966659395782964e-03   1.0928014351648302e-01
   6.2236253935518644e+03   2.1247753326014696e-04   8.3757895448867137e-03   1.0849812773084221e-01
   6.4302718462874827e+03   2.1440432442865198e-04   8.0464976992915549e-03   1.0772020866174062e-01
   6.6444057263819750e+03   2.1645399403258381e-04   7.7093782355109886e-03   1.0694637672874566e-01
   6.8662995818754489e+03   2.1858049121703527e-04   7.3650334765265058e-03   1.0617662228308693e-01
   7.0962351054885958e+03   2.2073873592864945e-04   7.0140789694917993e-03   1.0541093560841822e-01
   7.3345034112258145e+03   2.2288491900823715e-04   6.6571421535762676e-03   1.0464930692157808e-01
   7.5814053215864433e+03   2.2497678984934044e-04   6.2948609667565769e-03   1.0389172637334834e-01
   7.8372516661528716e+03   2.2697392910675518e-04   5.9278823971197214e-03   1.0313818404921436e-01
   8.1023635923736356e+03   2.2883800408501909e-04   5.5568609847483907e-03   1.0238866997012150e-01
   8.3770728894025651e+03   2.3053300461173265e-04   5.1824572807326330e-03   1.0164317409323392e-01
   8.6617223259051043e+03   2.3202545741030089e-04   4.8053362702553670e-03   1.0090168631268977e-01
   8.9566660027851594e+03   2.3328461720817373e-04   4.4261657670522370e-03   1.0016419646035686e-01
   9.2622697218325702e+03   2.3428263307789798e-04   4.0456147868368486e-03   9.9430694306587186e-02
   9.5789113713347797e+03   2.3499468877064000e-04   3.6643519074939235e-03   9.8701169560970720e-02
   9.9069813297404635e+03   2.3539911609471442e-04   3.2830436239916772e-03   9.7975611873086815e-02
   1.0246882888503485e+04   2.3547748067498375e-04   2.9023527060306753e-03   9.7254010833256688e-02
   1.0599032695280461e+04   2.3521463973830148e-04   2.5229365664413139e-03   9.6536355973292756e-02
   1.0963861218693446e+04   2.3459877186604583e-04   2.1454456482619122e-03   9.5822636767248157e-02
   1.1341813235912206e+04   2.3362137895377444e-04   1.7705218382694232e-03   9.5112842632164699e-02
   1.1733348344350719e+04   2.3227726089858347e-04   1.3987969145038415e-03   9.4406962928819019e-02
   1.2138941498811428e+04   2.3056446383018514e-04   1.0308910350425027e-03   9.3704986962469011e-02
   1.2559083575455204e+04   2.2848420294063754e-04   6.6741127490232977e-04   9.3006903983596817e-02
   1.2994281964012001e+04   2.2604076122167971e-04   3.0895021754173690e-04   9.2312703188652201e-02
   1.3445061189692648e+04   2.2324136563900421e-04   4.3915393040716566e-05   9.1622373720794265e-02
   1.3911963566305287e+04   2.2009604245865066e-04   3.9062593413352609e-04   9.0935904670631035e-02
   1.4395549882124016e+04   2.1661745361556406e-04   7.3064011513501725e-04   9.0253285076958442e-02
   1.4896400120106522e+04   2.1282071614758813e-04   1.0634361130372749e-03   8.9574503927497245e-02
   1.5415114214106003e+04   2.0872320683529288e-04   1.3885126288244454e-03   8.8899550159628846e-02
   1.5952312842776941e+04   2.0434435425931152e-04   1.7053898616807839e-03   8.8228412661129560e-02
   1.6508638262930421e+04   1.9970542054337237e-04   2.0136103985113341e-03   8.7561080270902952e-02
   1.7084755184154699e+04   1.9482927507596948e-04   2.3127400169153933e-03   8.6897541779710874e-02
   1.7681351686581595e+04   1.8974016248651804e-04   2.6023684003655401e-03   8.6237785930903380e-02
   1.8299140183751173e+04   1.8446346713185680e-04   2.8821097649431859e-03   8.5581801421145437e-02
   1.8938858432596786e+04   1.7902547629133903e-04   3.1516033975675928e-03   8.4929576901143708e-02
   1.9601270592658882e+04   1.7345314417605007e-04   3.4105141062041877e-03   8.4281100976370787e-02
   2.0287168336719609e+04   1.6777385878086193e-04   3.6585325830602589e-03   8.3636362207786974e-02
   2.0997372015140474e+04   1.6201521347658510e-04   3.8953756822608376e-03   8.2995349112562330e-02
   2.1732731876293165e+04   1.5620478510824931e-04   4.1207866139472138e-03   8.2358050164794208e-02
   2.2494129345569232e+04   1.5036992024086704e-04   4.3345350571368790e-03   8.1724453796225241e-02
   2.3282478365579453e+04   1.4453753100784894e-04   4.5364171940589504e-03   8.1094548396958108e-02
   2.4098726800267788e+04   1.3873390190055623e-04   4.7262556689782187e-03   8.0468322316168989e-02
   2.4943857905800221e+04   1.3298450863019617e-04   4.9038994748107356e-03   7.9845763862818692e-02
   2.5818891871224154e+04   1.2731385006314877e-04   5.0692237710454613e-03   7.9226861306361987e-02
   2.6724887432042629e+04   1.2174529404218593e-04   5.2221296366801173e-03   7.8611602877455444e-02
   2.7662943560006948e+04   1.1630093774539496e-04   5.3625437620210548e-03   7.7999976768661772e-02
   2.8634201232589247e+04   1.1100148309128866e-04   5.4904180832811011e-03   7.7391971135153961e-02
   2.9639845285782125e+04   1.0586612751473101e-04   5.6057293639986128e-03   7.6787574095415964e-02
   3.0681106354049487e+04   1.0091247032073536e-04   5.7084787272947413e-03   7.6186773731941868e-02
   3.1759262901453407e+04   9.6156434655991774e-05   5.7986911430043531e-03   7.5589558091932393e-02
   3.2875643348183570e+04   9.1612205029178995e-05   5.8764148736623056e-03   7.4995915187990453e-02
   3.4031628296940326e+04   8.7292180172116041e-05   5.9417208832592827e-03   7.4405832998812413e-02
   3.5228652863838812e+04   8.3206940933333584e-05   5.9947022126010108e-03   7.3819299469879598e-02
   3.6468209118756451e+04   7.9365232787842466e-05   6.0354733249770032e-03   7.3236302514145271e-02
   3.7751848640283766e+04   7.5773962453506982e-05   6.0641694257284051e-03   7.2656830012720677e-02
   3.9081185190711316e+04   7.2438208037373109e-05   6.0809457591390892e-03   7.2080869815558737e-02
   4.0457897516762525e+04   6.9361242042265125e-05   6.0859768859318208e-03   7.1508409742134557e-02
   4.1883732282065706e+04   6.6544566526993698e-05   6.0794559444625751e-03   7.0939437582124495e-02
   4.3360507137671353e+04   6.3987959646905068e-05   6.0615938985382201e-03   7.0373941096082249e-02
   4.4890113937232905e+04   6.1689532765640820e-05   6.0326187745989301e-03   6.9811908016112409e-02
   4.6474522103800649e+04   5.9645797296670189e-05   5.9927748908052969e-03   6.9253326046542621e-02
   4.8115782155536050e+04   5.7851740413616959e-05   5.9423220803944687e-03   6.8698182864591645e-02
   4.9816029398002502e+04   5.6300908737205724e-05   5.8815349114795801e-03   6.8146466121036559e-02
   5.1577487791083928e+04   5.4985499116200209e-05   5.8107019052655584e-03   6.7598163440876019e-02
   5.3402473998966401e+04   5.3896455602275850e-05   5.7301247544911948e-03   6.7053262423991858e-02
   5.5293401632038440e+04   5.3023571734089892e-05   5.6401175437092999e-03   6.6511750645808193e-02
   5.7252785690001598e+04   5.2355597237707663e-05   5.5410059728575600e-03   6.5973615657947168e-02
   5.9283247215922427e+04   5.1880348290067602e-05   5.4331265853944100e-03   6.5438844988882722e-02
   6.1387518171440424e+04   5.1584820474848136e-05   5.3168260021307923e-03   6.4907426144591385e-02
   6.3568446543824233e+04   5.1455303622160997e-05   5.1924601617112653e-03   6.4379346609200874e-02
   6.5829001696092455e+04   5.1477497708174447e-05   5.0603935685871182e-03   6.3854593845635466e-02
   6.8172279971937314e+04   5.1636629055828998e-05   4.9209985491633912e-03   6.3333155296258908e-02
   7.0601510567750040e+04   5.1917566075476707e-05   4.7746545166862386e-03   6.2815018383514207e-02
   7.3120061684617438e+04   5.2304933839453227e-05   4.6217472453333741e-03   6.2300170510561852e-02
   7.5731446973776532e+04   5.2783226809571815e-05   4.4626681538373347e-03   6.1788599061913634e-02
   7.8439332289615908e+04   5.3336919073276867e-05   4.2978135989002464e-03   6.1280291404064983e-02
   8.1247542764987418e+04   5.3950571477501263e-05   4.1275841785581857e-03   6.0775234886123630e-02
   8.4160070224249401e+04   5.4608935097122391e-05   3.9523840455759629e-03   6.0273416840435953e-02
   8.7181080950177988e+04   5.5297050502001177e-05   3.7726202308858703e-03   5.9774824583210415e-02
   9.0314923821615055e+04   5.6000342331552488e-05   3.5887019770264317e-03   5.9279445415137515e-02
   9.3566138839463980e+04   5.6704708729760078e-05   3.4010400814794561e-03   5.8787266622008082e-02
   9.6939466059466606e+04   5.7396605220083607e-05   3.2100462497681725e-03   5.8298275475327080e-02
   1.0043985495097181e+05   5.8063122658214006e-05   3.0161324581392535e-03   5.7812459232925953e-02
   1.0407247420179727e+05   5.8692058925724488e-05   2.8197103256279998e-03   5.7329805139570957e-02
   1.0784272199013905e+05   5.9271984075515149e-05   2.6211904952941900e-03   5.6850300427569153e-02
   1.1175623674541620e+05   5.9792298683802869e-05   2.4209820243867863e-03   5.6373932317370860e-02
   1.1581890842087375e+05   6.0243285195271667e-05   2.2194917832190075e-03   5.5900688018169858e-02
   1.2003689030177414e+05   6.0616152094739029e-05   2.0171238625186216e-03   5.5430554728499531e-02
   1.2441661137399253e+05   6.0903070783546731e-05   1.8142789890360778e-03   5.4963519636827121e-02
   1.2896478927892873e+05   6.1097205069526872e-05   1.6113539492144113e-03   5.4499569922144282e-02
   1.3368844388173119e+05   6.1192733224357809e-05   1.4087410207479500e-03   5.4038692754553828e-02
   1.3859491148093200e+05   6.1184862613195001e-05   1.2068274118779421e-03   5.3580875295855271e-02
   1.4369185968884188e+05   6.1069836920668585e-05   1.0059947083231879e-03   5.3126104700125458e-02
   1.4898730301320576e+05   6.0844936055737264e-05   8.0661832777972897e-04   5.2674368114297036e-02
   1.5448961917193231e+05   6.0508468851083741e-05   6.0906698196405706e-04   5.2225652678733261e-02
   1.6020756617399436e+05   6.0059758711261679e-05   4.1370214623537294e-04   5.1779945527800145e-02
   1.6615030020098941e+05   5.9499122401440729e-05   2.2087753689126188e-04   5.1337233790435081e-02
   1.7232739432523487e+05   5.8827842213893256e-05   3.0938596276897101e-05   5.0897504590712378e-02
   1.7874885810176341e+05   5.8048131777677092e-05   1.5577801406885250e-04   5.0460745048405489e-02
   1.8542515807309351e+05   5.7163095821488596e-05   3.3894491195041176e-04   5.0026942279546044e-02
   1.9236723922723447e+05   5.6176684228859131e-05   5.1824448437709503e-04   4.9596083396980094e-02
   1.9958654745106131e+05   5.5093640763836937e-05   6.9336936832009588e-04   4.9168155510920283e-02
   2.0709505302286064e+05   5.3919446874606258e-05   8.6402292185783214e-04   4.8743145729495618e-02
   2.1490527518969835e+05   5.2660261017689614e-05   1.0299196851204506e-03   4.8321041159297015e-02
   2.2303030787705464e+05   5.1322853969026916e-05   1.1907858303690233e-03   4.7901828905920679e-02
   2.3148384658019850e+05   4.9914540619977465e-05   1.3463596004605893e-03   4.7485496074507111e-02
   2.4028021648873287e+05   4.8443108776607957e-05   1.4963917348702616e-03   4.7072029770277607e-02
   2.4943440189793284e+05   4.6916745508718272e-05   1.6406458823626791e-03   4.6661417099067071e-02
   2.5896207696270503e+05   4.5343961604160654e-05   1.7788989993222648e-03   4.6253645167853311e-02
   2.6887963785233424e+05   4.3733514709876076e-05   1.9109417326806932e-03   4.5848701085283425e-02
   2.7920423636667361e+05   4.2094331741848734e-05   2.0365787862984819e-03   4.5446571962196633e-02
   2.8995381507701590e+05   4.0435431168384106e-05   2.1556292695946722e-03   4.5047244912143528e-02
   3.0114714405760588e+05   3.8765845759125561e-05   2.2679270271485086e-03   4.4650707051902258e-02
   3.1280385927666718e+05   3.7094546403881878e-05   2.3733209479348538e-03   4.4256945501991232e-02
   3.2494450271885627e+05   3.5430367595568057e-05   2.4716752528073371e-03   4.3865947387178313e-02
   3.3759056431428314e+05   3.3781935159682419e-05   2.5628697587897209e-03   4.3477699836986801e-02
   3.5076452575269330e+05   3.2157596808413125e-05   2.6468001187056611e-03   4.3092189986197516e-02
   3.6448990626498195e+05   3.0565356060940907e-05   2.7233780346375136e-03   4.2709404975348274e-02
   3.7879131045817595e+05   2.9012810065731642e-05   2.7925314436959559e-03   4.2329331951229079e-02
   3.9369447829402186e+05   2.7507091820422325e-05   2.8542046745715366e-03   4.1951958067374437e-02
   4.0922633730578737e+05   2.6054817244158812e-05   2.9083585733348238e-03   4.1577270484552106e-02
   4.2541505715251755e+05   2.4662037545031268e-05   2.9549705969904583e-03   4.1205256371247889e-02
   4.4229010661494068e+05   2.3334197242763643e-05   2.9940348732911959e-03   4.0835902904147695e-02
   4.5988231314258080e+05   2.2076098193157812e-05   3.0255622253920755e-03   4.0469197268615892e-02
   4.7822392506732472e+05   2.0891869890404813e-05   3.0495801599670358e-03   4.0105126659169488e-02
   4.9734867660463433e+05   1.9784946266421244e-05   3.0661328174862446e-03   3.9743678279950109e-02
   5.1729185577026830e+05   1.8758049161404777e-05   3.0752808834557666e-03   3.9384839345191228e-02
   5.3809037534711778e+05   1.7813178561087994e-05   3.0771014595106783e-03   3.9028597079682509e-02
   5.5978284704424487e+05   1.6951609643101051e-05   3.0716878933891856e-03   3.8674938719230827e-02
   5.8240965899815236e+05   1.6173896610571781e-05   3.0591495669478608e-03   3.8323851511117057e-02
   6.0601305677464383e+05   1.5479883208158185e-05   3.0396116415244423e-03   3.7975322714550078e-02
   6.3063722803876654e+05   1.4868719779070894e-05   3.0132147601407144e-03   3.7629339601116682e-02
   6.5632839106986322e+05   1.4338886624387648e-05   2.9801147062014088e-03   3.7285889455228337e-02
   6.8313488730906835e+05   1.3888223388325294e-05   2.9404820185521263e-03   3.6944959574564382e-02
   7.1110727813757677e+05   1.3513964111755428e-05   2.8945015629623372e-03   3.6606537270511136e-02
   7.4029844609552703e+05   1.3212777553617272e-05   2.8423720603190095e-03   3.6270609868598210e-02
   7.7076370076394861e+05   1.2980812314489221e-05   2.7843055720431220e-03   3.5937164708930810e-02
   8.0256088954531890e+05   1.2813746252393621e-05   2.7205269434750212e-03   3.5606189146618603e-02
   8.3575051359238254e+05   1.2706839638720879e-05   2.6512732062170530e-03   3.5277670552200942e-02
   8.7039584914979967e+05   1.2654991453309172e-05   2.5767929406583789e-03   3.4951596312068733e-02
   9.0656307458911231e+05   1.2652798207724025e-05   2.4973456001656791e-03   3.4627953828882271e-02
   9.4432140343419556e+05   1.2694614632380308e-05   2.4132007986470416e-03   3.4306730521986233e-02
   9.8374322369247105e+05   1.2774615576471859e-05   2.3246375634531358e-03   3.3987913827820286e-02
   1.0249042438257231e+06   1.2886858437588522e-05   2.2319435558048051e-03   3.3671491200326878e-02
   1.0678836457147461e+06   1.3025345455885962e-05   2.1354142611647031e-03   3.3357450111354672e-02
   1.1127642449928634e+06   1.3184085198236772e-05   2.0353521521853102e-03   3.3045778051059009e-02
   1.1596326591460097e+06   1.3357152589210664e-05   1.9320658270629565e-03   3.2736462528298732e-02
   1.2085794838007384e+06   1.3538746856833761e-05   1.8258691263217663e-03   3.2429491071028833e-02
   1.2596994776461686e+06   1.3723246805930067e-05   1.7170802312154176e-03   3.2124851226690468e-02
   1.3130917564628585e+06   1.3905262850832933e-05   1.6060207470770527e-03   3.1822530562596402e-02
   1.3688599967588151e+06   1.4079685309309475e-05   1.4930147750923384e-03   3.1522516666313533e-02
   1.4271126495426423e+06   1.4241728489627903e-05   1.3783879760573825e-03   3.1224797146041726e-02
   1.4879631647947074e+06   1.4386970168200897e-05   1.2624666297759157e-03   3.0929359630988747e-02
   1.5515302272297665e+06   1.4511386118742919e-05   1.1455766938007761e-03   3.0636191771741761e-02
   1.6179380039788811e+06   1.4611379413609349e-05   1.0280428652575946e-03   3.0345281240635621e-02
   1.6873164048550895e+06   1.4683804282600299e-05   9.1018764948791464e-04   3.0056615732116817e-02
   1.7598013559049251e+06   1.4725984397889746e-05   7.9233043923254698e-04   2.9770182963104595e-02
   1.8355350869888060e+06   1.4735725497816432e-05   6.7478660801745249e-04   2.9485970673347892e-02
   1.9146664341752261e+06   1.4711322361637968e-05   5.5786662134404974e-04   2.9203966625779107e-02
   1.9973511577788391e+06   1.4651560187317614e-05   4.4187516917026937e-04   2.8924158606864019e-02
   2.0837522769194015e+06   1.4555710510566477e-05   3.2711032305932086e-04   2.8646534426948277e-02
   2.1740404215283999e+06   1.4423521856654631e-05   2.1386272122192462e-04   2.8371081920600207e-02
   2.2683942027825974e+06   1.4255205370239388e-05   1.0241478450856434e-04   2.8097788946950076e-02
   2.3670006029988430e+06   1.4051415740401474e-05   6.9600337655462141e-06   2.7826643390025822e-02
   2.4700553860829622e+06   1.3813227762726754e-05   1.1399796149391683e-04   2.7557633159085257e-02
   2.5777635296870442e+06   1.3542108943886966e-05   2.1844558249162205e-04   2.7290746188944379e-02
   2.6903396802939270e+06   1.3239888580374171e-05   3.2006047000998628e-04   2.7025970440302582e-02
   2.8080086325167078e+06   1.2908723772797615e-05   4.1861177707502861e-04   2.6763293900063968e-02
   2.9310058339729514e+06   1.2551062866461571e-05   5.1388078188829844e-04   2.6502704581655111e-02
   3.0595779171694601e+06   1.2169606821377243e-05   6.0566138680595571e-04   2.6244190525339633e-02
   3.1939832599147377e+06   1.1767269019302695e-05   6.9376056965175792e-04   2.5987739798528593e-02
   3.3344925758601748e+06   1.1347134032391182e-05   7.7799878637407893e-04   2.5733340496087845e-02
   3.4813895368618346e+06   1.0912415858266300e-05   8.5821032431754318e-04   2.5480980740641770e-02
   3.6349714289493286e+06   1.0466416126009292e-05   9.3424360561811248e-04   2.5230648682873183e-02
   3.7955498437881190e+06   1.0012482757004726e-05   1.0059614404844819e-03   2.4982332501820088e-02
   3.9634514076283961e+06   9.5539695460500340e-06   1.0732412303529060e-03   2.4736020405168480e-02
   4.1390185498446329e+06   9.0941970989355525e-06   1.1359751211341695e-03   2.4491700629542042e-02
   4.3226103132892223e+06   8.6364155317264490e-06   1.1940701069912407e-03   2.4249361440788059e-02
   4.5146032088079555e+06   8.1837693041153514e-06   1.2474480852762149e-03   2.4008991134259958e-02
   4.7153921163979387e+06   7.7392645184692910e-06   1.2960458634607708e-03   2.3770578035095986e-02
   4.9253912356270235e+06   7.3057389785580185e-06   1.3398151190580077e-03   2.3534110498495107e-02
   5.1450350880835662e+06   6.8858352549883151e-06   1.3787223137078364e-03   2.3299576909988559e-02
   5.3747795747789694e+06   6.4819769648449821e-06   1.4127485627333236e-03   2.3066965685708561e-02
   5.6151030915924367e+06   6.0963484214138219e-06   1.4418894616217148e-03   2.2836265272653193e-02
   5.8665077060204176e+06   5.7308777756670537e-06   1.4661548709862249e-03   2.2607464148947876e-02
   6.1295203986779805e+06   5.3872237151253444e-06   1.4855686616817021e-03   2.2380550824103441e-02
   6.4046943731939504e+06   5.0667657485181650e-06   1.5001684218252098e-03   2.2155513839270700e-02
   6.6926104383473890e+06   4.7705980578127694e-06   1.5100051275569459e-03   2.1932341767491551e-02
   6.9938784665102400e+06   4.4995268682068712e-06   1.5151427794197758e-03   2.1711023213946641e-02
   7.3091389326909669e+06   4.2540712331673447e-06   1.5156580063062641e-03   2.1491546816199521e-02
   7.6390645387160946e+06   4.0344671089487250e-06   1.5116396389414088e-03   2.1273901244437482e-02
   7.9843619273433723e+06   3.8406745580532586e-06   1.5031882548908193e-03   2.1058075201708951e-02
   8.3457734913712526e+06   3.6723878794608922e-06   1.4904156971189408e-03   2.0844057424157431e-02
   8.7240792830951307e+06   3.5290484576844250e-06   1.4734445680928410e-03   2.0631836681251826e-02
   9.1200990297619049e+06   3.4098600802945356e-06   1.4524077014588244e-03   2.0421401776013984e-02
   9.5346942609969284e+06   3.3138064634563591e-06   1.4274476132734026e-03   2.0212741545241990e-02
   9.9687705545095205e+06   3.2396707135839975e-06   1.3987159347754741e-03   2.0005844859730820e-02
   1.0423279906743690e+07   3.1860564254637680e-06   1.3663728286483767e-03   1.9800700624489305e-02
   1.0899223235514628e+07   3.1514101295204711e-06   1.3305863906960536e-03   1.9597297778953610e-02
   1.1397653022067877e+07   3.1340447764760526e-06   1.2915320388204865e-03   1.9395625297197648e-02
   1.1919676100419639e+07   3.1321639597514661e-06   1.2493918911553603e-03   1.9195672188139851e-02
   1.2466456602276804e+07   3.1438865698563134e-06   1.2043541351687281e-03   1.8997427495746962e-02
   1.3039219066305637e+07   3.1672715864461409e-06   1.1566123895025981e-03   1.8800880299234199e-02
   1.3639251721010393e+07   3.2003427166138465e-06   1.1063650602871622e-03   1.8606019713262124e-02
   1.4267909951004118e+07   3.2411125961973042e-06   1.0538146936136528e-03   1.8412834888130482e-02
   1.4926619957007984e+07   3.2876063024156466e-06   9.9916732581162293e-04   1.8221315009968285e-02
   1.5616882620492434e+07   3.3378839130460136e-06   9.4263183314113874e-04   1.8031449300921241e-02
   1.6340277584495129e+07   3.3900618915394531e-06   8.8441928246263402e-04   1.7843227019335283e-02
   1.7098467562793452e+07   3.4423330860233747e-06   8.2474228441009600e-04   1.7656637459937157e-02
   1.7893202890299730e+07   3.4929851525644651e-06   7.6381435056105396e-04   1.7471669954011802e-02
   1.8726326328272250e+07   3.5404172372688336e-06   7.0184925605820681e-04   1.7288313869576407e-02
   1.9599778138702106e+07   3.5831547758879978e-06   6.3906040910222117e-04   1.7106558611550998e-02
   2.0515601443042066e+07   3.6198622980210260e-06   5.7566022870947364e-04   1.6926393621926390e-02
   2.1475947881308988e+07   3.6493541429871712e-06   5.1185953209631485e-04   1.6747808379928397e-02
   2.2483083588489108e+07   3.6706030287492197e-06   4.4786693302145686e-04   1.6570792402179103e-02
   2.3539395506139565e+07   3.6827464267030763e-06   3.8388825240254221e-04   1.6395335242854862e-02
   2.4647398048089985e+07   3.6850907476626560e-06   3.2012594248342907e-04   1.6221426493841208e-02
   2.5809740140224688e+07   3.6771133371527043e-06   2.5677852582095539e-04   1.6049055784884511e-02
   2.7029212655457892e+07   3.6584623286373130e-06   1.9404005032974680e-04   1.5878212783740655e-02
   2.8308756266221438e+07   3.6289544190770684e-06   1.3209956160209479e-04   1.5708887196320406e-02
   2.9651469738055557e+07   3.5885706454186206e-06   7.1140593706386923e-05   1.5541068766831753e-02
   3.1060618689242829e+07   3.5374502795892937e-06   1.1340679633597972e-05   1.5374747277919067e-02
   3.2539644842856389e+07   3.4758829599024210e-06   4.7129117446642610e-05   1.5209912550799337e-02
   3.4092175799109653e+07   3.4042992139715622e-06   1.0410465099597310e-04   1.5046554445395205e-02
   3.5722035357503258e+07   3.3232595237908669e-06   1.5942911487099032e-04   1.4884662860464901e-02
   3.7433254419967167e+07   3.2334421169455396e-06   2.1295344296667906e-04   1.4724227733729214e-02
   3.9230082508009329e+07   3.1356296651408044e-06   2.6453668369008643e-04   1.4565239041995304e-02
   4.1116999928797252e+07   3.0306950908887131e-06   3.1404634825027422e-04   1.4407686801277750e-02
   4.3098730627148069e+07   2.9195866738662701e-06   3.6135873178133604e-04   1.4251561066916310e-02
   4.5180255762557149e+07   2.8033126817650356e-06   4.0635920637510647e-04   1.4096851933690769e-02
   4.7366828052704677e+07   2.6829257132598983e-06   4.4894248512006296e-04   1.3943549535932860e-02
   4.9663986927322760e+07   2.5595069774730916e-06   4.8901285631985925e-04   1.3791644047635120e-02
   5.2077574538903333e+07   2.4341507007807905e-06   5.2648438710312107e-04   1.3641125682556991e-02
   5.4613752679501288e+07   2.3079488682409277e-06   5.6128109571262907e-04   1.3491984694327726e-02
   5.7279020655818187e+07   2.1819764804975605e-06   5.9333709182018968e-04   1.3344211376546494e-02
   6.0080234177886404e+07   2.0572775157878809e-06   6.2259668430253434e-04   1.3197796062879612e-02
   6.3024625320008174e+07   1.9348517481532213e-06   6.4901445597742580e-04   1.3052729127154859e-02
   6.6119823616149925e+07   1.8156425868331993e-06   6.7255530490695214e-04   1.2909000983452731e-02
   6.9373878355755717e+07   1.7005260630753583e-06   6.9319445195714646e-04   1.2766602086195199e-02
   7.2795282149991810e+07   1.5903010842643894e-06   7.1091741441253742e-04   1.2625522930231246e-02
   7.6392995842693716e+07   1.4856810499619399e-06   7.2571994554371244e-04   1.2485754050919791e-02
   8.0176474844864637e+07   1.3872869107922625e-06   7.3760794015409470e-04   1.2347286024209755e-02
   8.4155696976446897e+07   1.2956417195786329e-06   7.4659730623327647e-04   1.2210109466717125e-02
   8.8341191904243574e+07   1.2111667161418538e-06   7.5271380298702617e-04   1.2074215035799628e-02
   9.2744072270441234e+07   1.1341789484253795e-06   7.5599284562799518e-04   1.1939593429628199e-02
   9.7376066612025663e+07   1.0648904315013752e-06   7.5647927745681187e-04   1.1806235387256021e-02
   1.0224955417770590e+08   1.0034088042676359e-06   7.5422710988914954e-04   1.1674131688684645e-02
   1.0737760175564152e+08   9.4973943864928856e-07   7.4929923122835085e-04   1.1543273154927303e-02
   1.1277400263239594e+08   9.0378892703135705e-07   7.4176708512030398e-04   1.1413650648069816e-02
   1.1845331781119303e+08   8.6536986321217313e-07   7.3171031976759782e-04   1.1285255071328534e-02
   1.2443091962564079e+08   8.3420680818679926e-07   7.1921640911887241e-04   1.1158077369105665e-02
   1.3072303789375952e+08   8.0994332474215724e-07   7.0438024738639360e-04   1.1032108527042027e-02
   1.3734680876640660e+08   7.9214994141985073e-07   6.8730371837422144e-04   1.0907339572066924e-02
   1.4432032643399277e+08   7.8033291672774396e-07   6.6809524124322728e-04   1.0783761572445720e-02
   1.5166269786595783e+08   7.7394363462435223e-07   6.4686929444068841e-04   1.0661365637824549e-02
   1.5939410076861751e+08   7.7238848983363084e-07   6.2374591966452009e-04   1.0540142919272532e-02
   1.6753584495898566e+08   7.7503909134968296e-07   5.9885020781991205e-04   1.0420084609321322e-02
   1.7611043736487946e+08   7.8124263624967938e-07   5.7231176905525594e-04   1.0301181942002184e-02
   1.8514165087524164e+08   7.9033227740055167e-07   5.4426418901976081e-04   1.0183426192880483e-02
   1.9465459727907807e+08   8.0163734628158068e-07   5.1484447360250485e-04   1.0066808679087656e-02
   2.0467580454687670e+08   8.1449327116178694e-07   4.8419248445885632e-04   9.9513207593506306e-03
   2.1523329872484425e+08   8.2825105740536031e-07   4.5245036769892000e-04   9.8369538340187593e-03
   2.2635669072987157e+08   8.4228619257054049e-07   4.1976197814763694e-04   9.7236993450882971e-03
   2.3807726835187790e+08   8.5600686927644887e-07   3.8627230163279513e-04   9.6115487762243636e-03
   2.5042809379015094e+08   8.6886141181796717e-07   3.5212687775143525e-04   9.5004936527805627e-03
   2.6344410707163399e+08   8.8034482659260505e-07   3.1747122559400154e-04   9.3905255418160333e-03
   2.7716223572179335e+08   8.9000439940090104e-07   2.8245027486806240e-04   9.2816360521101402e-03
   2.9162151108292872e+08   8.9744428743987470e-07   2.4720780486020555e-04   9.1738168341748555e-03
   3.0686319170065832e+08   9.0232906513332267e-07   2.1188589361342824e-04   9.0670595802645609e-03
   3.2293089422676605e+08   9.0438621191957225e-07   1.7662437966570188e-04   8.9613560243837192e-03
   3.3987073231606203e+08   9.0340752467721330e-07   1.4156033859924477e-04   8.8566979422920813e-03
   3.5773146402616745e+08   8.9924948964981155e-07   1.0682757660163134e-04   8.7530771515074747e-03
   3.7656464826250196e+08   8.9183262197423119e-07   7.2556143111301985e-05   8.6504855113065191e-03
   3.9642481084646022e+08   8.8113983820470310e-07   3.8871864547207480e-05   8.5489149227227570e-03
   4.1736962082257783e+08   8.6721391168165241e-07   5.8959009835435339e-06   8.4483573285428354e-03
   4.3946007766119158e+08   8.5015408346489352e-07   2.6255672488151305e-05   8.3488047133001043e-03
   4.6276071005605334e+08   8.3011192320014970e-07   5.7472258094160011e-05   8.2502491032662249e-03
   4.8733978706261778e+08   8.0728651374872840e-07   8.7649099959064003e-05   8.1526825664404376e-03
   5.1326954237174594e+08   7.8191908337021943e-07   1.1668761960104135e-04   8.0560972125365577e-03
   5.4062641256589901e+08   7.5428717682957114e-07   1.4449572118979681e-04   7.9604851929680372e-03
   5.6949129026102185e+08   7.2469848044764973e-07   1.7098806556314905e-04   7.8658387008305151e-03
   5.9994979309659076e+08   6.9348441422700802e-07   1.9608631216128103e-04   7.7721499708825279e-03
   6.3209254960021031e+08   6.6099360451765676e-07   2.1971932820119555e-04   7.6794112795238881e-03
   6.6601550302080560e+08   6.2758534347118200e-07   2.4182336458422604e-04   7.5876149447719442e-03
   7.0182023429677999e+08   5.9362314508426550e-07   2.6234219818666027e-04   7.4967533262359533e-03
   7.3961430540300763e+08   5.5946849764065831e-07   2.8122724035339886e-04   7.4068188250890768e-03
   7.7951162440250766e+08   5.2547491091736731e-07   2.9843761156445048e-04   7.3178038840385571e-03
   8.2163283361693418e+08   4.9198233764702337e-07   3.1394018242059119e-04   7.2297009872937280e-03
   8.6610572242363036e+08   4.5931204861737740e-07   3.2770958123062854e-04   7.1425026605319601e-03
   9.1306566628703690e+08   4.2776203534877766e-07   3.3972816863236943e-04   7.0562014708627210e-03
   9.6265609373926973e+08   3.9760298264912564e-07   3.4998597983726398e-04   6.9707900267896106e-03
   1.0150289831386296e+09   3.6907486600235018e-07   3.5848063520838025e-04   6.8862609781703164e-03
   1.0703453911563734e+09   3.4238420243415391e-07   3.6521722001747747e-04   6.8026070161747443e-03
   1.1287760150721996e+09   3.1770197295166724e-07   3.7020813435395539e-04   6.7198208732411353e-03
   1.1905017910974624e+09   2.9516222610492804e-07   3.7347291426748086e-04   6.6378953230302549e-03
   1.2557145310930402e+09   2.7486136122689686e-07   3.7503802533134234e-04   6.5568231803778002e-03
   1.3246176002072358e+09   2.5685807536479643e-07   3.7493662992216237e-04   6.4765973012447745e-03
   1.3974266381274602e+09   2.4117394503697653e-07   3.7320832959464312e-04   6.3972105826660347e-03
   1.4743703268197463e+09   2.2779461550381797e-07   3.6989888401151028e-04   6.3186559626970968e-03
   1.5556912078229597e+09   2.1667154648241649e-07   3.6505990797164323e-04   6.2409264203589065e-03
   1.6416465523693986e+09   2.0772426689852352e-07   3.5874854813422452e-04   6.1640149755810541e-03
   1.7325092878238928e+09   2.0084307961187875e-07   3.5102714110424316e-04   6.0879146891429942e-03
   1.8285689841673760e+09   1.9589215261017756e-07   3.4196285458931719e-04   6.0126186626135265e-03
   1.9301329045015433e+09   1.9271292672762286e-07   3.3162731338221008e-04   5.9381200382886551e-03
   2.0375271238194969e+09   1.9112777516205881e-07   3.2009621195117077e-04   5.8644119991274621e-03
   2.1510977205722108e+09   1.9094383296724970e-07   3.0744891546441444e-04   5.7914877686865446e-03
   2.2712120458676000e+09   1.9195693456985907e-07   2.9376805106773318e-04   5.7193406110525374e-03
   2.3982600754648147e+09   1.9395558015222747e-07   2.7913909127441627e-04   5.6479638307729962e-03
   2.5326558500757608e+09   1.9672486228916597e-07   2.6364993131267056e-04   5.5773507727857261e-03
   2.6748390098599362e+09   2.0005029122138751e-07   2.4739046228638983e-04   5.5074948223462370e-03
   2.8252764293964419e+09   2.0372145104197159e-07   2.3045214198846864e-04   5.4383894049538518e-03
   2.9844639598458452e+09   2.0753543150675569e-07   2.1292756520563394e-04   5.3700279862759406e-03
   3.1529282854692802e+09   2.1129998573066189e-07   1.9491003532023932e-04   5.3024040720707384e-03
   3.3312289021619740e+09   2.1483636858388167e-07   1.7649313899559260e-04   5.2355112081084931e-03
   3.5199602261803136e+09   2.1798181581988985e-07   1.5777032571095972e-04   5.1693429800910469e-03
   3.7197538418002133e+09   2.2059164095367123e-07   1.3883449384977098e-04   5.1038930135699793e-03
   3.9312808972442474e+09   2.2254091747164750e-07   1.1977758503767255e-04   5.0391549738630914e-03
   4.1552546588536677e+09   2.2372574526308142e-07   1.0069018834668597e-04   4.9751225659694868e-03
   4.3924332341684875e+09   2.2406408139996614e-07   8.1661155959977805e-05   4.9117895344831250e-03
   4.6436224753121796e+09   2.2349614914318749e-07   6.2777231808031075e-05   4.8491496635048696e-03
   4.9096790748633022e+09   2.2198442861665058e-07   4.4122694645043481e-05   4.7871967765531591e-03
   5.1915138672393789e+09   2.1951324458147070e-07   2.5779016961546830e-05   4.7259247364731683e-03
   5.4900953495189419e+09   2.1608797551309067e-07   7.8245410528587911e-06   4.6653274453446374e-03
   5.8064534365954342e+09   2.1173391695494814e-07   9.6658265076321470e-06   4.6053988443882149e-03
   6.1416834665911093e+09   2.0649482634915728e-07   2.6620900821838767e-05   4.5461329138704589e-03
   6.4969504735695620e+09   2.0043119608459392e-07   4.2973483967867487e-05   4.4875236730074737e-03
   6.8734937457754307e+09   1.9361828440533912e-07   5.8660608648897217e-05   4.4295651798672052e-03
   7.2726316889052372e+09   1.8614396979366177e-07   7.3623759306085113e-05   4.3722515312704076e-03
   7.6957670152821827e+09   1.7810645425164751e-07   8.7809069876487733e-05   4.3155768626902758e-03
   8.1443922812740040e+09   1.6961187732089655e-07   1.0116749751165610e-04   4.2595353481508069e-03
   8.6200957968682880e+09   1.6077188436103285e-07   1.1365497165261029e-04   4.2041212001238506e-03
   9.1245679330067520e+09   1.5170119815888228e-07   1.2523251798490787e-04   4.1493286694249841e-03
   9.6596078540949802e+09   1.4251523339225969e-07   1.3586635688955795e-04   4.0951520451080574e-03
   1.0227130705046690e+10   1.3332781145791728e-07   1.4552797614453272e-04   4.0415856543585208e-03
   1.0829175284309923e+10   1.2424899520357968e-07   1.5419417771800337e-04   3.9886238623856379e-03
   1.1467912236566774e+10   1.1538309552250325e-07   1.6184709864042190e-04   3.9362610723133479e-03
   1.2145652801199539e+10   1.0682687956453663e-07   1.6847420605159424e-04   3.8844917250701431e-03
   1.2864858155208096e+10   9.8667994663514946e-08   1.7406826662746955e-04   3.8333102992776473e-03
   1.3628149392033598e+10   9.0983650391507354e-08   1.7862729074358263e-04   3.7827113111381008e-03
   1.4438318180728363e+10   8.3839550191200374e-08   1.8215445181002377e-04   3.7326893143207682e-03
   1.5298338153117197e+10   7.7289106559241816e-08   1.8465798137878853e-04   3.6832388998471440e-03
   1.6211377070033754e+10   7.1372925680712740e-08   1.8615104070307531e-04   3.6343546959751874e-03
   1.7180809821420639e+10   6.6118572505935447e-08   1.8665156957053952e-04   3.5860313680824104e-03
   1.8210232319054821e+10   6.1540602613874285e-08   1.8618211332999124e-04   3.5382636185479080e-03
   1.9303476344933285e+10   5.7640854089768823e-08   1.8476962914859563e-04   3.4910461866334086e-03
   2.0464625422951687e+10   5.4408981098319487e-08   1.8244527263888699e-04   3.4443738483632726e-03
   2.1698031786448147e+10   5.1823206059786742e-08   1.7924416608916527e-04   3.3982414164034280e-03
   2.3008334519489006e+10   4.9851274774859178e-08   1.7520514963775824e-04   3.3526437399394697e-03
   2.4400478955499813e+10   4.8451574974350820e-08   1.7037051679869020e-04   3.3075757045536195e-03
   2.5879737422970890e+10   4.7574400197092359e-08   1.6478573584599587e-04   3.2630322321008558e-03
   2.7451731434586624e+10   4.7163320915366569e-08   1.5849915862520270e-04   3.2190082805840618e-03
   2.9122455423232018e+10   4.7156630378353270e-08   1.5156171841779198e-04   3.1754988440282047e-03
   3.0898302135967827e+10   4.7488838972320480e-08   1.4402661855827947e-04   3.1324989523537163e-03
   3.2786089805306160e+10   4.8092173132729954e-08   1.3594901352320665e-04   3.0900036712489063e-03
   3.4793091225957138e+10   4.8898059490376511e-08   1.2738568426740038e-04   3.0480081020415268e-03
   3.6927064874748016e+10   4.9838554949666047e-08   1.1839470959307263e-04   3.0065073815694803e-03
   3.9196288221663788e+10   5.0847701271727885e-08   1.0903513536075771e-04   2.9654966820506839e-03
   4.1609593390990379e+10   5.1862776073718919e-08   9.9366643345644157e-05   2.9249712109521223e-03
   4.4176405343414978e+10   5.2825418261903678e-08   8.9449221541415547e-05   2.8849262108581017e-03
   4.6906782762723030e+10   5.3682610023919608e-08   7.9342837692841783e-05   2.8453569593376773e-03
   4.9811461844485802e+10   5.4387501280395156e-08   6.9107117806721519e-05   2.8062587688113269e-03
   5.2901903198948837e+10   5.4900067492091864e-08   5.8801031361466194e-05   2.7676269864168705e-03
   5.6190342096286110e+10   5.5187589054206398e-08   4.8482584864006917e-05   2.7294569938746413e-03
   5.9689842299556061e+10   5.5224953388055553e-08   3.8208525367067203e-05   2.6917442073519197e-03
   6.3414353749193939e+10   5.4994781062411846e-08   2.8034055473691311e-05   2.6544840773266784e-03
   6.7378774382800606e+10   5.4487380385381812e-08   1.8012561284419526e-05   2.6176720884505920e-03
   7.1599016395440735e+10   5.3700538460432767e-08   8.1953546492430362e-06   2.5813037594113750e-03
   7.6092077268768890e+10   5.2639157588352248e-08   1.3685690014586527e-06   2.5453746427945129e-03
   8.0876115922229034e+10   5.1314761662091257e-08   1.0632756079820282e-05   2.5098803249442498e-03
   8.5970534366364792e+10   4.9744874108803572e-08   1.9553502458080629e-05   2.4748164258240066e-03
   9.1396065267213150e+10   4.7952301907017159e-08   2.8090042337280963e-05   2.4401785988761278e-03
   9.7174865861871811e+10   4.5964331563119742e-08   3.6204717539067843e-05   2.4059625308810980e-03
   1.0333061869894460e+11   4.3811873795540635e-08   4.3863126516940909e-05   2.3721639418160553e-03
   1.0988863971367747e+11   4.1528561700587829e-08   5.1034252517290213e-05   2.3387785847128668e-03
   1.1687599418668462e+11   3.9149839481389392e-08   5.7690570431923049e-05   2.3058022455154986e-03
   1.2432162117710614e+11   3.6712052176035570e-08   6.3808132036990983e-05   2.2732307429369639e-03
   1.3225646706644368e+11   3.4251559033471324e-08   6.9366629419809200e-05   2.2410599283156701e-03
   1.4071362889814557e+11   3.1803896627380368e-08   7.4349436542497926e-05   2.2092856854712285e-03
   1.4972850825068369e+11   2.9402994816685180e-08   7.8743629015498584e-05   2.1779039305598667e-03
   1.5933897643878378e+11   2.7080473863350107e-08   8.2539982272589185e-05   2.1469106119292158e-03
   1.6958555189863834e+11   2.4865025038955935e-08   8.5732948479799731e-05   2.1163017099727383e-03
   1.8051159067916132e+11   2.2781892261569681e-08   8.8320612614101179e-05   2.0860732369836353e-03
   1.9216349103261038e+11   2.0852457316422601e-08   9.0304628276305365e-05   2.0562212370082945e-03
   2.0459091317482791e+11   1.9093935876846047e-08   9.1690133905641957e-05   2.0267417856993904e-03
   2.1784701536851208e+11   1.7519180994796102e-08   9.2485650185381019e-05   1.9976309901684587e-03
   2.3198870757236987e+11   1.6136604386041142e-08   9.2702959500368110e-05   1.9688849888381608e-03
   2.4707692399588980e+11   1.4950200077912257e-08   9.2356968433238151e-05   1.9404999512940971e-03
   2.6317691600377350e+11   1.3959669975527333e-08   9.1465554355130152e-05   1.9124720781362580e-03
   2.8035856692679382e+11   1.3160647460708219e-08   9.0049397244884588e-05   1.8847976008301360e-03
   2.9869673045757971e+11   1.2545001482067164e-08   8.8131797953305835e-05   1.8574727815574821e-03
   3.1827159444123761e+11   1.2101216362303546e-08   8.5738484185249320e-05   1.8304939130666979e-03
   3.3916907201259283e+11   1.1814832334700043e-08   8.2897405528692403e-05   1.8038573185229457e-03
   3.6148122218523749e+11   1.1668933264097348e-08   7.9638518911462342e-05   1.7775593513579026e-03
   3.8530670216305206e+11   1.1644669450916467e-08   7.5993565902710003e-05   1.7515963951192817e-03
   4.1075125382394531e+11   1.1721798642838621e-08   7.1995843303751528e-05   1.7259648633200278e-03
   4.3792822701881616e+11   1.1879235040090919e-08   6.7679968500877763e-05   1.7006611992872495e-03
   4.6695914253773041e+11   1.2095589863037048e-08   6.3081641059392624e-05   1.6756818760109021e-03
   4.9797429782119067e+11   1.2349693490065761e-08   5.8237402045246967e-05   1.6510233959922231e-03
   5.3111341873854004e+11   1.2621082956520979e-08   5.3184392561078653e-05   1.6266822910919465e-03
   5.6652636101956006e+11   1.2890451150937565e-08   4.7960112957934342e-05   1.6026551223782986e-03
   6.0437386521085913e+11   1.3140042942616503e-08   4.2602184176177005e-05   1.5789384799747685e-03
   6.4482836933733069e+11   1.3353994243736622e-08   3.7148112633555996e-05   1.5555289829077092e-03
   6.8807488378303088e+11   1.3518608010798516e-08   3.1635060040224872e-05   1.5324232789537583e-03
   7.3431193326723608e+11   1.3622561745307848e-08   2.6099619477415459e-05   1.5096180444870589e-03
   7.8375257118218091e+11   1.3657045938586521e-08   2.0577599026738724e-05   1.4871099843263844e-03
   8.3662547198250049e+11   1.3615836680358484e-08   1.5103814167805041e-05   1.4648958315820588e-03
   8.9317610777399963e+11   1.3495294437504413e-08   9.7118901107862143e-06   1.4429723475027777e-03
   9.5366801574534778e+11   1.3294305212241397e-08   4.4340751410576473e-06   1.4213363213223143e-03
   1.0183841636231788e+12   1.3014155864077281e-08   6.9893400878040524e-07   1.3999845701060856e-03
   1.0876284209119451e+12   1.2658359471728886e-08   5.6581538470101833e-06   1.3789139385976769e-03
   1.1617271443100920e+12   1.2232433510561691e-08   1.0416462029261275e-05   1.3581212990652165e-03
   1.2410308863752109e+12   1.1743637617911418e-08   1.4948730749919648e-05   1.3376035511477417e-03
   1.3259162372504487e+12   1.1200681382383948e-08   1.9231944971331849e-05   1.3173576217014582e-03
   1.4167878100644089e+12   1.0613410372783960e-08   2.3245304956898138e-05   1.2973804646459529e-03
   1.5140803814842798e+12   9.9924835073039731e-09   2.6970312671181773e-05   1.2776690608104148e-03
   1.6182611998429441e+12   9.3490393204831435e-09   3.0390841711080974e-05   1.2582204177797635e-03
   1.7298324742791262e+12   8.6943741095524274e-09   3.3493190556233010e-05   1.2390315697408108e-03
   1.8493340594356655e+12   8.0396312940322900e-09   3.6266119022521082e-05   1.2200995773283983e-03
   1.9773463514592107e+12   7.3955102042333465e-09   3.8700867915020254e-05   1.2014215274715231e-03
   2.1144934123438838e+12   6.7720041796448527e-09   4.0791161988629199e-05   1.1829945332395312e-03
   2.2614463410725522e+12   6.1781696425455834e-09   4.2533196431771003e-05   1.1648157336882742e-03
   2.4189269115373633e+12   5.6219319199968254e-09   4.3925607189243543e-05   1.1468822937063616e-03
   2.5877114988821934e+12   5.1099353637340528e-09   4.4969425557983556e-05   1.1291914038614244e-03
   2.7686353177099248e+12   4.6474316617306499e-09   4.5668017571109942e-05   1.1117402802464384e-03
   2.9625969975518896e+12   4.2382131137941315e-09   4.6027008795523905e-05   1.0945261643261525e-03
   3.1705635231199590e+12   3.8845876515480882e-09   4.6054195258826702e-05   1.0775463227835488e-03
   3.3935755691637656e+12   3.5873986004020253e-09   4.5759441305359694e-05   1.0607980473664265e-03
   3.6327532622581133e+12   3.3460780812788471e-09   4.5154565260552282e-05   1.0442786547340775e-03
   3.8893024045617871e+12   3.1587410465050425e-09   4.4253213865030894e-05   1.0279854863040549e-03
   4.1645211975388447e+12   3.0223048508304373e-09   4.3070726498228851e-05   1.0119159080990755e-03
   4.4598075068385469e+12   2.9326409078933580e-09   4.1623990280736933e-05   9.9606731059406718e-04
   4.7766667130131416e+12   2.8847439992318868e-09   3.9931287191263820e-05   9.8043710856332003e-04
   5.1167201965344160e+12   2.8729132406368763e-09   3.8012134375264850e-05   9.6502274092780875e-04
   5.4817145096825625e+12   2.8909492577611218e-09   3.5887118871702484e-05   9.4982167060267051e-04
   5.8735312923500967e+12   2.9323500294609062e-09   3.3577727993727713e-05   9.3483138434483309e-04
   6.2941979936591865e+12   2.9905072862490556e-09   3.1106176630046889e-05   9.2004939260085974e-04
   6.7458994665761113e+12   3.0588894750493978e-09   2.8495232727632214e-05   9.0547322935492921e-04
   7.2309905084441533e+12   3.1312206161260292e-09   2.5768042239970868e-05   8.9110045197703992e-04
   7.7520094266043154e+12   3.2016361783959724e-09   2.2947954782859270e-05   8.7692864107142068e-04
   8.3116927150651963e+12   3.2648208581065319e-09   2.0058351248297690e-05   8.6295540032512916e-04
   8.9129909355686621e+12   3.3161241530521579e-09   1.7122474582853542e-05   8.4917835635690332e-04
   9.5590859044400801e+12   3.3516472930372743e-09   1.4163264899558214e-05   8.3559515856621686e-04
   1.0253409295353375e+13   3.3683095201908486e-09   1.1203200064091590e-05   8.2220347898258328e-04
   1.0999662777660752e+13   3.3638803964564090e-09   8.2641428116314586e-06   8.0900101211511073e-04
   1.1801839820295078e+13   3.3369917940007099e-09   5.3671954234335573e-06   7.9598547480229647e-04
   1.2664249302525180e+13   3.2871214639129676e-09   2.5325628977279635e-06   7.8315460606210913e-04
   1.3591541085123322e+13   3.2145526240867639e-09   2.2057451443124876e-07   7.7050616694232510e-04
   1.4588733708866234e+13   3.1203160055781609e-09   2.8741786122221669e-06   7.5803794037113906e-04
   1.5661244401843787e+13   3.0061068079234587e-09   5.4114597003440679e-06   7.4574773100808441e-04
   1.6814921592904818e+13   2.8741956592526208e-09   7.8169715624909486e-06   7.3363336509522459e-04
   1.8056080145829848e+13   2.7273203695443726e-09   1.0076694457517021e-05   7.2169269030867178e-04
   1.9391539547637188e+13   2.5685740201453200e-09   1.2178105702975728e-05   7.0992357561039333e-04
   2.0828665304916703e+13   2.4012862809286162e-09   1.4110237532838354e-05   6.9832391110035623e-04
   2.2375413824426711e+13   2.2289102785677528e-09   1.5863722003572889e-05   6.8689160786898282e-04
   2.4040381078525902e+13   2.0549045798290422e-09   1.7430822838893079e-05   6.7562459784995411e-04
   2.5832855382553176e+13   1.8826272762950680e-09   1.8805454189863013e-05   6.6452083367333093e-04
   2.7762874640185020e+13   1.7152393949615430e-09   1.9983186393179864e-05   6.5357828851905363e-04
   2.9841288444356184e+13   1.5556165244845488e-09   2.0961238919259273e-05   6.4279495597077891e-04
   3.2079825455719828e+13   1.4062764286393303e-09   2.1738460777687152e-05   6.3216884987007450e-04
   3.4491166518139320e+13   1.2693229800575523e-09   2.2315298756625523e-05   6.2169800417099445e-04
   3.7089024011639484e+13   1.1464041937969682e-09   2.2693753958247243e-05   6.1138047279502223e-04
   3.9888227987888883e+13   1.0386890236802060e-09   2.2877327170212070e-05   6.0121432948640548e-04
   4.2904819682022453e+13   9.4685570495300908e-10   2.2870953703568730e-05   5.9119766766786654e-04
   4.6156153047778563e+13   8.7110285651448294e-10   2.2680928384755106e-05   5.8132860029671846e-04
   4.9661005020977672e+13   8.1116902084232834e-10   2.2314821475299951e-05   5.7160525972139021e-04
   5.3439695279754125e+13   7.6636885726344417e-10   2.1781386338126651e-05   5.6202579753832701e-04
   5.7514216339100258e+13   7.3563855007563461e-10   2.1090459727979294e-05   5.5258838444936201e-04
   6.1908374892919477e+13   7.1759398423409948e-10   2.0252855631230915e-05   5.4329121011944821e-04
   6.6647945399240875e+13   7.1058914308252952e-10   1.9280253613196408e-05   5.3413248303485646e-04
   7.1760836994458141e+13   7.1278627444826270e-10   1.8185082665489460e-05   5.2511043036180486e-04
   7.7277274920976656e+13   7.2222416935829870e-10   1.6980401561283998e-05   5.1622329780548969e-04
   8.3229997760226063e+13   7.3688599666610344e-10   1.5679776748989127e-05   5.0746934946962400e-04
   8.9654471880778609e+13   7.5476835892374083e-10   1.4297158807075050e-05   4.9884686771636344e-04
   9.6589124639807828e+13   7.7394202158131975e-10   1.2846758492335297e-05   4.9035415302672402e-04
   1.0407559801680881e+14   7.9260897845045974e-10   1.1342923393664606e-05   4.8198952386146424e-04
   1.1215902451230138e+14   8.0914919209362779e-10   9.8000161867783930e-06   4.7375131652239760e-04
   1.2088832731229577e+14   8.2216455865591342e-10   8.2322954533253778e-06   4.6563788501422957e-04
   1.3031654690344214e+14   8.3050366583847790e-10   6.6538000089710891e-06   4.5764760090682603e-04
   1.4050119652490320e+14   8.3328743905042302e-10   5.0782376099789417e-06   4.4977885319798564e-04
   1.5150464906331638e+14   8.2991624683614873e-10   3.5188789038187451e-06   4.4203004817670763e-04
   1.6339455823828322e+14   8.2007134416528515e-10   1.9884573896344904e-06   4.3439960928692855e-04
   1.7624431718962084e+14   8.0370576860389065e-10   4.9907612265087664e-07   4.2688597699176652e-04
   1.9013355786649250e+14   7.8102702083526765e-10   9.3787817900814474e-07   4.1948760863828947e-04
   2.0514869493500266e+14   7.5247230668651355e-10   2.3118130469956810e-06   4.1220297832275183e-04
   2.2138351826709803e+14   7.1867833906225087e-10   3.6129996735523306e-06   4.0503057675636740e-04
   2.3893983845323678e+14   6.8044392342869742e-10   4.8326333959014534e-06   3.9796891113160035e-04
   2.5792819019712478e+14   6.3869221023082901e-10   5.9628849026216457e-06   3.9101650498895104e-04
   2.7846859890618628e+14   5.9443050481888804e-10   6.9969418977633424e-06   3.8417189808430646e-04
   3.0069141629113325e+14   5.4870796795114529e-10   7.9290410380794540e-06   3.7743364625677915e-04
   3.2473823133497988e+14   5.0257609185422325e-10   8.7544900546632221e-06   3.7080032129710525e-04
   3.5076286359216688e+14   4.5705261797479579e-10   9.4696800500004841e-06   3.6427051081657771e-04
   3.7893244643654631e+14   4.1308600984280019e-10   1.0072088042822891e-05   3.5784281811649825e-04
   4.0942860859832663e+14   3.7152558807207470e-10   1.0560269928294730e-05   3.5151586205821122e-04
   4.4244876312224106e+14   3.3310110225670542e-10   1.0933844096783218e-05   3.4528827693365425e-04
   4.7820751374733463e+14   2.9839919424290429e-10   1.1193466020631426e-05   3.3915871233647366e-04
   5.1693818966192438e+14   2.6785773599158347e-10   1.1340794226599726e-05   3.3312583303370688e-04
   5.5889452063364613e+14   2.4175161872364015e-10   1.1378448092624893e-05   3.2718831883799665e-04
   6.0435246566196463e+14   2.2020196777106094e-10   1.1309958033889345e-05   3.2134486448040706e-04
   6.5361220956215513e+14   2.0317514337619969e-10   1.1139708639973378e-05   3.1559417948376822e-04
   7.0700034327304713e+14   1.9049561927886316e-10   1.0872875432665907e-05   3.0993498803661606e-04
   7.6487224520177038e+14   1.8186263606168040e-10   1.0515355932216863e-05   3.0436602886770215e-04
   8.2761468258884100e+14   1.7686685449547213e-10   1.0073695762558010e-05   2.9888605512106055e-04
   8.9564865371092950e+14   1.7501311511125550e-10   9.5550105781994077e-06   2.9349383423169000e-04
   9.6943249375626725e+14   1.7574242061613177e-10   8.9669045980622641e-06   2.8818814780178100e-04
   1.0494652694221396e+15   1.7845813715666736e-10   8.3173865720320705e-06   2.8296779147755197e-04
   1.1362904897206790e+15   1.8254908695780614e-10   7.6147839989104682e-06   2.7783157482667235e-04
   1.2305001631573810e+15   1.8741075358263970e-10   6.8676564303205012e-06   2.7277832121625807e-04
   1.3327392343905653e+15   1.9246904070513438e-10   6.0847086876814060e-06   2.6780686769149064e-04
   1.4437104367207405e+15   1.9719792465622277e-10   5.2747048028267685e-06   2.6291606485480412e-04
   1.5641796003200395e+15   2.0113488652384603e-10   4.4463834786290235e-06   2.5810477674568746e-04
   1.6949814600328763e+15   2.0389390176234201e-10   3.6083758324645387e-06   2.5337188072108749e-04
   1.8370260108927300e+15   2.0517409993203728e-10   2.7691261649254173e-06   2.4871626733640454e-04
   1.9913054642468018e+15   2.0476409456904321e-10   1.9368164333455340e-06   2.4413684022710628e-04
   2.1589018626074518e+15   2.0254375954209536e-10   1.1192950865046569e-06   2.3963251599094475e-04
   2.3409954171033270e+15   1.9848189758420176e-10   3.2401084948396885e-07   2.3520222407078146e-04
   2.5388736377391400e+15   1.9263179940054442e-10   4.4204800397906752e-07   2.3084490663803194e-04
   2.7539413336535250e+15   1.8512014143823308e-10   1.1724084227893172e-06   2.2655951847671535e-04
   2.9877315682514255e+15   1.7613910330283034e-10   1.8611609744478841e-06   2.2234502686812289e-04
   3.2419176625586185e+15   1.6593315610435866e-10   2.5030015358140645e-06   2.1820041147611684e-04
   3.5183263494835630e+15   1.5478562875870239e-10   3.0932660080029706e-06   2.1412466423302747e-04
   3.8189521919572525e+15   1.4300316486526299e-10   3.6279578583542360e-06   2.1011678922619204e-04
   4.1459733892692995e+15   1.3090373229829311e-10   4.1037683700118066e-06   2.0617580258510253e-04
   4.5017691084230435e+15   1.1880219030757644e-10   4.5180895504870477e-06   2.0230073236918175e-04
   4.8889384911260200e+15   1.0699763297594700e-10   4.8690197322898143e-06   1.9849061845619815e-04
   5.3103215022509200e+15   9.5761509832925640e-11   5.1553619566657716e-06   1.9474451243128697e-04
   5.7690218023820080e+15   8.5330742471967369e-11   5.3766153134127137e-06   1.9106147747661512e-04
   6.2684318455882870e+15   7.5897843565542189e-11   5.5329594805808568e-06   1.8744058826167668e-04
   6.8122604240084070e+15   6.7607919262968608e-11   5.6252327549355385e-06   1.8388093083420408e-04
   7.4045629033904600e+15   6.0555449543642226e-11   5.6549039464393047e-06   1.8038160251173811e-04
   8.0497744186572080e+15   5.4784066172430812e-11   5.6240385482020372e-06   1.7694171177380552e-04
   8.7527463260680640e+15   5.0287329855791540e-11   5.5352596581847990e-06   1.7356037815474635e-04
   9.5187862389454640e+15   4.7013171133869491e-11   5.3917041602513649e-06   1.7023673213717672e-04
   1.0353702007506630e+16   4.4869663540225702e-11   5.1969747274505096e-06   1.6696991504607553e-04
   1.1263850040426698e+16   4.3729797560843053e-11   4.9550882295079646e-06   1.6375907894352796e-04
   1.2256188406771192e+16   4.3439363217601112e-11   4.6704211640324900e-06   1.6060338652408826e-04
   1.3338335202236904e+16   4.3828385365429767e-11   4.3476527389341157e-06   1.5750201101079241e-04
   1.4518632713753170e+16   4.4714343339080642e-11   3.9917062670813408e-06   1.5445413605180887e-04
   1.5806217971898552e+16   4.5913162161070886e-11   3.6076895124637076e-06   1.5145895561772266e-04
   1.7211100341862514e+16   4.7245651835225999e-11   3.2008346506628982e-06   1.4851567389946788e-04
   1.8744246871482888e+16   4.8547610376203920e-11   2.7764384837869471e-06   1.4562350520689585e-04
   2.0417676189896604e+16   4.9670934032519654e-11   2.3398035491339897e-06   1.4278167386798566e-04
   2.2244561833358884e+16   5.0491055780810257e-11   1.8961807182193979e-06   1.3998941412869906e-04
   2.4239345966690312e+16   5.0911164173328416e-11   1.4507138823560695e-06   1.3724597005346958e-04
   2.6417864570542076e+16   5.0862203337942447e-11   1.0083872665767046e-06   1.3455059542634125e-04
   2.8797485277356240e+16   5.0303206045043680e-11   5.7397588859586790e-07   1.3190255365274581e-04
   3.1397259163690936e+16   4.9224291309712953e-11   1.5199962177803172e-07   1.2930111766192015e-04
   3.4238087944835656e+16   4.7641335321202405e-11   2.5331870323608285e-07   1.2674556980997166e-04
   3.7342908170863672e+16   4.5593195885373916e-11   6.3809080375065719e-07   1.2423520178357685e-04
   4.0736894193040256e+16   4.3140935268581870e-11   9.9879573789429799e-07   1.2176931450432949e-04
   4.4447681857764872e+16   4.0360159658803241e-11   1.3323077278082351e-06   1.1934721803372620e-04
   4.8505615093911608e+16   3.7338576674983415e-11   1.6359188230730126e-06   1.1696823147879488e-04
   5.2944017790899584e+16   3.4169111984283518e-11   1.9073562628202367e-06   1.1463168289836592e-04
   5.7799493621581536e+16   3.0949243168265639e-11   2.1447944762442717e-06   1.1233690920997837e-04
   6.3112256748864040e+16   2.7770341581856428e-11   2.3468616877631021e-06   1.1008325609743373e-04
   6.8926496671115928e+16   2.4718893598674185e-11   2.5126412045439750e-06   1.0787007791898520e-04
   7.5290780812266832e+16   2.1871171540510659e-11   2.6416674732132606e-06   1.0569673761616711e-04
   8.2258498852018704e+16   1.9289014829837470e-11   2.7339170808327040e-06   1.0356260662326668e-04
   8.9888353224172144e+16   1.7020052034411037e-11   2.7897949250732523e-06   1.0146706477742797e-04
   9.8244900691432176e+16   1.5096368599643029e-11   2.8101158173754470e-06   9.9409500229395988e-05
   1.0739915043873504e+17   1.3533174580970808e-11   2.7960818440586621e-06   9.7389309354904647e-05
   1.1742922472025002e+17   1.2329359755369751e-11   2.7492558459796257e-06   9.5405896666687418e-05
   1.2842108875406053e+17   1.1470047134309880e-11   2.6715314217495845e-06   9.3458674727137211e-05
   1.4046935729136850e+17   1.0927037052965716e-11   2.5650998799475744e-06   9.1547064061589485e-05
   1.5367818610141802e+17   1.0660916593963066e-11   2.4324146091769805e-06   8.9670493072247407e-05
   1.6816225751937578e+17   1.0624834345662748e-11   2.2761533459147998e-06   8.7828397952734947e-05
   1.8404787021195386e+17   1.0766165736697531e-11   2.0991788349800089e-06   8.6020222603283767e-05
   2.0147414443670880e+17   1.1030509838860780e-11   1.9044983963212303e-06   8.4245418546549812e-05
   2.2059435531850909e+17   1.1363243679340940e-11   1.6952229012767717e-06   8.2503444844061238e-05
   2.4157740805540096e+17   1.1712297798283089e-11   1.4745256698978082e-06   8.0793768013291646e-05
   2.6460947051202717e+17   1.2030931806350509e-11   1.2456017886020021e-06   7.9115861945363897e-05
   2.8989578038049382e+17   1.2278400518539456e-11   1.0116283265526604e-06   7.7469207823378244e-05
   3.1766264600606336e+17   1.2423506667857964e-11   7.7572592005470398e-07   7.5853294041365740e-05
   3.4815966211136090e+17   1.2442602503881517e-11   5.4092215184819992e-07   7.4267616123866687e-05
   3.8166216403339526e+17   1.2321366149592450e-11   3.1011714163309279e-07   7.2711676646127084e-05
   4.1847394674067149e+17   1.2055911824404575e-11   8.6051712755441656e-08   7.1184985154920628e-05
   4.5893027785579712e+17   1.1649903264299155e-11   1.2872153698495481e-07   6.9687058089987748e-05
   5.0340123720704448e+17   1.1114553721824905e-11   3.3186396564133247e-07   6.8217418706092151e-05
   5.5229541911081907e+17   1.0469070055307839e-11   5.2127318017625157e-07   6.6775596995696148e-05
   6.0606403769096704e+17   9.7356567252404602e-12   6.9510170153108675e-07   6.5361129612247123e-05
   6.6520548011947213e+17   8.9402929503989981e-12   8.5177184705464981e-07   6.3973559794080264e-05
   7.3027035777401139e+17   8.1117335071212437e-12   9.8998674924466457e-07   6.2612437288932335e-05
   8.0186711101294118e+17   7.2777339710228262e-12   1.1087374578444553e-06   6.1277318279064064e-05
   8.8066822963845120e+17   6.4657168508119867e-12   1.2073061399497931e-06   5.9967765306993434e-05
   9.6741715823402534e+17   5.6998850084255537e-12   1.2852654334150060e-06   5.8683347201831556e-05
   1.0629359635097327e+18   5.0005555252141676e-12   1.3424740608058983e-06   5.7423639006227187e-05
   1.1681338496707922e+18   4.3833825458250431e-12   1.3790688553338981e-06   5.6188221903911910e-05
   1.2840166177503644e+18   3.8599123897142817e-12   1.3954533930604640e-06   5.4976683147846896e-05
   1.4116971759439391e+18   3.4358071943074719e-12   1.3922834722901456e-06   5.3788615988970153e-05
   1.5524072203909650e+18   3.1127322941415514e-12   1.3704497072719590e-06   5.2623619605537953e-05
   1.7075102197256271e+18   2.8852475963958568e-12   1.3310575417424531e-06   5.1481299033065004e-05
   1.8785158522445092e+18   2.7461366514103247e-12   1.2754050116026150e-06   5.0361265094856075e-05
   2.0670960619102067e+18   2.6840751843337785e-12   1.2049586173290550e-06   4.9263134333129112e-05
   2.2751029188531594e+18   2.6840751843337785e-12   1.1213276707167097e-06   4.8186528940729245e-05
   2.5045884918026051e+18   2.7312596628803476e-12   1.0262375029768123e-06   4.7131076693426769e-05
   2.7578269642506476e+18   2.8086422076967210e-12   9.2150192765316774e-07   4.6096410882803611e-05
   3.0373392534570414e+18   2.9005686741356840e-12   8.0899534560252562e-07   4.5082170249721005e-05
   3.3459204219886264e+18   2.9917179844574093e-12   6.9062488572413372e-07   4.4087998918368026e-05
   3.6866702057636864e+18   3.0692115515762453e-12   5.6830295758203420e-07   4.3113546330890188e-05
   4.0630270209941074e+18   3.1212810114311651e-12   4.4392058473619045e-07   4.2158467182591771e-05
   4.4788058554915635e+18   3.1407099143621053e-12   3.1932186117522576e-07   4.1222421357714852e-05
   4.9382404981149993e+18   3.1212810114311651e-12   1.9627986214132420e-07   4.0305073865789070e-05
   5.4460306143242179e+18   3.0611069234964816e-12   7.6474294896655692e-08   3.9406094778550793e-05
   6.0073942366055383e+18   2.9595215167432798e-12   3.8528834012119262e-08   3.8525159167430092e-05
   6.6281263067728947e+18   2.8214097724799103e-12   1.4729531472301716e-07   3.7661947041602594e-05
   7.3146639837508147e+18   2.6502133820827112e-12   2.4853838431759812e-07   3.6816143286602779e-05
   8.0741595164568648e+18   2.4532598175142084e-12   3.4113179403494343e-07   3.5987437603498664e-05
   8.9145615780121661e+18   2.2386537068541656e-12   4.2412016243442707e-07   3.5175524448623419e-05
   9.8447060660392550e+18   2.0147217227872716e-12   4.9672654689469908e-07   3.4380102973862421e-05
   1.0874417495769178e+19   1.7897905379982149e-12   5.5835720180752446e-07   3.3600876967493487e-05
   1.2014622249771473e+19   1.5720758028692217e-12   6.0860352824043673e-07   3.2837554795575716e-05
   1.3277475102244143e+19   1.3683498778505054e-12   6.4724126846993357e-07   3.2089849343888085e-05
   1.4676500609145823e+19   1.1846079672750420e-12   6.7422702776376298e-07   3.1357477960411861e-05
   1.6226751150432348e+19   1.0259570970561072e-12   6.8969225552883984e-07   3.0640162398355930e-05
   1.7944983630058242e+19   8.9361851252078850e-13   6.9393483426161140e-07   2.9937628759722830e-05
   1.9849857086339092e+19   7.9047879353311146e-13   6.8740848291337642e-07   2.9249607439410550e-05
   2.1962153743250186e+19   7.1498362785860081e-13   6.7071017328945715e-07   2.8575833069850798e-05
   2.4305026346288415e+19   6.6602279247263141e-13   6.4456582082872416e-07   2.7916044466178452e-05
   2.6904274979122807e+19   6.3959948448655268e-13   6.0981450022978834e-07   2.7269984571930687e-05
   2.9788656954530140e+19   6.3282712403633923e-13   5.6739147435980186e-07   2.6637400405273580e-05
   3.2990233820850250e+19   6.4093175211610287e-13   5.1831031644411496e-07   2.6018043005750983e-05
   3.6544760029879902e+19   6.5869532051010538e-13   4.6364443062607563e-07   2.5411667381556737e-05
   4.0492118381261128e+19   6.8123284790999605e-13   4.0450826954696595e-07   2.4818032457324726e-05
   4.4876808000309527e+19   7.0488059833451189e-13   3.4203854182290883e-07   2.4236901022434323e-05
   4.9748491330408096e+19   7.2464256817283967e-13   2.7737569952002161e-07   2.3668039679830288e-05
   5.5162607438386504e+19   7.3818728907326658e-13   2.1164598928979927e-07   2.3111218795351285e-05
   6.1181059853806871e+19   7.4273920347422973e-13   1.4594432284908976e-07   2.2566212447567480e-05
   6.7872988204790997e+19   7.3674399914125388e-13   8.1318216937908971e-08   2.2032798378121984e-05
   7.5315634089511780e+19   7.1931349765463892e-13   1.8753019137562887e-08   2.1510757942574516e-05
   8.3595312951647928e+19   6.9166894434147252e-13   4.0841380277711892e-08   2.0999876061744666e-05
   9.2808505230202503e+19   6.5414340610914223e-13   9.6642189140183632e-08   2.0499941173550084e-05
   1.0306308175193694e+20   6.0873528440197333e-13   1.4792356384241145e-07   2.0010745185339277e-05
   1.1447968025457161e+20   5.5722093605936607e-13   1.9406456752690815e-07   1.9532083426714629e-05
   1.2719325210028930e+20   5.0259796324780837e-13   2.3455516329207171e-07   1.9063754602842587e-05
   1.4135480069562763e+20   4.4653170050423796e-13   2.6900020477782505e-07   1.8605560748249404e-05
   1.5713333591397296e+20   3.9224179460006781e-13   2.9712141524917968e-07   1.8157307181097720e-05
   1.7471807196376423e+20   3.4128255776977312e-13   3.1875738826236955e-07   1.7718802457942701e-05
   1.9432089970893858e+20   2.9509727994536661e-13   3.3386166298221553e-07   1.7289858328964280e-05
   2.1617916848419763e+20   2.5601742947856110e-13   3.4249896696536553e-07   1.6870289693671906e-05
   2.4055881702028735e+20   2.2437607327674414e-13   3.4483974431509523e-07   1.6459914557080040e-05
   2.6775789827681295e+20   2.0006218903745321e-13   3.4115311020599393e-07   1.6058553986350094e-05
   2.9811054885468668e+20   1.8340884366807586e-13   3.3179839320496285e-07   1.5666032067897202e-05
   3.3199146032211670e+20   1.7408297026122455e-13   3.1721545945551100e-07   1.5282175864957902e-05
   3.6982091734428169e+20   1.7019718967503650e-13   2.9791401123802075e-07   1.4906815375616283e-05
   4.1207047608053262e+20   1.7119639039719914e-13   2.7446207329084871e-07   1.4539783491284960e-05
   4.5926936604354799e+20   1.7552626019323725e-13   2.4747389093526806e-07   1.4180915955639357e-05
   5.1201170966268084e+20   1.8174350913113813e-13   2.1759746293703586e-07   1.3830051323999734e-05
   5.7096466633903289e+20   1.8851586958135158e-13   1.8550193625621603e-07   1.3487030923160996e-05
   6.3687762203239173e+20   1.9440005161186491e-13   1.5186508139919397e-07   1.3151698811664996e-05
   7.1059256161477303e+20   1.9839685450051547e-13   1.1736106708681859e-07   1.2823901740513239e-05
   7.9305577963369674e+20   1.9995116673499069e-13   8.2648736743351492e-08   1.2503489114317352e-05
   8.8533110605951127e+20   1.9828583219805296e-13   4.8360575766182023e-08   1.2190312952882828e-05
   9.8861484739628197e+20   1.9340085088970227e-13   1.5092545657680034e-08   1.1884227853224942e-05
   1.1042526706209433e+21   1.8551826741486366e-13   1.6605068764441455e-08   1.1585090952012515e-05
   1.2337586882391748e+21   1.7430501486614958e-13   4.6235658079929465e-08   1.1292761888436724e-05
   1.3788370378368981e+21   1.6131540547803525e-13   7.3363038533003078e-08   1.1007102767502585e-05
   1.5414062894677463e+21   1.4588330543574557e-13   9.7616857819282643e-08   1.0727978123738747e-05
   1.7236270597358465e+21   1.2989609388114332e-13   1.1869661786789720e-07   1.0455254885324153e-05
   1.9279332633045518e+21   1.1335377081422848e-13   1.3637426765633620e-07   1.0188802338627408e-05
   2.1570674916850561e+21   9.7588603864551260e-14   1.5049538126810091e-07   9.9284920931561191e-06
   2.4141210765724945e+21   8.2600593032111647e-14   1.6097893218436354e-07   9.6741980469136118e-06
   2.7025794718886359e+21   6.9722005946459831e-14   1.6781572131918665e-07   9.4257963521589668e-06
   3.0263736764157505e+21   5.8619775700208265e-14   1.7106552441248368e-07   9.1831653815685523e-06
   3.3899385190310436e+21   4.9071857688431919e-14   1.7085306003306044e-07   8.9461856947952038e-06
   3.7982787428585140e+21   4.2410519540680980e-14   1.6736289021324069e-07   8.7147400054221976e-06
   4.2570439551990041e+21   3.8080649744642869e-14   1.6083337617267546e-07   8.4887131483092767e-06
   4.7726136592361083e+21   3.5194069880617462e-14   1.5154984533971572e-07   8.2679920473271317e-06
   5.3521937539437880e+21   3.4749980670767400e-14   1.3983712332521492e-07   8.0524656834778161e-06
   6.0039260834508088e+21   3.4527936065842368e-14   1.2605158317136045e-07   7.8420250633980534e-06
   6.7370128399124859e+21   3.5527136788005009e-14   1.1057289761584599e-07   7.6365631882417641e-06
   7.5618578787921392e+21   3.6859404417555197e-14   9.3795647915229097e-08   7.4359750229399633e-06
   8.4902272970940377e+21   3.8746783559417963e-14   7.6120965419868014e-08   7.2401574658335278e-06
   9.5354319589043549e+21   3.9857006584043120e-14   5.7948362774951079e-08   7.0490093186771418e-06
   1.0712535034849911e+22   4.0634162701280729e-14   3.9667914175645080e-08   6.8624312570109029e-06
   1.2038588059933649e+22   4.0967229608668276e-14   2.1652920123571562e-08   6.6803258008958701e-06
   1.3532899515887325e+22   3.9857006584043120e-14   4.2531880239948805e-09   6.5025972860122904e-06
   1.5217340519262879e+22   3.8302694349567901e-14   1.2210954247748873e-08   6.3291518351153737e-06
   1.7116692855828729e+22   3.6193270602780103e-14   2.7453825435230783e-08   6.1598973298473320e-06
   1.9259045358151783e+22   3.3639757646142243e-14   4.1228656044722811e-08   5.9947433829019923e-06
   2.1676245491032481e+22   2.9864999362416711e-14   5.3330897031855784e-08   5.8336013105385150e-06
   2.4404414005476455e+22   2.6756374893466273e-14   6.3600539279562440e-08   5.6763841054425246e-06
   2.7484531665568711e+22   2.3314683517128287e-14   7.1923431432807661e-08   5.5230064099304591e-06
   3.0963108366198719e+22   2.0206059048177849e-14   7.8231598976685746e-08   5.3733844894945572e-06
   3.4892946468906276e+22   1.7541523789077473e-14   8.2502597642530873e-08   5.2274362066860234e-06
   3.9334011917987404e+22   1.5321077739827160e-14   8.4757942664381858e-08   5.0850809953324033e-06
   4.4354428693696221e+22   1.3655743202889425e-14   8.5060683607807164e-08   4.9462398350873587e-06
   5.0031614453820456e+22   1.2656542480726785e-14   8.3512201820568066e-08   4.8108352263091698e-06
   5.6453577854932528e+22   1.2323475573339238e-14   8.0248325984300095e-08   4.6787911652649079e-06
   6.3720401083378082e+22   1.2323475573339238e-14   7.5434873014756931e-08   4.5500331196580752e-06
   7.1945934625191039e+22   1.2212453270876722e-14   6.9262726443142242e-08   4.4244880044761289e-06
   8.1259735334609951e+22   1.2545520178264269e-14   6.1942575513285192e-08   4.3020841581553604e-06
   9.1809283505279560e+22   1.3766765505351941e-14   5.3699442226218252e-08   4.1827513190600556e-06
   1.0376252000193922e+23   1.3766765505351941e-14   4.4767119344868433e-08   4.0664206022728875e-06
   1.1731075068394776e+23   1.4099832412739488e-14   3.5382638818859391e-08   3.9530244766942023e-06
   1.3267197247383815e+23   1.4099832412739488e-14   2.5780902968008945e-08   3.8424967424467119e-06
   1.5009468364252707e+23   1.4432899320127035e-14   1.6189577012326595e-08   3.7347725085830712e-06
   1.6986225037056471e+23   1.3211653993039363e-14   6.8243564133041446e-09   3.6297881710935047e-06
   1.9229791260198063e+23   1.3211653993039363e-14   2.1153121476658043e-09   3.5274813912102607e-06
   2.1777052486589794e+23   1.2212453270876722e-14   1.0449954346292145e-08   3.4277910740066399e-06
   2.4670114237146047e+23   1.1879386363489175e-14   1.8023204706452134e-08   3.3306573472874047e-06
   2.7957057959694334e+23   9.7699626167013776e-15   2.4704273515752107e-08   3.2360215407674625e-06
   3.1692808815799782e+23   8.7707618945387367e-15   3.0389744165582044e-08   3.1438261655370217e-06
   3.5940132337817502e+23   7.3274719625260332e-15   3.5004651954828603e-08   3.0540148938091727e-06
   4.0770779518740402e+23   5.9952043329758453e-15   3.8502877997004248e-08   2.9665325389479967e-06
   4.6266802931673162e+23   4.6629367034256575e-15   4.0866849682075213e-08   2.8813250357742577e-06
   5.2522069990697076e+23   3.6637359812630166e-15   4.2106594433377609e-08   2.7983394211453662e-06
   5.9644003538100273e+23   2.9976021664879227e-15   4.2258185728449860e-08   2.7175238148079576e-06
   6.7755584665381974e+23   1.8873791418627661e-15   4.1381644222404645e-08   2.6388274005190774e-06
   7.6997658152122149e+23   1.4432899320127035e-15   3.9558362585623286e-08   2.5622004074342642e-06
   8.7531587261370088e+23   1.2212453270876722e-15   3.6888130217072046e-08   2.4875940917593324e-06
   9.9542312005879134e+23   1.2212453270876722e-15   3.3485848649483785e-08   2.4149607186630572e-06
   1.1324187356385660e+24   1.2212453270876722e-15   2.9478022689488625e-08   2.3442535444486456e-06
   1.2887347747192531e+24   1.1102230246251565e-15   2.4999125769475938e-08   2.2754267989805260e-06
   1.4671617978445970e+24   9.9920072216264089e-16   2.0187925775516646e-08   2.2084356683644598e-06
   1.6709029383004268e+24   1.3322676295501878e-15   1.5183868717905113e-08   2.1432362778780567e-06
   1.9036363082913832e+24   1.2212453270876722e-15   1.0123599292199970e-08   2.0797856751488235e-06
   2.1695870582677380e+24   9.9920072216264089e-16   5.1377082588288658e-09   2.0180418135777726e-06
   2.4736106156809309e+24   1.3322676295501878e-15   3.4776892476884314e-10   1.9579635360051610e-06
   2.8212888760099858e+24   1.4432899320127035e-15   4.1362711034054200e-09   1.8995105586164201e-06
   3.2190414061543752e+24   1.1102230246251565e-15   8.2182864957758284e-09   1.8426434550854632e-06
   3.6742540550772659e+24   1.1102230246251565e-15   1.1817729239638197e-08   1.7873236409525256e-06
   4.1954277569309008e+24   1.1102230246251565e-15   1.4870907838471226e-08   1.7335133582345533e-06
   4.7923507672381375e+24   8.8817841970012523e-16   1.7331778012774635e-08   1.6811756602651479e-06
   5.4762981040664630e+24   7.7715611723760958e-16   1.9172246235044099e-08   1.6302743967615633e-06
   6.2602625864775419e+24   7.7715611723760958e-16   2.0381994758622568e-08   1.5807741991165632e-06
   7.1592225870964997e+24   1.2212453270876722e-15   2.0967852787379115e-08   1.5326404659122764e-06
   8.1904524622671666e+24   1.1102230246251565e-15   2.0952749757441325e-08   1.4858393486537113e-06
   9.3738826129521528e+24   1.4432899320127035e-15   2.0374288478564040e-08   1.4403377377196407e-06
   1.0732517287001185e+25   7.7715611723760958e-16   1.9283000529668470e-08   1.3961032485279654e-06
   1.2292919587627726e+25   1.1102230246251565e-15   1.7740331426097100e-08   1.3531042079135620e-06
   1.4085774738124643e+25   1.1102230246251565e-15   1.5816434384419154e-08   1.3113096407159564e-06
   1.6146544509177604e+25   1.5543122344752192e-15   1.3587821312555093e-08   1.2706892565743338e-06
   1.8516227889947636e+25   1.5543122344752192e-15   1.1134958732839095e-08   1.2312134369278357e-06
   2.1242245633257568e+25   8.8817841970012523e-16   8.5398608185016656e-09   1.1928532222182960e-06
   2.4379469294376726e+25   7.7715611723760958e-16   5.8837525962474047e-09   1.1555802992934359e-06
   2.7991418889745218e+25   7.7715611723760958e-16   3.2448679299079686e-09   1.1193669890080007e-06
   3.2151657417956749e+25   5.5511151231257827e-16   6.9642758226962087e-10   1.0841862340203999e-06
   3.6945415318417830e+25   4.4408920985006262e-16   1.6951464676395744e-09   1.0500115867828628e-06
   4.2471483621076547e+25   2.2204460492503131e-16   3.8717427042200825e-09   1.0168171977223677e-06
   4.8844421213936099e+25   2.2204460492503131e-16   5.7847678869293873e-09   9.8457780361040976e-07
   5.6197129502216724e+25   2.2204460492503131e-16   7.3960251256721676e-09   9.5326871611920195e-07
   6.4683856964614827e+25   2.2204460492503131e-16   8.6782566688370366e-09   9.2286581056193452e-07
   7.4483706977424763e+25   2.2204460492503131e-16   9.6153472961546527e-09   8.9334551481514091e-07
   8.5804735071913939e+25   4.4408920985006262e-16   1.0202196309982980e-08   8.6468479842060488e-07
   9.8888736863448779e+25   2.2204460492503131e-16   1.0444275111431978e-08   8.3686116186484607e-07
   1.1401684565729098e+26   1.1102230246251565e-16   1.0356898672014836e-08   8.0985262603392458e-07
   1.3151607968682951e+26   2.2204460492503131e-16   9.9642430972934903e-09   7.8363772184124997e-07
   1.5176700365771389e+26   0.0000000000000000e+00   9.2981484733911657e-09   7.5819548002650802e-07
   1.7521269844831028e+26   4.4408920985006262e-16   8.3967542918728100e-09   7.3350542112325274e-07
   2.0236926727318755e+26   0.0000000000000000e+00   7.3030069769330908e-09   7.0954754559324656e-07
   2.3383814732841932e+26   1.1102230246251565e-16   6.0631046849835002e-09   6.8630232412538550e-07
   2.7032054406460510e+26   4.4408920985006262e-16   4.7249107959501657e-09   6.6375068809697940e-07
   3.1263436215362521e+26   4.4408920985006262e-16   3.3364010443293068e-09   6.4187402019558387e-07
   3.6173407457099290e+26   0.0000000000000000e+00   1.9441801502040335e-09   6.2065414519897221e-07
   4.1873405095700559e+26   3.3306690738754696e-16   5.9211779923629138e-10   6.0007332091148726e-07
   4.8493596087596116e+26   2.2204460492503131e-16   6.7986993812496621e-10   5.8011422925459747e-07
   5.6186097953306970e+26   5.5511151231257827e-16   1.8368468968077423e-09   5.6075996750963192e-07
   6.5128765623860917e+26   4.4408920985006262e-16   2.8496829340696195e-09   5.4199403971077588e-07
   7.5529646337145142e+26   2.2204460492503131e-16   3.6956506743734963e-09   5.2380034818626748e-07
   8.7632223049333336e+26   0.0000000000000000e+00   4.3587902176511761e-09   5.0616318524585162e-07
   1.0172158902205795e+27   0.0000000000000000e+00   4.8300416999325080e-09   4.8906722501257210e-07
   1.1813172261861021e+27   4.4408920985006262e-16   5.1071467055407993e-09   4.7249751539688800e-07
   1.3725406269448653e+27   0.0000000000000000e+00   5.1943338519322424e-09   4.5643947021126215e-07
   1.5954762225927811e+27   4.4408920985006262e-16   5.1018156366211542e-09   4.4087886142333744e-07
   1.8555092246724778e+27   4.4408920985006262e-16   4.8451038736629926e-09   4.2580181154570941e-07
   2.1589608183817101e+27   4.4408920985006262e-16   4.4441976765341451e-09   4.1119478616052642e-07
   2.5132545856701716e+27   2.2204460492503131e-16   3.9226566439509725e-09   3.9704458657705027e-07
   2.9271131882672520e+27   2.2204460492503131e-16   3.3066061000397440e-09   3.8333834262024084e-07
   3.4107909347146662e+27   0.0000000000000000e+00   2.6237054751021560e-09   3.7006350554873037e-07
   3.9763489235525130e+27   6.6613381477509392e-16   1.9021237918082079e-09   3.5720784110016912e-07
   4.6379807300430932e+27   0.0000000000000000e+00   1.1695415746970639e-09   3.4475942266231671e-07
   5.4123981272827951e+27   2.2204460492503131e-16   4.5223491618173739e-10   3.3270662456804618e-07
   6.3192881535613177e+27   2.2204460492503131e-16   2.2575763480858768e-10   3.2103811551246013e-07
   7.3818550157090930e+27   2.2204460492503131e-16   8.4333684480242255e-10   3.0974285209049900e-07
   8.6274629243840864e+27   4.4408920985006262e-16   1.3829095646400447e-09   2.9881007245317100e-07
   1.0088399077732541e+28   2.2204460492503131e-16   1.8308017324386583e-09   2.8822929008082388e-07
   1.1802779748314325e+28   2.2204460492503131e-16   2.1775096170628672e-09   2.7799028767169977e-07
   1.3815626909520422e+28   2.2204460492503131e-16   2.4177921886803233e-09   2.6808311114408407e-07
   1.6180148212656815e+28   0.0000000000000000e+00   2.5506026180011077e-09   2.5849806375048052e-07
   1.8959259576467361e+28   2.2204460492503131e-16   2.5788747803900947e-09   2.4922570030204627e-07
   2.2227397396767295e+28   2.2204460492503131e-16   2.5091775324170840e-09   2.4025682150176412e-07
   2.6072676690821701e+28   2.2204460492503131e-16   2.3512527480562539e-09   2.3158246838469745e-07
   3.0599462680279219e+28   2.2204460492503131e-16   2.1174626496645033e-09   2.2319391686370980e-07
   3.5931436776527042e+28   1.1102230246251565e-16   1.8221733011358765e-09   2.1508267237913597e-07
   4.2215254134044005e+28   1.1102230246251565e-16   1.4810939141796098e-09   2.0724046465078734e-07
   4.9624909450754979e+28   1.1102230246251565e-16   1.1106030539664857e-09   1.9965924253076035e-07
   5.8366951210868919e+28   4.4408920985006262e-16   7.2708727927306427e-10   1.9233116895553917e-07
   6.8686712923855362e+28   4.4408920985006262e-16   3.4631764123105313e-10   1.8524861599583991e-07
   8.0875764130784272e+28   2.2204460492503131e-16   1.7120527218139614e-11   1.7840416000273116e-07
   9.5280825262765708e+28   4.4408920985006262e-16   3.5031555434272832e-10   1.7179057684853453e-07
   1.1231444034820391e+29   8.8817841970012523e-16   6.4242700048566803e-10   1.6540083726103380e-07
   1.3246776190348991e+29   4.4408920985006262e-16   8.8498008921078508e-10   1.5922810224955396e-07
   1.5632587532971377e+29   4.4408920985006262e-16   1.0720535570385437e-09   1.5326571862145749e-07
   1.8458617848404095e+29   4.4408920985006262e-16   1.2003509297642267e-09   1.4750721458764817e-07
   2.1808043909887833e+29   0.0000000000000000e+00   1.2691667716779875e-09   1.4194629545568520e-07
   2.5780128240917821e+29   4.4408920985006262e-16   1.2802519044896599e-09   1.3657683940909218e-07
   3.0493401862762860e+29   4.4408920985006262e-16   1.2375844793410806e-09   1.3139289337152366e-07
   3.6089491077561389e+29   2.2204460492503131e-16   1.1470651095635276e-09   1.2638866895438656e-07
   4.2737721515804408e+29   2.2204460492503131e-16   1.0161536057040621e-09   1.2155853848660730e-07
   5.0640660841980271e+29   4.4408920985006262e-16   8.5345863709562764e-10   1.1689703112521778e-07
   6.0040795759843931e+29   6.6613381477509392e-16   6.6830474487744596e-10   1.1239882904540479e-07
   7.1228580630432303e+29   4.4408920985006262e-16   4.7029646843554929e-10   1.0805876370878021e-07
   8.4552145755680984e+29   4.4408920985006262e-16   2.6889512838579321e-10   1.0387181220854356e-07
   1.0042901520288130e+30   6.6613381477509392e-16   7.3025363533929522e-11   9.9833093690292079e-08
   1.1936025942286069e+30   4.4408920985006262e-16   1.0927092564116947e-10   9.5937865847229004e-08
   1.4194759988308014e+30   2.2204460492503131e-16   2.7112301292930852e-10   9.2181521488501074e-08
   1.6891409522449704e+30   2.2204460492503131e-16   4.0705083748093784e-10   8.8559585179476008e-08
   2.0112917564391121e+30   2.2204460492503131e-16   5.1311388471475539e-10   8.5067709952734157e-08
   2.3963895994255870e+30   0.0000000000000000e+00   5.8698190752437540e-10   8.1701674088566885e-08
   2.8570299491256573e+30   2.2204460492503131e-16   6.2792848698478565e-10   7.8457377963830443e-08
   3.4083880801554434e+30   2.2204460492503131e-16   6.3675886785574676e-10   7.5330840967961475e-08
   4.0687597219400831e+30   2.2204460492503131e-16   6.1566918230226975e-10   7.2318198485017792e-08
   4.8602175917057584e+30   0.0000000000000000e+00   5.6805260495451648e-10   6.9415698940600820e-08
   5.8094092081344897e+30   0.0000000000000000e+00   4.9826587300572101e-10   6.6619700912534634e-08
   6.9485270695392666e+30   2.2204460492503131e-16   4.1136172246325486e-10   6.3926670304195533e-08
   8.3164892701296900e+30   2.2204460492503131e-16   3.1280888990181666e-10   6.1333177579397103e-08
   9.9603772235210802e+30   3.3306690738754696e-16   2.0821000479287477e-10   5.8835895057742813e-08
   1.1937187740908888e+31   1.1102230246251565e-16   1.0302614317225789e-10   5.6431594269385893e-08
   1.4315969739428997e+31   2.2204460492503131e-16   2.3337998200645416e-12   5.4117143368131633e-08
   1.7180431913597097e+31   0.0000000000000000e+00   8.9394269764397905e-11   5.1889504601856578e-08
   2.0632127508888152e+31   2.2204460492503131e-16   1.6845858041847350e-10   4.9745731839201199e-08
   2.4794346785322885e+31   2.2204460492503131e-16   2.3205903865175515e-10   4.7682968151532421e-08
   2.9816877962017043e+31   2.2204460492503131e-16   2.7836732918729012e-10   4.5698443449176373e-08
   3.5881834774392795e+31   2.2204460492503131e-16   3.0654878635516525e-10   4.3789472170921926e-08
   4.3210794976956377e+31   4.4408920985006262e-16   3.1673241807084196e-10   4.1953451025838528e-08
   5.2073551334065667e+31   4.4408920985006262e-16   3.0993696498171630e-10   4.0187856786432997e-08
   6.2798847537870003e+31   4.4408920985006262e-16   2.8795699158479238e-10   3.8490244132206167e-08
   7.5787559421843869e+31   6.6613381477509392e-16   2.5321589269822198e-10   3.6858243542670193e-08
   9.1528890979768868e+31   0.0000000000000000e+00   2.0859713956156156e-10   3.5289559238903024e-08
   1.1062029028089034e+32   6.6613381477509392e-16   1.5726753233025192e-10   3.3781967172735724e-08
   1.3379195893518058e+32   4.4408920985006262e-16   1.0248712989380238e-10   3.2333313062672080e-08
   1.6193703850418508e+32   4.4408920985006262e-16   4.7437831440788614e-11   3.0941510475655960e-08
   1.9614881844886842e+32   4.4408920985006262e-16   4.9389381473474714e-12   2.9604538953816420e-08
   2.3776663575135418e+32   2.2204460492503131e-16   5.2080562085166093e-11   2.8320442185327970e-08
   2.8843254243720753e+32   0.0000000000000000e+00   9.1910812294315747e-11   2.7087326218542270e-08
   3.5016132421702769e+32   1.1102230246251565e-16   1.2291578865841757e-10   2.5903357718554058e-08
   4.2542708697279709e+32   2.2204460492503131e-16   1.4418333194043953e-10   2.4766762265377179e-08
   5.1727042008757042e+32   2.2204460492503131e-16   1.5540990716544911e-10   2.3675822692921803e-08
   6.2943113730646686e+32   1.1102230246251565e-16   1.5686940635362134e-10   2.2628877467969908e-08
   7.6651283819919300e+32   0.0000000000000000e+00   1.4935574998986567e-10   2.1624319108366104e-08
   9.3418709111658844e+32   2.2204460492503131e-16   1.3410050847539878e-10   2.0660592639642933e-08
   1.1394469936159268e+33   0.0000000000000000e+00   1.1266976240875692e-10   1.9736194089319400e-08
   1.3909223221741308e+33   4.4408920985006262e-16   8.6850082681166896e-11   1.8849669018118240e-08
   1.6992715706539087e+33   2.2204460492503131e-16   5.8531512969750565e-11   1.7999611087360263e-08
   2.0776700625004983e+33   4.4408920985006262e-16   2.9587887695470272e-11   1.7184660661805264e-08
   2.5424182156722021e+33   4.4408920985006262e-16   1.7735812818386876e-12   1.6403503447220611e-08
   3.1137002092976822e+33   6.6613381477509392e-16   2.3373081248223571e-11   1.5654869161968589e-08
   3.8165310868992243e+33   8.8817841970012523e-16   4.4601433657476264e-11   1.4937530241915588e-08
   4.6819401651016273e+33   6.6613381477509392e-16   6.1001426132634151e-11   1.4250300577976409e-08
   5.7484510496145654e+33   6.6613381477509392e-16   7.2031491882285081e-11   1.3592034285616697e-08
   7.0639342936357202e+33   6.6613381477509392e-16   7.7521766783661405e-11   1.2961624505651149e-08
   8.6879286629470462e+33   4.4408920985006262e-16   7.7655437635826274e-11   1.2358002235679309e-08
   1.0694552240143462e+34   2.2204460492503131e-16   7.2929884353811758e-11   1.1780135191517372e-08
   1.3176156669214570e+34   2.2204460492503131e-16   6.4101168817387588e-11   1.1227026697991201e-08
   1.6247918581329891e+34   2.2204460492503131e-16   5.2115867177349173e-11   1.0697714608465961e-08
   2.0053614048802488e+34   0.0000000000000000e+00   3.8036462868262788e-11   1.0191270252500115e-08
   2.4772887858657120e+34   0.0000000000000000e+00   2.2966073487395988e-11   9.7067974110198941e-09
   3.0630413422872011e+34   0.0000000000000000e+00   7.9725115398332491e-12   9.2434313184195642e-09
   3.7907446315317386e+34   0.0000000000000000e+00   5.9752203185325925e-12   8.8003376910057537e-09
   4.6956411262118984e+34   4.4408920985006262e-16   1.8062884521441447e-11   8.3767117812087150e-09
   5.8219337302829397e+34   6.6613381477509392e-16   2.7672530933386952e-11   7.9717774569989385e-09
   7.2251179599583123e+34   4.4408920985006262e-16   3.4405367443923751e-11   7.5847863059526244e-09
   8.9749352955318347e+34   2.2204460492503131e-16   3.8090752774166958e-11   7.2150167634201352e-09
   1.1159116953661262e+35   2.2204460492503131e-16   3.8779757183249330e-11   6.8617732642623749e-09
   1.3888134489305782e+35   2.2204460492503131e-16   3.6722402896316453e-11   6.5243854176261293e-09
   1.7301234230090583e+35   2.2204460492503131e-16   3.2334468436090447e-11   6.2022072042425140e-09
   2.1574110484587826e+35   1.1102230246251565e-16   2.6153967880304663e-11   5.8946161957376931e-09
   2.6928672824319291e+35   1.1102230246251565e-16   1.8795298650786663e-11   5.6010127954567311e-09
   3.3645492108716569e+35   0.0000000000000000e+00   1.0898615343535312e-11   5.3208195003092271e-09
   4.2079676874400036e+35   4.4408920985006262e-16   3.0822011609643596e-12   5.0534801831532011e-09
   5.2681147404193458e+35   6.6613381477509392e-16   4.0982772731013029e-12   4.7984593952443412e-09
   6.6020553772466577e+35   4.4408920985006262e-16   1.0185630117121036e-11   4.5552416882846304e-09
   8.2822445411915717e+35   6.6613381477509392e-16   1.4846346374497443e-11   4.3233309556125078e-09
   1.0400776805949169e+36   1.1102230246251565e-15   1.7882584302242321e-11   4.1022497920872989e-09
   1.3074837175109371e+36   6.6613381477509392e-16   1.9235057990840687e-11   3.8915388722248579e-09
   1.6453700332062084e+36   8.8817841970012523e-16   1.8978374427547351e-11   3.6907563461545625e-09
   2.0727728431288354e+36   4.4408920985006262e-16   1.7298606991289489e-11   3.4994772529707033e-09
   2.6139951345095525e+36   2.2204460492503131e-16   1.4474865750457866e-11   3.3172929510631607e-09
   3.3000987790286034e+36   2.2204460492503131e-16   1.0845768727563154e-11   3.1438105650176624e-09
   4.1708293603015382e+36   3.3306690738754696e-16   6.7792438329661309e-12   2.9786524486843554e-09
   5.2771021270271576e+36   8.8817841970012523e-16   2.6421087540029475e-12   2.8214556640217782e-09
   6.6842164646955575e+36   7.7715611723760958e-16   1.2285727990501982e-12   2.6718714753293790e-09
   8.4760173628808277e+36   6.6613381477509392e-16   4.5516923563582168e-12   2.5295648584901979e-09
   1.0760289382512526e+37   6.6613381477509392e-16   7.1174177662669535e-12   2.3942140248523795e-09
   1.3675756685392365e+37   7.7715611723760958e-16   8.7986284924568281e-12   2.2655099593852842e-09
   1.7401178523033877e+37   2.2204460492503131e-16   9.5518037923625343e-12   2.1431559727527660e-09
   2.2167182152139008e+37   4.4408920985006262e-16   9.4162455610558027e-12   2.0268672669542384e-09
   2.8271676361572891e+37   2.2204460492503131e-16   8.5017548556720612e-12   1.9163705141899209e-09
   3.6099954520513221e+37   6.6613381477509392e-16   6.9705352601090453e-12   1.8114034486139946e-09
   4.6150947435029942e+37   8.8817841970012523e-16   5.0220938518918956e-12   1.7117144706465065e-09
   5.9071551561935893e+37   1.5543122344752192e-15   2.8709257193781923e-12   1.6170622635204558e-09
   7.5701575017202848e+37   1.5543122344752192e-15   7.2797323724671514e-13   1.5272154217483973e-09
   9.7132662862458892e+37   1.5543122344752192e-15   1.2199130594581220e-12   1.4419520911981742e-09
   1.2478565210247502e+38   1.5543122344752192e-15   2.8215207947823728e-12   1.3610596204745219e-09
   1.6051225663459929e+38   1.5543122344752192e-15   3.9721559375038851e-12   1.2843342233091807e-09
   2.0672891534935356e+38   6.6613381477509392e-16   4.6191939162554263e-12   1.2115806516684081e-09
   2.6659321735268377e+38   4.4408920985006262e-16   4.7613024634074463e-12   1.1426118792929640e-09
   3.4423676890382539e+38   0.0000000000000000e+00   4.4433345891548015e-12   1.0772487953917818e-09
   4.4507298699077608e+38   7.7715611723760958e-16   3.7478908865296034e-12   1.0153199082158192e-09
   5.7620450003247291e+38   6.6613381477509392e-16   2.7848834349697427e-12   9.5666105824548876e-10
   7.4696315630610407e+38   8.8817841970012523e-16   1.6764367671839864e-12   9.0111514072953396e-10
   9.6962683050268428e+38   7.7715611723760958e-16   5.4645177272050205e-13   8.4853183731999013e-10
   1.2603722907254030e+39   5.5511151231257827e-16   4.9305004523603202e-13   7.9876735655287405e-10
   1.6405437199051096e+39   1.1102230246251565e-16   1.3512524432712780e-12   7.5168418292955727e-10
   2.1383439545866367e+39   2.2204460492503131e-16   1.9644286197717520e-12   7.0715083435989143e-10
   2.7910926733456242e+39   8.8817841970012523e-16   2.3007151739307119e-12   6.6504162773246740e-10
   3.6482461409243643e+39   8.8817841970012523e-16   2.3598900611432327e-12   6.2523645238364916e-10
   4.7754414913970181e+39   1.1102230246251565e-15   2.1692647678150934e-12   5.8762055124138154e-10
   6.2599214967742658e+39   8.8817841970012523e-16   1.7786883077519633e-12   5.5208430942516757e-10
   8.2178223604569492e+39   8.8817841970012523e-16   1.2531087278944142e-12   5.1852305008864773e-10
   1.0803979744599374e+40   6.6613381477509392e-16   6.6457950254061871e-13   4.8683683729580713e-10
   1.4225144145237785e+40   2.2204460492503131e-16   8.3266726846886741e-14   4.5693028572705968e-10
   1.8757819563314785e+40   2.2204460492503131e-16   4.2965631052993558e-13   4.2871237701584871e-10
   2.4772381959255780e+40   2.2204460492503131e-16   8.2667206413589156e-13   4.0209628252119218e-10
   3.2765741640393426e+40   2.2204460492503131e-16   1.0786926907258021e-12   3.7699919234626839e-10
   4.3405649558335773e+40   2.2204460492503131e-16   1.1768364061026659e-12   3.5334215041739038e-10
   5.7590899154933325e+40   2.2204460492503131e-16   1.1288747714388592e-12   3.3104989544242113e-10
   7.6533265018851852e+40   2.2204460492503131e-16   9.5834451485643513e-13   3.1005070757187587e-10
   1.0186921764209884e+41   4.4408920985006262e-16   7.0210504077294900e-13   2.9027626059011483e-10
   1.3581249830228333e+41   0.0000000000000000e+00   3.9857006584043120e-13   2.7166147946858195e-10
   1.8136286335038598e+41   2.2204460492503131e-16   9.1038288019262836e-14   2.5414440311667972e-10
   2.4259218141160096e+41   0.0000000000000000e+00   1.8440804439023850e-13   2.3766605217036445e-10
   3.2503724887832654e+41   1.1102230246251565e-16   3.9901415505028126e-13   2.2217030166224649e-10
   4.3624010647476096e+41   1.1102230246251565e-16   5.3457238635701287e-13   2.0760375842087844e-10
   5.8649260227030507e+41   1.1102230246251565e-16   5.8519855627992001e-13   1.9391564305099805e-10
   7.8986430648246036e+41   2.2204460492503131e-16   5.5566662382489085e-13   1.8105767634990042e-10
   1.0656242652921842e+42   4.4408920985006262e-16   4.6040948831205242e-13   1.6898397001903280e-10
   1.4402112112026561e+42   4.4408920985006262e-16   3.2052138720928269e-13   1.5765092153349115e-10
   1.9499690280451082e+42   4.4408920985006262e-16   1.5998313784848506e-13   1.4701711303554303e-10
   2.6449520581384496e+42   6.6613381477509392e-16   1.6653345369377348e-15   1.3704321412191281e-10
   3.5942290355784057e+42   8.8817841970012523e-16   1.3344880755994382e-13   1.2769188839789784e-10
   4.8932904919366689e+42   6.6613381477509392e-16   2.3070434451710753e-13   1.1892770367472579e-10
   6.6744145865370511e+42   2.2204460492503131e-16   2.8244073746463982e-13   1.1071704568991122e-10
   9.1212023483171349e+42   2.2204460492503131e-16   2.8821389719269064e-13   1.0302803523353320e-10
   1.2489001221796202e+43   4.4408920985006262e-16   2.5379698342931079e-13   9.5830448566495024e-11
   1.7133661925938870e+43   0.0000000000000000e+00   1.8873791418627661e-13   8.9095641019987817e-11
   2.3552113970371885e+43   2.2204460492503131e-16   1.0746958878371515e-13   8.2796473668317126e-11
   3.2439738986365496e+43   6.6613381477509392e-16   2.3536728122053319e-14   7.6907242970283137e-11
   4.4771670770433960e+43   8.8817841970012523e-16   5.0737192225369654e-14   7.1403613277191356e-11
   6.1918251602565463e+43   8.8817841970012523e-16   1.0624834345662748e-13   6.6262552108383523e-11
   8.5809356839590853e+43   6.6613381477509392e-16   1.3755663275105690e-13   6.1462268098019046e-11
   1.1916879475487029e+44   8.8817841970012523e-16   1.4277468096679513e-13   5.6982151519493718e-11
   1.6584942172330383e+44   6.6613381477509392e-16   1.2578826869003024e-13   5.2802717296623684e-11
   2.3131334576560778e+44   4.4408920985006262e-16   9.2370555648813024e-14   4.8905550413275065e-11
   3.2332163208640408e+44   2.2204460492503131e-16   4.9626969200744497e-14   4.5273253635681321e-11
   4.5292724088415235e+44   2.2204460492503131e-16   5.8841820305133297e-15   4.1889397464240014e-11
   6.3590791950074705e+44   4.4408920985006262e-16   3.1752378504279477e-14   3.8738472233937570e-11
   8.9483897411958674e+44   8.8817841970012523e-16   5.8841820305133297e-14   3.5805842285015272e-11
   1.2620989972693517e+45   8.8817841970012523e-16   7.1498362785860081e-14   3.3077702127786966e-11
   1.7842392681467816e+45   6.6613381477509392e-16   7.0388139761234925e-14   3.0541034527791774e-11
   2.5283514492913789e+45   8.8817841970012523e-16   5.7953641885433171e-14   2.8183570439748655e-11
   3.5913710721879855e+45   6.6613381477509392e-16   3.7747582837255322e-14   2.5993750720880571e-11
   5.1137053634551274e+45   6.6613381477509392e-16   1.4432899320127035e-14   2.3960689556378796e-11
   7.2992475326234986e+45   2.2204460492503131e-16   7.4384942649885488e-15   2.2074139531808732e-11
   1.0444848238570809e+46   2.2204460492503131e-16   2.3980817331903381e-14   2.0324458289303636e-11
   1.4983829399826550e+46   0.0000000000000000e+00   3.3639757646142243e-14   1.8702576706391885e-11
   2.1550405909685918e+46   2.2204460492503131e-16   3.5305092183079978e-14   1.7199968538196474e-11
   3.1075324327598339e+46   2.2204460492503131e-16   3.0420110874729289e-14   1.5808621465681679e-11
   4.4928242508933668e+46   4.4408920985006262e-16   2.0206059048177849e-14   1.4521009494425129e-11
   6.5130294752631997e+46   2.2204460492503131e-16   8.3266726846886741e-15   1.3330066650207902e-11
   9.4672352976009270e+46   4.4408920985006262e-16   2.4424906541753444e-15   1.2229161919469693e-11
   1.3799293051240161e+47   0.0000000000000000e+00   1.1768364061026659e-14   1.1212075384371616e-11
   2.0169793052948599e+47   1.1102230246251565e-16   1.6653345369377348e-14   1.0272975503879857e-11
   2.9564787989492059e+47   0.0000000000000000e+00   1.7541523789077473e-14   9.4063974939171862e-12
   4.3460528056499816e+47   2.2204460492503131e-16   1.4432899320127035e-14   8.6072227611851032e-12
   6.4073835387245749e+47   2.2204460492503131e-16   9.3258734068513149e-15   7.8706593468296190e-12
   9.4743832046472619e+47   2.2204460492503131e-16   3.1086244689504383e-15   7.1922233375965727e-12
   1.4051578651673655e+48   4.4408920985006262e-16   2.3314683517128287e-15   6.5677212035982778e-12
   2.0903698314340403e+48   1.1102230246251565e-15   5.7731597280508140e-15   5.9932330232329560e-12
   3.1193587820630549e+48   1.3322676295501878e-15   7.4384942649885488e-15   5.4650965571744903e-12
   4.6695232982996463e+48   1.3322676295501878e-15   6.9944050551384862e-15   4.9798921347024595e-12
   7.0123905882348613e+48   6.6613381477509392e-16   5.3290705182007514e-15   4.5344283169518169e-12
   1.0564958771498035e+49   8.8817841970012523e-16   1.9984014443252818e-15   4.1257283029259784e-12
   1.5969819822376898e+49   6.6613381477509392e-16   8.8817841970012523e-16   3.7510170453657883e-12
   2.4220639742625457e+49   0.0000000000000000e+00   2.8865798640254070e-15   3.4077090447623167e-12
   3.6859380059714548e+49   2.2204460492503131e-16   3.9968028886505635e-15   3.0933967909697915e-12
   5.6287411672641981e+49   1.1102230246251565e-16   3.9968028886505635e-15   2.8058398230165982e-12
   8.6258116639532972e+49   1.1102230246251565e-16   3.1086244689504383e-15   2.5429543788050852e-12
   1.3265979564007386e+50   0.0000000000000000e+00   1.7763568394002505e-15   2.3028036074701969e-12
   2.0476474604433632e+50   6.6613381477509392e-16   6.6613381477509392e-16   2.0835883182005566e-12
   3.1722986531335988e+50   2.2204460492503131e-16   1.1102230246251565e-15   1.8836382403327237e-12
   4.9331366500749059e+50   8.8817841970012523e-16   1.3322676295501878e-15   1.7014037705135597e-12
   7.7007018066960596e+50   4.4408920985006262e-16   1.5543122344752192e-15   1.5354481836637082e-12
   1.2067690300895012e+51   4.4408920985006262e-16   1.2212453270876722e-15   1.3844402854048984e-12
   1.8986025107277656e+51   2.2204460492503131e-16   4.4408920985006262e-16   1.2471474844958159e-12
   2.9990943119744958e+51   0.0000000000000000e+00   2.2204460492503131e-16   1.1224292646897166e-12
   4.7568921933070726e+51   0.0000000000000000e+00   8.8817841970012523e-16   1.0092310362610520e-12
   7.5764432879385099e+51   2.2204460492503131e-16   1.3322676295501878e-15   9.0657834825655744e-13
   1.2118502513668691e+52   2.2204460492503131e-16   1.1102230246251565e-15   8.1357144331202923e-13
   1.9467383099636877e+52   2.2204460492503131e-16   8.8817841970012523e-16   7.2938013763190991e-13
   3.1410560288355422e+52   2.2204460492503131e-16   4.4408920985006262e-16   6.5323900946265053e-13
   5.0908311630161743e+52   4.4408920985006262e-16   2.2204460492503131e-16   5.8444288010052594e-13
   8.2886350606995571e+52   6.6613381477509392e-16   2.2204460492503131e-16   5.2234257215811372e-13
   1.3558014794925332e+53   6.6613381477509392e-16   0.0000000000000000e+00   4.6634093047770951e-13
   2.2282631089821942e+53   2.2204460492503131e-16   1.1102230246251565e-16   4.1588909171809256e-13
   3.6798808474692239e+53   4.4408920985006262e-16   2.2204460492503131e-16   3.7048298925906370e-13
   6.1071524502634528e+53   6.6613381477509392e-16   6.6613381477509392e-16   3.2966008066481301e-13
   1.0186464781309978e+54   4.4408920985006262e-16   4.4408920985006262e-16   2.9299628552126684e-13
   1.7077771365511688e+54   4.4408920985006262e-16   6.6613381477509392e-16   2.6010312201806378e-13
   2.8781037450378681e+54   6.6613381477509392e-16   8.8817841970012523e-16   2.3062503118034765e-13
   4.8763532214298963e+54   8.8817841970012523e-16   8.8817841970012523e-16   2.0423687817073630e-13
   8.3070086592315325e+54   6.6613381477509392e-16   6.6613381477509392e-16   1.8064162057859808e-13
   1.4229962936286656e+55   4.4408920985006262e-16   2.2204460492503131e-16   1.5956813409185667e-13
   2.4514487086992594e+55   2.2204460492503131e-16   0.0000000000000000e+00   1.4076918640621939e-13
   4.2476989081305991e+55   2.2204460492503131e-16   0.0000000000000000e+00   1.2401955067016039e-13
   7.4037221550476231e+55   2.2204460492503131e-16   2.2204460492503131e-16   1.0911425018915469e-13
   1.2982768518453767e+56   2.2204460492503131e-16   2.2204460492503131e-16   9.5866926522252284e-14
   2.2906697677053359e+56   1.1102230246251565e-16   1.1102230246251565e-16   8.4108323497231006e-14
   4.0671919829732727e+56   6.6613381477509392e-16   6.6613381477509392e-16   7.3684880048108272e-14
   7.2681671939247284e+56   6.6613381477509392e-16   6.6613381477509392e-16   6.4457425141537209e-14
   1.3074235117055031e+57   8.8817841970012523e-16   8.8817841970012523e-16   5.6299968406216928e-14
   2.3677403707426520e+57   6.6613381477509392e-16   6.6613381477509392e-16   4.9098580413067093e-14
   4.3176337414466278e+57   6.6613381477509392e-16   6.6613381477509392e-16   4.2750356873749167e-14
   7.9290534369308085e+57   4.4408920985006262e-16   4.4408920985006262e-16   3.7162461331194360e-14
   1.4666723077215354e+58   4.4408920985006262e-16   4.4408920985006262e-16   3.2251241209229362e-14
   2.7331031171129646e+58   2.2204460492503131e-16   2.2204460492503131e-16   2.7941412369009218e-14
   5.1317775629454620e+58   4.4408920985006262e-16   4.4408920985006262e-16   2.4165307588350255e-14
   9.7106672741390464e+58   2.2204460492503131e-16   2.2204460492503131e-16   2.0862184636773878e-14
   1.8521806109314407e+59   4.4408920985006262e-16   4.4408920985006262e-16   1.7977589864119449e-14
   3.5616998870331647e+59   4.4408920985006262e-16   4.4408920985006262e-16   1.5462773454760228e-14
   6.9065486304536860e+59   8.8817841970012523e-16   8.8817841970012523e-16   1.3274152722784640e-14
   1.3507908414696170e+60   2.2204460492503131e-16   2.2204460492503131e-16   1.1372820036524273e-14
   2.6652356209207691e+60   4.4408920985006262e-16   4.4408920985006262e-16   9.7240921638784885e-15
   5.3064567323767218e+60   6.6613381477509392e-16   6.6613381477509392e-16   8.2970980231986166e-15
   1.0663512457780103e+61   6.6613381477509392e-16   6.6613381477509392e-16   7.0644020085963804e-15
   2.1633758498932363e+61   2.2204460492503131e-16   2.2204460492503131e-16   6.0016602335739246e-15
   4.4321418718323081e+61   0.0000000000000000e+00   0.0000000000000000e+00   5.0873072032850392e-15
   9.1719995902488876e+61   0.0000000000000000e+00   0.0000000000000000e+00   4.3022705838040327e-15
   1.9178156825158768e+62   2.2204460492503131e-16   2.2204460492503131e-16   3.6297118867644657e-15
   4.0529503426659930e+62   2.2204460492503131e-16   2.2204460492503131e-16   3.0547910300415662e-15
   8.6594846154647328e+62   2.2204460492503131e-16   2.2204460492503131e-16   2.5644528699619930e-15
   1.8711556252535861e+63   6.6613381477509392e-16   6.6613381477509392e-16   2.1472339282280623e-15
   4.0904584359998987e+63   4.4408920985006262e-16   4.4408920985006262e-16   1.7930876575448595e-15
   9.0496569052949057e+63   2.2204460492503131e-16   2.2204460492503131e-16   1.4932267041517111e-15
   2.0269885826675585e+64   2.2204460492503131e-16   2.2204460492503131e-16   1.2399807333530140e-15
   4.5983090592038331e+64   4.4408920985006262e-16   4.4408920985006262e-16   1.0266684859489479e-15
   1.0569376838166303e+65   2.2204460492503131e-16   2.2204460492503131e-16   8.4748282946567187e-16
   2.4625797313683846e+65   2.2204460492503131e-16   2.2204460492503131e-16   6.9738765852525945e-16
   5.8185587792958052e+65   4.4408920985006262e-16   4.4408920985006262e-16   5.7202558378482807e-16
   1.3948550544280590e+66   6.6613381477509392e-16   6.6613381477509392e-16   4.6763542889900367e-16
   3.3942674975695505e+66   6.6613381477509392e-16   6.6613381477509392e-16   3.8097863009451242e-16
   8.3886560952416864e+66   8.8817841970012523e-16   8.8817841970012523e-16   3.0927370345209843e-16
   2.1067163502713777e+67   8.8817841970012523e-16   8.8817841970012523e-16   2.5013801106010020e-16
   5.3794511751537700e+67   1.1102230246251565e-15   1.1102230246251565e-15   2.0153611905357927e-16
   1.3975031398898056e+68   6.6613381477509392e-16   6.6613381477509392e-16   1.6173409838445681e-16
   3.6959838569890004e+68   6.6613381477509392e-16   6.6613381477509392e-16   1.2925917317536167e-16
   9.9578435494619234e+68   8.8817841970012523e-16   8.8817841970012523e-16   1.0286417188435787e-16
   2.7350874450919166e+69   2.2204460492503131e-16   2.2204460492503131e-16   8.1496283432207948e-17
   7.6644169446146921e+69   6.6613381477509392e-16   6.6613381477509392e-16   6.4269664096414381e-17
   2.1930089508962140e+70   4.4408920985006262e-16   4.4408920985006262e-16   5.0441481529465665e-17
   6.4125119358574650e+70   2.2204460492503131e-16   2.2204460492503131e-16   3.9391019876029546e-17
   1.9179583101854148e+71   4.4408920985006262e-16   4.4408920985006262e-16   3.0601504808831677e-17
   5.8734817585825023e+71   8.8817841970012523e-16   8.8817841970012523e-16   2.3644339527049370e-17
   1.8435193878457637e+72   1.1102230246251565e-15   1.1102230246251565e-15   1.8165472514616708e-17
   5.9371211081271552e+72   4.4408920985006262e-16   4.4408920985006262e-16   1.3873645282295893e-17
   1.9642368438733281e+73   6.6613381477509392e-16   6.6613381477509392e-16   1.0530293553255961e-17
   6.6842308457023610e+73   6.6613381477509392e-16   6.6613381477509392e-16   7.9408985313005299e-18
   2.3428167713349404e+74   4.4408920985006262e-16   4.4408920985006262e-16   5.9476061397134778e-18
   8.4700865223545823e+74   4.4408920985006262e-16   4.4408920985006262e-16   4.4229515596065858e-18
   3.1635992254726800e+75   4.4408920985006262e-16   4.4408920985006262e-16   3.2645441463685745e-18
   1.2227952156495315e+76   6.6613381477509392e-16   6.6613381477509392e-16   2.3905839732015634e-18
   4.9000216748346824e+76   4.4408920985006262e-16   4.4408920985006262e-16   1.7360959487195225e-18
   2.0397307208685172e+77   4.4408920985006262e-16   4.4408920985006262e-16   1.2497807834767272e-18
   8.8391270691866725e+77   8.8817841970012523e-16   8.8817841970012523e-16   8.9139413532059106e-19
   3.9968675000911946e+78   6.6613381477509392e-16   6.6613381477509392e-16   6.2957613857115684e-19
   1.8906309031525217e+79   8.8817841970012523e-16   8.8817841970012523e-16   4.4006330539908837e-19
   9.3815587186622382e+79   8.8817841970012523e-16   8.8817841970012523e-16   3.0422356331110534e-19
   4.8982830874531253e+80   4.4408920985006262e-16   4.4408920985006262e-16   2.0786303980871833e-19
   2.6999927265536960e+81   6.6613381477509392e-16   6.6613381477509392e-16   1.4026019943316311e-19
   1.5769857711875329e+82   6.6613381477509392e-16   6.6613381477509392e-16   9.3389150661064515e-20
   9.7995061126099462e+82   4.4408920985006262e-16   4.4408920985006262e-16   6.1299437679992392e-20
   6.5080248178442011e+83   4.4408920985006262e-16   4.4408920985006262e-16   3.9624478200338504e-20
   4.6423926090275678e+84   4.4408920985006262e-16   4.4408920985006262e-16   2.5195062610751552e-20
   3.5769899797171210e+85   6.6613381477509392e-16   6.6613381477509392e-16   1.5738047746026111e-20
   2.9957853767201684e+86   4.4408920985006262e-16   4.4408920985006262e-16   9.6436125043984252e-21
   2.7466537775280520e+87   4.4408920985006262e-16   4.4408920985006262e-16   5.7872412599869517e-21
   2.7790212252779508e+88   6.6613381477509392e-16   6.6613381477509392e-16   3.3950098468608577e-21
   3.1315325796675588e+89   6.6613381477509392e-16   6.6613381477509392e-16   1.9428099825426601e-21
   3.9715931858515994e+90   4.4408920985006262e-16   4.4408920985006262e-16   1.0819003637997300e-21
   5.7383090629687538e+91   8.8817841970012523e-16   8.8817841970012523e-16   5.8465230728665523e-22
   9.5793979445892204e+92   1.1102230246251565e-15   1.1102230246251565e-15   3.0559782830173646e-22
   1.8784609968721231e+94   8.8817841970012523e-16   8.8817841970012523e-16   1.5391878027026346e-22
   4.4122119326476367e+95   8.8817841970012523e-16   8.8817841970012523e-16   7.4364782309785220e-23
   1.2706465780052839e+97   1.1102230246251565e-15   1.1102230246251565e-15   3.4280267210061891e-23
   4.6145468469172725e+98   8.8817841970012523e-16   8.8817841970012523e-16   1.4979789034450498e-23
  2.1873149072557497e+100   6.6613381477509392e-16   6.6613381477509392e-16   6.1561371116314636e-24
  1.4122337964190378e+102   8.8817841970012523e-16   8.8817841970012523e-16   2.3560277675345118e-24
  1.3106782936182974e+104   6.6613381477509392e-16   6.6613381477509392e-16   8.2934203488265010e-25
  1.8739552766426030e+106   6.6613381477509392e-16   6.6613381477509392e-16   2.6426282202896383e-25
  4.5217316462996044e+108   6.6613381477509392e-16   6.6613381477509392e-16   7.4637898410205235e-26
  2.0834204456035744e+111   8.8817841970012523e-16   8.8817841970012523e-16   1.8161050333880666e-26
  2.1796436018432654e+114   1.1102230246251565e-15   1.1102230246251565e-15   3.6580365097314654e-27
  6.6723801596722479e+117   8.8817841970012523e-16   8.8817841970012523e-16   5.7530163180319808e-28
  8.8559068864776294e+121   8.8817841970012523e-16   8.8817841970012523e-16   6.4525043702849977e-29
  9.8476422544736997e+126   1.3322676295501878e-15   1.3322676295501878e-15   4.4341911789697292e-30
  3.1542748213066705e+133   8.8817841970012523e-16   8.8817841970012523e-16   1.4046057603388338e-31
  4.6558212661154969e+142   6.6613381477509392e-16   6.6613381477509392e-16   1.0825870197658446e-33
  2.2013419501747274e+158   4.4408920985006262e-16   4.4408920985006262e-16   2.6430474204102792e-37
                      Inf                      NaN                      NaN   0.0000000000000000e+00


==> vFKGLRQ2_N70.txt <==
   0.0000000000000000e+00  -1.1935103195445023e+00                      Inf                     -Inf  -9.9999999999999989e-01   1.4746761890295432e+00   8.4850970248242996e-01
   2.4999999999999467e-03  -1.1935103192033554e+00   4.2749921537407848e-01   1.0895179358695120e-01  -9.9999999999991285e-01   1.4759277539711286e+00   8.4850970234357015e-01
   5.0000000000000044e-03  -1.1935103191802534e+00   4.2749921537826019e-01   1.0895179357814413e-01  -1.0000000000001006e+00   1.4771824597631458e+00   8.4850970233404233e-01
   7.5000000000000622e-03  -1.1935103191902678e+00   4.2749921537467439e-01   1.0895179358242937e-01  -9.9999999999989742e-01   1.4784403220645255e+00   8.4850970233808276e-01
   1.0000000000000009e-02  -1.1935103191704994e+00   4.2749921537722596e-01   1.0895179358168981e-01  -1.0000000000000007e+00   1.4797013567707002e+00   8.4850970233043999e-01
   1.2499999999999956e-02  -1.1935103191629022e+00   4.2749921537855046e-01   1.0895179358017049e-01  -1.0000000000002012e+00   1.4809655799456898e+00   8.4850970232721323e-01
   1.5000000000000013e-02  -1.1935103191709144e+00   4.2749921537698898e-01   1.0895179358100519e-01  -1.0000000000003899e+00   1.4822330077505717e+00   8.4850970233023726e-01
   1.7500000000000071e-02  -1.1935103191797145e+00   4.2749921537515190e-01   1.0895179358228189e-01  -1.0000000000012235e+00   1.4835036564652808e+00   8.4850970233371148e-01
   2.0000000000000018e-02  -1.1935103191882332e+00   4.2749921537350510e-01   1.0895179358275657e-01  -1.0000000000039224e+00   1.4847775425027701e+00   8.4850970233678569e-01
   2.2499999999999964e-02  -1.1935103192118837e+00   4.2749921536942220e-01   1.0895179358349341e-01  -1.0000000000105165e+00   1.4860546824056349e+00   8.4850970234508105e-01
   2.5000000000000022e-02  -1.1935103192746379e+00   4.2749921535876123e-01   1.0895179358644384e-01  -1.0000000000248352e+00   1.4873350928418141e+00   8.4850970236756351e-01
   2.7500000000000080e-02  -1.1935103194077523e+00   4.2749921533632873e-01   1.0895179359342415e-01  -1.0000000000539193e+00   1.4886187906058415e+00   8.4850970241565138e-01
   3.0000000000000027e-02  -1.1935103196577646e+00   4.2749921529460022e-01   1.0895179360649498e-01  -1.0000000001096965e+00   1.4899057926230781e+00   8.4850970250594226e-01
   3.2499999999999973e-02  -1.1935103200992370e+00   4.2749921522161416e-01   1.0895179362905691e-01  -1.0000000002111544e+00   1.4911961159534000e+00   8.4850970266490178e-01
   3.5000000000000031e-02  -1.1935103208484317e+00   4.2749921509879901e-01   1.0895179366686880e-01  -1.0000000003872755e+00   1.4924897777933495e+00   8.4850970293389893e-01
   3.7499999999999978e-02  -1.1935103220773562e+00   4.2749921489889958e-01   1.0895179372876103e-01  -1.0000000006810308e+00   1.4937867954776536e+00   8.4850970337421738e-01
   4.0000000000000036e-02  -1.1935103240298308e+00   4.2749921458370160e-01   1.0895179382725491e-01  -1.0000000011545132e+00   1.4950871864812845e+00   8.4850970407260906e-01
   4.2499999999999982e-02  -1.1935103270416212e+00   4.2749921410117858e-01   1.0895179397939621e-01  -1.0000000018953903e+00   1.4963909684225185e+00   8.4850970514820490e-01
   4.4999999999999929e-02  -1.1935103315659772e+00   4.2749921338187929e-01   1.0895179420797681e-01  -1.0000000030247673e+00   1.4976981590668741e+00   8.4850970676131487e-01
   4.7499999999999987e-02  -1.1935103382049979e+00   4.2749921233450738e-01   1.0895179454315827e-01  -1.0000000047067437e+00   1.4990087763315376e+00   8.4850970912430423e-01
   5.0000000000000044e-02  -1.1935103477468678e+00   4.2749921084077841e-01   1.0895179502443177e-01  -1.0000000071598985e+00   1.5003228382900256e+00   8.4850971251450835e-01
   5.2499999999999991e-02  -1.1935103612088982e+00   4.2749920874960734e-01   1.0895179570283733e-01  -1.0000000106710181e+00   1.5016403631770778e+00   8.4850971728910429e-01
   5.4999999999999938e-02  -1.1935103798866604e+00   4.2749920587062457e-01   1.0895179664342733e-01  -1.0000000156113522e+00   1.5029613693939849e+00   8.4850972390198531e-01
   5.7499999999999996e-02  -1.1935104054097807e+00   4.2749920196698921e-01   1.0895179792801285e-01  -1.0000000224557104e+00   1.5042858755145290e+00   8.4850973292280341e-01
   6.0000000000000053e-02  -1.1935104398051539e+00   4.2749919674741010e-01   1.0895179965825112e-01  -1.0000000318046514e+00   1.5056139002917570e+00   8.4850974505842169e-01
   6.2500000000000000e-02  -1.1935104855683503e+00   4.2749918985729718e-01   1.0895180195914930e-01  -1.0000000444101180e+00   1.5069454626655934e+00   8.4850976117705534e-01
   6.4999999999999947e-02  -1.1935105457439767e+00   4.2749918086902455e-01   1.0895180498303353e-01  -1.0000000612048365e+00   1.5082805817713445e+00   8.4850978233534580e-01
   6.7500000000000004e-02  -1.1935106240155406e+00   4.2749916927125908e-01   1.0895180891400960e-01  -1.0000000833358498e+00   1.5096192769490251e+00   8.4850980980853652e-01
   7.0000000000000062e-02  -1.1935107248053307e+00   4.2749915445737990e-01   1.0895181397292615e-01  -1.0000001122025801e+00   1.5109615677535206e+00   8.4850984512388739e-01
   7.2500000000000009e-02  -1.1935108533847445e+00   4.2749913571301801e-01   1.0895182042284923e-01  -1.0000001494998410e+00   1.5123074739656375e+00   8.4850989009743105e-01
   7.4999999999999956e-02  -1.1935110159955147e+00   4.2749911220272141e-01   1.0895182857505400e-01  -1.0000001972662349e+00   1.5136570156040783e+00   8.4850994687417214e-01
   7.7500000000000013e-02  -1.1935112199822944e+00   4.2749908295578681e-01   1.0895183879555341e-01  -1.0000002579383638e+00   1.5150102129384810e+00   8.4851001797183467e-01
   8.0000000000000071e-02  -1.1935114739371511e+00   4.2749904685126411e-01   1.0895185151218670e-01  -1.0000003344113231e+00   1.5163670865035963e+00   8.4851010632829316e-01
   8.2500000000000018e-02  -1.1935117878564796e+00   4.2749900260217127e-01   1.0895186722230461e-01  -1.0000004301059564e+00   1.5177276571146685e+00   8.4851021535282078e-01
   8.4999999999999964e-02  -1.1935121733109249e+00   4.2749894873894356e-01   1.0895188650107668e-01  -1.0000005490433277e+00   1.5190919458841028e+00   8.4851034898129973e-01
   8.7500000000000022e-02  -1.1935126436288130e+00   4.2749888359215588e-01   1.0895191001045382e-01  -1.0000006959269652e+00   1.5204599742394569e+00   8.4851051173552439e-01
   8.9999999999999969e-02  -1.1935132140936073e+00   4.2749880527458944e-01   1.0895193850880826e-01  -1.0000008762333712e+00   1.5218317639427574e+00   8.4851070878670198e-01
   9.2500000000000027e-02  -1.1935139021558270e+00   4.2749871166271364e-01   1.0895197286126992e-01  -1.0000010963113877e+00   1.5232073371112356e+00   8.4851094602324206e-01
   9.4999999999999973e-02  -1.1935147276598330e+00   4.2749860037765824e-01   1.0895201405077005e-01  -1.0000013634909530e+00   1.5245867162394737e+00   8.4851123012290142e-01
   9.7500000000000031e-02  -1.1935157130858567e+00   4.2749846876580527e-01   1.0895206318980701e-01  -1.0000016862018801e+00   1.5259699242230469e+00   8.4851156862932853e-01
   9.9999999999999978e-02  -1.1935168838076176e+00   4.2749831387908016e-01   1.0895212153293997e-01  -1.0000020741032349e+00   1.5273569843837105e+00   8.4851197003304679e-01
   1.0250000000000004e-01  -1.1935182683658447e+00   4.2749813245508711e-01   1.0895219049002629e-01  -1.0000025382239524e+00   1.5287479204962084e+00   8.4851244385689750e-01
   1.0499999999999998e-01  -1.1935198987580111e+00   4.2749792089721178e-01   1.0895227164020767e-01  -1.0000030911153190e+00   1.5301427568167489e+00   8.4851300074596292e-01
   1.0749999999999993e-01  -1.1935218107445886e+00   4.2749767525482119e-01   1.0895236674666056e-01  -1.0000037470159622e+00   1.5315415181132344e+00   8.4851365256197553e-01
   1.0999999999999999e-01  -1.1935240441720549e+00   4.2749739120373026e-01   1.0895247777211965e-01  -1.0000045220300242e+00   1.5329442296972522e+00   8.4851441248221460e-01
   1.1250000000000004e-01  -1.1935266433129148e+00   4.2749706402707782e-01   1.0895260689518335e-01  -1.0000054343191740e+00   1.5343509174579344e+00   8.4851529510286616e-01
   1.1499999999999999e-01  -1.1935296572229062e+00   4.2749668859681106e-01   1.0895275652740545e-01  -1.0000065043091610e+00   1.5357616078976564e+00   8.4851631654683124e-01
   1.1749999999999994e-01  -1.1935331401155664e+00   4.2749625935593605e-01   1.0895292933117791e-01  -1.0000077549115944e+00   1.5371763281696742e+00   8.4851749457590186e-01
   1.2000000000000000e-01  -1.1935371517542321e+00   4.2749577030177183e-01   1.0895312823840120e-01  -1.0000092117616628e+00   1.5385951061176926e+00   8.4851884870726901e-01
   1.2250000000000005e-01  -1.1935417578615433e+00   4.2749521497039356e-01   1.0895335646993902e-01  -1.0000109034725024e+00   1.5400179703174204e+00   8.4852040033423004e-01
   1.2500000000000000e-01  -1.1935470305464242e+00   4.2749458642250326e-01   1.0895361755584816e-01  -1.0000128619069275e+00   1.5414449501201670e+00   8.4852217285101594e-01
   1.2749999999999995e-01  -1.1935530487485175e+00   4.2749387723096610e-01   1.0895391535637329e-01  -1.0000151224672429e+00   1.5428760756984945e+00   8.4852419178157945e-01
   1.3000000000000000e-01  -1.1935598986999307e+00   4.2749307947024989e-01   1.0895425408369303e-01  -1.0000177244038317e+00   1.5443113780939777e+00   8.4852648491221161e-01
   1.3250000000000006e-01  -1.1935676744041330e+00   4.2749218470801892e-01   1.0895463832440042e-01  -1.0000207111432355e+00   1.5457508892671206e+00   8.4852908242779423e-01
   1.3500000000000001e-01  -1.1935764781318210e+00   4.2749118399915365e-01   1.0895507306269966e-01  -1.0000241306363948e+00   1.5471946421494391e+00   8.4853201705153147e-01
   1.3749999999999996e-01  -1.1935864209334188e+00   4.2749006788244659e-01   1.0895556370429618e-01  -1.0000280357277236e+00   1.5486426706977623e+00   8.4853532418792865e-01
   1.4000000000000001e-01  -1.1935976231679095e+00   4.2748882638025182e-01   1.0895611610095532e-01  -1.0000324845456605e+00   1.5500950099507751e+00   8.4853904206880226e-01
   1.4250000000000007e-01  -1.1936102150475563e+00   4.2748744900136071e-01   1.0895673657569961e-01  -1.0000375409153115e+00   1.5515516960878017e+00   8.4854321190208948e-01
   1.4500000000000002e-01  -1.1936243371980437e+00   4.2748592474737823e-01   1.0895743194861142e-01  -1.0000432747937489e+00   1.5530127664898654e+00   8.4854787802317977e-01
   1.4749999999999996e-01  -1.1936401412334605e+00   4.2748424212287245e-01   1.0895820956320058e-01  -1.0000497627285170e+00   1.5544782598030500e+00   8.4855308804848917e-01
   1.5000000000000002e-01  -1.1936577903454453e+00   4.2748238914957309e-01   1.0895907731329446e-01  -1.0000570883398130e+00   1.5559482160041223e+00   8.4855889303096033e-01
   1.5249999999999997e-01  -1.1936774599057671e+00   4.2748035338489015e-01   1.0896004367039928e-01  -1.0000653428267614e+00   1.5574226764684831e+00   8.4856534761719071e-01
   1.5500000000000003e-01  -1.1936993380814653e+00   4.2747812194499896e-01   1.0896111771147821e-01  -1.0000746254981285e+00   1.5589016840404111e+00   8.4857251020579161e-01
   1.5749999999999997e-01  -1.1937236264615911e+00   4.2747568153275828e-01   1.0896230914708172e-01  -1.0000850443277329e+00   1.5603852831056200e+00   8.4858044310664915e-01
   1.6000000000000003e-01  -1.1937505406944855e+00   4.2747301847068220e-01   1.0896362834976582e-01  -1.0000967165347168e+00   1.5618735196661184e+00   8.4858921270066112e-01
   1.6249999999999998e-01  -1.1937803111343857e+00   4.2747011873917895e-01   1.0896508638271833e-01  -1.0001097691887042e+00   1.5633664414173662e+00   8.4859888959956764e-01
   1.6500000000000004e-01  -1.1938131834960457e+00   4.2746696802025663e-01   1.0896669502851572e-01  -1.0001243398397957e+00   1.5648640978277282e+00   8.4860954880541284e-01
   1.6749999999999998e-01  -1.1938494195159504e+00   4.2746355174684053e-01   1.0896846681791576e-01  -1.0001405771731386e+00   1.5663665402201952e+00   8.4862126986921849e-01
   1.7000000000000004e-01  -1.1938892976184645e+00   4.2745985515785356e-01   1.0897041505859370e-01  -1.0001586416877197e+00   1.5678738218563539e+00   8.4863413704837021e-01
   1.7249999999999999e-01  -1.1939331135852609e+00   4.2745586335912161e-01   1.0897255386371076e-01  -1.0001787063987830e+00   1.5693859980225846e+00   8.4864823946225554e-01
   1.7500000000000004e-01  -1.1939811812260450e+00   4.2745156139017593e-01   1.0897489818020127e-01  -1.0002009575631359e+00   1.5709031261184272e+00   8.4866367124562747e-01
   1.7749999999999999e-01  -1.1940338330485534e+00   4.2744693429692593e-01   1.0897746381665364e-01  -1.0002255954263377e+00   1.5724252657471065e+00   8.4868053169919799e-01
   1.7999999999999994e-01  -1.1940914209255598e+00   4.2744196721015587e-01   1.0898026747064653e-01  -1.0002528349905595e+00   1.5739524788081394e+00   8.4869892543688796e-01
   1.8250000000000000e-01  -1.1941543167564328e+00   4.2743664542971510e-01   1.0898332675539399e-01  -1.0002829068016246e+00   1.5754848295919772e+00   8.4871896252921619e-01
   1.8500000000000005e-01  -1.1942229131206124e+00   4.2743095451420182e-01   1.0898666022554010e-01  -1.0003160577534420e+00   1.5770223848766280e+00   8.4874075864223553e-01
   1.8750000000000000e-01  -1.1942976239201368e+00   4.2742488037587895e-01   1.0899028740193094e-01  -1.0003525519077485e+00   1.5785652140261675e+00   8.4876443517143429e-01
   1.8999999999999995e-01  -1.1943788850081323e+00   4.2741840938044878e-01   1.0899422879517706e-01  -1.0003926713267421e+00   1.5801133890910923e+00   8.4879011937001436e-01
   1.9250000000000000e-01  -1.1944671547999608e+00   4.2741152845124419e-01   1.0899850592781027e-01  -1.0004367169157791e+00   1.5816669849104001e+00   8.4881794447094006e-01
   1.9500000000000006e-01  -1.1945629148634462e+00   4.2740422517727589e-01   1.0900314135482066e-01  -1.0004850092729760e+00   1.5832260792153088e+00   8.4884804980212025e-01
   1.9750000000000001e-01  -1.1946666704843816e+00   4.2739648792446966e-01   1.0900815868234437e-01  -1.0005378895420989e+00   1.5847907527345302e+00   8.4888058089413598e-01
   1.9999999999999996e-01  -1.1947789512032354e+00   4.2738830594932320e-01   1.0901358258426370e-01  -1.0005957202646749e+00   1.5863610893009634e+00   8.4891568957983798e-01
   2.0250000000000001e-01  -1.1949003113187169e+00   4.2737966951405637e-01   1.0901943881645898e-01  -1.0006588862268433e+00   1.5879371759596745e+00   8.4895353408521268e-01
   2.0500000000000007e-01  -1.1950313303535995e+00   4.2737057000222789e-01   1.0902575422843880e-01  -1.0007277952958891e+00   1.5895191030770612e+00   8.4899427911086911e-01
   2.0750000000000002e-01  -1.1951726134778866e+00   4.2736100003364158e-01   1.0903255677206200e-01  -1.0008028792409731e+00   1.5911069644510147e+00   8.4903809590349932e-01
   2.0999999999999996e-01  -1.1953247918841741e+00   4.2735095357720881e-01   1.0903987550704509e-01  -1.0008845945319682e+00   1.5927008574219401e+00   8.4908516231668585e-01
   2.1250000000000002e-01  -1.1954885231097525e+00   4.2734042606029954e-01   1.0904774060293587e-01  -1.0009734231098248e+00   1.5943008829844580e+00   8.4913566286042841e-01
   2.1499999999999997e-01  -1.1956644912997265e+00   4.2732941447295530e-01   1.0905618333721868e-01  -1.0010698731212724e+00   1.5959071458995884e+00   8.4918978873874551e-01
   2.1750000000000003e-01  -1.1958534074051506e+00   4.2731791746517905e-01   1.0906523608920220e-01  -1.0011744796101247e+00   1.5975197548072373e+00   8.4924773787475549e-01
   2.1999999999999997e-01  -1.1960560093099522e+00   4.2730593543535539e-01   1.0907493232932680e-01  -1.0012878051568972e+00   1.5991388223387486e+00   8.4930971492260965e-01
   2.2250000000000003e-01  -1.1962730618801274e+00   4.2729347060771367e-01   1.0908530660351702e-01  -1.0014104404578301e+00   1.6007644652292981e+00   8.4937593126570921e-01
   2.2499999999999998e-01  -1.1965053569284960e+00   4.2728052709657555e-01   1.0909639451219508e-01  -1.0015430048338991e+00   1.6023968044298984e+00   8.4944660500060032e-01
   2.2750000000000004e-01  -1.1967537130881367e+00   4.2726711095498093e-01   1.0910823268356003e-01  -1.0016861466598479e+00   1.6040359652187424e+00   8.4952196090601795e-01
   2.2999999999999998e-01  -1.1970189755873668e+00   4.2725323020516465e-01   1.0912085874073593e-01  -1.0018405437027220e+00   1.6056820773115967e+00   8.4960223039652771e-01
   2.3250000000000004e-01  -1.1973020159191312e+00   4.2723889484820182e-01   1.0913431126238324e-01  -1.0020069033590036e+00   1.6073352749709895e+00   8.4968765146026570e-01
   2.3499999999999999e-01  -1.1976037313974732e+00   4.2722411685004202e-01   1.0914862973637540e-01  -1.0021859627789007e+00   1.6089956971138435e+00   8.4977846858029793e-01
   2.3750000000000004e-01  -1.1979250445938121e+00   4.2720891010104478e-01   1.0916385450613943e-01  -1.0023784888661094e+00   1.6106634874172492e+00   8.4987493263914204e-01
   2.3999999999999999e-01  -1.1982669026457342e+00   4.2719329034606079e-01   1.0918002670927372e-01  -1.0025852781409648e+00   1.6123387944220247e+00   8.4997730080605671e-01
   2.4249999999999994e-01  -1.1986302764311605e+00   4.2717727508204600e-01   1.0919718820806809e-01  -1.0028071564547825e+00   1.6140217716337182e+00   8.5008583640671453e-01
   2.4500000000000000e-01  -1.1990161596008952e+00   4.2716088342017261e-01   1.0921538151156891e-01  -1.0030449785430235e+00   1.6157125776206329e+00   8.5020080877493054e-01
   2.4750000000000005e-01  -1.1994255674628467e+00   4.2714413590942740e-01   1.0923464968885901e-01  -1.0032996274049741e+00   1.6174113761085167e+00   8.5032249308616137e-01
   2.5000000000000000e-01  -1.1998595357115827e+00   4.2712705431871439e-01   1.0925503627325411e-01  -1.0035720134977333e+00   1.6191183360714816e+00   8.5045117017254057e-01
   2.5249999999999995e-01  -1.2003191189973184e+00   4.2710966137458295e-01   1.0927658515715356e-01  -1.0038630737325991e+00   1.6208336318187184e+00   8.5058712631925926e-01
   2.5500000000000000e-01  -1.2008053893290509e+00   4.2709198045184454e-01   1.0929934047733210e-01  -1.0041737702623770e+00   1.6225574430765595e+00   8.5073065304215278e-01
   2.5750000000000006e-01  -1.2013194343071756e+00   4.2707403521449611e-01   1.0932334649050912e-01  -1.0045050890487011e+00   1.6242899550654359e+00   8.5088204684643898e-01
   2.6000000000000001e-01  -1.2018623551817900e+00   4.2705584920463596e-01   1.0934864743909635e-01  -1.0048580381992793e+00   1.6260313585712214e+00   8.5104160896656156e-01
   2.6249999999999996e-01  -1.2024352647337393e+00   4.2703744537731869e-01   1.0937528740709003e-01  -1.0052336460658657e+00   1.6277818500104857e+00   8.5120964508720520e-01
   2.6500000000000001e-01  -1.2030392849765874e+00   4.2701884557964465e-01   1.0940331016615423e-01  -1.0056329590949249e+00   1.6295416314891711e+00   8.5138646504557558e-01
   2.6750000000000007e-01  -1.2036755446787586e+00   4.2700006997277679e-01   1.0943275901202082e-01  -1.0060570394243546e+00   1.6313109108541206e+00   8.5157238251512690e-01
   2.7000000000000002e-01  -1.2043451767064726e+00   4.2698113639602836e-01   1.0946367659142749e-01  -1.0065069622209992e+00   1.6330899017369789e+00   8.5176771467097190e-01
   2.7249999999999996e-01  -1.2050493151894170e+00   4.2696205967266065e-01   1.0949610471990914e-01  -1.0069838127555792e+00   1.6348788235898954e+00   8.5197278183728387e-01
   2.7500000000000002e-01  -1.2057890925126380e+00   4.2694285085759531e-01   1.0953008419086277e-01  -1.0074886832134191e+00   1.6366779017125195e+00   8.5218790711707204e-01
   2.7750000000000008e-01  -1.2065656361397030e+00   4.2692351642783732e-01   1.0956565457641383e-01  -1.0080226692415217e+00   1.6384873672697051e+00   8.5241341600477682e-01
   2.8000000000000003e-01  -1.2073800652738613e+00   4.2690405741705534e-01   1.0960285402072178e-01  -1.0085868662346704e+00   1.6403074572994110e+00   8.5264963598221144e-01
   2.8249999999999997e-01  -1.2082334873656380e+00   4.2688446849644068e-01   1.0964171902647896e-01  -1.0091823653656880e+00   1.6421384147102249e+00   8.5289689609843233e-01
   2.8500000000000003e-01  -1.2091269944770937e+00   4.2686473700468019e-01   1.0968228423546789e-01  -1.0098102493673955e+00   1.6439804882679940e+00   8.5315552653421001e-01
   2.8750000000000009e-01  -1.2100616595147453e+00   4.2684484193059552e-01   1.0972458220415715e-01  -1.0104715880764086e+00   1.6458339325710103e+00   8.5342585815182592e-01
   2.9000000000000004e-01  -1.2110385323449353e+00   4.2682475285275095e-01   1.0976864317542524e-01  -1.0111674337515228e+00   1.6476990080132552e+00   8.5370822203100316e-01
   2.9249999999999998e-01  -1.2120586358071759e+00   4.2680442884106018e-01   1.0981449484760730e-01  -1.0118988161820601e+00   1.6495759807351635e+00   8.5400294899182239e-01
   2.9499999999999993e-01  -1.2131229616426982e+00   4.2678381732615062e-01   1.0986216214215712e-01  -1.0126667376042253e+00   1.6514651225614674e+00   8.5431036910557345e-01
   2.9749999999999999e-01  -1.2142324663570268e+00   4.2676285294294231e-01   1.0991166697130737e-01  -1.0134721674460450e+00   1.6533667109256212e+00   8.5463081119451911e-01
   3.0000000000000004e-01  -1.2153880670368760e+00   4.2674145635556976e-01   1.0996302800718824e-01  -1.0143160369239772e+00   1.6552810287804061e+00   8.5496460232163285e-01
   3.0249999999999999e-01  -1.2165906371430115e+00   4.2671953307138227e-01   1.1001626045393084e-01  -1.0151992335166411e+00   1.6572083644942979e+00   8.5531206727140474e-01
   3.0499999999999994e-01  -1.2178410023018813e+00   4.2669697225231334e-01   1.1007137582433701e-01  -1.0161225953432538e+00   1.6591490117332299e+00   8.5567352802288033e-01
   3.0750000000000000e-01  -1.2191399361197861e+00   4.2667364553241832e-01   1.1012838172272264e-01  -1.0170869054763954e+00   1.6611032693274628e+00   8.5604930321613226e-01
   3.1000000000000005e-01  -1.2204881560440732e+00   4.2664940585073752e-01   1.1018728163557517e-01  -1.0180928862204037e+00   1.6630714411232494e+00   8.5643970761340660e-01
   3.1250000000000000e-01  -1.2218863192964040e+00   4.2662408630899795e-01   1.1024807473165099e-01  -1.0191411933881829e+00   1.6650538358190936e+00   8.5684505155622215e-01
   3.1499999999999995e-01  -1.2233350189033119e+00   4.2659749906385669e-01   1.1031075567313028e-01  -1.0202324106103420e+00   1.6670507667864201e+00   8.5726564041974040e-01
   3.1750000000000000e-01  -1.2248347798493069e+00   4.2656943426349303e-01   1.1037531443940561e-01  -1.0213670437114253e+00   1.6690625518745561e+00   8.5770177406573012e-01
   3.2000000000000006e-01  -1.2263860553774342e+00   4.2653965903836710e-01   1.1044173616502054e-01  -1.0225455151884553e+00   1.6710895131999548e+00   8.5815374629549357e-01
   3.2250000000000001e-01  -1.2279892234616594e+00   4.2650791655583731e-01   1.1051000099320482e-01  -1.0237681588271428e+00   1.6731319769196820e+00   8.5862184430411415e-01
   3.2499999999999996e-01  -1.2296445834745604e+00   4.2647392514811122e-01   1.1058008394635370e-01  -1.0250352144908945e+00   1.6751902729892574e+00   8.5910634813739317e-01
   3.2750000000000001e-01  -1.2313523530727253e+00   4.2643737752264715e-01   1.1065195481468966e-01  -1.0263468231171138e+00   1.6772647349049841e+00   8.5960753015286351e-01
   3.3000000000000007e-01  -1.2331126653208460e+00   4.2639794006369708e-01   1.1072557806421908e-01  -1.0277030219543937e+00   1.6793556994309953e+00   8.6012565448623080e-01
   3.3250000000000002e-01  -1.2349255660739091e+00   4.2635525223312054e-01   1.1080091276495482e-01  -1.0291037400728646e+00   1.6814635063113252e+00   8.6066097652459961e-01
   3.3499999999999996e-01  -1.2367910116350502e+00   4.2630892607794962e-01   1.1087791254022418e-01  -1.0305487941783573e+00   1.6835884979673652e+00   8.6121374238781800e-01
   3.3750000000000002e-01  -1.2387088667046418e+00   4.2625854585146444e-01   1.1095652553771780e-01  -1.0320378847591518e+00   1.6857310191811608e+00   8.6178418841923343e-01
   3.4000000000000008e-01  -1.2406789026339611e+00   4.2620366775371832e-01   1.1103669442277032e-01  -1.0335705925918608e+00   1.6878914167650609e+00   8.6237254068714808e-01
   3.4250000000000003e-01  -1.2427007959945484e+00   4.2614381979657706e-01   1.1111835639418129e-01  -1.0351463756306021e+00   1.6900700392183585e+00   8.6297901449818681e-01
   3.4499999999999997e-01  -1.2447741274718842e+00   4.2607850179741891e-01   1.1120144322271699e-01  -1.0367645663009815e+00   1.6922672363715305e+00   8.6360381392376406e-01
   3.4750000000000003e-01  -1.2468983810896104e+00   4.2600718550465305e-01   1.1128588131224738e-01  -1.0384243692175898e+00   1.6944833590188928e+00   8.6424713134079967e-01
   3.5000000000000009e-01  -1.2490729437679595e+00   4.2592931485723318e-01   1.1137159178330702e-01  -1.0401248593408274e+00   1.6967187585404386e+00   8.6490914698773191e-01
   3.5250000000000004e-01  -1.2512971052176405e+00   4.2584430637931892e-01   1.1145849057869020e-01  -1.0418649805858120e+00   1.6989737865137560e+00   8.6559002853686617e-01
   3.5499999999999998e-01  -1.2535700581678582e+00   4.2575154971022799e-01   1.1154648859053221e-01  -1.0436435448930899e+00   1.7012487943169783e+00   8.6628993068399673e-01
   3.5749999999999993e-01  -1.2558908989248549e+00   4.2565040826880457e-01   1.1163549180817300e-01  -1.0454592317677567e+00   1.7035441327237524e+00   8.6700899475617599e-01
   3.5999999999999999e-01  -1.2582586282549928e+00   4.2554022005037101e-01   1.1172540148595365e-01  -1.0473105882905220e+00   1.7058601514913010e+00   8.6774734833844203e-01
   3.6250000000000004e-01  -1.2606721525842441e+00   4.2542029855344327e-01   1.1181611432996449e-01  -1.0491960296012683e+00   1.7081971989426585e+00   8.6850510492022537e-01
   3.6499999999999999e-01  -1.2631302855038984e+00   4.2528993383251379e-01   1.1190752270264591e-01  -1.0511138398526791e+00   1.7105556215442534e+00   8.6928236356208866e-01
   3.6749999999999994e-01  -1.2656317495704497e+00   4.2514839367233004e-01   1.1199951484403282e-01  -1.0530621736287027e+00   1.7129357634799942e+00   8.7007920858335597e-01
   3.7000000000000000e-01  -1.2681751783858828e+00   4.2499492487830776e-01   1.1209197510834902e-01  -1.0550390578199518e+00   1.7153379662230899e+00   8.7089570927111715e-01
   3.7250000000000005e-01  -1.2707591189431122e+00   4.2482875467697306e-01   1.1218478421457741e-01  -1.0570423939455471e+00   1.7177625681068307e+00   8.7173191961101359e-01
   3.7500000000000000e-01  -1.2733820342199795e+00   4.2464909221968644e-01   1.1227781950957332e-01  -1.0590699609086121e+00   1.7202099038955792e+00   8.7258787804010596e-01
   3.7749999999999995e-01  -1.2760423060041468e+00   4.2445513018229014e-01   1.1237095524224326e-01  -1.0611194181704116e+00   1.7226803043572410e+00   8.7346360722205918e-01
   3.8000000000000000e-01  -1.2787382379302745e+00   4.2424604645282710e-01   1.1246406284727986e-01  -1.0631883093261540e+00   1.7251740958384612e+00   8.7435911384479703e-01
   3.8250000000000006e-01  -1.2814680587102016e+00   4.2402100589903952e-01   1.1255701123692943e-01  -1.0652740660636952e+00   1.7276915998438147e+00   8.7527438844067440e-01
   3.8500000000000001e-01  -1.2842299255363676e+00   4.2377916220700002e-01   1.1264966709926331e-01  -1.0673740124848210e+00   1.7302331326202345e+00   8.7620940522916435e-01
   3.8749999999999996e-01  -1.2870219276383650e+00   4.2351965978196410e-01   1.1274189520143932e-01  -1.0694853697674171e+00   1.7327990047478905e+00   8.7716412198195448e-01
   3.9000000000000001e-01  -1.2898420899724106e+00   4.2324163570231932e-01   1.1283355869645635e-01  -1.0716052611456606e+00   1.7353895207387373e+00   8.7813847991028282e-01
   3.9250000000000007e-01  -1.2926883770236097e+00   4.2294422171739471e-01   1.1292451943194248e-01  -1.0737307171844401e+00   1.7380049786438754e+00   8.7913240357426092e-01
   3.9500000000000002e-01  -1.2955586967010515e+00   4.2262654627983781e-01   1.1301463825956197e-01  -1.0758586813234245e+00   1.7406456696708656e+00   8.8014580081387961e-01
   3.9749999999999996e-01  -1.2984509043061756e+00   4.2228773660328156e-01   1.1310377534367008e-01  -1.0779860156656604e+00   1.7433118778120782e+00   8.8117856270129735e-01
   4.0000000000000002e-01  -1.3013628065553240e+00   4.2192692073610844e-01   1.1319179046791657e-01  -1.0801095069851625e+00   1.7460038794851034e+00   8.8223056351397666e-01
   4.0250000000000008e-01  -1.3042921656380515e+00   4.2154322964224977e-01   1.1327854333855417e-01  -1.0822258729277499e+00   1.7487219431862053e+00   8.8330166072816518e-01
   4.0500000000000003e-01  -1.3072367032934284e+00   4.2113579928016270e-01   1.1336389388328579e-01  -1.0843317683793496e+00   1.7514663291577370e+00   8.8439169503214332e-01
   4.0749999999999997e-01  -1.3101941048874426e+00   4.2070377267136499e-01   1.1344770254455777e-01  -1.0864237919760431e+00   1.7542372890703612e+00   8.8550049035865752e-01
   4.1000000000000003e-01  -1.3131620234754584e+00   4.2024630195020196e-01   1.1352983056628756e-01  -1.0884984927303978e+00   1.7570350657208795e+00   8.8662785393585386e-01
   4.1250000000000009e-01  -1.3161380838346535e+00   4.1976255038684429e-01   1.1361014027309188e-01  -1.0905523767489325e+00   1.7598598927463622e+00   8.8777357635604326e-01
   4.1500000000000004e-01  -1.3191198864523384e+00   4.1925169437588861e-01   1.1368849534116833e-01  -1.0925819140161228e+00   1.7627119943552509e+00   8.8893743166154948e-01
   4.1749999999999998e-01  -1.3221050114570871e+00   4.1871292538331295e-01   1.1376476106006440e-01  -1.0945835452208317e+00   1.7655915850759745e+00   8.9011917744687685e-01
   4.1999999999999993e-01  -1.3250910224806951e+00   4.1814545184497881e-01   1.1383880458464993e-01  -1.0965536886017722e+00   1.7684988695235955e+00   8.9131855497642209e-01
   4.2249999999999999e-01  -1.3280754704399493e+00   4.1754850101029456e-01   1.1391049517669403e-01  -1.0984887467893714e+00   1.7714340421848835e+00   8.9253528931690262e-01
   4.2500000000000004e-01  -1.3310558972283644e+00   4.1692132072512172e-01   1.1397970443552505e-01  -1.1003851136221701e+00   1.7743972872221681e+00   8.9376908948368183e-01
   4.2749999999999999e-01  -1.3340298393089982e+00   4.1626318114847138e-01   1.1404630651733182e-01  -1.1022391809168188e+00   1.7773887782962319e+00   8.9501964860014060e-01
   4.2999999999999994e-01  -1.3369948312005238e+00   4.1557337639801872e-01   1.1411017834274115e-01  -1.1040473451716573e+00   1.7804086784084245e+00   8.9628664406925473e-01
   4.3250000000000000e-01  -1.3399484088497369e+00   4.1485122611993519e-01   1.1417119979237751e-01  -1.1058060141848112e+00   1.7834571397621246e+00   8.9756973775650994e-01
   4.3500000000000005e-01  -1.3428881128846382e+00   4.1409607697903733e-01   1.1422925389018224e-01  -1.1075116135687848e+00   1.7865343036435701e+00   8.9886857618330396e-01
   4.3750000000000000e-01  -1.3458114917431874e+00   4.1330730406571675e-01   1.1428422697433524e-01  -1.1091605931445436e+00   1.7896403003220396e+00   9.0018279072998031e-01
   4.3999999999999995e-01  -1.3487161046736789e+00   4.1248431221659293e-01   1.1433600885568410e-01  -1.1107494331991319e+00   1.7927752489692876e+00   9.0151199784764557e-01
   4.4250000000000000e-01  -1.3515995246035761e+00   4.1162653724631387e-01   1.1438449296364583e-01  -1.1122746505919785e+00   1.7959392575980535e+00   9.0285579927792636e-01
   4.4500000000000006e-01  -1.3544593408744223e+00   4.1073344708836163e-01   1.1442957647959848e-01  -1.1137328046960313e+00   1.7991324230194317e+00   9.0421378227985005e-01
   4.4750000000000001e-01  -1.3572931618411876e+00   4.0980454284319551e-01   1.1447116045783538e-01  -1.1151205031610720e+00   1.8023548308188035e+00   9.0558551986302893e-01
   4.4999999999999996e-01  -1.3600986173351448e+00   4.0883935973246710e-01   1.1450914993419578e-01  -1.1164344074874839e+00   1.8056065553499931e+00   9.0697057102636169e-01
   4.5250000000000001e-01  -1.3628733609899775e+00   4.0783746795848808e-01   1.1454345402253316e-01  -1.1176712383999463e+00   1.8088876597472419e+00   9.0836848100147682e-01
   4.5500000000000007e-01  -1.3656150724314515e+00   4.0679847346850917e-01   1.1457398599922121e-01  -1.1188277810114773e+00   1.8121981959545748e+00   9.0977878150016733e-01
   4.5750000000000002e-01  -1.3683214593315023e+00   4.0572201862376261e-01   1.1460066337592931e-01  -1.1199008897693532e+00   1.8155382047720452e+00   9.1120099096509588e-01
   4.5999999999999996e-01  -1.3709902593281147e+00   4.0460778277358211e-01   1.1462340796093665e-01  -1.1208874931754140e+00   1.8189077159183440e+00   9.1263461482306729e-01
   4.6250000000000002e-01  -1.3736192418128184e+00   4.0345548273525650e-01   1.1464214590927609e-01  -1.1217845982742674e+00   1.8223067481091944e+00   9.1407914574019689e-01
   4.6500000000000008e-01  -1.3762062095879737e+00   4.0226487318059756e-01   1.1465680776203102e-01  -1.1225892949038814e+00   1.8257353091509401e+00   9.1553406387832703e-01
   4.6750000000000003e-01  -1.3787490003964626e+00   4.0103574693051108e-01   1.1466732847512096e-01  -1.1232987597039799e+00   1.8291933960486990e+00   9.1699883715208508e-01
   4.6999999999999997e-01  -1.3812454883266592e+00   3.9976793515913411e-01   1.1467364743794102e-01  -1.1239102598785937e+00   1.8326809951284153e+00   9.1847292148599502e-01
   4.7250000000000003e-01  -1.3836935850957981e+00   3.9846130750936992e-01   1.1467570848222461e-01  -1.1244211567099769e+00   1.8361980821721491e+00   9.1995576107107602e-01
   4.7500000000000009e-01  -1.3860912412151922e+00   3.9711577212189553e-01   1.1467345988152093e-01  -1.1248289088219625e+00   1.8397446225659126e+00   9.2144678862043117e-01
   4.7750000000000004e-01  -1.3884364470408412e+00   3.9573127557992760e-01   1.1466685434168472e-01  -1.1251310751916459e+00   1.8433205714593461e+00   9.2294542562330584e-01
   4.7999999999999998e-01  -1.3907272337131791e+00   3.9430780277224148e-01   1.1465584898278242e-01  -1.1253253179090459e+00   1.8469258739364973e+00   9.2445108259717090e-01
   4.8249999999999993e-01  -1.3929616739898634e+00   3.9284537667711639e-01   1.1464040531282953e-01  -1.1254094046851808e+00   1.8505604651970395e+00   9.2596315933739326e-01
   4.8499999999999999e-01  -1.3951378829755607e+00   3.9134405807003114e-01   1.1462048919377171e-01  -1.1253812111096488e+00   1.8542242707471421e+00   9.2748104516409902e-01
   4.8750000000000004e-01  -1.3972540187527809e+00   3.8980394515809630e-01   1.1459607080012793e-01  -1.1252387226595186e+00   1.8579172065993153e+00   9.2900411916585057e-01
   4.8999999999999999e-01  -1.3993082829178705e+00   3.8822517314430111e-01   1.1456712457071359e-01  -1.1249800364619420e+00   1.8616391794804903e+00   9.3053175043980330e-01
   4.9249999999999994e-01  -1.4012989210262725e+00   3.8660791372478531e-01   1.1453362915385649e-01  -1.1246033628135155e+00   1.8653900870476272e+00   9.3206329832802837e-01
   4.9500000000000000e-01  -1.4032242229511900e+00   3.8495237452241793e-01   1.1449556734652054e-01  -1.1241070264599662e+00   1.8691698181101373e+00   9.3359811264971782e-01
   4.9750000000000005e-01  -1.4050825231597555e+00   3.8325879846003602e-01   1.1445292602774358e-01  -1.1234894676402509e+00   1.8729782528584391e+00   9.3513553392901461e-01
   5.0000000000000000e-01  -1.4068722009108106e+00   3.8152746307675350e-01   1.1440569608679148e-01  -1.1227492428996591e+00   1.8768152630979507e+00   9.3667489361823975e-01
   5.0249999999999995e-01  -1.4085916803782961e+00   3.7975867979078565e-01   1.1435387234642537e-01  -1.1218850256769590e+00   1.8806807124878639e+00   9.3821551431631123e-01
   5.0500000000000000e-01  -1.4102394307042676e+00   3.7795279311226460e-01   1.1429745348166860e-01  -1.1208956066709990e+00   1.8845744567840410e+00   9.3975670998217287e-01
   5.0750000000000006e-01  -1.4118139659854145e+00   3.7611017980952016e-01   1.1423644193445431e-01  -1.1197798939926218e+00   1.8884963440853990e+00   9.4129778614308890e-01
   5.1000000000000001e-01  -1.4133138451969294e+00   3.7423124803231000e-01   1.1417084382452276e-01  -1.1185369131080174e+00   1.8924462150831864e+00   9.4283804009764605e-01
   5.1249999999999996e-01  -1.4147376720574456e+00   3.7231643639546008e-01   1.1410066885693045e-01  -1.1171658065799890e+00   1.8964239033125379e+00   9.4437676111338453e-01
   5.1500000000000001e-01  -1.4160840948387121e+00   3.7036621302635098e-01   1.1402593022652080e-01  -1.1156658336138749e+00   1.9004292354057373e+00   9.4591323061893884e-01
   5.1750000000000007e-01  -1.4173518061235173e+00   3.6838107457965652e-01   1.1394664451969554e-01  -1.1140363694151121e+00   1.9044620313466656e+00   9.4744672239062955e-01
   5.2000000000000002e-01  -1.4185395425153133e+00   3.6636154522267877e-01   1.1386283161381641e-01  -1.1122769043656007e+00   1.9085221047258816e+00   9.4897650273344913e-01
   5.2249999999999996e-01  -1.4196460843028584e+00   3.6430817559458656e-01   1.1377451457455282e-01  -1.1103870430262675e+00   1.9126092629958416e+00   9.5050183065640770e-01
   5.2499999999999991e-01  -1.4206702550830952e+00   3.6222154174278703e-01   1.1368171955148293e-01  -1.1083665029733265e+00   1.9167233077257904e+00   9.5202195804221235e-01
   5.2749999999999997e-01  -1.4216109213453345e+00   3.6010224403959279e-01   1.1358447567223838e-01  -1.1062151134758778e+00   1.9208640348558652e+00   9.5353612981128233e-01
   5.3000000000000003e-01  -1.4224669920197528e+00   3.5795090608227448e-01   1.1348281493547790e-01  -1.1039328140225626e+00   1.9250312349499732e+00   9.5504358408010015e-01
   5.3249999999999997e-01  -1.4232374179930432e+00   3.5576817357949025e-01   1.1337677210295602e-01  -1.1015196527050946e+00   1.9292246934470632e+00   9.5654355231392674e-01
   5.3499999999999992e-01  -1.4239211915939680e+00   3.5355471322701187e-01   1.1326638459094611e-01  -1.0989757844664663e+00   1.9334441909103941e+00   9.5803525947391022e-01
   5.3749999999999998e-01  -1.4245173460514322e+00   3.5131121157555961e-01   1.1315169236126287e-01  -1.0963014692217292e+00   1.9376895032744459e+00   9.5951792415863213e-01
   5.4000000000000004e-01  -1.4250249549276073e+00   3.4903837389346365e-01   1.1303273781211649e-01  -1.0934970698591577e+00   1.9419604020891557e+00   9.6099075874015294e-01
   5.4249999999999998e-01  -1.4254431315284561e+00   3.4673692302676867e-01   1.1290956566902099e-01  -1.0905630501296426e+00   1.9462566547611659e+00   9.6245296949460490e-01
   5.4499999999999993e-01  -1.4257710282939966e+00   3.4440759825929324e-01   1.1278222287596609e-01  -1.0874999724320933e+00   1.9505780247917890e+00   9.6390375672742501e-01
   5.4749999999999999e-01  -1.4260078361704365e+00   3.4205115417504600e-01   1.1265075848704975e-01  -1.0843084955025231e+00   1.9549242720114368e+00   9.6534231489329081e-01
   5.5000000000000004e-01  -1.4261527839662373e+00   3.3966835952529451e-01   1.1251522355875931e-01  -1.0809893720145072e+00   1.9592951528102909e+00   9.6676783271085120e-01
   5.5249999999999999e-01  -1.4262051376941047e+00   3.3725999610246954e-01   1.1237567104307583e-01  -1.0775434460984734e+00   1.9636904203649652e+00   9.6817949327235187e-01
   5.5499999999999994e-01  -1.4261641999007117e+00   3.3482685762297493e-01   1.1223215568156476e-01  -1.0739716507872841e+00   1.9681098248609796e+00   9.6957647414823989e-01
   5.5750000000000000e-01  -1.4260293089859413e+00   3.3236974862086810e-01   1.1208473390060941e-01  -1.0702750053953560e+00   1.9725531137108838e+00   9.7095794748685937e-01
   5.6000000000000005e-01  -1.4257998385132844e+00   3.2988948335425561e-01   1.1193346370792723e-01  -1.0664546128384784e+00   1.9770200317678339e+00   9.7232308010934776e-01
   5.6250000000000000e-01  -1.4254751965129735e+00   3.2738688472614058e-01   1.1177840459050195e-01  -1.0625116569012969e+00   1.9815103215345311e+00   9.7367103359982987e-01
   5.6499999999999995e-01  -1.4250548247793022e+00   3.2486278322134854e-01   1.1161961741405786e-01  -1.0584473994592816e+00   1.9860237233673579e+00   9.7500096439103168e-01
   5.6750000000000000e-01  -1.4245381981635474e+00   3.2231801586104647e-01   1.1145716432418393e-01  -1.0542631776618181e+00   1.9905599756756398e+00   9.7631202384543414e-01
   5.7000000000000006e-01  -1.4239248238637443e+00   3.1975342517626548e-01   1.1129110864921557e-01  -1.0499604010828656e+00   1.9951188151159285e+00   9.7760335833207246e-01
   5.7250000000000001e-01  -1.4232142407125945e+00   3.1716985820171778e-01   1.1112151480496622e-01  -1.0455405488454594e+00   1.9996999767812422e+00   9.7887410929910024e-01
   5.7499999999999996e-01  -1.4224060184645919e+00   3.1456816549111599e-01   1.1094844820139664e-01  -1.0410051667260984e+00   2.0043031943852059e+00   9.8012341334225128e-01
   5.7750000000000001e-01  -1.4214997570834744e+00   3.1194920015507388e-01   1.1077197515129726e-01  -1.0363558642448816e+00   2.0089282004410363e+00   9.8135040226930093e-01
   5.8000000000000007e-01  -1.4204950860309609e+00   3.0931381692258819e-01   1.1059216278105373e-01  -1.0315943117470394e+00   2.0135747264353707e+00   9.8255420316066033e-01
   5.8250000000000002e-01  -1.4193916635577377e+00   3.0666287122698960e-01   1.1040907894355668e-01  -1.0267222374812679e+00   2.0182425029968836e+00   9.8373393842621482e-01
   5.8499999999999996e-01  -1.4181891759975187e+00   3.0399721831716048e-01   1.1022279213330979e-01  -1.0217414246801082e+00   2.0229312600597207e+00   9.8488872585853504e-01
   5.8749999999999991e-01  -1.4168873370650064e+00   3.0131771239472566e-01   1.1003337140378147e-01  -1.0166537086473135e+00   2.0276407270217334e+00   9.8601767868256440e-01
   5.8999999999999997e-01  -1.4154858871584708e+00   2.9862520577782520e-01   1.0984088628704285e-01  -1.0114609738570166e+00   2.0323706328975382e+00   9.8711990560191953e-01
   5.9250000000000003e-01  -1.4139845926676486e+00   2.9592054809200430e-01   1.0964540671571971e-01  -1.0061651510692091e+00   2.0371207064664234e+00   9.8819451084190657e-01
   5.9499999999999997e-01  -1.4123832452875753e+00   2.9320458548865524e-01   1.0944700294729065e-01  -1.0007682144658383e+00   2.0418906764151266e+00   9.8924059418936960e-01
   5.9749999999999992e-01  -1.4106816613389321e+00   2.9047815989137715e-01   1.0924574549074897e-01  -9.9527217881165264e-01   2.0466802714755530e+00   9.9025725102949702e-01
   5.9999999999999998e-01  -1.4088796810954438e+00   2.8774210827054181e-01   1.0904170503564357e-01  -9.8967909664363096e-01   2.0514892205574511e+00   9.9124357237967531e-01
   6.0250000000000004e-01  -1.4069771681188010e+00   2.8499726194627223e-01   1.0883495238350935e-01  -9.8399105549265042e-01   2.0563172528761129e+00   9.9219864492052756e-01
   6.0499999999999998e-01  -1.4049740086015581e+00   2.8224444591997494e-01   1.0862555838169007e-01  -9.7821017514082886e-01   2.0611640980751678e+00   9.9312155102421862e-01
   6.0749999999999993e-01  -1.4028701107183743e+00   2.7948447823450168e-01   1.0841359385955587e-01  -9.7233860491774626e-01   2.0660294863445388e+00   9.9401136878015184e-01
   6.0999999999999999e-01  -1.4006654039860007e+00   2.7671816936294463e-01   1.0819912956710696e-01  -9.6637852103853517e-01   2.0709131485336130e+00   9.9486717201815011e-01
   6.1250000000000004e-01  -1.3983598386323088e+00   2.7394632162601884e-01   1.0798223611595721e-01  -9.6033212398663415e-01   2.0758148162597201e+00   9.9568803032922737e-01
   6.1499999999999999e-01  -1.3959533849746428e+00   2.7116972863791350e-01   1.0776298392268319e-01  -9.5420163594377527e-01   2.0807342220120213e+00   9.9647300908404612e-01
   6.1749999999999994e-01  -1.3934460328077618e+00   2.6838917478045926e-01   1.0754144315452104e-01  -9.4798929826958378e-01   2.0856710992508520e+00   9.9722116944916139e-01
   6.2000000000000000e-01  -1.3908377908016012e+00   2.6560543470538606e-01   1.0731768367739118e-01  -9.4169736903296375e-01   2.0906251825026074e+00   9.9793156840113928e-01
   6.2250000000000005e-01  -1.3881286859090238e+00   2.6281927286441747e-01   1.0709177500622807e-01  -9.3532812059724668e-01   2.0955962074503378e+00   9.9860325873864819e-01
   6.2500000000000000e-01  -1.3853187627837527e+00   2.6003144306688653e-01   1.0686378625758616e-01  -9.2888383726090706e-01   2.1005839110200433e+00   9.9923528909260495e-01
   6.2749999999999995e-01  -1.3824080832086045e+00   2.5724268806453321e-01   1.0663378610449271e-01  -9.2236681295544165e-01   2.1055880314628301e+00   9.9982670393446749e-01
   6.3000000000000000e-01  -1.3793967255341686e+00   2.5445373916308556e-01   1.0640184273351701e-01  -9.1577934900184643e-01   2.1106083084330023e+00   1.0003765435827487e+00
   6.3250000000000006e-01  -1.3762847841279806e+00   2.5166531586021407e-01   1.0616802380401903e-01  -9.0912375192695649e-01   2.1156444830622019e+00   1.0008838442078489e+00
   6.3500000000000001e-01  -1.3730723688343180e+00   2.4887812550938915e-01   1.0593239640954157e-01  -9.0240233134072345e-01   2.1206962980296877e+00   1.0013476378352690e+00
   6.3749999999999996e-01  -1.3697596044446174e+00   2.4609286300917144e-01   1.0569502704130777e-01  -8.9561739787537120e-01   2.1257634976288360e+00   1.0017669523472870e+00
   6.4000000000000001e-01  -1.3663466301785971e+00   2.4331021051740925e-01   1.0545598155378172e-01  -8.8877126118720051e-01   2.1308458278300026e+00   1.0021408114831725e+00
   6.4250000000000007e-01  -1.3628335991760590e+00   2.4053083718981583e-01   1.0521532513225236e-01  -8.8186622802165748e-01   2.1359430363398086e+00   1.0024682348380105e+00
   6.4500000000000002e-01  -1.3592206779993952e+00   2.3775539894235731e-01   1.0497312226239340e-01  -8.7490460034216355e-01   2.1410548726569969e+00   1.0027482378602017e+00
   6.4749999999999996e-01  -1.3555080461467810e+00   2.3498453823688403e-01   1.0472943670175880e-01  -8.6788867352302701e-01   2.1461810881248766e+00   1.0029798318477041e+00
   6.4999999999999991e-01  -1.3516958955760237e+00   2.3221888388939702e-01   1.0448433145316481e-01  -8.6082073460666952e-01   2.1513214359805786e+00   1.0031620239430814e+00
   6.5249999999999997e-01  -1.3477844302390212e+00   2.2945905090034857e-01   1.0423786873991124e-01  -8.5370306062523538e-01   2.1564756714010809e+00   1.0032938171274317e+00
   6.5500000000000003e-01  -1.3437738656267899e+00   2.2670564030634555e-01   1.0399010998279830e-01  -8.4653791698656811e-01   2.1616435515462369e+00   1.0033742102132206e+00
   6.5749999999999997e-01  -1.3396644283249903e+00   2.2395923905262702e-01   1.0374111577888508e-01  -8.3932755592439157e-01   2.1668248355988022e+00   1.0034021978361256e+00
   6.5999999999999992e-01  -1.3354563555798709e+00   2.2122041988566596e-01   1.0349094588194496e-01  -8.3207421501245638e-01   2.1720192848016082e+00   1.0033767704459091e+00
   6.6249999999999998e-01  -1.3311498948745522e+00   2.1848974126525345e-01   1.0323965918456782e-01  -8.2478011574229171e-01   2.1772266624919765e+00   1.0032969142963795e+00
   6.6500000000000004e-01  -1.3267453035155723e+00   2.1576774729540152e-01   1.0298731370185794e-01  -8.1744746216411457e-01   2.1824467341334386e+00   1.0031616114345088e+00
   6.6749999999999998e-01  -1.3222428482295561e+00   2.1305496767341206e-01   1.0273396655667981e-01  -8.1007843959035875e-01   2.1876792673448873e+00   1.0029698396887370e+00
   6.6999999999999993e-01  -1.3176428047699493e+00   2.1035191765644948e-01   1.0247967396640137e-01  -8.0267521336119874e-01   2.1929240319272445e+00   1.0027205726565107e+00
   6.7249999999999999e-01  -1.3129454575336661e+00   2.0765909804495586e-01   1.0222449123108435e-01  -7.9523992767137397e-01   2.1981807998877074e+00   1.0024127796911131e+00
   6.7500000000000004e-01  -1.3081510991875360e+00   2.0497699518225079e-01   1.0196847272307426e-01  -7.8777470445753017e-01   2.2034493454617095e+00   1.0020454258878244e+00
   6.7749999999999999e-01  -1.3032600303044575e+00   2.0230608096966041e-01   1.0171167187793695e-01  -7.8028164234524555e-01   2.2087294451326147e+00   1.0016174720694333e+00
   6.7999999999999994e-01  -1.2982725590090660e+00   1.9964681289651709e-01   1.0145414118669790e-01  -7.7276281565483451e-01   2.2140208776493271e+00   1.0011278747711871e+00
   6.8250000000000000e-01  -1.2931890006328499e+00   1.9699963408438967e-01   1.0119593218933048e-01  -7.6522027346496035e-01   2.2193234240417863e+00   1.0005755862251458e+00
   6.8500000000000005e-01  -1.2880096773785235e+00   1.9436497334489569e-01   1.0093709546944847e-01  -7.5765603873305576e-01   2.2246368676345210e+00   9.9995955434405703e-01
   6.8750000000000000e-01  -1.2827349179935577e+00   1.9174324525046507e-01   1.0067768065015360e-01  -7.5007210747147890e-01   2.2299609940582754e+00   9.9927872270472407e-01
   6.8999999999999995e-01  -1.2773650574526676e+00   1.8913485021742685e-01   1.0041773639099218e-01  -7.4247044797829798e-01   2.2352955912598471e+00   9.9853203053092987e-01
   6.9250000000000000e-01  -1.2719004366491771e+00   1.8654017460079869e-01   1.0015731038597303e-01  -7.3485300012157218e-01   2.2406404495101313e+00   9.9771841267594130e-01
   6.9500000000000006e-01  -1.2663414020950683e+00   1.8395959080017699e-01   9.9896449362602266e-02  -7.2722167467592769e-01   2.2459953614105364e+00   9.9683679960462779e-01
   6.9750000000000001e-01  -1.2606883056295577e+00   1.8139345737612197e-01   9.9635199081889239e-02  -7.1957835271023973e-01   2.2513601218977608e+00   9.9588611737521282e-01
   6.9999999999999996e-01  -1.2549415041360921e+00   1.7884211917645598e-01   9.9373604339279692e-02  -7.1192488502516882e-01   2.2567345282470610e+00   9.9486528762069892e-01
   7.0250000000000001e-01  -1.2491013592675539e+00   1.7630590747189961e-01   9.9111708966472381e-02  -7.0426309163929868e-01   2.2621183800740292e+00   9.9377322752998010e-01
   7.0500000000000007e-01  -1.2431682371795689e+00   1.7378514010047735e-01   9.8849555834078381e-02  -6.9659476132259301e-01   2.2675114793349995e+00   9.9260884982868147e-01
   7.0750000000000002e-01  -1.2371425082717262e+00   1.7128012162015008e-01   9.8587186855077877e-02  -6.8892165117587567e-01   2.2729136303260962e+00   9.9137106275972764e-01
   7.0999999999999996e-01  -1.2310245469365808e+00   1.6879114346912841e-01   9.8324642989037592e-02  -6.8124548625502479e-01   2.2783246396810082e+00   9.9005877006368648e-01
   7.1249999999999991e-01  -1.2248147313162674e+00   1.6631848413334979e-01   9.8061964247046579e-02  -6.7356795923856871e-01   2.2837443163675677e+00   9.8867087095889039e-01
   7.1499999999999997e-01  -1.2185134430665634e+00   1.6386240932060331e-01   9.7799189697333089e-02  -6.6589073013735400e-01   2.2891724716831598e+00   9.8720626012136925e-01
   7.1750000000000003e-01  -1.2121210671282754e+00   1.6142317214080984e-01   9.7536357471522089e-02  -6.5821542604495598e-01   2.2946089192490242e+00   9.8566382766459959e-01
   7.1999999999999997e-01  -1.2056379915057602e+00   1.5900101329197111e-01   9.7273504771500124e-02  -6.5054364092750883e-01   2.3000534750035442e+00   9.8404245911910815e-01
   7.2249999999999992e-01  -1.1990646070524416e+00   1.5659616125132286e-01   9.7010667876849171e-02  -6.4287693545162539e-01   2.3055059571944980e+00   9.8234103541192241e-01
   7.2499999999999998e-01  -1.1924013072631758e+00   1.5420883247123460e-01   9.6747882152813672e-02  -6.3521683684907893e-01   2.3109661863704152e+00   9.8055843284591016e-01
   7.2750000000000004e-01  -1.1856484880732963e+00   1.5183923157941950e-01   9.6485182058771296e-02  -6.2756483881692748e-01   2.3164339853710039e+00   9.7869352307900259e-01
   7.2999999999999998e-01  -1.1788065476641976e+00   1.4948755158302840e-01   9.6222601157168214e-02  -6.1992240145177990e-01   2.3219091793167630e+00   9.7674517310332809e-01
   7.3249999999999993e-01  -1.1718758862753167e+00   1.4715397407621569e-01   9.5960172122892456e-02  -6.1229095121689603e-01   2.3273915955977555e+00   9.7471224522427025e-01
   7.3499999999999999e-01  -1.1648569060223313e+00   1.4483866945078358e-01   9.5697926753051388e-02  -6.0467188094082780e-01   2.3328810638616697e+00   9.7259359703945070e-01
   7.3750000000000004e-01  -1.1577500107214649e+00   1.4254179710952097e-01   9.5435895977125165e-02  -5.9706654984633623e-01   2.3383774160011455e+00   9.7038808141767274e-01
   7.3999999999999999e-01  -1.1505556057197348e+00   1.4026350568187149e-01   9.5174109867464482e-02  -5.8947628360832072e-01   2.3438804861404257e+00   9.6809454647781457e-01
   7.4249999999999994e-01  -1.1432740977309968e+00   1.3800393324157606e-01   9.4912597650109259e-02  -5.8190237443951509e-01   2.3493901106213935e+00   9.6571183556769591e-01
   7.4500000000000000e-01  -1.1359058946776475e+00   1.3576320752595095e-01   9.4651387715896595e-02  -5.7434608120271791e-01   2.3549061279889982e+00   9.6323878724292267e-01
   7.4750000000000005e-01  -1.1284514055378498e+00   1.3354144615647817e-01   9.4390507631835679e-02  -5.6680862954837696e-01   2.3604283789761387e+00   9.6067423524572904e-01
   7.5000000000000000e-01  -1.1209110401981346e+00   1.3133875686039498e-01   9.4129984152721946e-02  -5.5929121207629851e-01   2.3659567064880349e+00   9.5801700848381255e-01
   7.5249999999999995e-01  -1.1132852093112455e+00   1.2915523769298604e-01   9.3869843232968694e-02  -5.5179498852036468e-01   2.3714909555860868e+00   9.5526593100917756e-01
   7.5500000000000000e-01  -1.1055743241590925e+00   1.2699097726029343e-01   9.3610110038631636e-02  -5.4432108595507167e-01   2.3770309734713186e+00   9.5241982199700415e-01
   7.5750000000000006e-01  -1.0977787965206798e+00   1.2484605494197348e-01   9.3350808959604639e-02  -5.3687059902280088e-01   2.3825766094673693e+00   9.4947749572453033e-01
   7.6000000000000001e-01  -1.0898990385448819e+00   1.2272054111404346e-01   9.3091963621965493e-02  -5.2944459018071000e-01   2.3881277150031295e+00   9.4643776154997183e-01
   7.6249999999999996e-01  -1.0819354626279274e+00   1.2061449737127021e-01   9.2833596900450732e-02  -5.2204408996617191e-01   2.3936841435949661e+00   9.4329942389147525e-01
   7.6500000000000001e-01  -1.0738884812954816e+00   1.1852797674897037e-01   9.2575730931041642e-02  -5.1467009727972102e-01   2.3992457508286775e+00   9.4006128220612639e-01
   7.6749999999999996e-01  -1.0657585070891962e+00   1.1646102394399942e-01   9.2318387123640114e-02  -5.0732357968447472e-01   2.4048123943410880e+00   9.3672213096899415e-01
   7.7000000000000002e-01  -1.0575459524575885e+00   1.1441367553471998e-01   9.2061586174819382e-02  -5.0000547372104009e-01   2.4103839338013837e+00   9.3328075965224178e-01
   7.7249999999999996e-01  -1.0492512296511600e+00   1.1238596019975371e-01   9.1805348080630303e-02  -4.9271668523692569e-01   2.4159602308921939e+00   9.2973595270429676e-01
   7.7500000000000002e-01  -1.0408747506216116e+00   1.1037789893532798e-01   9.1549692149448539e-02  -4.8545808972951920e-01   2.4215411492904084e+00   9.2608648952908446e-01
   7.7749999999999997e-01  -1.0324169269250603e+00   1.0838950527104414e-01   9.1294637014847024e-02  -4.7823053270171112e-01   2.4271265546478422e+00   9.2233114446533782e-01
   7.8000000000000003e-01  -1.0238781696291182e+00   1.0642078548389941e-01   9.1040200648477843e-02  -4.7103483002926294e-01   2.4327163145716386e+00   9.1846868676597704e-01
   7.8249999999999997e-01  -1.0152588892237555e+00   1.0447173881041187e-01   9.0786400372951631e-02  -4.6387176833906252e-01   2.4383102986045517e+00   9.1449788057757309e-01
   7.8500000000000003e-01  -1.0065594955358066e+00   1.0254235765669996e-01   9.0533252874698766e-02  -4.5674210539741955e-01   2.4439083782050730e+00   9.1041748491989105e-01
   7.8749999999999998e-01  -9.9778039764704873e-01   1.0063262780638502e-01   9.0280774216803361e-02  -4.4964657050759088e-01   2.4495104267273984e+00   9.0622625366552145e-01
   7.9000000000000004e-01  -9.8892200381570572e-01   9.8742528626189666e-02   9.0028979851794089e-02  -4.4258586491574459e-01   2.4551163194013386e+00   9.0192293551959746e-01
   7.9249999999999998e-01  -9.7998472140131476e-01   9.6872033269116850e-02   8.9777884634383909e-02  -4.3556066222460316e-01   2.4607259333120823e+00   8.9750627399960714e-01
   7.9499999999999993e-01  -9.7096895679283723e-01   9.5021108875101179e-02   8.9527502834147898e-02  -4.2857160881403111e-01   2.4663391473799177e+00   8.9297500741529390e-01
   7.9749999999999999e-01  -9.6187511533991155e-01   9.3189716769035078e-02   8.9277848148126643e-02  -4.2161932426784998e-01   2.4719558423398751e+00   8.8832786884866277e-01
   8.0000000000000004e-01  -9.5270360128716591e-01   9.1377812656078347e-02   8.9028933713349037e-02  -4.1470440180621138e-01   2.4775759007213365e+00   8.8356358613406905e-01
   8.0249999999999999e-01  -9.4345481771149287e-01   8.9585346814168798e-02   8.8780772119264634e-02  -4.0782740872284573e-01   2.4831992068275897e+00   8.7868088183842463e-01
   8.0499999999999994e-01  -9.3412916646218502e-01   8.7812264283657557e-02   8.8533375420076527e-02  -4.0098888682657735e-01   2.4888256467153989e+00   8.7367847324149095e-01
   8.0750000000000000e-01  -9.2472704810385975e-01   8.6058505054003323e-02   8.8286755146968751e-02  -3.9418935288647367e-01   2.4944551081745114e+00   8.6855507231628337e-01
   8.1000000000000005e-01  -9.1524886186207166e-01   8.4324004247462891e-02   8.8040922320219664e-02  -3.8742929908005480e-01   2.5000874807072311e+00   8.6330938570957827e-01
   8.1250000000000000e-01  -9.0569500557153793e-01   8.2608692299724368e-02   8.7795887461196251e-02  -3.8070919344399612e-01   2.5057226555079328e+00   8.5794011472252896e-01
   8.1499999999999995e-01  -8.9606587562688111e-01   8.0912495137434814e-02   8.7551660604221579e-02  -3.7402948032678929e-01   2.5113605254426794e+00   8.5244595529138134e-01
   8.1750000000000000e-01  -8.8636186693583063e-01   7.9235334352581649e-02   8.7308251308311019e-02  -3.6739058084283388e-01   2.5170009850288171e+00   8.4682559796831181e-01
   8.2000000000000006e-01  -8.7658337287477550e-01   7.7577127373691018e-02   8.7065668668772453e-02  -3.6079289332748304e-01   2.5226439304146280e+00   8.4107772790235691e-01
   8.2250000000000001e-01  -8.6673078524661873e-01   7.5937787633812898e-02   8.6823921328663664e-02  -3.5423679379255263e-01   2.5282892593590622e+00   8.3520102482047076e-01
   8.2499999999999996e-01  -8.5680449424084171e-01   7.4317224735269374e-02   8.6583017490105219e-02  -3.4772263638186035e-01   2.5339368712115240e+00   8.2919416300867910e-01
   8.2750000000000001e-01  -8.4680488839570767e-01   7.2715344611145247e-02   8.6342964925442731e-02  -3.4125075382635434e-01   2.5395866668917138e+00   8.2305581129334993e-01
   8.2999999999999996e-01  -8.3673235456254280e-01   7.1132049683507476e-02   8.6103770988256251e-02  -3.3482145789843021e-01   2.5452385488695977e+00   8.1678463302257365e-01
   8.3250000000000002e-01  -8.2658727787200992e-01   6.9567239018341762e-02   8.5865442624213500e-02  -3.2843503986504374e-01   2.5508924211454240e+00   8.1037928604765430e-01
   8.3499999999999996e-01  -8.1637004170232563e-01   6.8020808477203196e-02   8.5627986381763527e-02  -3.2209177093925495e-01   2.5565481892298751e+00   8.0383842270470640e-01
   8.3750000000000002e-01  -8.0608102764933776e-01   6.6492650865576458e-02   8.5391408422668194e-02  -3.1579190272984980e-01   2.5622057601242840e+00   7.9716068979636956e-01
   8.3999999999999997e-01  -7.9572061549841044e-01   6.4982656077951353e-02   8.5155714532370849e-02  -3.0953566768871354e-01   2.5678650423009932e+00   7.9034472857362903e-01
   8.4250000000000003e-01  -7.8528918319804875e-01   6.3490711239616693e-02   8.4920910130197994e-02  -3.0332327955563643e-01   2.5735259456838109e+00   7.8338917471774616e-01
   8.4499999999999997e-01  -7.7478710683520879e-01   6.2016700845184923e-02   8.4687000279393923e-02  -2.9715493380026048e-01   2.5791883816285637e+00   7.7629265832230276e-01
   8.4750000000000003e-01  -7.6421476061222293e-01   6.0560506893857974e-02   8.4453989696986947e-02  -2.9103080806088916e-01   2.5848522629038100e+00   7.6905380387535605e-01
   8.4999999999999998e-01  -7.5357251682529891e-01   5.9122009021451850e-02   8.4221882763485495e-02  -2.8495106257989294e-01   2.5905175036716490e+00   7.6167123024170102e-01
   8.5250000000000004e-01  -7.4286074584452322e-01   5.7701084629198186e-02   8.3990683532403534e-02  -2.7891584063546865e-01   2.5961840194686672e+00   7.5414355064524985e-01
   8.5499999999999998e-01  -7.3207981609532136e-01   5.6297609009344669e-02   8.3760395739615273e-02  -2.7292526896952213e-01   2.6018517271870318e+00   7.4646937265151136e-01
   8.5749999999999993e-01  -7.2123009404132066e-01   5.4911455467577412e-02   8.3531022812537700e-02  -2.6697945821145630e-01   2.6075205450557073e+00   7.3864729815019525e-01
   8.5999999999999999e-01  -7.1031194416856847e-01   5.3542495442293746e-02   8.3302567879141975e-02  -2.6107850329766724e-01   2.6131903926218665e+00   7.3067592333790821e-01
   8.6250000000000004e-01  -6.9932572897104905e-01   5.2190598620752551e-02   8.3075033776792692e-02  -2.5522248388655755e-01   2.6188611907323933e+00   7.2255383870096923e-01
   8.6499999999999999e-01  -6.8827180893746009e-01   5.0855633052134586e-02   8.2848423060916720e-02  -2.4941146476890352e-01   2.6245328615155845e+00   7.1427962899832620e-01
   8.6749999999999994e-01  -6.7715054253918683e-01   4.9537465257544808e-02   8.2622738013499550e-02  -2.4364549627340304e-01   2.6302053283630125e+00   7.0585187324458021e-01
   8.7000000000000000e-01  -6.6596228621945008e-01   4.8235960336992387e-02   8.2397980651412711e-02  -2.3792461466727055e-01   2.6358785159115099e+00   6.9726914469311119e-01
   8.7250000000000005e-01  -6.5470739438356307e-01   4.6950982073384079e-02   8.2174152734570266e-02  -2.3224884255173611e-01   2.6415523500253451e+00   6.8853001081931509e-01
   8.7500000000000000e-01  -6.4338621939026797e-01   4.5682393033569850e-02   8.1951255773917223e-02  -2.2661818925232421e-01   2.6472267577785420e+00   6.7963303330393765e-01
   8.7749999999999995e-01  -6.3199911154410082e-01   4.4430054666478265e-02   8.1729291039250418e-02  -2.2103265120380697e-01   2.6529016674373471e+00   6.7057676801651533e-01
   8.8000000000000000e-01  -6.2054641908875885e-01   4.3193827398383650e-02   8.1508259566871522e-02  -2.1549221232972066e-01   2.6585770084428706e+00   6.6135976499892513e-01
   8.8250000000000006e-01  -6.0902848820140920e-01   4.1973570725344848e-02   8.1288162167076031e-02  -2.0999684441635877e-01   2.6642527113938645e+00   6.5198056844902996e-01
   8.8500000000000001e-01  -5.9744566298792900e-01   4.0769143302858427e-02   8.1068999431477648e-02  -2.0454650748116085e-01   2.6699287080297096e+00   6.4243771670443450e-01
   8.8749999999999996e-01  -5.8579828547901525e-01   3.9580403032769169e-02   8.0850771740170108e-02  -1.9914115013542191e-01   2.6756049312135177e+00   6.3272974222633582e-01
   8.9000000000000001e-01  -5.7408669562714287e-01   3.8407207147482317e-02   8.0633479268728520e-02  -1.9378070994126206e-01   2.6812813149154477e+00   6.2285517158347958e-01
   8.9250000000000007e-01  -5.6231123130433902e-01   3.7249412291521677e-02   8.0417121995050911e-02  -1.8846511376280428e-01   2.6869577941962106e+00   6.1281252543621634e-01
   8.9500000000000002e-01  -5.5047222830072284e-01   3.6106874600479913e-02   8.0201699706042393e-02  -1.8319427811151412e-01   2.6926343051907211e+00   6.0260031852064744e-01
   8.9749999999999996e-01  -5.3857002032379975e-01   3.4979449777406940e-02   7.9987212004144048e-02  -1.7796810948566441e-01   2.6983107850919583e+00   5.9221705963287108e-01
   9.0000000000000002e-01  -5.2660493899846161e-01   3.3866993166683429e-02   7.9773658313707238e-02  -1.7278650470389853e-01   2.7039871721349851e+00   5.8166125161332793e-01
   9.0249999999999997e-01  -5.1457731386767647e-01   3.2769359825426440e-02   7.9561037887216218e-02  -1.6764935123286734e-01   2.7096634055811433e+00   5.7093139133122672e-01
   9.0500000000000003e-01  -5.0248747239382452e-01   3.1686404592474231e-02   7.9349349811361075e-02  -1.6255652750892224e-01   2.7153394257023922e+00   5.6002596966908447e-01
   9.0749999999999997e-01  -4.9033573996066343e-01   3.0617982154997652e-02   7.9138593012962527e-02  -1.5750790325385997e-01   2.7210151737658306e+00   5.4894347150734313e-01
   9.1000000000000003e-01  -4.7812243987589015e-01   2.9563947112784771e-02   7.8928766264751218e-02  -1.5250333978470759e-01   2.7266905920183544e+00   5.3768237570909616e-01
   9.1249999999999998e-01  -4.6584789337427557e-01   2.8524154040245837e-02   7.8719868191002490e-02  -1.4754269031755651e-01   2.7323656236714897e+00   5.2624115510489955e-01
   9.1500000000000004e-01  -4.5351241962134453e-01   2.7498457546184765e-02   7.8511897273031817e-02  -1.4262580026544935e-01   2.7380402128864048e+00   5.1461827647768288e-01
   9.1749999999999998e-01  -4.4111633571757874e-01   2.6486712331385054e-02   7.8304851854548579e-02  -1.3775250753033708e-01   2.7437143047591217e+00   5.0281220054775300e-01
   9.1999999999999993e-01  -4.2865995670311796e-01   2.5488773244056101e-02   7.8098730146874420e-02  -1.3292264278912405e-01   2.7493878453058955e+00   4.9082138195787967e-01
   9.2249999999999999e-01  -4.1614359556293362e-01   2.4504495333188245e-02   7.7893530234026190e-02  -1.2813602977382924e-01   2.7550607814488206e+00   4.7864426925847259e-01
   9.2500000000000004e-01  -4.0356756323245202e-01   2.3533733899863820e-02   7.7689250077666708e-02  -1.2339248554589158e-01   2.7607330610016025e+00   4.6627930489283986e-01
   9.2749999999999999e-01  -3.9093216860360896e-01   2.2576344546572053e-02   7.7485887521924604e-02  -1.1869182076465401e-01   2.7664046326554961e+00   4.5372492518252883e-01
   9.2999999999999994e-01  -3.7823771853131272e-01   2.1632183224574712e-02   7.7283440298086370e-02  -1.1403383995006061e-01   2.7720754459653913e+00   4.4097956031275798e-01
   9.3250000000000000e-01  -3.6548451784029345e-01   2.0701106279369094e-02   7.7081906029163275e-02  -1.0941834173960743e-01   2.7777454513360298e+00   4.2804163431792741e-01
   9.3500000000000005e-01  -3.5267286933232034e-01   1.9782970494292597e-02   7.6881282234333992e-02  -1.0484511913958572e-01   2.7834146000083435e+00   4.1490956506722770e-01
   9.3750000000000000e-01  -3.3980307379377778e-01   1.8877633132313332e-02   7.6681566333267268e-02  -1.0031395977066480e-01   2.7890828440459816e+00   4.0158176425033199e-01
   9.3999999999999995e-01  -3.2687543000356756e-01   1.7984951976049341e-02   7.6482755650325307e-02  -9.5824646107860859e-02   2.7947501363219605e+00   3.8805663736318180e-01
   9.4250000000000000e-01  -3.1389023474133382e-01   1.7104785366059971e-02   7.6284847418650367e-02  -9.1376955714949484e-02   2.8004164305055985e+00   3.7433258369384853e-01
   9.4500000000000006e-01  -3.0084778279598001e-01   1.6236992237452383e-02   7.6087838784138398e-02  -8.6970661473377064e-02   2.8060816810496423e+00   3.6040799630847786e-01
   9.4750000000000001e-01  -2.8774836697447204e-01   1.5381432154849474e-02   7.5891726809299925e-02  -8.2605531805736931e-02   2.8117458431776310e+00   3.4628126203730109e-01
   9.4999999999999996e-01  -2.7459227811090359e-01   1.4537965345763845e-02   7.5696508477010649e-02  -7.8281330893870085e-02   2.8174088728713866e+00   3.3195076146071911e-01
   9.5250000000000001e-01  -2.6137980507580716e-01   1.3706452732423645e-02   7.5502180694155638e-02  -7.3997818891652731e-02   2.8230707268586270e+00   3.1741486889545945e-01
   9.5500000000000007e-01  -2.4811123478570335e-01   1.2886755962092955e-02   7.5308740295167542e-02  -6.9754752132530837e-02   2.8287313626005921e+00   3.0267195238082278e-01
   9.5750000000000002e-01  -2.3478685221287579e-01   1.2078737435925052e-02   7.5116184045462553e-02  -6.5551883331857838e-02   2.8343907382797391e+00   2.8772037366501829e-01
   9.5999999999999996e-01  -2.2140694039535652e-01   1.1282260336384077e-02   7.4924508644775734e-02  -6.1388961784100325e-02   2.8400488127876162e+00   2.7255848819159317e-01
   9.6250000000000002e-01  -2.0797178044711315e-01   1.0497188653268371e-02   7.4733710730398487e-02  -5.7265733554981386e-02   2.8457055457130087e+00   2.5718464508594319e-01
   9.6499999999999997e-01  -1.9448165156841704e-01   9.7233872083727323e-03   7.4543786880318916e-02  -5.3181941668640417e-02   2.8513608973305096e+00   2.4159718714188416e-01
   9.6750000000000003e-01  -1.8093683105638128e-01   8.9607216788334353e-03   7.4354733616268320e-02  -4.9137326289894478e-02   2.8570148285893859e+00   2.2579445080826882e-01
   9.6999999999999997e-01  -1.6733759431564890e-01   8.2090586192070953e-03   7.4166547406674818e-02  -4.5131624901681551e-02   2.8626673011025074e+00   2.0977476617565655e-01
   9.7249999999999992e-01  -1.5368421486922182e-01   7.4682654823318307e-03   7.3979224669526764e-02  -4.1164572477744951e-02   2.8683182771350109e+00   1.9353645696305602e-01
   9.7499999999999998e-01  -1.3997696436943971e-01   6.7382106390072903e-03   7.3792761775149110e-02  -3.7235901650612926e-02   2.8739677195926481e+00   1.7707784050479256e-01
   9.7750000000000004e-01  -1.2621611260909579e-01   6.0187633965055262e-03   7.3607155048894382e-02  -3.3345342874923981e-02   2.8796155920102922e+00   1.6039722773749948e-01
   9.7999999999999998e-01  -1.1240192753268272e-01   5.3097940159144074e-03   7.3422400773750993e-02  -2.9492624586184762e-02   2.8852618585414094e+00   1.4349292318718412e-01
   9.8249999999999993e-01  -9.8534675247735085e-02   4.6111737283408656e-03   7.3238495192868597e-02  -2.5677473355086917e-02   2.8909064839488008e+00   1.2636322495627317e-01
   9.8499999999999999e-01  -8.4614620036238569e-02   3.9227747500666941e-03   7.3055434512001263e-02  -2.1899614037506763e-02   2.8965494335953528e+00   1.0900642471060980e-01
   9.8750000000000004e-01  -7.0642024366116982e-02   3.2444702967868218e-03   7.2873214901872457e-02  -1.8158769920219767e-02   2.9021906734323522e+00   9.1420807666567350e-02
   9.8999999999999999e-01  -5.6617148902850044e-02   2.5761345969451065e-03   7.2691832500467637e-02  -1.4454662862260013e-02   2.9078301699856546e+00   7.3604652578514312e-02
   9.9249999999999994e-01  -4.2540252521230559e-02   1.9176429039163903e-03   7.2511283415256284e-02  -1.0787013431968855e-02   2.9134678903467290e+00   5.5556231726451903e-02
   9.9500000000000000e-01  -2.8411592317088740e-02   1.2688715068775995e-03   7.2331563725335488e-02  -7.1555410401669623e-03   2.9191038021729843e+00   3.7273810903047537e-02
   9.9750000000000005e-01  -1.4231423618919213e-02   6.2969774146094334e-04   7.2152669483492013e-02  -3.5599640696784667e-03   2.9247378736685548e+00   1.8755649400564064e-02
   1.0000000000000000e+00   1.5413153164293588e-16  -1.3897413379735884e-13   7.1974596718227271e-02  -1.6966537682079697e-16   2.9303700735720777e+00  -5.4132504573885942e-14


==> vFKGLRQ_N70.txt <==
   0.0000000000000000e+00  -1.1935103195445023e+00                      Inf                     -Inf  -9.9999999999999989e-01   1.4746761890295432e+00   8.4850970248242996e-01
   5.0000000000000044e-03  -1.1935103191802534e+00   4.2749921537826019e-01   1.0895179357814413e-01  -1.0000000000001006e+00   1.4771824597631458e+00   8.4850970233404233e-01
   1.0000000000000009e-02  -1.1935103191704994e+00   4.2749921537722596e-01   1.0895179358168981e-01  -1.0000000000000007e+00   1.4797013567707002e+00   8.4850970233043999e-01
   1.5000000000000013e-02  -1.1935103191709144e+00   4.2749921537698898e-01   1.0895179358100519e-01  -1.0000000000003899e+00   1.4822330077505717e+00   8.4850970233023726e-01
   2.0000000000000018e-02  -1.1935103191882332e+00   4.2749921537350510e-01   1.0895179358275657e-01  -1.0000000000039224e+00   1.4847775425027701e+00   8.4850970233678569e-01
   2.5000000000000022e-02  -1.1935103192746379e+00   4.2749921535876123e-01   1.0895179358644384e-01  -1.0000000000248352e+00   1.4873350928418141e+00   8.4850970236756351e-01
   3.0000000000000027e-02  -1.1935103196577646e+00   4.2749921529460022e-01   1.0895179360649498e-01  -1.0000000001096965e+00   1.4899057926230781e+00   8.4850970250594226e-01
   3.5000000000000031e-02  -1.1935103208484317e+00   4.2749921509879901e-01   1.0895179366686880e-01  -1.0000000003872755e+00   1.4924897777933495e+00   8.4850970293389893e-01
   4.0000000000000036e-02  -1.1935103240298308e+00   4.2749921458370160e-01   1.0895179382725491e-01  -1.0000000011545132e+00   1.4950871864812845e+00   8.4850970407260906e-01
   4.4999999999999929e-02  -1.1935103315659772e+00   4.2749921338187929e-01   1.0895179420797681e-01  -1.0000000030247673e+00   1.4976981590668741e+00   8.4850970676131487e-01
   5.0000000000000044e-02  -1.1935103477468678e+00   4.2749921084077841e-01   1.0895179502443177e-01  -1.0000000071598985e+00   1.5003228382900256e+00   8.4850971251450835e-01
   5.4999999999999938e-02  -1.1935103798866604e+00   4.2749920587062457e-01   1.0895179664342733e-01  -1.0000000156113522e+00   1.5029613693939849e+00   8.4850972390198531e-01
   6.0000000000000053e-02  -1.1935104398051539e+00   4.2749919674741010e-01   1.0895179965825112e-01  -1.0000000318046514e+00   1.5056139002917570e+00   8.4850974505842169e-01
   6.4999999999999947e-02  -1.1935105457439767e+00   4.2749918086902455e-01   1.0895180498303353e-01  -1.0000000612048365e+00   1.5082805817713445e+00   8.4850978233534580e-01
   7.0000000000000062e-02  -1.1935107248053307e+00   4.2749915445737990e-01   1.0895181397292615e-01  -1.0000001122025801e+00   1.5109615677535206e+00   8.4850984512388739e-01
   7.4999999999999956e-02  -1.1935110159955147e+00   4.2749911220272141e-01   1.0895182857505400e-01  -1.0000001972662349e+00   1.5136570156040783e+00   8.4850994687417214e-01
   8.0000000000000071e-02  -1.1935114739371511e+00   4.2749904685126411e-01   1.0895185151218670e-01  -1.0000003344113231e+00   1.5163670865035963e+00   8.4851010632829316e-01
   8.4999999999999964e-02  -1.1935121733109249e+00   4.2749894873894356e-01   1.0895188650107668e-01  -1.0000005490433277e+00   1.5190919458841028e+00   8.4851034898129973e-01
   8.9999999999999969e-02  -1.1935132140936073e+00   4.2749880527458944e-01   1.0895193850880826e-01  -1.0000008762333712e+00   1.5218317639427574e+00   8.4851070878670198e-01
   9.4999999999999973e-02  -1.1935147276598330e+00   4.2749860037765824e-01   1.0895201405077005e-01  -1.0000013634909530e+00   1.5245867162394737e+00   8.4851123012290142e-01
   9.9999999999999978e-02  -1.1935168838076176e+00   4.2749831387908016e-01   1.0895212153293997e-01  -1.0000020741032349e+00   1.5273569843837105e+00   8.4851197003304679e-01
   1.0499999999999998e-01  -1.1935198987580111e+00   4.2749792089721178e-01   1.0895227164020767e-01  -1.0000030911153190e+00   1.5301427568167489e+00   8.4851300074596292e-01
   1.0999999999999999e-01  -1.1935240441720549e+00   4.2749739120373026e-01   1.0895247777211965e-01  -1.0000045220300242e+00   1.5329442296972522e+00   8.4851441248221460e-01
   1.1499999999999999e-01  -1.1935296572229062e+00   4.2749668859681106e-01   1.0895275652740545e-01  -1.0000065043091610e+00   1.5357616078976564e+00   8.4851631654683124e-01
   1.2000000000000000e-01  -1.1935371517542321e+00   4.2749577030177183e-01   1.0895312823840120e-01  -1.0000092117616628e+00   1.5385951061176926e+00   8.4851884870726901e-01
   1.2500000000000000e-01  -1.1935470305464242e+00   4.2749458642250326e-01   1.0895361755584816e-01  -1.0000128619069275e+00   1.5414449501201670e+00   8.4852217285101594e-01
   1.3000000000000000e-01  -1.1935598986999307e+00   4.2749307947024989e-01   1.0895425408369303e-01  -1.0000177244038317e+00   1.5443113780939777e+00   8.4852648491221161e-01
   1.3500000000000001e-01  -1.1935764781318210e+00   4.2749118399915365e-01   1.0895507306269966e-01  -1.0000241306363948e+00   1.5471946421494391e+00   8.4853201705153147e-01
   1.4000000000000001e-01  -1.1935976231679095e+00   4.2748882638025182e-01   1.0895611610095532e-01  -1.0000324845456605e+00   1.5500950099507751e+00   8.4853904206880226e-01
   1.4500000000000002e-01  -1.1936243371980437e+00   4.2748592474737823e-01   1.0895743194861142e-01  -1.0000432747937489e+00   1.5530127664898654e+00   8.4854787802317977e-01
   1.5000000000000002e-01  -1.1936577903454453e+00   4.2748238914957309e-01   1.0895907731329446e-01  -1.0000570883398130e+00   1.5559482160041223e+00   8.4855889303096033e-01
   1.5500000000000003e-01  -1.1936993380814653e+00   4.2747812194499896e-01   1.0896111771147821e-01  -1.0000746254981285e+00   1.5589016840404111e+00   8.4857251020579161e-01
   1.6000000000000003e-01  -1.1937505406944855e+00   4.2747301847068220e-01   1.0896362834976582e-01  -1.0000967165347168e+00   1.5618735196661184e+00   8.4858921270066112e-01
   1.6500000000000004e-01  -1.1938131834960457e+00   4.2746696802025663e-01   1.0896669502851572e-01  -1.0001243398397957e+00   1.5648640978277282e+00   8.4860954880541284e-01
   1.7000000000000004e-01  -1.1938892976184645e+00   4.2745985515785356e-01   1.0897041505859370e-01  -1.0001586416877197e+00   1.5678738218563539e+00   8.4863413704837021e-01
   1.7500000000000004e-01  -1.1939811812260450e+00   4.2745156139017593e-01   1.0897489818020127e-01  -1.0002009575631359e+00   1.5709031261184272e+00   8.4866367124562747e-01
   1.7999999999999994e-01  -1.1940914209255598e+00   4.2744196721015587e-01   1.0898026747064653e-01  -1.0002528349905595e+00   1.5739524788081394e+00   8.4869892543688796e-01
   1.8500000000000005e-01  -1.1942229131206124e+00   4.2743095451420182e-01   1.0898666022554010e-01  -1.0003160577534420e+00   1.5770223848766280e+00   8.4874075864223553e-01
   1.8999999999999995e-01  -1.1943788850081323e+00   4.2741840938044878e-01   1.0899422879517706e-01  -1.0003926713267421e+00   1.5801133890910923e+00   8.4879011937001436e-01
   1.9500000000000006e-01  -1.1945629148634462e+00   4.2740422517727589e-01   1.0900314135482066e-01  -1.0004850092729760e+00   1.5832260792153088e+00   8.4884804980212025e-01
   1.9999999999999996e-01  -1.1947789512032354e+00   4.2738830594932320e-01   1.0901358258426370e-01  -1.0005957202646749e+00   1.5863610893009634e+00   8.4891568957983798e-01
   2.0500000000000007e-01  -1.1950313303535995e+00   4.2737057000222789e-01   1.0902575422843880e-01  -1.0007277952958891e+00   1.5895191030770612e+00   8.4899427911086911e-01
   2.0999999999999996e-01  -1.1953247918841741e+00   4.2735095357720881e-01   1.0903987550704509e-01  -1.0008845945319682e+00   1.5927008574219401e+00   8.4908516231668585e-01
   2.1499999999999997e-01  -1.1956644912997265e+00   4.2732941447295530e-01   1.0905618333721868e-01  -1.0010698731212724e+00   1.5959071458995884e+00   8.4918978873874551e-01
   2.1999999999999997e-01  -1.1960560093099522e+00   4.2730593543535539e-01   1.0907493232932680e-01  -1.0012878051568972e+00   1.5991388223387486e+00   8.4930971492260965e-01
   2.2499999999999998e-01  -1.1965053569284960e+00   4.2728052709657555e-01   1.0909639451219508e-01  -1.0015430048338991e+00   1.6023968044298984e+00   8.4944660500060032e-01
   2.2999999999999998e-01  -1.1970189755873668e+00   4.2725323020516465e-01   1.0912085874073593e-01  -1.0018405437027220e+00   1.6056820773115967e+00   8.4960223039652771e-01
   2.3499999999999999e-01  -1.1976037313974732e+00   4.2722411685004202e-01   1.0914862973637540e-01  -1.0021859627789007e+00   1.6089956971138435e+00   8.4977846858029793e-01
   2.3999999999999999e-01  -1.1982669026457342e+00   4.2719329034606079e-01   1.0918002670927372e-01  -1.0025852781409648e+00   1.6123387944220247e+00   8.4997730080605671e-01
   2.4500000000000000e-01  -1.1990161596008952e+00   4.2716088342017261e-01   1.0921538151156891e-01  -1.0030449785430235e+00   1.6157125776206329e+00   8.5020080877493054e-01
   2.5000000000000000e-01  -1.1998595357115827e+00   4.2712705431871439e-01   1.0925503627325411e-01  -1.0035720134977333e+00   1.6191183360714816e+00   8.5045117017254057e-01
   2.5500000000000000e-01  -1.2008053893290509e+00   4.2709198045184454e-01   1.0929934047733210e-01  -1.0041737702623770e+00   1.6225574430765595e+00   8.5073065304215278e-01
   2.6000000000000001e-01  -1.2018623551817900e+00   4.2705584920463596e-01   1.0934864743909635e-01  -1.0048580381992793e+00   1.6260313585712214e+00   8.5104160896656156e-01
   2.6500000000000001e-01  -1.2030392849765874e+00   4.2701884557964465e-01   1.0940331016615423e-01  -1.0056329590949249e+00   1.6295416314891711e+00   8.5138646504557558e-01
   2.7000000000000002e-01  -1.2043451767064726e+00   4.2698113639602836e-01   1.0946367659142749e-01  -1.0065069622209992e+00   1.6330899017369789e+00   8.5176771467097190e-01
   2.7500000000000002e-01  -1.2057890925126380e+00   4.2694285085759531e-01   1.0953008419086277e-01  -1.0074886832134191e+00   1.6366779017125195e+00   8.5218790711707204e-01
   2.8000000000000003e-01  -1.2073800652738613e+00   4.2690405741705534e-01   1.0960285402072178e-01  -1.0085868662346704e+00   1.6403074572994110e+00   8.5264963598221144e-01
   2.8500000000000003e-01  -1.2091269944770937e+00   4.2686473700468019e-01   1.0968228423546789e-01  -1.0098102493673955e+00   1.6439804882679940e+00   8.5315552653421001e-01
   2.9000000000000004e-01  -1.2110385323449353e+00   4.2682475285275095e-01   1.0976864317542524e-01  -1.0111674337515228e+00   1.6476990080132552e+00   8.5370822203100316e-01
   2.9499999999999993e-01  -1.2131229616426982e+00   4.2678381732615062e-01   1.0986216214215712e-01  -1.0126667376042253e+00   1.6514651225614674e+00   8.5431036910557345e-01
   3.0000000000000004e-01  -1.2153880670368760e+00   4.2674145635556976e-01   1.0996302800718824e-01  -1.0143160369239772e+00   1.6552810287804061e+00   8.5496460232163285e-01
   3.0499999999999994e-01  -1.2178410023018813e+00   4.2669697225231334e-01   1.1007137582433701e-01  -1.0161225953432538e+00   1.6591490117332299e+00   8.5567352802288033e-01
   3.1000000000000005e-01  -1.2204881560440732e+00   4.2664940585073752e-01   1.1018728163557517e-01  -1.0180928862204037e+00   1.6630714411232494e+00   8.5643970761340660e-01
   3.1499999999999995e-01  -1.2233350189033119e+00   4.2659749906385669e-01   1.1031075567313028e-01  -1.0202324106103420e+00   1.6670507667864201e+00   8.5726564041974040e-01
   3.2000000000000006e-01  -1.2263860553774342e+00   4.2653965903836710e-01   1.1044173616502054e-01  -1.0225455151884553e+00   1.6710895131999548e+00   8.5815374629549357e-01
   3.2499999999999996e-01  -1.2296445834745604e+00   4.2647392514811122e-01   1.1058008394635370e-01  -1.0250352144908945e+00   1.6751902729892574e+00   8.5910634813739317e-01
   3.3000000000000007e-01  -1.2331126653208460e+00   4.2639794006369708e-01   1.1072557806421908e-01  -1.0277030219543937e+00   1.6793556994309953e+00   8.6012565448623080e-01
   3.3499999999999996e-01  -1.2367910116350502e+00   4.2630892607794962e-01   1.1087791254022418e-01  -1.0305487941783573e+00   1.6835884979673652e+00   8.6121374238781800e-01
   3.4000000000000008e-01  -1.2406789026339611e+00   4.2620366775371832e-01   1.1103669442277032e-01  -1.0335705925918608e+00   1.6878914167650609e+00   8.6237254068714808e-01
   3.4499999999999997e-01  -1.2447741274718842e+00   4.2607850179741891e-01   1.1120144322271699e-01  -1.0367645663009815e+00   1.6922672363715305e+00   8.6360381392376406e-01
   3.5000000000000009e-01  -1.2490729437679595e+00   4.2592931485723318e-01   1.1137159178330702e-01  -1.0401248593408274e+00   1.6967187585404386e+00   8.6490914698773191e-01
   3.5499999999999998e-01  -1.2535700581678582e+00   4.2575154971022799e-01   1.1154648859053221e-01  -1.0436435448930899e+00   1.7012487943169783e+00   8.6628993068399673e-01
   3.5999999999999999e-01  -1.2582586282549928e+00   4.2554022005037101e-01   1.1172540148595365e-01  -1.0473105882905220e+00   1.7058601514913010e+00   8.6774734833844203e-01
   3.6499999999999999e-01  -1.2631302855038984e+00   4.2528993383251379e-01   1.1190752270264591e-01  -1.0511138398526791e+00   1.7105556215442534e+00   8.6928236356208866e-01
   3.7000000000000000e-01  -1.2681751783858828e+00   4.2499492487830776e-01   1.1209197510834902e-01  -1.0550390578199518e+00   1.7153379662230899e+00   8.7089570927111715e-01
   3.7500000000000000e-01  -1.2733820342199795e+00   4.2464909221968644e-01   1.1227781950957332e-01  -1.0590699609086121e+00   1.7202099038955792e+00   8.7258787804010596e-01
   3.8000000000000000e-01  -1.2787382379302745e+00   4.2424604645282710e-01   1.1246406284727986e-01  -1.0631883093261540e+00   1.7251740958384612e+00   8.7435911384479703e-01
   3.8500000000000001e-01  -1.2842299255363676e+00   4.2377916220700002e-01   1.1264966709926331e-01  -1.0673740124848210e+00   1.7302331326202345e+00   8.7620940522916435e-01
   3.9000000000000001e-01  -1.2898420899724106e+00   4.2324163570231932e-01   1.1283355869645635e-01  -1.0716052611456606e+00   1.7353895207387373e+00   8.7813847991028282e-01
   3.9500000000000002e-01  -1.2955586967010515e+00   4.2262654627983781e-01   1.1301463825956197e-01  -1.0758586813234245e+00   1.7406456696708656e+00   8.8014580081387961e-01
   4.0000000000000002e-01  -1.3013628065553240e+00   4.2192692073610844e-01   1.1319179046791657e-01  -1.0801095069851625e+00   1.7460038794851034e+00   8.8223056351397666e-01
   4.0500000000000003e-01  -1.3072367032934284e+00   4.2113579928016270e-01   1.1336389388328579e-01  -1.0843317683793496e+00   1.7514663291577370e+00   8.8439169503214332e-01
   4.1000000000000003e-01  -1.3131620234754584e+00   4.2024630195020196e-01   1.1352983056628756e-01  -1.0884984927303978e+00   1.7570350657208795e+00   8.8662785393585386e-01
   4.1500000000000004e-01  -1.3191198864523384e+00   4.1925169437588861e-01   1.1368849534116833e-01  -1.0925819140161228e+00   1.7627119943552509e+00   8.8893743166154948e-01
   4.1999999999999993e-01  -1.3250910224806951e+00   4.1814545184497881e-01   1.1383880458464993e-01  -1.0965536886017722e+00   1.7684988695235955e+00   8.9131855497642209e-01
   4.2500000000000004e-01  -1.3310558972283644e+00   4.1692132072512172e-01   1.1397970443552505e-01  -1.1003851136221701e+00   1.7743972872221681e+00   8.9376908948368183e-01
   4.2999999999999994e-01  -1.3369948312005238e+00   4.1557337639801872e-01   1.1411017834274115e-01  -1.1040473451716573e+00   1.7804086784084245e+00   8.9628664406925473e-01
   4.3500000000000005e-01  -1.3428881128846382e+00   4.1409607697903733e-01   1.1422925389018224e-01  -1.1075116135687848e+00   1.7865343036435701e+00   8.9886857618330396e-01
   4.3999999999999995e-01  -1.3487161046736789e+00   4.1248431221659293e-01   1.1433600885568410e-01  -1.1107494331991319e+00   1.7927752489692876e+00   9.0151199784764557e-01
   4.4500000000000006e-01  -1.3544593408744223e+00   4.1073344708836163e-01   1.1442957647959848e-01  -1.1137328046960313e+00   1.7991324230194317e+00   9.0421378227985005e-01
   4.4999999999999996e-01  -1.3600986173351448e+00   4.0883935973246710e-01   1.1450914993419578e-01  -1.1164344074874839e+00   1.8056065553499931e+00   9.0697057102636169e-01
   4.5500000000000007e-01  -1.3656150724314515e+00   4.0679847346850917e-01   1.1457398599922121e-01  -1.1188277810114773e+00   1.8121981959545748e+00   9.0977878150016733e-01
   4.5999999999999996e-01  -1.3709902593281147e+00   4.0460778277358211e-01   1.1462340796093665e-01  -1.1208874931754140e+00   1.8189077159183440e+00   9.1263461482306729e-01
   4.6500000000000008e-01  -1.3762062095879737e+00   4.0226487318059756e-01   1.1465680776203102e-01  -1.1225892949038814e+00   1.8257353091509401e+00   9.1553406387832703e-01
   4.6999999999999997e-01  -1.3812454883266592e+00   3.9976793515913411e-01   1.1467364743794102e-01  -1.1239102598785937e+00   1.8326809951284153e+00   9.1847292148599502e-01
   4.7500000000000009e-01  -1.3860912412151922e+00   3.9711577212189553e-01   1.1467345988152093e-01  -1.1248289088219625e+00   1.8397446225659126e+00   9.2144678862043117e-01
   4.7999999999999998e-01  -1.3907272337131791e+00   3.9430780277224148e-01   1.1465584898278242e-01  -1.1253253179090459e+00   1.8469258739364973e+00   9.2445108259717090e-01
   4.8499999999999999e-01  -1.3951378829755607e+00   3.9134405807003114e-01   1.1462048919377171e-01  -1.1253812111096488e+00   1.8542242707471421e+00   9.2748104516409902e-01
   4.8999999999999999e-01  -1.3993082829178705e+00   3.8822517314430111e-01   1.1456712457071359e-01  -1.1249800364619420e+00   1.8616391794804903e+00   9.3053175043980330e-01
   4.9500000000000000e-01  -1.4032242229511900e+00   3.8495237452241793e-01   1.1449556734652054e-01  -1.1241070264599662e+00   1.8691698181101373e+00   9.3359811264971782e-01
   5.0000000000000000e-01  -1.4068722009108106e+00   3.8152746307675350e-01   1.1440569608679148e-01  -1.1227492428996591e+00   1.8768152630979507e+00   9.3667489361823975e-01
   5.0500000000000000e-01  -1.4102394307042676e+00   3.7795279311226460e-01   1.1429745348166860e-01  -1.1208956066709990e+00   1.8845744567840410e+00   9.3975670998217287e-01
   5.1000000000000001e-01  -1.4133138451969294e+00   3.7423124803231000e-01   1.1417084382452276e-01  -1.1185369131080174e+00   1.8924462150831864e+00   9.4283804009764605e-01
   5.1500000000000001e-01  -1.4160840948387121e+00   3.7036621302635098e-01   1.1402593022652080e-01  -1.1156658336138749e+00   1.9004292354057373e+00   9.4591323061893884e-01
   5.2000000000000002e-01  -1.4185395425153133e+00   3.6636154522267877e-01   1.1386283161381641e-01  -1.1122769043656007e+00   1.9085221047258816e+00   9.4897650273344913e-01
   5.2499999999999991e-01  -1.4206702550830952e+00   3.6222154174278703e-01   1.1368171955148293e-01  -1.1083665029733265e+00   1.9167233077257904e+00   9.5202195804221235e-01
   5.3000000000000003e-01  -1.4224669920197528e+00   3.5795090608227448e-01   1.1348281493547790e-01  -1.1039328140225626e+00   1.9250312349499732e+00   9.5504358408010015e-01
   5.3499999999999992e-01  -1.4239211915939680e+00   3.5355471322701187e-01   1.1326638459094611e-01  -1.0989757844664663e+00   1.9334441909103941e+00   9.5803525947391022e-01
   5.4000000000000004e-01  -1.4250249549276073e+00   3.4903837389346365e-01   1.1303273781211649e-01  -1.0934970698591577e+00   1.9419604020891557e+00   9.6099075874015294e-01
   5.4499999999999993e-01  -1.4257710282939966e+00   3.4440759825929324e-01   1.1278222287596609e-01  -1.0874999724320933e+00   1.9505780247917890e+00   9.6390375672742501e-01
   5.5000000000000004e-01  -1.4261527839662373e+00   3.3966835952529451e-01   1.1251522355875931e-01  -1.0809893720145072e+00   1.9592951528102909e+00   9.6676783271085120e-01
   5.5499999999999994e-01  -1.4261641999007117e+00   3.3482685762297493e-01   1.1223215568156476e-01  -1.0739716507872841e+00   1.9681098248609796e+00   9.6957647414823989e-01
   5.6000000000000005e-01  -1.4257998385132844e+00   3.2988948335425561e-01   1.1193346370792723e-01  -1.0664546128384784e+00   1.9770200317678339e+00   9.7232308010934776e-01
   5.6499999999999995e-01  -1.4250548247793022e+00   3.2486278322134854e-01   1.1161961741405786e-01  -1.0584473994592816e+00   1.9860237233673579e+00   9.7500096439103168e-01
   5.7000000000000006e-01  -1.4239248238637443e+00   3.1975342517626548e-01   1.1129110864921557e-01  -1.0499604010828656e+00   1.9951188151159285e+00   9.7760335833207246e-01
   5.7499999999999996e-01  -1.4224060184645919e+00   3.1456816549111599e-01   1.1094844820139664e-01  -1.0410051667260984e+00   2.0043031943852059e+00   9.8012341334225128e-01
   5.8000000000000007e-01  -1.4204950860309609e+00   3.0931381692258819e-01   1.1059216278105373e-01  -1.0315943117470394e+00   2.0135747264353707e+00   9.8255420316066033e-01
   5.8499999999999996e-01  -1.4181891759975187e+00   3.0399721831716048e-01   1.1022279213330979e-01  -1.0217414246801082e+00   2.0229312600597207e+00   9.8488872585853504e-01
   5.8999999999999997e-01  -1.4154858871584708e+00   2.9862520577782520e-01   1.0984088628704285e-01  -1.0114609738570166e+00   2.0323706328975382e+00   9.8711990560191953e-01
   5.9499999999999997e-01  -1.4123832452875753e+00   2.9320458548865524e-01   1.0944700294729065e-01  -1.0007682144658383e+00   2.0418906764151266e+00   9.8924059418936960e-01
   5.9999999999999998e-01  -1.4088796810954438e+00   2.8774210827054181e-01   1.0904170503564357e-01  -9.8967909664363096e-01   2.0514892205574511e+00   9.9124357237967531e-01
   6.0499999999999998e-01  -1.4049740086015581e+00   2.8224444591997494e-01   1.0862555838169007e-01  -9.7821017514082886e-01   2.0611640980751678e+00   9.9312155102421862e-01
   6.0999999999999999e-01  -1.4006654039860007e+00   2.7671816936294463e-01   1.0819912956710696e-01  -9.6637852103853517e-01   2.0709131485336130e+00   9.9486717201815011e-01
   6.1499999999999999e-01  -1.3959533849746428e+00   2.7116972863791350e-01   1.0776298392268319e-01  -9.5420163594377527e-01   2.0807342220120213e+00   9.9647300908404612e-01
   6.2000000000000000e-01  -1.3908377908016012e+00   2.6560543470538606e-01   1.0731768367739118e-01  -9.4169736903296375e-01   2.0906251825026074e+00   9.9793156840113928e-01
   6.2500000000000000e-01  -1.3853187627837527e+00   2.6003144306688653e-01   1.0686378625758616e-01  -9.2888383726090706e-01   2.1005839110200433e+00   9.9923528909260495e-01
   6.3000000000000000e-01  -1.3793967255341686e+00   2.5445373916308556e-01   1.0640184273351701e-01  -9.1577934900184643e-01   2.1106083084330023e+00   1.0003765435827487e+00
   6.3500000000000001e-01  -1.3730723688343180e+00   2.4887812550938915e-01   1.0593239640954157e-01  -9.0240233134072345e-01   2.1206962980296877e+00   1.0013476378352690e+00
   6.4000000000000001e-01  -1.3663466301785971e+00   2.4331021051740925e-01   1.0545598155378172e-01  -8.8877126118720051e-01   2.1308458278300026e+00   1.0021408114831725e+00
   6.4500000000000002e-01  -1.3592206779993952e+00   2.3775539894235731e-01   1.0497312226239340e-01  -8.7490460034216355e-01   2.1410548726569969e+00   1.0027482378602017e+00
   6.4999999999999991e-01  -1.3516958955760237e+00   2.3221888388939702e-01   1.0448433145316481e-01  -8.6082073460666952e-01   2.1513214359805786e+00   1.0031620239430814e+00
   6.5500000000000003e-01  -1.3437738656267899e+00   2.2670564030634555e-01   1.0399010998279830e-01  -8.4653791698656811e-01   2.1616435515462369e+00   1.0033742102132206e+00
   6.5999999999999992e-01  -1.3354563555798709e+00   2.2122041988566596e-01   1.0349094588194496e-01  -8.3207421501245638e-01   2.1720192848016082e+00   1.0033767704459091e+00
   6.6500000000000004e-01  -1.3267453035155723e+00   2.1576774729540152e-01   1.0298731370185794e-01  -8.1744746216411457e-01   2.1824467341334386e+00   1.0031616114345088e+00
   6.6999999999999993e-01  -1.3176428047699493e+00   2.1035191765644948e-01   1.0247967396640137e-01  -8.0267521336119874e-01   2.1929240319272445e+00   1.0027205726565107e+00
   6.7500000000000004e-01  -1.3081510991875360e+00   2.0497699518225079e-01   1.0196847272307426e-01  -7.8777470445753017e-01   2.2034493454617095e+00   1.0020454258878244e+00
   6.7999999999999994e-01  -1.2982725590090660e+00   1.9964681289651709e-01   1.0145414118669790e-01  -7.7276281565483451e-01   2.2140208776493271e+00   1.0011278747711871e+00
   6.8500000000000005e-01  -1.2880096773785235e+00   1.9436497334489569e-01   1.0093709546944847e-01  -7.5765603873305576e-01   2.2246368676345210e+00   9.9995955434405703e-01
   6.8999999999999995e-01  -1.2773650574526676e+00   1.8913485021742685e-01   1.0041773639099218e-01  -7.4247044797829798e-01   2.2352955912598471e+00   9.9853203053092987e-01
   6.9500000000000006e-01  -1.2663414020950683e+00   1.8395959080017699e-01   9.9896449362602266e-02  -7.2722167467592769e-01   2.2459953614105364e+00   9.9683679960462779e-01
   6.9999999999999996e-01  -1.2549415041360921e+00   1.7884211917645598e-01   9.9373604339279692e-02  -7.1192488502516882e-01   2.2567345282470610e+00   9.9486528762069892e-01
   7.0500000000000007e-01  -1.2431682371795689e+00   1.7378514010047735e-01   9.8849555834078381e-02  -6.9659476132259301e-01   2.2675114793349995e+00   9.9260884982868147e-01
   7.0999999999999996e-01  -1.2310245469365808e+00   1.6879114346912841e-01   9.8324642989037592e-02  -6.8124548625502479e-01   2.2783246396810082e+00   9.9005877006368648e-01
   7.1499999999999997e-01  -1.2185134430665634e+00   1.6386240932060331e-01   9.7799189697333089e-02  -6.6589073013735400e-01   2.2891724716831598e+00   9.8720626012136925e-01
   7.1999999999999997e-01  -1.2056379915057602e+00   1.5900101329197111e-01   9.7273504771500124e-02  -6.5054364092750883e-01   2.3000534750035442e+00   9.8404245911910815e-01
   7.2499999999999998e-01  -1.1924013072631758e+00   1.5420883247123460e-01   9.6747882152813672e-02  -6.3521683684907893e-01   2.3109661863704152e+00   9.8055843284591016e-01
   7.2999999999999998e-01  -1.1788065476641976e+00   1.4948755158302840e-01   9.6222601157168214e-02  -6.1992240145177990e-01   2.3219091793167630e+00   9.7674517310332809e-01
   7.3499999999999999e-01  -1.1648569060223313e+00   1.4483866945078358e-01   9.5697926753051388e-02  -6.0467188094082780e-01   2.3328810638616697e+00   9.7259359703945070e-01
   7.3999999999999999e-01  -1.1505556057197348e+00   1.4026350568187149e-01   9.5174109867464482e-02  -5.8947628360832072e-01   2.3438804861404257e+00   9.6809454647781457e-01
   7.4500000000000000e-01  -1.1359058946776475e+00   1.3576320752595095e-01   9.4651387715896595e-02  -5.7434608120271791e-01   2.3549061279889982e+00   9.6323878724292267e-01
   7.5000000000000000e-01  -1.1209110401981346e+00   1.3133875686039498e-01   9.4129984152721946e-02  -5.5929121207629851e-01   2.3659567064880349e+00   9.5801700848381255e-01
   7.5500000000000000e-01  -1.1055743241590925e+00   1.2699097726029343e-01   9.3610110038631636e-02  -5.4432108595507167e-01   2.3770309734713186e+00   9.5241982199700415e-01
   7.6000000000000001e-01  -1.0898990385448819e+00   1.2272054111404346e-01   9.3091963621965493e-02  -5.2944459018071000e-01   2.3881277150031295e+00   9.4643776154997183e-01
   7.6500000000000001e-01  -1.0738884812954816e+00   1.1852797674897037e-01   9.2575730931041642e-02  -5.1467009727972102e-01   2.3992457508286775e+00   9.4006128220612639e-01
   7.7000000000000002e-01  -1.0575459524575885e+00   1.1441367553471998e-01   9.2061586174819382e-02  -5.0000547372104009e-01   2.4103839338013837e+00   9.3328075965224178e-01
   7.7500000000000002e-01  -1.0408747506216116e+00   1.1037789893532798e-01   9.1549692149448539e-02  -4.8545808972951920e-01   2.4215411492904084e+00   9.2608648952908446e-01
   7.8000000000000003e-01  -1.0238781696291182e+00   1.0642078548389941e-01   9.1040200648477843e-02  -4.7103483002926294e-01   2.4327163145716386e+00   9.1846868676597704e-01
   7.8500000000000003e-01  -1.0065594955358066e+00   1.0254235765669996e-01   9.0533252874698766e-02  -4.5674210539741955e-01   2.4439083782050730e+00   9.1041748491989105e-01
   7.9000000000000004e-01  -9.8892200381570572e-01   9.8742528626189666e-02   9.0028979851794089e-02  -4.4258586491574459e-01   2.4551163194013386e+00   9.0192293551959746e-01
   7.9499999999999993e-01  -9.7096895679283723e-01   9.5021108875101179e-02   8.9527502834147898e-02  -4.2857160881403111e-01   2.4663391473799177e+00   8.9297500741529390e-01
   8.0000000000000004e-01  -9.5270360128716591e-01   9.1377812656078347e-02   8.9028933713349037e-02  -4.1470440180621138e-01   2.4775759007213365e+00   8.8356358613406905e-01
   8.0499999999999994e-01  -9.3412916646218502e-01   8.7812264283657557e-02   8.8533375420076527e-02  -4.0098888682657735e-01   2.4888256467153989e+00   8.7367847324149095e-01
   8.1000000000000005e-01  -9.1524886186207166e-01   8.4324004247462891e-02   8.8040922320219664e-02  -3.8742929908005480e-01   2.5000874807072311e+00   8.6330938570957827e-01
   8.1499999999999995e-01  -8.9606587562688111e-01   8.0912495137434814e-02   8.7551660604221579e-02  -3.7402948032678929e-01   2.5113605254426794e+00   8.5244595529138134e-01
   8.2000000000000006e-01  -8.7658337287477550e-01   7.7577127373691018e-02   8.7065668668772453e-02  -3.6079289332748304e-01   2.5226439304146280e+00   8.4107772790235691e-01
   8.2499999999999996e-01  -8.5680449424084171e-01   7.4317224735269374e-02   8.6583017490105219e-02  -3.4772263638186035e-01   2.5339368712115240e+00   8.2919416300867910e-01
   8.2999999999999996e-01  -8.3673235456254280e-01   7.1132049683507476e-02   8.6103770988256251e-02  -3.3482145789843021e-01   2.5452385488695977e+00   8.1678463302257365e-01
   8.3499999999999996e-01  -8.1637004170232563e-01   6.8020808477203196e-02   8.5627986381763527e-02  -3.2209177093925495e-01   2.5565481892298751e+00   8.0383842270470640e-01
   8.3999999999999997e-01  -7.9572061549841044e-01   6.4982656077951353e-02   8.5155714532370849e-02  -3.0953566768871354e-01   2.5678650423009932e+00   7.9034472857362903e-01
   8.4499999999999997e-01  -7.7478710683520879e-01   6.2016700845184923e-02   8.4687000279393923e-02  -2.9715493380026048e-01   2.5791883816285637e+00   7.7629265832230276e-01
   8.4999999999999998e-01  -7.5357251682529891e-01   5.9122009021451850e-02   8.4221882763485495e-02  -2.8495106257989294e-01   2.5905175036716490e+00   7.6167123024170102e-01
   8.5499999999999998e-01  -7.3207981609532136e-01   5.6297609009344669e-02   8.3760395739615273e-02  -2.7292526896952213e-01   2.6018517271870318e+00   7.4646937265151136e-01
   8.5999999999999999e-01  -7.1031194416856847e-01   5.3542495442293746e-02   8.3302567879141975e-02  -2.6107850329766724e-01   2.6131903926218665e+00   7.3067592333790821e-01
   8.6499999999999999e-01  -6.8827180893746009e-01   5.0855633052134586e-02   8.2848423060916720e-02  -2.4941146476890352e-01   2.6245328615155845e+00   7.1427962899832620e-01
   8.7000000000000000e-01  -6.6596228621945008e-01   4.8235960336992387e-02   8.2397980651412711e-02  -2.3792461466727055e-01   2.6358785159115099e+00   6.9726914469311119e-01
   8.7500000000000000e-01  -6.4338621939026797e-01   4.5682393033569850e-02   8.1951255773917223e-02  -2.2661818925232421e-01   2.6472267577785420e+00   6.7963303330393765e-01
   8.8000000000000000e-01  -6.2054641908875885e-01   4.3193827398383650e-02   8.1508259566871522e-02  -2.1549221232972066e-01   2.6585770084428706e+00   6.6135976499892513e-01
   8.8500000000000001e-01  -5.9744566298792900e-01   4.0769143302858427e-02   8.1068999431477648e-02  -2.0454650748116085e-01   2.6699287080297096e+00   6.4243771670443450e-01
   8.9000000000000001e-01  -5.7408669562714287e-01   3.8407207147482317e-02   8.0633479268728520e-02  -1.9378070994126206e-01   2.6812813149154477e+00   6.2285517158347958e-01
   8.9500000000000002e-01  -5.5047222830072284e-01   3.6106874600479913e-02   8.0201699706042393e-02  -1.8319427811151412e-01   2.6926343051907211e+00   6.0260031852064744e-01
   9.0000000000000002e-01  -5.2660493899846161e-01   3.3866993166683429e-02   7.9773658313707238e-02  -1.7278650470389853e-01   2.7039871721349851e+00   5.8166125161332793e-01
   9.0500000000000003e-01  -5.0248747239382452e-01   3.1686404592474231e-02   7.9349349811361075e-02  -1.6255652750892224e-01   2.7153394257023922e+00   5.6002596966908447e-01
   9.1000000000000003e-01  -4.7812243987589015e-01   2.9563947112784771e-02   7.8928766264751218e-02  -1.5250333978470759e-01   2.7266905920183544e+00   5.3768237570909616e-01
   9.1500000000000004e-01  -4.5351241962134453e-01   2.7498457546184765e-02   7.8511897273031817e-02  -1.4262580026544935e-01   2.7380402128864048e+00   5.1461827647768288e-01
   9.1999999999999993e-01  -4.2865995670311796e-01   2.5488773244056101e-02   7.8098730146874420e-02  -1.3292264278912405e-01   2.7493878453058955e+00   4.9082138195787967e-01
   9.2500000000000004e-01  -4.0356756323245202e-01   2.3533733899863820e-02   7.7689250077666708e-02  -1.2339248554589158e-01   2.7607330610016025e+00   4.6627930489283986e-01
   9.2999999999999994e-01  -3.7823771853131272e-01   2.1632183224574712e-02   7.7283440298086370e-02  -1.1403383995006061e-01   2.7720754459653913e+00   4.4097956031275798e-01
   9.3500000000000005e-01  -3.5267286933232034e-01   1.9782970494292597e-02   7.6881282234333992e-02  -1.0484511913958572e-01   2.7834146000083435e+00   4.1490956506722770e-01
   9.3999999999999995e-01  -3.2687543000356756e-01   1.7984951976049341e-02   7.6482755650325307e-02  -9.5824646107860859e-02   2.7947501363219605e+00   3.8805663736318180e-01
   9.4500000000000006e-01  -3.0084778279598001e-01   1.6236992237452383e-02   7.6087838784138398e-02  -8.6970661473377064e-02   2.8060816810496423e+00   3.6040799630847786e-01
   9.4999999999999996e-01  -2.7459227811090359e-01   1.4537965345763845e-02   7.5696508477010649e-02  -7.8281330893870085e-02   2.8174088728713866e+00   3.3195076146071911e-01
   9.5500000000000007e-01  -2.4811123478570335e-01   1.2886755962092955e-02   7.5308740295167542e-02  -6.9754752132530837e-02   2.8287313626005921e+00   3.0267195238082278e-01
   9.5999999999999996e-01  -2.2140694039535652e-01   1.1282260336384077e-02   7.4924508644775734e-02  -6.1388961784100325e-02   2.8400488127876162e+00   2.7255848819159317e-01
   9.6499999999999997e-01  -1.9448165156841704e-01   9.7233872083727323e-03   7.4543786880318916e-02  -5.3181941668640417e-02   2.8513608973305096e+00   2.4159718714188416e-01
   9.6999999999999997e-01  -1.6733759431564890e-01   8.2090586192070953e-03   7.4166547406674818e-02  -4.5131624901681551e-02   2.8626673011025074e+00   2.0977476617565655e-01
   9.7499999999999998e-01  -1.3997696436943971e-01   6.7382106390072903e-03   7.3792761775149110e-02  -3.7235901650612926e-02   2.8739677195926481e+00   1.7707784050479256e-01
   9.7999999999999998e-01  -1.1240192753268272e-01   5.3097940159144074e-03   7.3422400773750993e-02  -2.9492624586184762e-02   2.8852618585414094e+00   1.4349292318718412e-01
   9.8499999999999999e-01  -8.4614620036238569e-02   3.9227747500666941e-03   7.3055434512001263e-02  -2.1899614037506763e-02   2.8965494335953528e+00   1.0900642471060980e-01
   9.8999999999999999e-01  -5.6617148902850044e-02   2.5761345969451065e-03   7.2691832500467637e-02  -1.4454662862260013e-02   2.9078301699856546e+00   7.3604652578514312e-02
   9.9500000000000000e-01  -2.8411592317088740e-02   1.2688715068775995e-03   7.2331563725335488e-02  -7.1555410401669623e-03   2.9191038021729843e+00   3.7273810903047537e-02
   1.0000000000000000e+00   1.5413153164293588e-16  -1.3897413379735884e-13   7.1974596718227271e-02  -1.6966537682079697e-16   2.9303700735720777e+00  -5.4132504573885942e-14


==> vJ_slope_index.txt <==
   9.9987411747125332e-01   8.2665411370740782e-01   1.0031999860661855e+00
   9.9886743752322804e-01   8.2588307699234476e-01   1.0032218425377586e+00
   9.9685610494662136e-01   8.2433036732855636e-01   1.0032659642529234e+00
   9.9384417029756889e-01   8.2197445499534394e-01   1.0033331784307005e+00
   9.8983769921161779e-01   8.1878239106253103e-01   1.0034247500787536e+00
   9.8484476018834344e-01   8.1470898919230372e-01   1.0035424109290774e+00
   9.7887540834246523e-01   8.0969567679826726e-01   1.0036883977080322e+00
   9.7194166515418379e-01   8.0366895834977592e-01   1.0038654990807407e+00
   9.6405749425951948e-01   7.9653840959629008e-01   1.0040771098663770e+00
   9.5523877332940799e-01   7.8819408719942841e-01   1.0043272898423119e+00
   9.4550326209418389e-01   7.7850319061149764e-01   1.0046208223569422e+00
   9.3487056657784773e-01   7.6730574257540585e-01   1.0049632646324604e+00
   9.2336209961414206e-01   7.5440895035165700e-01   1.0053609764421694e+00
   9.1100103772395502e-01   7.3957974985410302e-01   1.0058211058942323e+00
   8.9781227444089051e-01   7.2253478614760913e-01   1.0063514990562157e+00
   8.8382237017900556e-01   7.0292668564621441e-01   1.0069604822911695e+00
   8.6905949874367039e-01   6.8032482369685932e-01   1.0076564399246328e+00
   8.5355339059327373e-01   6.5418769179933367e-01   1.0084470718238190e+00
   8.3733527296603716e-01   6.2382205587131689e-01   1.0093381612340733e+00
   8.2043780699251201e-01   5.8832064311262300e-01   1.0103316073716264e+00
   8.0289502192041007e-01   5.4646359376094300e-01   1.0114223737701418e+00
   7.8474224658422598e-01   4.9655605867968777e-01   1.0125938666321121e+00
   7.6601603825766829e-01   4.3614739067012143e-01   1.0138110847450492e+00
   7.4675410903217343e-01   3.6151687933707566e-01   1.0150106788068356e+00
   7.2699524986977337e-01   2.6666300083995642e-01   1.0160868441769773e+00
   7.0677925248326035e-01   1.4113026136553875e-01   1.0168717976559460e+00
   6.8614682920097259e-01   3.5253473298556992e-02   1.0171095562733379e+00
   6.6513953097758360e-01   3.0743743626618025e-01   1.0164220211310944e+00
   6.4379966371600861e-01   8.0083857567391070e-01   1.0142672540900397e+00
   6.2217020306894699e-01   2.0499149872367197e+00   1.0098917234695837e+00
   6.0029470789163641e-01   1.4104499151478537e+01   1.0022816881543697e+00
   5.7821723252011548e-01   4.8280887095373490e+00   9.9012426523957353e-01
   5.5598223805165392e-01   2.3808843756331406e+00   9.7179623891772160e-01
   5.3363450280601987e-01   1.6598555143040006e+00   9.4540757154522848e-01
   5.1121903214790254e-01   1.2904696302837257e+00   9.0893431441206674e-01
   4.8878096785209757e-01   1.0496884730530758e+00   8.6047670663541853e-01
   4.6636549719398018e-01   8.6922874793107741e-01   7.9866360407234394e-01
   4.4401776194834608e-01   7.2157385108397665e-01   7.2318259381978611e-01
   4.2178276747988458e-01   5.9404765408230165e-01   6.3533872015343817e-01
   3.9970529210836364e-01   4.8071220357839362e-01   5.3844453911490642e-01
   3.7782979693105301e-01   3.7927394430438666e-01   4.3777042248808173e-01
   3.5620033628399128e-01   2.8959724504476880e-01   3.3983306878597108e-01
   3.3486046902241651e-01   2.1264894546489987e-01   2.5105943441747081e-01
   3.1385317079902753e-01   1.4948521565722095e-01   1.7626940924051437e-01
   2.9322074751673960e-01   1.0037094185119977e-01   1.1766783819125548e-01
   2.7300475013022663e-01   6.4350974026824770e-02   7.4805985079727688e-02
   2.5324589096782657e-01   3.9423826331925094e-02   4.5379629031839341e-02
   2.3398396174233177e-01   2.3095731092520944e-02   2.6306151327412541e-02
   2.1525775341577402e-01   1.2937837294765608e-02   1.4578729977384075e-02
   1.9710497807959010e-01   6.9228416096527301e-03   7.7186392560522066e-03
   1.7956219300748794e-01   3.5308608645523432e-03   3.8969021570101070e-03
   1.6266472703396284e-01   1.7111875428992285e-03   1.8706355513044004e-03
   1.4644660940672627e-01   7.8485500791458662e-04   8.5041380118966448e-04
   1.3094050125632972e-01   3.3890352924703659e-04   3.6429518807024053e-04
   1.1617762982099444e-01   1.3703978446955034e-04   1.4613164024146474e-04
   1.0218772555910954e-01   5.1220941602592163e-05   5.4470852343224685e-05
   8.8998962276045090e-02   1.8205151084416116e-05   1.8688745960115938e-05
   7.6637900385857938e-02   4.2454887533294183e-06   5.8329604329943052e-06
   6.5129433422152327e-02   5.8102534609139056e-06   1.6297531642006646e-06
   5.4496737905816106e-02   1.5043804704628627e-05   3.8393532031388844e-07
   4.4761226670592069e-02   6.6083121519677768e-05   1.9287017627434011e-07
   3.5942505740480579e-02   3.3376851086241999e-04   1.0723262728884464e-06
   2.8058334845816213e-02   2.1364258102998246e-03   7.2830877655416515e-06
   2.1124591657534775e-02   1.7850949431040153e-02   1.3070884680344008e-04
   1.5155239811656562e-02   2.2315635373595288e-01   1.2226559396555370e-03
   1.0162300788382261e-02   4.6453917815087102e+00   4.6985787979365590e-03
   6.1558297024311703e-03   2.5303095901426082e+02   1.4640197873819849e-01
   3.1438950533786980e-03   5.9293316483064416e+01   6.2269910393180510e+02
   1.1325624767719589e-03   2.2945653548878781e+02   4.3970626100877201e+05
   1.2588252874673467e-04   9.0764388009816321e-01   1.5419055040462624e+16


==> vJ_slope_index_interm_a6_N150.txt <==
   9.9997258468275607e-01   3.1038324594094755e+00   1.0031978565130872e+00
   9.9975328018286580e-01   3.1032036102712288e+00   1.0032026019283595e+00
   9.9931476737728686e-01   3.1019434758887225e+00   1.0032121120418693e+00
   9.9865723861222899e-01   3.1000491791035865e+00   1.0032264255159611e+00
   9.9778098230154000e-01   3.0975140663946741e+00   1.0032456006006696e+00
   9.9668638280019817e-01   3.0943313737338221e+00   1.0032697154186103e+00
   9.9537392023572180e-01   3.0904907337335561e+00   1.0032988683867716e+00
   9.9384417029756889e-01   3.0859811409342890e+00   1.0033331786867143e+00
   9.9209780398462089e-01   3.0807882900260180e+00   1.0033727868999927e+00
   9.9013558731086093e-01   3.0748967452177909e+00   1.0034178556617563e+00
   9.8795838096937372e-01   3.0682879069075826e+00   1.0034685705064803e+00
   9.8556713995481804e-01   3.0609416073369542e+00   1.0035251406989658e+00
   9.8296291314453410e-01   3.0528345114233972e+00   1.0035878002815910e+00
   9.8014684283847153e-01   3.0439412862614939e+00   1.0036568090684566e+00
   9.7712016425813841e-01   3.0342333111391433e+00   1.0037324538749495e+00
   9.7388420500479289e-01   3.0236795099897167e+00   1.0038150496464624e+00
   9.7044038447711278e-01   3.0122452869591805e+00   1.0039049408330907e+00
   9.6679021324860082e-01   2.9998930758215856e+00   1.0040025026008244e+00
   9.6293529240499742e-01   2.9865814397170483e+00   1.0041081422849549e+00
   9.5887731284199051e-01   2.9722653691483742e+00   1.0042223005943693e+00
   9.5461805452353432e-01   2.9568954956690949e+00   1.0043454530313252e+00
   9.5015938570109681e-01   2.9404181537436873e+00   1.0044781109419449e+00
   9.4550326209418389e-01   2.9227746621645290e+00   1.0046208227196496e+00
   9.4065172603249603e-01   2.9039011508525201e+00   1.0047741744678358e+00
   9.3560690556009474e-01   2.8837278621086098e+00   1.0049387906983209e+00
   9.3037101350197182e-01   2.8621787285446909e+00   1.0051153342422205e+00
   9.2494634649343199e-01   2.8391706388374356e+00   1.0053045059975361e+00
   9.1933528397271203e-01   2.8146127346860599e+00   1.0055070435327931e+00
   9.1354028713728086e-01   2.7884055710277966e+00   1.0057237192074033e+00
   9.0756389786427705e-01   2.7604400747746851e+00   1.0059553366337710e+00
   9.0140873759555729e-01   2.7305965041793145e+00   1.0062027261599633e+00
   8.9507750618784521e-01   2.6987429748942335e+00   1.0064667379543377e+00
   8.8857298072848545e-01   2.6647340812579103e+00   1.0067482333612934e+00
   8.8189801431732118e-01   2.6284088373201113e+00   1.0070480728005684e+00
   8.7505553481522980e-01   2.5895887532737722e+00   1.0073671008290879e+00
   8.6804854355986716e-01   2.5480749453756277e+00   1.0077061262430909e+00
   8.6088011404918108e-01   2.5036453435364949e+00   1.0080658977327279e+00
   8.5355339059327373e-01   2.4560505669222250e+00   1.0084470724614853e+00
   8.4607158693520335e-01   2.4050097361720604e+00   1.0088501779000496e+00
   8.3843798484133036e-01   2.3502044383665384e+00   1.0092755636421296e+00
   8.3065593266182591e-01   2.2912722561470185e+00   1.0097233432533146e+00
   8.2272884386197531e-01   2.2277976524497749e+00   1.0101933220662520e+00
   8.1466019552491875e-01   2.1593016598383512e+00   1.0106849105822024e+00
   8.0645352682648830e-01   2.0852275850748399e+00   1.0111970183838803e+00
   7.9811243748280791e-01   2.0049240065355960e+00   1.0117279277128675e+00
   7.8964058617133936e-01   1.9176213548840904e+00   1.0122751404069814e+00
   7.8104168892606540e-01   1.8224027225212773e+00   1.0128351967560802e+00
   7.7231951750751349e-01   1.7181635044786350e+00   1.0134034585941483e+00
   7.6347789774833885e-01   1.6035587801311917e+00   1.0139738545922010e+00
   7.5452070787518566e-01   1.4769294872837384e+00   1.0145385786347698e+00
   7.4545187680757041e-01   1.3362016844440381e+00   1.0150877388493500e+00
   7.3627538243452706e-01   1.1787414310505637e+00   1.0156089469239555e+00
   7.2699524986977337e-01   1.0011466918231808e+00   1.0160868454632546e+00
   7.1761554968616381e-01   7.9893535482214406e-01   1.0165025624185358e+00
   7.0814039613020063e-01   5.6607092222389588e-01   1.0168330917507025e+00
   6.9857394531739025e-01   2.9420957351965316e-01   1.0170505901863045e+00
   6.8892039340923361e-01   2.8533088852680910e-02   1.0171215928967103e+00
   6.7918397477265002e-01   4.1970707731348922e-01   1.0170061414070224e+00
   6.6936896012264580e-01   9.0638595849252424e-01   1.0166568340085724e+00
   6.5947965464903502e-01   1.5326828801412389e+00   1.0160177997241773e+00
   6.4952039612804335e-01   2.3757074397602524e+00   1.0150236193079756e+00
   6.3949555301961469e-01   3.5836004415716021e+00   1.0135982084273487e+00
   6.2940952255126048e-01   5.4819152790247845e+00   1.0116537077332344e+00
   6.1926672878929045e-01   8.9529758042787169e+00   1.0090894174482776e+00
   6.0907162069827137e-01   1.7515816126057729e+01   1.0057908522658896e+00
   5.9882867018956298e-01   7.6281824815190177e+01   1.0016289860384615e+00
   5.8854237015979172e-01   4.2389173651567255e+01   9.9645980301288262e-01
   5.7821723252011548e-01   1.8126342507888804e+01   9.9012426430526601e-01
   5.6785778621715222e-01   1.2034550495336736e+01   9.8244885289820028e-01
   5.5746857524643334e-01   9.2234381288150278e+00   9.7324684430991715e-01
   5.4705415665925727e-01   7.5797481729669096e+00   9.6232050594588103e-01
   5.3661909856381584e-01   6.4832850015712875e+00   9.4946439156325102e-01
   5.2616797812147198e-01   5.6862717117055768e+00   9.3446994207274414e-01
   5.1570537953906403e-01   5.0703229347029950e+00   9.1713152653819052e-01
   5.0523589205812292e-01   4.5717637946155856e+00   8.9725407155575743e-01
   4.9476410794187714e-01   4.1533357758390315e+00   8.7466228141503355e-01
   4.8429462046093585e-01   3.7918241792450647e+00   8.4921141253487198e-01
   4.7383202187852808e-01   3.4720611693183403e+00   8.2079932418183121e-01
   4.6338090143618427e-01   3.1837700036242649e+00   7.8937942307031561e-01
   4.5294584334074284e-01   2.9198060942189175e+00   7.5497377658394593e-01
   4.4253142475356677e-01   2.6751173922803408e+00   7.1768552834340538e-01
   4.3214221378284784e-01   2.4461141922803717e+00   6.7770936136917215e-01
   4.2178276747988469e-01   2.2302635914123878e+00   6.3533869286014943e-01
   4.1145762984020839e-01   2.0258309900060238e+00   5.9096801319671721e-01
   4.0117132981043691e-01   1.8316970112657205e+00   5.4508903206893855e-01
   3.9092837930172875e-01   1.6472341763105529e+00   4.9827939839069657e-01
   3.8073327121070966e-01   1.4722017066885291e+00   4.5118358045314788e-01
   3.7059047744873969e-01   1.3066651115325216e+00   4.0448613806732647e-01
   3.6050444698038531e-01   1.1509072403770109e+00   3.5887897625463450e-01
   3.5047960387195670e-01   1.0053518272546136e+00   3.1502505575308726e-01
   3.4052034535096504e-01   8.7046922714619990e-01   2.7352223023583555e-01
   3.3063103987735432e-01   7.4669983338319401e-01   2.3487112366398233e-01
   3.2081602522734998e-01   6.3436579480608124e-01   1.9945085192720291e-01
   3.1107960659076639e-01   5.3361704213491135e-01   1.6750539300779566e-01
   3.0142605468260963e-01   4.4437952903826039e-01   1.3914160870537517e-01
   2.9185960386979948e-01   3.6634894786347627e-01   1.1433858681372278e-01
   2.8238445031383630e-01   2.9899399894219414e-01   9.2965575282352941e-02
   2.7300475013022663e-01   2.4159623578603584e-01   7.4805921793995367e-02
   2.6372461756547305e-01   1.9329392426809944e-01   5.9582728428988263e-02
   2.5454812319242959e-01   1.5313932230101135e-01   4.6984077329581875e-02
   2.4547929212481434e-01   1.2015064532498665e-01   3.6684624010857148e-02
   2.3652210225166120e-01   9.3357341139325034e-02   2.8363377655795441e-02
   2.2768048249248662e-01   7.1837477504074099e-02   2.1716255865353751e-02
   2.1895831107393482e-01   5.4739427652596762e-02   1.6464767782809253e-02
   2.1035941382866052e-01   4.1300422814264048e-02   1.2360428654397349e-02
   2.0188756251719203e-01   3.0848050849072828e-02   9.1867509171700279e-03
   1.9354647317351187e-01   2.2805849283254798e-02   6.7585957782306805e-03
   1.8533980447508136e-01   1.6682673715512797e-02   4.9205789180639670e-03
   1.7727115613802480e-01   1.2072461072867080e-02   3.5441381711723841e-03
   1.6934406733817398e-01   8.6380837567334723e-03   2.5246322836399715e-03
   1.6156201515866969e-01   6.1101850348590503e-03   1.7778767059235534e-03
   1.5392841306479665e-01   4.2694092984560950e-03   1.2372033841780983e-03
   1.4644660940672627e-01   2.9468873458763367e-03   8.5033095368491907e-04
   1.3911988595081892e-01   2.0066448292461736e-03   5.7693293161997783e-04
   1.3195145644013301e-01   1.3487959725945187e-03   3.8615402220354422e-04
   1.2494446518477026e-01   8.9268420589749820e-04   2.5482490342665365e-04
   1.1810198568267893e-01   5.8303143535931579e-04   1.6564795797791021e-04
   1.1142701927151455e-01   3.7370073621112443e-04   1.0600141211369873e-04
   1.0492249381215490e-01   2.3669309801122029e-04   6.6694252056742620e-05
   9.8591262404442825e-02   1.4609589783864951e-04   4.1230040554451897e-05
   9.2436102135722842e-02   8.9736894549830026e-05   2.4996737548632630e-05
   8.6459712862719029e-02   5.2731058775457029e-05   1.4851227049139659e-05
   8.0664716027288030e-02   3.1684391181063809e-05   8.6190889674320204e-06
   7.5053653506568119e-02   1.7168755283236692e-05   4.8796992794253313e-06
   6.9628986498028234e-02   1.0559347951688558e-05   2.6775963904990263e-06
   6.4393094439905207e-02   4.6739131291939628e-06   1.4156286145539099e-06
   5.9348273967503917e-02   3.6094193389679674e-06   7.0950410113734819e-07
   5.4496737905816106e-02   6.0871980811505466e-07   3.2288770013266799e-07
   4.9840614298903241e-02   1.6558340413252992e-06   1.2331845711255340e-07
   4.5381945476465735e-02   7.0218713332792504e-07   1.3992044300970008e-08
   4.1122687158009541e-02   1.3387341712967071e-06   2.9879733354221116e-08
   3.7064707595002633e-02   1.2794792745296490e-06   6.3791392834744443e-08
   3.3209786751399129e-02   1.5885524080605506e-06   6.2843113823873864e-08
   2.9559615522887273e-02   1.8172632068047534e-06   8.2289864256068768e-08
   2.6115794995207220e-02   2.1813314950991369e-06   6.6609190607636037e-08
   2.2879835741861587e-02   2.6348277615273474e-06   8.8253442775965141e-08
   1.9853157161528467e-02   3.2530737110736396e-06   6.3959195495399968e-08
   1.7037086855465844e-02   4.0986287492827955e-06   9.2559414355264380e-08
   1.4432860045182017e-02   5.2884561508870220e-06   5.9578924904712949e-08
   1.2041619030626338e-02   7.0113223944456848e-06   9.7308326729717010e-08
   9.8644126891391237e-03   9.5903269107244782e-06   5.4205409938390403e-08
   7.9021960153790594e-03   1.3611932788704095e-05   1.0272624395568641e-07
   6.1558297024311703e-03   2.0193768958676195e-05   4.7972133376816828e-08
   4.6260797642782014e-03   3.1638982097126345e-05   1.0856397048009114e-07
   3.3136171998017772e-03   5.3100178967757650e-05   4.0673087786657902e-08
   2.2190176984600019e-03   9.7427656655657557e-05   1.1497972374208132e-07
   1.3427613877709521e-03   2.0078093460718094e-04   2.8561950138339398e-08
   6.8523262271308338e-04   4.7275386674172637e-04   1.2763074197508217e-07
   2.4671981713419999e-04   7.9865253668387481e-04   2.5925991797848269e-08
   2.7415317243928428e-05   3.6013790040064686e-01   2.9807161133505777e-01


==> xmin_vK_Del_c1c4_N200_trunc.txt <==
  -9.0000000000000002e-01   3.0000000000000000e-10   9.2392760109305527e-13   1.6079665465795756e-07   6.8661617365722340e-14   2.2204460492503131e-16
  -9.2000000000000004e-01   2.7000000000000000e-11   3.6304292905242619e-14   2.4115125896173595e-08   1.1070008996110933e-14   2.2204460492503131e-16
  -9.3999999999999995e-01   1.2000000000000001e-11   1.0880185641326534e-13   3.1672064970678093e-10   1.0528163325266174e-15   2.2204460492503131e-16
  -9.4999999999999996e-01   9.4999999999999995e-11   3.2840397068412130e-13   1.5084298587986211e-08   2.3701672588543518e-16   2.2204460492503131e-16
  -9.5499999999999996e-01   4.0999999999999998e-10   1.4594991881722308e-12   6.8644633977044123e-08   1.0012839469454728e-16   2.2204460492503131e-16
  -9.5999999999999996e-01   4.8000000000000002e-11   1.8718360195180139e-13   8.5529656690397360e-09   3.8213158798825369e-17   2.2204460492503131e-16
  -9.6999999999999997e-01   3.2000000000000001e-09   1.0976108910654148e-11   5.4203794841445330e-07   3.6342732616540821e-18   2.2204460492503131e-16

